Deep-subwavelength Phase Retarders at Mid-Infrared Frequencies with van der Waals Flakes

Phase retardation is a cornerstone of modern optics, yet, at mid-infrared (mid-IR) frequencies, it remains a major challenge due to the scarcity of simultaneously transparent and birefringent crystals. Most materials resonantly absorb due to lattice vibrations occurring at mid-IR frequencies, and natural birefringence is weak, calling for hundreds of microns to millimeters-thick phase retarders for sufficient polarization rotation. We demonstrate mid-IR phase retardation with flakes of $\alpha$-molybdenum trioxide ($\alpha$-MoO$_3$) that are more than ten times thinner than the operational wavelength, achieving 90 degrees polarization rotation within one micrometer of material. We report conversion ratios above 50% in reflection and transmission mode, and wavelength tunability by several micrometers. Our results showcase that exfoliated flakes of low-dimensional crystals can serve as a platform for mid-IR miniaturized integrated polarization control.

==> data/fig1-MoO-birefringence.csv <==
wavelength,delta_n,delta_k
11.0,0.39254001673084016,1.9231428970349769
11.01,0.38101250155960076,1.938665479205153
11.02,0.36927741406916065,1.9541679220268016
11.03,0.3573287107489886,1.9696424870924245
11.04,0.3451603452276781,1.985080292141498
11.05,0.33276635403052857,2.0004711634550265
11.06,0.32014097128846064,2.0158034713431774
11.07,0.30727878067249764,2.031063948815871
11.08,0.2941749149319669,2.046237494885664
11.09,0.2808253158793025,2.0613069661478853
11.1,0.26722707040878857,2.076252963696542
11.11,0.25337884093102714,2.091053627576287
11.12,0.23928141095953592,2.105684458481467
11.13,0.22493836757982774,2.1201181970215144
11.14,0.21035694057868123,2.134324805246921
11.15,0.1955490105855495,2.148271613541245
11.16,0.1805322819897373,2.16192371763705
11.17,0.16533158587468177,2.175244732422256
11.18,0.14998022876863953,2.188198024590587
11.19,0.13452123186243825,2.2007485427961058
11.2,0.11900821663546507,2.212865323542286
11.21,0.10350560454954763,2.224524652568135
11.22,0.08808774867654559,2.2357136916261124
11.23,0.07283666009040396,2.246434152352776
11.24,0.05783818574224889,2.256705372263506
11.25,0.04317684704937372,2.266566031634876
11.26,0.028929979709840792,2.2760738621717103
11.27,0.015162153630187969,2.2853030843959896
11.28,0.0019209111055404349,2.2943398725338477
11.29,0.010765433085952791,2.303276659370672
11.3,0.022887724474721927,2.3122063348426853
11.31,0.03445397701521588,2.3212172792493044
11.32,0.04548614482787583,2.330389804312591
11.33,0.056016415667972,2.3397941453854307
11.34,0.0660836408636376,2.349489816935845
11.35,0.07573028181370228,2.359525975325541
11.36,0.08500003034677109,2.369942407638822
11.37,0.09393610116273801,2.3807708256237237
11.38,0.10258010656882699,2.392036235095653
11.39,0.11097139092348637,2.4037582385143623
11.4,0.1191467033385887,2.415952196536663
11.41,0.12714010472140977,2.4286302206095334
11.42,0.134983027787576,2.4418019965824405
11.43,0.1427044301759416,2.4554754540300427
11.44,0.15033099872111502,2.469657302172173
11.45,0.15788737675132977,2.484353454486171
11.46,0.16539639637042267,2.49956936269957
11.47,0.17287930476744798,2.515310278293941
11.48,0.1803559784097988,2.531581456779108
11.49,0.18784512214580462,2.5483883172455215
11.5,0.1953644522641797,2.5657365672663595
11.51,0.20293086379679012,2.583632301161253
11.52,0.21056058306973446,2.6020820779422764
11.53,0.21826930688841698,2.6210929839015717
11.54,0.2260723299092904,2.6406726837184933
11.55,0.2339846617876953,2.6608294631129805
11.56,0.2420211356529226,2.6815722654067815
11.57,0.25019650938347116,2.7029107238361085
11.58,0.2585255610605063,2.7248551910577383
11.59,0.26702317987954627,2.747416766979619
11.6,0.2757044537079426,2.770607325806731
11.61,0.28458475439355013,2.794439543007242
11.62,0.29367982186084646,2.818926922760824
11.63,0.30300584797555996,2.8440838263399506
11.64,0.3125795611184221,2.8699255017893197
11.65,0.32241831238265234,2.896468115201656
11.66,0.33254016429820793,2.923728783835484
11.67,0.34296398298858677,2.9517256112786536
11.68,0.353709534682802,2.9804777248267196
11.69,0.3647975875364642,3.010005315216169
11.7,0.37625001976160855,3.0403296788256324
11.71,0.3880899351259458,3.071473262432813
11.72,0.40034178695910094,3.1034597105883046
11.73,0.4130315118974577,3.136313915638537
11.74,0.4261866747115806,3.170062070396166
11.75,0.43983662569299825,3.204731723416409
11.76,0.4540126722320881,3.240351836788485
11.77,0.46874826639884115,3.276952846290932
11.78,0.48407921054615605,3.3145667236842375
11.79,0.5000438831945978,3.3532270408201463
11.8,0.516683487732458,3.3929690351300463
11.81,0.5340423267799594,3.4338296759085587
11.82,0.552168105427091,3.475847730626216
11.83,0.5711122669668974,3.5190638302780926
11.84,0.5909303652170891,3.563520532492883
11.85,0.6116824780601242,3.609262380775122
11.86,0.6334336674444789,3.6563359578166774
11.87,0.6562544917864985,3.704789930269822
11.88,0.6802215775039432,3.754675081699448
11.89,0.7054182573090422,3.806044329592074
11.9,0.73193528390217,3.858952721255971
11.91,0.7598716288466912,3.9134574021477775
11.92,0.7893353776813382,3.9696175485463745
11.93,0.8204447337433779,4.027494254482973
11.94,0.853329144736157,4.087150360332202
11.95,0.8881305677699883,4.148650207347575
11.96,0.9250048904161471,4.2120592985352925
11.97,0.9641235271981535,4.277443841409711
11.98,1.005675212832445,4.344870142127422
11.99,1.0498680153052695,4.414403812959044
12.0,1.096931593353385,4.486108745667925
12.01,1.1471197238264423,4.56004579167948
12.02,1.2007131243381417,4.636271075409745
12.03,1.258022594953583,4.714833849133632
12.04,1.3193924985366006,4.795773775571044
12.05,1.385204591525297,4.879117497098368
12.06,1.4558822035216756,4.9648743172455525
12.07,1.5318947426342862,5.053030780005969
12.08,1.6137624704622515,5.143543884719303
12.09,1.7020614410724981,5.236332618563463
12.1,1.79742842566236,5.331267425577391
12.11,1.9005655399543702,5.428157162851598
12.12,2.0122441432041915,5.526733026170643
12.13,2.133307371518246,5.626628868848578
12.14,2.2646703867198035,5.727357306257979
12.15,2.407317046514107,5.828281023763374
12.16,2.5622912152999815,5.928578833691046
12.17,2.73068032971311,6.0272063275761045
12.18,2.9135881231430303,6.122851543604054
12.19,3.112092658138397,6.213887050321269
12.2,3.3271851537179358,6.298321398787363
12.21,3.55968479292904,6.373755179236207
12.22,3.8101252030812685,6.437350030031379
12.23,4.078610282362723,6.485822781347787
12.24,4.364641345997433,6.515480956996299
12.25,4.666925000002588,6.522318907814135
12.26,4.983182026111964,6.502193819042732
12.27,5.30999085492322,6.451094848147758
12.28,5.642711611750726,6.365503879109474
12.29,5.975542213568515,6.242821895246238
12.3,6.301748994484815,6.081804313071318
12.31,6.6140853739348,5.882921529934744
12.32,6.905365217250851,5.6485517287948
12.33,7.169106028802094,5.382933879828513
12.34,7.400122531908772,5.091860692105591
12.35,7.594952580324638,4.7821582904202895
12.36,7.752038473160152,4.461054962237313
12.37,7.87165163663393,4.135562537479052
12.38,7.955610390976979,3.8119750612908327
12.39,8.006876957635626,3.495543517668347
12.4,8.029124127772452,3.190334397583521
12.41,8.02634197263592,2.899241793183623
12.42,8.002524902064753,2.6241045688198152
12.43,7.961451526193918,2.365879478339744
12.44,7.90655047982527,2.124830796561117
12.45,7.840835510546515,1.9007101744675072
12.46,7.766890551600952,1.6929124691140047
12.47,7.686887251803564,1.500602260185371
12.48,7.602621057528439,1.3228114226224814
12.49,7.5155558551286035,1.1585111055228718
12.5,7.426870587143292,1.0066626165077064
12.51,7.337503879161911,0.8662517714517028
12.52,7.248194569581628,0.73631078063687
12.53,7.159517256084164,0.6159310455102271
12.54,7.071912721906077,0.5042695268835933
12.55,6.985713526615003,0.4005507079873558
12.56,6.9011652535701336,0.3040656477292092
12.57,6.8184439814288105,0.21416920282615193
12.58,6.73767054568865,0.13027617973107275
12.59,6.658922114446646,0.051856941121514843
12.6,6.58224154266148,0.021567180220441573
12.61,6.507644904364604,0.09042843030051406
12.62,6.435127539697654,0.15511700229098002
12.63,6.364668896918047,0.21598514101371058
12.64,6.296236399989983,0.27335094085391276
12.65,6.229788530225537,0.3275018214860934
12.66,6.165277275177983,0.37869768325701303
12.67,6.102650068850299,0.4271737548768797
12.68,6.041851323413211,0.47314315231943316
12.69,5.982823633199962,0.5167991710106046
12.7,5.925508716002079,0.5583173345406995
12.71,5.869848143975424,0.5978572229911424
12.72,5.815783906218942,0.6355641030243981
12.73,5.763258836839895,0.6715703804868846
12.74,5.712216935688344,0.7059968946443294
12.75,5.66260360361276,0.7389540714590234
12.76,5.614365809803252,0.7705429516237785
12.77,5.567452205345223,0.8008561074449504
12.78,5.52181319433561,0.8299784611516322
12.79,5.477400971685583,0.8579880158148026
12.8,5.434169534938761,0.8849565087954171
12.81,5.39207467598969,0.9109499965009736
12.82,5.351073957421854,0.9360293782120376
12.83,5.311126677245547,0.9602508658337439
12.84,5.272193825058503,0.983666405623638
12.85,5.23423803204053,1.0063240572370353
12.86,5.197223516699625,1.0282683348045065
12.87,5.1611160278893395,1.0495405142035936
12.88,5.125882786294977,1.0701789102013464
12.89,5.0914924253270515,1.090219126716757
12.9,5.057914932151427,1.1096942830763057
12.91,5.025121589416954,1.1286352188055564
12.92,4.993084918105938,1.1470706792091887
12.93,4.961778621823993,1.1650274837363177
12.94,4.93117753275885,1.1825306789029957
12.95,4.901257559467962,1.1996036773458367
12.96,4.871995636599454,1.2162683844062445
12.97,4.843369676607258,1.2325453134908138
12.98,4.815358523486634,1.2484536913178077
12.99,4.787941908529724,1.2640115540395584
13.0,4.761100408079683,1.27923583512478
13.01,4.734815403246253,1.2941424457909396
13.02,4.709069041533936,1.308746348693664
13.03,4.683844200325045,1.3230616255066177
13.04,4.659124452153994,1.3371015389598502
13.05,4.634894031705146,1.3508785898465319
13.06,4.6111378044641445,1.3644045694563278
13.07,4.587841236951383,1.3776906078477815
13.08,4.564990368466441,1.3907472183309293
13.09,4.54257178427272,1.4035843384949533
13.1,4.520572590152962,1.4162113680829422
13.11,4.498980388267828,1.4286372039867483
13.12,4.477783254252062,1.4408702726086438
13.13,4.456969715484726,1.4529185598132812
13.14,4.436528730472633,1.4647896386723136
13.15,4.416449669288493,1.4764906951853345
13.16,4.396722295008002,1.4880285521437586
13.17,4.3773367460924915,1.4994096912891464
13.18,4.358283519666561,1.5106402739036944
13.19,4.339553455642274,1.5217261599583733
13.2,4.321137721644417,1.5326729259329008
13.21,4.303027798693243,1.543485881411844
13.22,4.285215467603712,1.5541700845519653
13.23,4.267692796062315,1.5647303565077455
13.24,4.250452126344767,1.5751712948945262
13.25,4.233486063639807,1.5854972863620356
13.26,4.216787464946227,1.5957125183449348
13.27,4.200349428512269,1.6058209900513911
13.28,4.184165283788034,1.615826522745763
13.29,4.168228581863337,1.6257327693767984
13.3,4.152533086365019,1.6355432235985996
13.31,4.137072764789055,1.6452612282278438
13.32,4.121841780244363,1.6548899831772175
13.33,4.10683448358642,1.6644325529019186
13.34,4.092045405920112,1.673891873393123
13.35,4.077469251452295,1.6832707587497864
13.36,4.063100890675826,1.6925719073575864
13.37,4.048935353867683,1.7017979077017433
13.38,4.034967824884868,1.7109512438383654
13.39,4.021193635242753,1.7200343005470684
13.4,4.007608258461219,1.7290493681860566
13.41,3.994207304664978,1.7379986472691302
13.42,3.9809865154250668,1.7468842527827566
13.43,3.9679417588293133,1.7557082182599886
13.44,3.955069024770204,1.764472499626811
13.45,3.9423644204392874,1.773178978835349
13.46,3.929824166017732,1.7818294672974229
13.47,3.917444590553429,1.7904257091308553
13.48,3.9052221280152795,1.7989693842302243
13.49,3.89315331351611,1.8074621111728004
13.5,3.8812347796958915,1.815905449969768
13.51,3.8694632532575097,1.8243009046720935
13.52,3.8578355516477685,1.8326499258397435
13.53,3.846348579876546,1.8409539128824746
13.54,3.834999327467635,1.8492142162797187
13.55,3.82378486553495,1.857432139686691
13.56,3.8127023439781698,1.865608941933384
13.57,3.801748988792268,1.8737458389225974
13.58,3.7909220994855892,1.8818440054328158
13.59,3.7802190466014123,1.8899045768313671
13.6,3.7696372693383027,1.897928650702911
13.61,3.7591742732646183,1.905917288398047
13.62,3.7488276281229695,1.9138715165064581
13.63,3.7385949657205333,1.9217923282587641
13.64,3.728473977901302,1.9296806848610402
13.65,3.7184624145966527,1.937537516765631
13.66,3.7085580819507458,1.94536372488171
13.67,3.6987588405173963,1.953160181728843
13.68,3.6890626035253073,1.960927732536582
13.69,3.6794673352086558,1.9686671962929545
13.7,3.669971049200212,1.9763793667445049
13.71,3.6605718069842164,1.9840650133504911
13.72,3.6512677164065432,1.9917248821935112
13.73,3.6420569302396153,1.9993596968488874
13.74,3.63293764479976,2.0069701592148883
13.75,3.6239080986148284,2.014556950305742
13.76,3.6149665711399157,2.022120731009366
13.77,3.606111381519178,2.029662142811559
13.78,3.597340887391848,2.037181808488309
13.79,3.5886534837406106,2.0446803327678027
13.8,3.580047601780582,2.0521583029636257
13.81,3.5715217078872703,2.0596162895805334
13.82,3.5630743025618803,2.067054846894141
13.83,3.554703919432482,2.0744745135057787
13.84,3.5464091242896183,2.0818758128736734
13.85,3.5381885141549367,2.089259253821591
13.86,3.5300407163815413,2.0966253310260226
13.87,3.5219643877848292,2.1039745254828603
13.88,3.5139582138026073,2.1113073049545528
13.89,3.506020907683331,2.1186241243986172
13.9,3.4981512097013465,2.125925426378394
13.91,3.4903478863981956,2.1332116414567674
13.92,3.482609729848832,2.140483188573721
13.93,3.4749355569519302,2.1477404754083618
13.94,3.4673242087432823,2.1549838987261447
13.95,3.459774549731445,2.1622138447119523
13.96,3.45228546725481,2.1694306892896105
13.97,3.444855870859281,2.1766347984284486
13.98,3.437484691695764,2.183826528437486
13.99,3.4301708819368066,2.1910062262477106
14.0,3.422913414211624,2.1981742296829996
14.01,3.4157112810588464,2.2053308677201566
14.02,3.4085634943963843,2.2124764607384777
14.03,3.4014690850077374,2.2196113207593253
14.04,3.394427102044196,2.2267357516760904
14.05,3.387436612542351,2.2338500494749365
14.06,3.3804967009563747,2.240954502446689
14.07,3.3736064687045433,2.2480493913902393
14.08,3.366765033729504,2.2551349898077855
14.09,3.359971530071825,2.262211564092208
14.1,3.3532251074563275,2.2692793737069374
14.11,3.346524930890803,2.2763386713585394
14.12,3.339870180276674,2.2833897031623165
14.13,3.3332600500311638,2.2904327088012266
14.14,3.3266937487206514,2.297467921678275
14.15,3.3201704987047704,2.304495569062715
14.16,3.313689535790923,2.31151587223022
14.17,3.307250108898871,2.3185290465972535
14.18,3.300851479735067,2.325535301849851
14.19,3.294492922476378,2.3325348420670053
14.2,3.2881737234629447,2.339527865838844
14.21,3.281893180899864,2.346514566379741
14.22,3.2756506045673843,2.35349513163659
14.23,3.2694453155393903,2.360469744392347
14.24,3.263276645909884,2.3674385823650215
14.25,3.257143938527231,2.374401818302241
14.26,3.2510465467359126,2.3813596200715583
14.27,3.2449838341255806,2.388312150746589
14.28,3.2389551742871694,2.3952595686891396
14.29,3.2329599505758635,2.4022020276274345
14.3,3.2269975558807182,2.4091396767305384
14.31,3.2210673924007387,2.4160726606791045
14.32,3.2151688714272133,2.423001119732541
14.33,3.2093014131321542,2.429925189792679
14.34,3.203464446362629,2.436845002464064
14.35,3.1976574084408633,2.4437606851109215
14.36,3.191879744969915,2.450672360910906
14.37,3.1861309096447874,2.4575801489057163
14.38,3.1804103640688486,2.4644841640486046
14.39,3.174717577575382,2.47138451724891
14.4,3.169052027054156,2.4782813154136556
14.41,3.163413196782893,2.485174661486251
14.42,3.1578005782634913,2.492064654482402
14.43,3.1522136700628938,2.49895138952325
14.44,3.146651977658505,2.5058349578658037
14.45,3.1411150132880254,2.512715446930713
14.46,3.1356022958036096,2.51959294032744
14.47,3.1301133505302605,2.526467517876857
14.48,3.124647709128359,2.5333392556313123
14.49,3.1192049094602434,2.5402082258922043
14.5,3.113784495460741,2.547074497225124
14.51,3.1083860170116075,2.5539381344725407
14.52,3.1030090298197557,2.5607991987641285
14.53,3.0976530952992483,2.5676577475246978
14.54,3.0923177804569426,2.5745138344798164
14.55,3.0870026577817637,2.5813675096591004
14.56,3.081707305137522,2.5882188193972127
14.57,3.0764313056592374,2.5950678063325867
14.58,3.0711742476529156,2.6019145094038905
14.59,3.065935724498709,2.608758963844264
14.6,3.060715334557469,2.6156012011732885
14.61,3.055512681080583,2.622441249186787
14.62,3.050327372123132,2.629279131944377
14.63,3.0451590204602854,2.6361148697548336
14.64,3.040007243506913,2.642948479159271
14.65,3.0348716632404256,2.649779972912118
14.66,3.0297519061267777,2.6566093599599134
14.67,3.024647603049644,2.6634366454179097
14.68,3.0195583892427447,2.6702618305445096
14.69,3.014483904225328,2.677084912713483
14.7,3.009423791740767,2.683905885384031
14.71,3.0043776996983107,2.6907247380686403
14.72,2.999345280117979,2.6975414562987186
14.73,2.9943261890785777,2.7043560215880693
14.74,2.9893200866688874,2.7111684113941243
14.75,2.9843266369420256,2.7179785990769436
14.76,2.979345507872963,2.7247865538560307
14.77,2.974376371319285,2.7315922407648516
14.78,2.9694189029851614,2.7383956206031406
14.79,2.9644727823885835,2.745196649886923
14.8,2.9595376928319035,2.751995280796261
14.81,2.9546133213757,2.758791461120712
14.82,2.9496993588160376,2.7655851342024644
14.83,2.9447954996651244,2.7723762388771775
14.84,2.9399014421354766,2.779164709412451
14.85,2.935016888127594,2.7859504754439626
14.86,2.930141543221246,2.7927334619092257
14.87,2.9252751166704125,2.799513588978951
14.88,2.920417321401953,2.8062907719860157
14.89,2.915567874018099,2.813064921352005
14.9,2.9107264948028297,2.819835942511305
14.91,2.905892907732223,2.82660373583275
14.92,2.9010668404888964,2.83336819653879
14.93,2.896248024480601,2.840129214622169
14.94,2.8914361948631075,2.8468866747600954
14.95,2.8866310905674726,2.853640456225894
14.96,2.8818324543318248,2.860390432798116
14.97,2.8770400327377654,2.86713647266711
14.98,2.8722535762515435,2.873878438339023
14.99,2.8674728392701287,2.8806161865372397
15.0,2.862697580172339,2.8873495681012202
15.01,2.8579275613751527,2.8940784278827762
15.02,2.8531625493954036,2.90080260463973
15.03,2.848402314916982,2.9075219309269924
15.04,2.843646632863765,2.9142362329850355
15.05,2.8388952824784255,2.9209453306257744
15.06,2.8341480474073393,2.927649037115851
15.07,2.829404715791772,2.934347159057353
15.08,2.8246650803655813,2.941039496265953
15.09,2.8199289385596438,2.9477258416464998
15.1,2.8151960926132333,2.954405981066085
15.11,2.8104663496926157,2.961079693224608
15.12,2.8057395220170944,2.96774674952286
15.13,2.801015426992763,2.9744069139282083
15.14,2.796293887354285,2.981059942837853
15.15,2.791574731314934,2.987705584939782
15.16,2.786857792725226,2.9943435810714463
15.17,2.782142911240451,3.0009736640762172
15.18,2.777429932497416,3.0075955586577394
15.19,2.7727187083007667,3.014208981232211
15.2,2.768009096819196,3.0208136397787535
15.21,2.7633009627919396,3.0274092336879317
15.22,2.7585941777459304,3.0339954536085547
15.23,2.7538886202239836,3.0405719812929175
15.24,2.749184176024458,3.0471384894405933
15.25,2.744480738452778,3.0536946415409765
15.26,2.7397782085852813,3.0602400917147397
15.27,2.735076495545851,3.066774484554382
15.28,2.73037551679576,3.0732974549641443
15.29,2.7256751984372767,3.0798086279994608
15.3,2.7209754755314917,3.0863076187062455
15.31,2.7162762924308876,3.0927940319602962
15.32,2.7115776031272216,3.099267462307097
15.33,2.7068793716152264,3.105727493802385
15.34,2.702181572272751,3.1121736998538054
15.35,2.6974841902578843,3.1186056430640923
15.36,2.692787221923709,3.125022875076142
15.37,2.688090675251266,3.1314249364204985
15.38,2.683394570301402,3.1378113563657006
15.39,2.6786989396861483,3.144181652772026
15.4,2.674003829060287,3.1505353319492393
15.41,2.6693092976338044,3.156871888518949
15.42,2.6646154187059548,3.163190805282191
15.43,2.6599222802215943,3.16949155309305
15.44,2.655229985350602,3.175773590738978
15.45,2.6505386530910395,3.1820363648287295
15.46,2.6458484188968856,3.188279309688712
15.47,2.641159435331047,3.194501847268781
15.48,2.636471872744471,3.2007033870584003
15.49,2.631785919982107,3.2068833260143226
15.5,2.627101785116511,3.2130410485009113
15.51,2.622419696209906,3.219175926244323
15.52,2.617739902105431,3.225287318301912
15.53,2.6130626732484346,3.2313745710481956
15.54,2.6083883025385264,3.2374370181789223
15.55,2.6037171062131885,3.2434739807348167
15.56,2.5990494247637193,3.249484767146644
15.57,2.594385623884177,3.255468673303478
15.58,2.589726095454116,3.2614249826459765
15.59,2.585071258555735,3.2673529662867415
15.6,2.5804215605261227,3.273251883159879
15.61,2.5757774780451825,3.2791209802020203
15.62,2.5711395182597916,3.2849594925672054
15.63,2.5665082199447147,3.2907666438781353
15.64,2.561884154700679,3.2965416465164763
15.65,2.557267928189958,3.3022837019550355
15.66,2.55266018140979,3.307992001134714
15.67,2.548061592003712,3.3136657248894403
15.68,2.543472875610968,3.319304044422261
15.69,2.5388947872538603,3.324906121836099
15.7,2.53432812276289,3.33047111072273
15.71,2.5297737202393296,3.335998156813755
15.72,2.5252324615547135,3.3414863986975245
15.73,2.5207052738865356,3.3469349686061083
15.74,2.5161931312893087,3.352342993276572
15.75,2.511697056299787,3.357709594891058
15.76,2.507218121575059,3.3630338921002623
15.77,2.5027574515618376,3.3683150011351115
15.78,2.4983162241950825,3.373552037011581
15.79,2.493895672623654,3.378744114833821
15.8,2.4894970869605455,3.383890351200767
15.81,2.485121816054675,3.38898986572175
15.82,2.4807712692809716,3.394041782646568
15.83,2.476446918345047,3.3990452326157117
15.84,2.472150299098219,3.4039993545364977
15.85,2.467883013358307,3.4089032975909523
15.86,2.4636467307309635,3.413756223381346
15.87,2.459443190425935,3.418557308219304
15.88,2.455274203061904,3.423305745564466
15.89,2.451141652453114,3.428000748618567
15.9,2.447047497370239,3.4326415530808387
15.91,2.4429937732673954,3.437227420070424
15.92,2.4389825939663976,3.4417576392214784
15.93,2.4350161532887804,3.4462315319562578
15.94,2.4310967266252024,3.4506484549414624
15.95,2.4272266724312725,3.4550078037325487
15.96,2.423408433637883,3.459309016610555
15.97,2.4196445389634587,3.463551578615411
15.98,2.415937604114663,3.4677350257792234
15.99,2.412290332861288,3.4718589495624483
16.0,2.408705517970274,3.475923001495107
16.01,2.4051860419829363,3.479926898024549
16.02,2.4017348778187246,3.4838704255702435
16.03,2.3983550891880436,3.4877534457852613
16.04,2.3950498307958976,3.491575901022955
16.05,2.391822348317445,3.495337820006206
16.06,2.388675978125849,3.4990393236953294
16.07,2.385614146752241,3.5026806313493726
16.08,2.3826403700570724,3.5062620667739974
16.09,2.379758252091671,3.5097840647476195
16.1,2.376971483628506,3.513247177615709
16.11,2.3742838403383932,3.516652082041432
16.12,2.3716991805927794,3.519999585898875
16.13,2.3692214428693,3.5232906352930957
16.14,2.3668546427389057,3.5265263216892846
16.15,2.3646028694132886,3.529707889131074
16.16,2.36247028183181,3.532836741525938
16.17,2.3604611042678507,3.535914449973331
16.18,2.3585796214354278,3.53894276010904
16.19,2.3568301730780643,3.541923599436854
16.2,2.3552171480232054,3.5448590846165007
16.21,2.3537449776870822,3.5477515286745023
16.22,2.3524181290167308,3.5506034481024322
16.23,2.351241096857872,3.55341756980502
16.24,2.3502183957396823,3.5561968378584212
16.25,2.34935455106994,3.5589444200372213
16.26,2.348654089736802,3.5616637140668908
16.27,2.34812153011636,3.5643583535569445
16.28,2.3477613714883323,3.567032213568599
16.29,2.3475780828655193,3.5696894157696195
16.3,2.347576091246231,3.572334333128161
16.31,2.347759769302534,3.574971594096678
16.32,2.3481334225209394,3.577606086236687
16.33,2.3487012758161474,3.580242959235033
16.34,2.3494674596423635,3.582887627262573
16.35,2.350435995630849,3.5855457706266893
16.36,2.3516107817863947,3.5882233366699796
16.37,2.3529955772795286,3.590926539868584
16.38,2.354593986875334,3.593661861085196
16.39,2.3564094450437647,3.59643604593363
16.4,2.3584451998003146,3.599256102213971
16.41,2.3607042963297085,3.6021292963798563
16.42,2.3631895604490363,3.6050631490021936
16.43,2.36590358197033,3.6080654291967447
16.44,2.3688486980260097,3.611144147986361
16.45,2.3720269764238524,3.6143075505723
16.46,2.3754401991012566,3.6175641074930196
16.47,2.3790898457513534,3.6209225046529507
16.48,2.382977077696283,3.6243916322082423
16.49,2.3871027220852086,3.627980572301058
16.5,2.3914672564970574,3.6316985856389974
16.51,2.396070794029707,3.635555096921222
16.52,2.4009130689592073,3.639559679118353
16.53,2.40599342305396,3.6437220366186986
16.54,2.4113107926299078,3.6480519872592296
16.55,2.4168636964337313,3.6525594432658277
16.56,2.4226502244413717,3.657254391133518
16.57,2.428668027659535,3.6621468704840883
16.58,2.434914309017356,3.6672469519450877
16.59,2.441385815434928,3.672564714101424
16.6,2.4480788311539774,3.6781102195777797
16.61,2.4549891724144732,3.683893490317707
16.62,2.4621121835584803,3.6899244821327724
16.63,2.4694427346396766,3.6962130586028765
16.64,2.4769752206133875,3.7027689644169044
16.65,2.484703562177362,3.709601798250528
16.66,2.4926212083285977,3.716720985286238
16.67,2.5007211406951293,3.724135749488139
16.68,2.508995879694954,3.731855085751992
16.69,2.5174374925661422,3.7398877320581083
16.7,2.5260376033034615,3.748242141761746
16.71,2.534787404526816,3.7569264561620472
16.72,2.5436776712960896,3.7659484774962357
16.73,2.5526987768751823,3.775315642510825
16.74,2.5618407104353227,3.785034996765418
16.75,2.5710930966744225,3.7951131698277605
16.76,2.580445217314841,3.805556351520103
16.77,2.58988603442734,3.816370269377475
16.78,2.5994042155136325,3.827560167477042
16.79,2.608988160264343,3.8391307867949758
16.8,2.6186260288937033,3.85108634724286
16.81,2.6283057719363936,3.863430531529106
16.82,2.638015161377064,3.8761664709832195
16.83,2.647741822967892,3.889296733470407
16.84,2.657473269575906,3.902823313512858
16.85,2.667196935388527,3.9167476247201853
16.86,2.6769002107942867,3.9310704946169253
16.87,2.6865704777452732,3.9457921619382175
16.88,2.6961951453992765,3.960912276446991
16.89,2.705761685833006,3.9764299013070517
16.9,2.7152576696129738,3.9923435180264306
16.91,2.7246708010082945,4.008651033964862
16.92,2.7339889526292738,4.025349792378025
16.93,2.7432001992780637,4.042436584950367
16.94,2.7522928508020295,4.059907666747166
16.95,2.7612554837473624,4.0777587734959635
16.96,2.7700769716198357,4.095985141088147
16.97,2.778746513570729,4.114581527172438
16.98,2.7872536613396335,4.133542234695209
16.99,2.7955883443009264,4.152861137226564
17.0,2.8037408924777787,4.172531705897545
17.01,2.8117020574057956,4.19254703776181
17.02,2.8194630307479867,4.2128998853857995
17.03,2.8270154605829263,4.2335826874637466
17.04,2.8343514653088944,4.254587600249069
17.05,2.8414636451278974,4.275906529591169
17.06,2.8483450910944446,4.297531163366264
17.07,2.854989391734664,4.319453004093138
17.08,2.861390637261338,4.341663401528888
17.09,2.8675434214296853,4.364153585046479
17.1,2.873442841096558,4.3869146956037754
17.11,2.879084493562574,4.409937817124404
17.12,2.884464471791797,4.433214007122192
17.13,2.889579357617015,4.456734326413617
17.14,2.8944262130506515,4.480489867777592
17.15,2.899002569830996,4.504471783435715
17.16,2.903306417341763,4.528671311242574
17.17,2.9073361890490013,4.553079799490789
17.18,2.9110907476038492,4.577688730251938
17.19,2.9145693687621623,4.602489741190038
17.2,2.9177717242728742,4.6274746457998726
17.21,2.9206978638863044,4.652635452037863
17.22,2.923348196631295,4.677964379326922
17.23,2.9257234715065876,4.7034538739312985
17.24,2.9278247577269987,4.729096622709294
17.25,2.9296534246591923,4.754885565264385
17.26,2.9312111215750467,4.780813904525188
17.27,2.932499757343224,4.806875115795096
17.28,2.9335214801714162,4.833062954320515
17.29,2.9342786575032727,4.859371461433926
17.3,2.934773856165205,4.885794969334842
17.31,2.9350098228492634,4.9123281045761
17.32,2.934989465009246,4.938965790327763
17.33,2.9347158322382354,4.965703247493579
17.34,2.934192098186906,4.992535994757306
17.35,2.93342154307339,5.019459847637241
17.36,2.932407536827155,5.046470916628362
17.37,2.93115352290153,5.073565604510357
17.38,2.929663002781932,5.100740602899612
17.39,2.9279395212098933,5.127992888121509
17.4,2.925986652136423,5.15531971647718
17.41,2.923807985412198,5.182718618976748
17.42,2.9214071142165747,5.210187395607996
17.43,2.918787623222374,5.237724109206745
17.44,2.9159530774889597,5.26532707899117
17.45,2.9129070120720684,5.2929948738196835
17.46,2.9096529223353724,5.320726305227824
17.47,2.906194254945742,5.3485204202959284
17.48,2.9025343995314787,5.376376494396211
17.49,2.898676680980743,5.404294023863267
17.5,2.894624352355463,5.432272718629426
17.51,2.8903805883946667,5.460312494862018
17.52,2.885948479580049,5.488413467636538
17.53,2.881331026735775,5.51657594367632
17.54,2.8765311361340378,5.544800414185925
17.55,2.8715516150775335,5.573087547802812
17.56,2.8663951679300643,5.601438183688394
17.57,2.861064392566491,5.629853324777503
17.58,2.855561777213714,5.658334131202021
17.59,2.849889697654638,5.68688191390272
17.6,2.8440504147678007,5.715498128440628
17.61,2.8380460723759224,5.744184369017442
17.62,2.831878695377455,5.772942362712558
17.63,2.8255501881359955,5.801773963942492
17.64,2.8190623331033384,5.8306811491470105
17.65,2.8124167896528682,5.8596660117046895
17.66,2.805615093100866,5.888730757079605
17.67,2.7986586538943934,5.917877698199361
17.68,2.7915487569452484,5.9471092510638135
17.69,2.7842865610905188,5.97642793058312
17.7,2.776873098661195,6.005836346642445
17.71,2.7693092751412367,6.035337200390455
17.72,2.7615958689003666,6.064933280747825
17.73,2.7537335309847446,6.0946274611316795
17.74,2.7457227849506047,6.1244226963910515
17.75,2.737564026726559,6.154322019948755
17.76,2.729257524491292,6.1843285411438815
17.77,2.720803418553859,6.214445442769783
17.78,2.7122017212246416,6.244675978801597
17.79,2.703452316665654,6.275023472307317
17.8,2.6945549607093953,6.305491313536723
17.81,2.6855092806361416,6.3360829581817635
17.82,2.6763147748999563,6.366801925802644
17.83,2.6669708127943075,6.397651798413229
17.84,2.657476634048489,6.428636219219956
17.85,2.647831348346525,6.459758891508004
17.86,2.638033934760542,6.49102357766893
17.87,2.6280832410908825,6.522434098363823
17.88,2.617977983105608,6.553994331816088
17.89,2.6077167436721176,6.5857082132282265
17.9,2.5972979717739406,6.617579734316887
17.91,2.586719981405782,6.649612942960868
17.92,2.5759809503402336,6.681811942956166
17.93,2.5650789187593213,6.714180893873326
17.94,2.554011787744467,6.746724011011336
17.95,2.542777317618197,6.7794455654431065
17.96,2.531373126131025,6.812349884147434
17.97,2.5197966864869117,6.845441350222266
17.98,2.5080453252004618,6.878724403174595
17.99,2.496116219779214,6.912203539281553
18.0,2.484006396223811,6.945883312018394
18.01,2.471712726339138,6.9797683325478435
18.02,2.4592319248488583,7.0138632702664445
18.03,2.446560546305861,7.048172853402716
18.04,2.4336949817908016,7.082701869662002
18.05,2.4206314553903696,7.117455166913549
18.06,2.407366020447113,7.152437653913814
18.07,2.393894555571629,7.187654301061715
18.08,2.380212760408129,7.223110141179726
18.09,2.3663161511435824,7.258810270315697
18.1,2.3522000557504237,7.294759848559298
18.11,2.3378596089520567,7.330964100867563
18.12,2.3232897469001825,7.367428317892856
18.13,2.308485201552226,7.404157856806775
18.14,2.293440494736422,7.441158142113482
18.15,2.2781499318919445,7.478434666444373
18.16,2.2626075954701887,7.515992991327135
18.17,2.2468073379831175,7.553838747920368
18.18,2.230742774683592,7.591977637705145
18.19,2.2144072758617703,7.630415433124208
18.2,2.19779395874111,7.669157978158276
18.21,2.180895678956225,7.708211188829121
18.22,2.1637050215943368,7.7475810536171785
18.23,2.1462142917807703,7.787273633781483
18.24,2.1284155047881854,7.827295063567887
18.25,2.1103003756478715,7.867651550291324
18.26,2.0918603082407596,7.908349374275481
18.27,2.0730863838441147,7.9493948886331935
18.28,2.0539693491090523,7.990794518868461
18.29,2.0344996034426344,8.032554762279743
18.3,2.0146671857668417,8.074682187142534
18.31,1.9944617606255834,8.117183431647023
18.32,1.97387260360922,8.16006520256483
18.33,1.952888586064733,8.203334273616433
18.34,1.9314981590581657,8.246997483508155
18.35,1.9096893365542005,8.291061733605288
18.36,1.8874496777762229,8.335533985204627
18.37,1.8647662687084694,8.380421256366597
18.38,1.841625702700343,8.425730618263142
18.39,1.8180140601305916,8.47146919099484
18.4,1.7939168870881974,8.517644138824695
18.41,1.769319173023977,8.564262664773326
18.42,1.7442053273259335,8.61133200451357
18.43,1.71855915476899,8.658859419498192
18.44,1.6923638297880463,8.706852189247915
18.45,1.6656018695218668,8.755317602720108
18.46,1.6382551055729075,8.804262948672225
18.47,1.610304654427353,8.85369550492502
18.48,1.5817308864772175,8.903622526423629
18.49,1.552513393585924,8.95405123198353
18.5,1.5226309551367065,9.004988789600036
18.51,1.4920615025028394,9.056442300187689
18.52,1.4607820818778237,9.10841877960444
18.53,1.4287688154032494,9.160925138802636
18.54,1.3959968605326603,9.21396816193379
18.55,1.3624403675696506,9.267554482220008
18.56,1.3280724353209392,9.321690555386196
18.57,1.2928650648059374,9.376382630430967
18.58,1.256789110968565,9.431636717492415
18.59,1.2198142323403909,9.48745855254448
18.6,1.1819088386097767,9.543853558635885
18.61,1.1430400360587263,9.600826803357817
18.62,1.1031735708374844,9.65838295219968
18.63,1.0622737700576135,9.716526217421874
18.64,1.020303480697201,9.775260302043048
18.65,0.9772240063277948,9.834588338503654
18.66,0.9329950416907438,9.894512821531848
18.67,0.8875746051741533,9.955035534695849
18.68,0.8409189692674239,10.016157470085373
18.69,0.7929825891018925,10.077878740518578
18.7,0.7437180292243397,10.140198483620464
18.71,0.6930758887910704,10.203114757069777
18.72,0.6410047254239046,10.266624424252575
18.73,0.5874509780256649,10.330723029506167
18.74,0.5323588889231665,10.395404662073755
18.75,0.47567042578338814,10.460661807828888
18.76,0.4173252038411315,10.526485187762068
18.77,0.3572604090803373,10.592863582156692
18.78,0.29541072313308003,10.659783639312945
18.79,0.23170825079789648,10.727229667612033
18.8,0.1660824512368615,10.7951834096481
18.81,0.09846007409140967,10.863623797092577
18.82,0.028765101960369854,10.932526684900505
18.83,0.043081299084410496,11.001864563419677
18.84,0.11716081900794517,11.071606246926814
18.85,0.19355803111715675,11.141716537094434
18.86,0.27236040460006583,11.212155859890313
18.87,0.35365829937104376,11.282879874437842
18.88,0.43754493988275467,11.353839052422101
18.89,0.52411636411435,11.424978226727795
18.9,0.6134713434449655,11.496236108143679
18.91,0.7057112685784754,11.567544769182351
18.92,0.8009399960925085,11.638829094350859
18.93,0.8992636495501807,11.71000619658711
18.94,1.0007903684349815,11.780984800062472
18.95,1.105629997457263,11.851664590163873
18.96,1.2138937080456413,11.921935532231217
18.97,1.3256935430863184,11.991677161557632
18.98,1.441141875237074,12.060757848292484
18.99,1.560350768433926,12.12903404223882
19.0,1.6834312315750282,12.19634950414377
19.01,1.8104923528346992,12.262534531958487
19.02,1.941640302701225,12.327405192727596
19.03,2.0769771936933075,12.3907625732662
19.04,2.216599784883265,12.452392065614141
19.05,2.3605980199259635,12.512062706419815
19.06,2.509053388366405,12.569526592883186
19.07,2.6620371017035724,12.62451840164834
19.08,2.8196080781447357,12.676755041010896
19.09,2.9818107333452764,12.725935470903552
19.1,3.148672578826975,12.771740729200799
19.11,3.320201635348583,12.813834206757464
19.12,3.496383675381948,12.851862217020606
19.13,3.6771793171088434,12.885454908726825
19.14,3.8625210020469942,12.91422757175589
19.15,4.052309899476128,12.93778238622635
19.16,4.246412793148998,12.955710662922092
19.17,4.444659019052018,12.967595618620729
19.18,4.64683753680581,12.97301572234935
19.19,4.852694231071924,12.971548637551427
19.2,5.06192955225149,12.96277577023138
19.21,5.27419661685922,12.94628741413113
19.22,5.489099896059386,12.921688460895236
19.23,5.7061946247052715,12.8886046163153
19.24,5.92498706149275,12.846689033806031
19.25,6.144935722284195,12.795629244380637
19.26,6.365453692216182,12.735154230143747
19.27,6.585912097205535,12.665041457714961
19.28,6.805644781745217,12.585123661398987
19.29,7.023954197978812,12.495295145893097
19.3,7.2401184622831956,12.39551736743082
19.31,7.45339948213547,12.285823552798032
19.32,7.663052000866522,12.166322129351236
19.33,7.8683333545749585,12.037198766915246
19.34,8.068513687972196,11.898716874034125
19.35,8.262886338185073,11.75121644508918
19.36,8.450778071131804,11.595111218612693
19.37,8.631558846708028,11.430884176978736
19.38,8.804650798219523,11.259081488982458
19.39,8.969536138364488,11.080305064698772
19.4,9.125763747178544,10.895203951623863
19.41,9.272954253881707,10.704464848234407
19.42,9.410803490510531,10.508802042620355
19.43,9.539084265899039,10.308947097947712
19.44,9.657646479028491,10.105638602936303
19.45,9.766415656340563,9.899612285470711
19.46,9.8653900543407,9.691591753341513
19.47,9.95463651377384,9.482280081306916
19.48,10.034285283117185,9.272352412037751
19.49,10.104524046617136,9.062449684017514
19.5,10.165591396227317,8.8531735457876
19.51,10.217769979105347,8.645082466172818
19.52,10.261379534958113,8.438689006621443
19.53,10.29677001296498,8.234458186097653
19.54,10.324314928813,8.032806841776898
19.55,10.344405090941102,7.834103870130313
19.56,10.357442793488552,7.638671222312441
19.57,10.363836543353004,7.446785524108133
19.58,10.363996361407192,7.258680192888117
19.59,10.35832967409785,7.074547930757655
19.6,10.347237791762547,6.894543483109687
19.61,10.331112954137513,6.718786563927476
19.62,10.310335911534295,6.547364862428323
19.63,10.285274001704234,6.380337059159943
19.64,10.256279677049708,6.217735792810102
19.65,10.223689434094213,6.059570531325314
19.66,10.18782309649039,5.905830312117074
19.67,10.14898340385924,5.756486326029801
19.68,10.107455860980833,5.611494328248268
19.69,10.063508804930056,5.470796866480217
19.7,10.017393651352613,5.334325322607959
19.71,9.969345284955777,5.202001768681352
19.72,9.9195825632457,5.073740641748178
19.73,9.868308906429641,4.949450244723003
19.74,9.815712950110443,4.829034082421909
19.75,9.761969240859813,4.712392043164629
19.76,9.707238957924384,4.599421437093292
19.77,9.651670647171153,4.490017902679122
19.78,9.595400955913624,4.384076192884002
19.79,9.538555359483352,4.281490852189811
19.8,9.481248872339728,4.18215679527265
19.81,9.42358673816516,4.085969797537886
19.82,9.365665094796446,3.9928269070875544
19.83,9.307571611023313,3.9026267870029527
19.84,9.249386093264773,3.815269996115853
19.85,9.1911810609407,3.7306592157366607
19.86,9.133022290009489,3.648699429118548
19.87,9.074969324667439,3.569298059777455
19.88,9.017075957618783,3.4923650741647574
19.89,8.959390679643553,3.417813053604859
19.9,8.90195709943344,3.3455572398731603
19.91,8.844814334838835,3.2755155582907496
19.92,8.78799737679509,3.207608621763317
19.93,8.731537427271459,3.1417597187783195
19.94,8.675462212630935,3.0778947880064322
19.95,8.619796273803276,3.0159423818201128
19.96,8.564561234665154,2.9558336207438187
19.97,8.509776049998084,2.8975021405868433
19.98,8.455457234355787,2.840884033772846
19.99,8.40161907312671,2.785917786173141
20.0,8.34827381702172,2.7325442105649125
20.01,8.295431861161006,2.680706377676061
20.02,8.243101909870223,2.630349545633201
20.03,8.191291128236328,2.581421088507451
20.04,8.140005281409668,2.533870424542127
20.05,8.089248862577538,2.4876489445519985
20.06,8.039025210475259,2.4427099409018056
20.07,7.989336617241678,2.399008537399334
20.08,7.940184427371285,2.3565016203773346
20.09,7.891569128461329,2.3151477711845025
20.1,7.843490434402593,2.2749072002604414
20.11,7.795947361614227,2.2357416829296124
20.12,7.748938298878505,2.1976144970157407
20.13,7.70246107128998,2.1604903623500853
20.14,7.6565129987928255,2.1243353822214313
20.15,7.611090949745133,2.089116986796518
20.16,7.566191389913332,2.0548038785211684
20.17,7.521810427269541,2.0213659794990066
20.18,7.477943852933958,1.9887743808318172
20.19,7.434587178578045,1.9570012938963606
20.2,7.391735670578953,1.926020003524532
20.21,7.349384381191737,1.895804823046786
20.22,7.30752817698513,1.8663310511543452
20.23,7.2661617647662995,1.837574930531353
20.24,7.225279715202278,1.8095136082056995
20.25,7.184876484327836,1.7821250975643255
20.26,7.1449464331157335,1.75538824197868
20.27,7.105483845269205,1.7292826799839358
20.28,7.0664829433847665,1.7037888119562088
20.29,7.027937903620778,1.6788877682318026
20.3,6.989842868996038,1.6545613786128808
20.31,6.952191961432962,1.6307921432050623
20.32,6.9149792926499565,1.6075632045330261
20.33,6.878198973999459,1.5848583208817002
20.34,6.841845125339941,1.562661840811685
20.35,6.8059118830233025,1.540958678799272
20.36,6.770393407071761,1.5197342919524495
20.37,6.735283887612956,1.4989746577563632
20.38,6.700577550636079,1.478666252803007
20.39,6.666268663126338,1.4587960324614007
20.4,6.6323515376312105,1.4393514114466235
20.41,6.598820536306571,1.420320245247058
20.42,6.565670074487686,1.4016908123713325
20.43,6.532894623825822,1.3834517973776803
20.44,6.500488715028105,1.3655922746501208
20.45,6.468446940235269,1.3481016928873768
20.46,6.436763955068804,1.3309698602718338
20.47,6.40543448037681,1.3141869302874045
20.48,6.3744533037050655,1.2977433881563236
20.49,6.343815280518028,1.2816300378665424
20.5,6.313515335192094,1.2658379897623369
20.51,6.283548461801992,1.250358648672311
20.52,6.253909724719014,1.2351837025498742
20.53,6.224594259038788,1.2203051116026766
20.54,6.195597270854353,1.205715097888421
20.55,6.166914037389235,1.1914061353555114
20.56,6.138539907004141,1.1773709403082453
20.57,6.110470299089276,1.1636024622767807
20.58,6.082700703854021,1.1500938752735874
20.59,6.055226682023896,1.136838569418408
20.6,6.028043864454801,1.123830142915116
20.61,6.001147951672829,1.1110623943642157
20.62,5.974534713347872,1.0985293153957976
20.63,5.948199987708319,1.0862250836083696
20.64,5.9221396809034905,1.0741440557996804
20.65,5.896349766320034,1.0622807614763712
20.66,5.87082628385771,1.0506298966297904
20.67,5.845565339169992,1.039186317766136
20.68,5.820563102873891,1.0279450361793878
20.69,5.795815809733439,1.016901212456252
20.7,5.771319757820756,1.0060501512027569
20.71,5.747071307658148,0.9953872959826296
20.72,5.723066881344755,0.9849082244581397
20.73,5.699302961670261,0.9746086437243354
20.74,5.67577609121898,0.9644843858283672
20.75,5.652482871466093,0.9545314034655368
20.76,5.629419961868886,0.9447457658445926
20.77,5.60658407895456,0.9351236547147045
20.78,5.583971995406682,0.9256613605472357
20.79,5.561580539151864,0.9163552788655474
20.8,5.539406592448163,0.9072019067164981
20.81,5.517447090976553,0.8981978392775293
20.82,5.495699022936652,0.8893397665935512
20.83,5.474159428147894,0.8806244704381336
20.84,5.45282539715698,0.8720488212936641
20.85,5.431694070352593,0.8636097754455093
20.86,5.410762637088076,0.8553043721853366
20.87,5.390028334812799,0.847129731119046
20.88,5.369488448212762,0.8390830495749133
20.89,5.349140308361048,0.8311616001078149
20.9,5.328981291878588,0.8233627280955444
20.91,5.309008820105468,0.8156838494233716
20.92,5.289220358283348,0.8081224482532829
20.93,5.269613414749157,0.8006760748744071
20.94,5.250185540140313,0.7933423436313028
20.95,5.2309343266117345,0.7861189309269933
20.96,5.211857407064704,0.7790035732976488
20.97,5.192952454387828,0.7719940655561273
20.98,5.174217180710061,0.7650882590015238
20.99,5.155649336665977,0.7582840596921486
21.0,5.137246710673188,0.7515794267793731


==> data/fig1-MoO-perm-x.csv <==
wavelength,epsilon_real,epsilon_imag
11.0,-4.115515680237582,0.7704336753429619
11.01,-4.188841180817418,0.7833380768297493
11.02,-4.263251246709462,0.7965484970086244
11.03,-4.338769994655295,0.810074496592904
11.04,-4.415422254764694,0.8239260082715587
11.05,-4.493233596737164,0.8381133540656219
11.06,-4.572230357230145,0.852647263630359
11.07,-4.6524396684322,0.8675388935622869
11.08,-4.733889487901934,0.8827998477741493
11.09,-4.816608629737575,0.8984421990055349
11.1,-4.900626797145312,0.9144785115415743
11.11,-4.985974616478837,0.9309218652174372
11.12,-5.072683672826462,0.947785880791932
11.13,-5.160786547226567,0.965084746779586
11.14,-5.2503168555973945,0.9828332478372737
11.15,-5.341309289471562,1.0010467948084423
11.16,-5.433799658631242,1.0197414565357437
11.17,-5.527824935746261,1.0389339935613475
11.18,-5.623423303122304,1.0586418938430442
11.19,-5.720634201673829,1.078883410624249
11.2,-5.819498382243084,1.0996776026066701
11.21,-5.920057959393162,1.1210443765857918
11.22,-6.022356467811902,1.1430045327221474
11.23,-6.126438921470998,1.1655798126348522
11.24,-6.232351875694058,1.1887929505188486
11.25,-6.340143492296118,1.2126677275033921
11.26,-6.449863607968244,1.2372290294871642
11.27,-6.561563806090432,1.2625029087043993
11.28,-6.675297492168114,1.2885166492975533
11.29,-6.791119973099868,1.315298837194983
11.3,-6.909088540496256,1.3428794346170156
11.31,-7.02926255828409,1.371289859561276
11.32,-7.151703554845112,1.4005630706481031
11.33,-7.276475319953475,1.4307336577396272
11.34,-7.4036440067931215,1.461837938782028
11.35,-7.533278239354143,1.4939140633599672
11.36,-7.665449225526153,1.5270021234954843
11.37,-7.800230876226174,1.5611442722709934
11.38,-7.937699930920607,1.5963848509084646
11.39,-8.077936089923,1.6327705249941957
11.4,-8.221022153873552,1.6703504306019088
11.41,-8.367044170831976,1.7091763311367152
11.42,-8.51609159144125,1.7493027857990933
11.43,-8.668257432649803,1.7907873306533504
11.44,-8.823638450508302,1.833690673378416
11.45,-8.982335322589751,1.8780769028828113
11.46,-9.144452840613932,1.9240137150801162
11.47,-9.31010011389301,1.9715726562487275
11.48,-9.479390784250624,2.020829385540399
11.49,-9.652443253104838,2.0718639583586143
11.5,-9.829380921444104,2.124761132501523
11.51,-10.01033244346687,2.1796106991577493
11.52,-10.195431994694328,2.2365078410578274
11.53,-10.384819555409706,2.2955535203241864
11.54,-10.578641210318617,2.356854898829653
11.55,-10.777049465364861,2.4205257941721805
11.56,-10.980203582679101,2.486687174707671
11.57,-11.188269934673004,2.555467697454646
11.58,-11.401422378327473,2.6270042931022957
11.59,-11.619842650752911,2.7014428028210613
11.6,-11.843720787122468,2.7789386720997955
11.61,-12.073255562092072,2.859657707422583
11.62,-12.30865495582456,2.9437769022617
11.63,-12.550136645718425,3.0314853396080026
11.64,-12.79792852490935,3.1229851791010854
11.65,-13.052269248551923,3.218492737768955
11.66,-13.313408808794906,3.3182396744565663
11.67,-13.581609139230967,3.4224742892322637
11.68,-13.8571447494136,3.531462950428302
11.69,-14.140303389786533,3.6454916635218333
11.7,-14.431386747037086,3.7648677978176353
11.71,-14.730711169456013,3.8899219888871164
11.72,-15.038608421330396,4.021010236980609
11.73,-15.355426464689181,4.158516224203066
11.74,-15.681530265818934,4.302853876168718
11.75,-16.017302622836116,4.454470197183812
11.76,-16.36314500917303,4.613848411802337
11.77,-16.7194784260497,4.7815114499293285
11.78,-17.08674425477114,4.958025817584601
11.79,-17.465405096903375,5.144005901074987
11.8,-17.85594558691653,5.340118758757409
11.81,-18.258873157568843,5.5470894619192235
11.82,-18.674718732944683,5.765707054686013
11.83,-19.10403731739865,5.996831212432746
11.84,-19.547408440385684,6.24139968908206
11.85,-20.00543640687727,6.500436656094347
11.86,-20.478750290299747,6.775062050081821
11.87,-20.96800358905729,7.066502062002046
11.88,-21.47387344797748,7.376100919016809
11.89,-21.997059321468505,7.705334130522542
11.9,-22.538280924628893,8.05582339274686
11.91,-23.098275280488146,8.429353371765888
11.92,-23.67779262413306,8.82789061286756
11.93,-24.277590865312355,9.253604854715782
11.94,-24.89842823730269,9.708893059402158
11.95,-25.54105366766773,10.196406503442722
11.96,-26.206194291487527,10.719081308791253
11.97,-26.894539383956,11.280172824842898
11.98,-27.606719809903407,11.883294298850423
11.99,-28.34328186408812,12.532460288037644
12.0,-29.104654097419267,13.232135264316893
12.01,-29.8911053778029,13.98728783059674
12.02,-30.702692004875747,14.803450889761868
12.03,-31.539191167858522,15.6867879597315
12.04,-32.40001738554394,16.644165576643132
12.05,-33.28411777631094,17.683231324902987
12.06,-34.18984105470258,18.8124964098742
12.07,-35.114774025679125,20.041420751904223
12.08,-36.05553804762634,21.380497199219626
12.09,-37.00753648637968,22.84132945540843
12.1,-37.96464265868251,24.436695459513427
12.11,-38.918816320697644,26.180583937454696
12.12,-39.8596356872199,28.088186279750936
12.13,-40.773731777367814,30.175818339287975
12.14,-41.644113410299134,32.46073669854903
12.15,-42.44937574284166,34.96080100686372
12.16,-43.16279484999149,37.693917982659435
12.17,-43.75132837395602,40.677184115012594
12.18,-44.174571576500526,43.92562480179983
12.19,-44.38376393583921,47.45041181031996
12.2,-44.32100851379623,51.256436561763344
12.21,-43.91895753466258,55.339137429326904
12.22,-43.10132987859873,59.68054553441164
12.23,-41.7847437392361,64.24465219464889
12.24,-39.882432898020795,68.97243946225176
12.25,-37.31039981718214,73.77726572920979
12.26,-33.996344716476834,78.54173155415391
12.27,-29.89119220471857,83.11755819146215
12.28,-24.98216772659613,87.33017959120598
12.29,-19.30526452071092,90.98938670428686
12.3,-12.953946670635162,93.90622867139447
12.31,-6.0806395515403375,95.9145031343268
12.32,1.1114706226450364,96.89307584593593
12.33,8.386462663664668,96.78391620831964
12.34,15.50063143602369,95.60106224290017
12.35,22.229053944805457,93.4279799409914
12.36,28.38789119198976,90.4041412576035
12.37,33.8481143677835,86.70462014435489
12.38,38.53921707916179,82.5178507955025
12.39,42.444282624178584,78.02612456719969
12.4,45.58946694067026,73.3915865437715
12.41,48.03126669730332,68.74844574972157
12.42,49.844252019624626,64.20059244990091
12.43,51.110861203412604,59.8230811146914
12.44,51.91385792159927,55.66586009003623
12.45,52.3313646716655,51.75842830041184
12.46,52.43402950930222,48.114521331608685
12.47,52.283774241990486,44.73631708851263
12.48,51.933608657001294,41.61794022441755
12.49,51.428095167991565,38.74822877870621
12.5,50.80416036000233,36.112826648602926
12.51,50.092048841478245,33.69570839758856
12.52,49.31629175390917,31.480251511114293
12.53,48.49661727243582,29.44996205384932
12.54,47.64876717621236,27.588943186037856
12.55,46.785206646404795,25.882178046439183
12.56,45.91572798140588,24.31568201784729
12.57,45.047956140293266,22.876565505153636
12.58,44.18776728189345,21.55303727333783
12.59,43.339632362699746,20.33436986304133
12.6,42.50689744129665,19.210842207331027
12.61,41.6920112677742,18.1736698766655
12.62,40.89670940889134,17.214929986250297
12.63,40.122162798372166,16.327485384497944
12.64,39.36909732508236,15.50491104517905
12.65,38.637889934145655,14.74142441164567
12.66,37.92864573430006,14.031820641412835
12.67,37.24125977569511,13.371413164606592
12.68,36.57546647259703,12.755979621248029
12.69,35.93087907777296,12.181713023164779
12.7,35.30702115161366,11.645177855904363
12.71,34.7033515923725,11.143270765689403
12.72,34.11928448910325,10.6731854460415
12.73,33.55420481289159,10.232381334146268
12.74,33.00748076384151,9.81855573868665
12.75,32.4784734318423,9.429619042087005
12.76,31.96654430091819,9.063672646434489
12.77,31.471061023879983,8.718989360843143
12.78,30.991401811090007,8.393995956772295
12.79,30.52695871046437,8.087257645637774
12.8,30.077140002151154,7.7974642592516075
12.81,29.641371888096568,7.5234179378444495
12.82,29.219099621855065,7.2640221524932755
12.83,28.809788195891468,7.018271908703642
12.84,28.412922680932176,6.785244995749069
12.85,28.02800829358617,6.564094162274167
12.86,27.654570253630983,6.354040112778053
12.87,27.29215348037372,6.154365232078421
12.88,26.940322167782444,5.964407955863194
12.89,26.598659270224413,5.7835577151355695
12.9,26.26676592427993,5.611250390889263
12.91,25.94426082693821,5.44696422284722
12.92,25.630779586301188,5.290216122683741
12.93,25.325974057533905,5.140558347934789
12.94,25.029511674059318,4.997575497882618
12.95,24.74107478177587,4.860881797163898
12.96,24.460359982283315,4.730118636772469
12.97,24.187077489657113,4.604952345577101
12.98,23.920950504144958,4.485072168507168
12.99,23.661714605226503,4.370188430230885
13.0,23.409117165725302,4.260030865501735
13.01,23.162916788065957,4.154347099423152
13.02,22.922882763296858,4.052901262712043
13.03,22.688794553123664,3.9554727286568707
13.04,22.460441294907834,3.8618549598952883
13.05,22.237621329358927,3.771854454400101
13.06,22.020141750477173,3.6852897811820586
13.07,21.807817977172675,3.601990697209718
13.08,21.600473345896013,3.5217973379283953
13.09,21.39793872354701,3.444559474541695
13.1,21.20005213988624,3.370135831915289
13.11,21.006658438646635,3.2983934615811528
13.12,20.817608946533625,3.229207164873266
13.13,20.63276115929893,3.162458961716574
13.14,20.451978444083593,3.0980376010313764
13.15,20.275129757239014,3.0358381091071527
13.16,20.10208937685602,2.975761372651692
13.17,19.93273664925403,2.917713753535396
13.18,19.766955748709776,2.8616067325330174
13.19,19.604635449730807,2.807356579617389
13.2,19.44566891121073,2.754884048587834
13.21,19.289953471829563,2.704114094019223
13.22,19.13739045609375,2.654975608702003
13.23,18.987884990438793,2.607401179908755
13.24,18.84134582884689,2.5613268629723396
13.25,18.69768518745911,2.5166919707950264
13.26,18.55681858768872,2.4734388780296115
13.27,18.41866470736986,2.4315128387838767
13.28,18.283145239499042,2.3908618167985902
13.29,18.150184758152385,2.3514363271397536
13.3,18.019710591184406,2.313189288527327
13.31,17.89165269933544,2.276075885496521
13.32,17.765943561396536,2.240053439655243
13.33,17.642518065099978,2.2050812893621505
13.34,17.521313403423015,2.1711206772055376
13.35,17.40226897600885,2.138134644713441
13.36,17.285326295427797,2.106087933771945
13.37,17.170428898015576,2.074946894270125
13.38,17.057522259041555,2.0446793975286086
13.39,16.946553711974577,2.0152547551038307
13.4,16.83747237162551,1.9866436425915208
13.41,16.730229060960404,1.9588180280827212
13.42,16.62477624138852,1.9317511049519829
13.43,16.521067946341223,1.9054172286819662
13.44,16.419059717968075,1.8797918574510915
13.45,16.318708546786755,1.8548514962314913
13.46,16.219972814131737,1.830573644163164
13.47,16.12281223725714,1.80693674498797
13.48,16.027187816955127,1.783920140342453
13.49,15.933061787561329,1.7615040257236707
13.5,15.840397569224155,1.739669408955251
13.51,15.749159722322748,1.7183980709934932
13.52,15.659313903924854,1.6976725289247983
13.53,15.570826826180799,1.6774760010159435
13.54,15.483666216557166,1.6577923736888263
13.55,15.397800779817864,1.6386061702999903
13.56,15.31320016166545,1.6199025216135023
13.57,15.229834913961124,1.6016671378636147
13.58,15.147676461445515,1.5838862823105235
13.59,15.066697069886624,1.5665467461991016
13.6,14.986869815586067,1.549635825036665
13.61,14.908168556177053,1.533141296111201
13.62,14.830567902652673,1.5170513971769648
13.63,14.754043192565376,1.5013548062389792
13.64,14.678570464341503,1.4860406223724223
13.65,14.604126432658544,1.4710983475171913
13.66,14.530688464834984,1.4565178691916918
13.67,14.458234558185096,1.4422894440734182
13.68,14.386743318293908,1.4284036823973518
13.69,14.316193938169663,1.4148515331261924
13.7,14.246566178233525,1.401624269849416
13.71,14.177840347107669,1.3887134773706653
13.72,14.109997283166084,1.3761110389457498
13.73,14.043018336812985,1.3638091241355585
13.74,13.976885353456064,1.3518001772405486
13.75,13.911580657143931,1.340076906285515
13.76,13.847087034837546,1.3286322725250757
13.77,13.783387721287793,1.317459480442211
13.78,13.720466384492552,1.3065519682138191
13.79,13.658307111707709,1.2959033986187471
13.8,13.596894395987956,1.2855076503652194
13.81,13.53621312323459,1.2753588098159798
13.82,13.476248559728127,1.265451163090617
13.83,13.416986340125119,1.2557791885258267
13.84,13.358412455899455,1.2463375494754392
13.85,13.300513244209078,1.237121087433045
13.86,13.243275377170198,1.2281248154610358
13.87,13.186685851521974,1.2193439119108305
13.88,13.130731978665404,1.210773714419861
13.89,13.075401375060725,1.2024097141717087
13.9,13.020681952968356,1.1942475504064998
13.91,12.966561911519983,1.1862830051695243
13.92,12.913029728105252,1.1785119982864387
13.93,12.86007415006217,1.1709305825543297
13.94,12.807684186658319,1.163534939138283
13.95,12.755849101351446,1.1563213731637592
13.96,12.704558404318213,1.1492863094955958
13.97,12.65380184524052,1.1424262886949073
13.98,12.603569406338814,1.1357379631455995
13.99,12.55385129564324,1.1292180933427562
14.0,12.504637940492906,1.1228635443354231
14.01,12.455919981254372,1.1166712823167835
14.02,12.407688265251165,1.1106383713550918
14.03,12.359933840895836,1.1047619702590157
14.04,12.312647952016984,1.0990393295714072
14.05,12.265822032373771,1.0934677886858173
14.06,12.219447700350806,1.0880447730803604
14.07,12.173516753826554,1.0827677916637832
14.08,12.128021165208745,1.0776344342288855
14.09,12.0829530766307,1.0726423690086753
14.1,12.038304795302288,1.067789340330828
14.11,11.994068789010104,1.06307316636632
14.12,11.950237681761259,1.058491736968232
14.13,11.90680424956535,1.0540430115969452
14.14,11.863761416349998,1.0497250173281718
14.15,11.821102250004687,1.0455358469403642
14.16,11.778819958548489,1.041473657078269
14.17,11.736907886417324,1.037536666489546
14.18,11.695359510866334,1.0337231543314824
14.19,11.65416843848329,1.0300314585450108
14.2,11.613328401809273,1.0264599742933633
14.21,11.572833256062797,1.0230071524628228
14.22,11.532676975963675,1.0196714982231312
14.23,11.492853652653315,1.016451569645274
14.24,11.453357490708065,1.0133459763744201
14.25,11.41418280524243,1.010353378355939
14.26,11.37532401909903,1.0074724846124834
14.27,11.336775660122566,1.0047020520702554
14.28,11.298532358514684,1.0020408844326163
14.29,11.2605888442673,0.9994878310993345
14.3,11.222939944671582,0.9970417861298095
14.31,11.185580581900263,0.9947016872487027
14.32,11.148505770660673,0.9924665148924764
14.33,11.11171061591644,0.9903352912954126
14.34,11.075190310675362,0.9883070796137468
14.35,11.038940133841598,0.9863809830866179
14.36,11.002955448129914,0.9845561442325961
14.37,10.96723169804007,0.9828317440805959
14.38,10.931764407889617,0.9812070014340678
14.39,10.896549179903012,0.979681172167376
14.4,10.861581692355497,0.9782535485533348
14.41,10.826857697770038,0.9769234586209486
14.42,10.792373021165648,0.9756902655424
14.43,10.758123558355573,0.9745533670484082
14.44,10.724105274293892,0.9735121948711178
14.45,10.690314201469054,0.972566214213697
14.46,10.656746438342935,0.9717149232458941
14.47,10.623398147834196,0.9709578526248048
14.48,10.590265555844605,0.9702945650401688
14.49,10.557344949827124,0.9697246547835233
14.5,10.52463267739452,0.9692477473405855
14.51,10.492125144967538,0.9688634990062698
14.52,10.459818816461352,0.9685715965217585
14.53,10.427710212009476,0.9683717567331036
14.54,10.395795906723908,0.9682637262708187
14.55,10.364072529490747,0.9682472812500018
14.56,10.33253676180028,0.9683222269905082
14.57,10.301185336610677,0.968488397756741
14.58,10.27001503724449,0.9687456565166441
14.59,10.239022696317027,0.9690938947195062
14.6,10.208205194696118,0.9695330320922027
14.61,10.177559460492127,0.9700630164535302
14.62,10.147082468077937,0.9706838235462947
14.63,10.116771237137968,0.9713954568868574
14.64,10.086622831745606,0.9721979476318303
14.65,10.056634359468624,0.9730913544616592
14.66,10.026802970501821,0.9740757634808352
14.67,9.99712585682642,0.9751512881344897
14.68,9.96760025139571,0.976318069141158
14.69,9.93822342734648,0.977576274441494
14.7,9.908992697235632,0.9789260991627551
14.71,9.87990541230171,0.980367765598869
14.72,9.850958961750937,0.9819015232059193
14.73,9.822150772067161,0.9835276486129103
14.74,9.793478306345612,0.9852464456476646
14.75,9.764939063650084,0.9870582453777216
14.76,9.736530578393001,0.9889634061661521
14.77,9.708250419738492,0.9909623137421552
14.78,9.680096191027882,0.99305538128638
14.79,9.652065529227475,0.9952430495308694
14.8,9.624156104398523,0.9975257868735845
14.81,9.596365619189015,0.99990408950743
14.82,9.568691808347353,1.0023784815637518
14.83,9.541132438257456,1.0049495152702708
14.84,9.513685306495598,1.0076177711234116
14.85,9.486348241408514,1.0103838580750286
14.86,9.459119101712947,1.01324841373351
14.87,9.431995776116533,1.016212104579255
14.88,9.404976182959924,1.0192756261945493
14.89,9.378058269880334,1.022439703507841
14.9,9.351240013496403,1.0257050910524417
14.91,9.324519419114456,1.0290725732396881
14.92,9.297894520456353,1.032542964646603
14.93,9.271363379408871,1.0361171103180853
14.94,9.244924085794917,1.0397958860836989
14.95,9.218574757166623,1.0435801988891005
14.96,9.192313538620608,1.047470987142167
14.97,9.166138602635506,1.051469221073904
14.98,9.140048148932115,1.0555759031141776
14.99,9.114040404356397,1.059792068282375
15.0,9.088113622785654,1.0641187845930347
15.01,9.062266085058143,1.0685571534765606
15.02,9.036496098926609,1.0731083102150794
15.03,9.010801999036007,1.0777734243935344
15.04,8.985182146925933,1.0825537003661003
15.05,8.959634931058158,1.0874503777380022
15.06,8.93415876686984,1.0924647318628267
15.07,8.908752096852785,1.0975980743554163
15.08,8.8834133906595,1.1028517536204208
15.09,8.858141145236521,1.108227155396593
15.1,8.832933884985655,1.1137257033169154
15.11,8.807790161953854,1.1193488594846188
15.12,8.782708556052423,1.125098125065167
15.13,8.757687675306213,1.1309750408943031
15.14,8.732726156133799,1.1369811881021483
15.15,8.707822663659258,1.1431181887534796
15.16,8.682975892056566,1.1493877065041824
15.17,8.658184564927499,1.1557914472739101
15.18,8.633447435713965,1.162331159935001
15.19,8.60876328814593,1.169008637017614
15.2,8.584130936725812,1.1758257154311182
15.21,8.559549227250601,1.1827842772016877
15.22,8.53501703737291,1.1898862502260517
15.23,8.51053327720201,1.197133609041372
15.24,8.48609688994637,1.2045283756111094
15.25,8.461706852598862,1.21207262012683
15.26,8.43736217666612,1.2197684618257763
15.27,8.413061908943593,1.2276180698240284
15.28,8.388805132337597,1.235623663965122
15.29,8.364590966736273,1.2437875156838127
15.3,8.340418569930918,1.252111948884772
15.31,8.316287138589402,1.2605993408359053
15.32,8.292195909283713,1.2692521230759002
15.33,8.268144159573199,1.278072782335671
15.34,8.2441312091458,1.2870638614731693
15.35,8.220156421019034,1.2962279604211457
15.36,8.196219202803082,1.3055677371472012
15.37,8.172319008028015,1.3150859086255946
15.38,8.148455337537571,1.324785251820035
15.39,8.12462774095186,1.3346686046767102
15.4,8.100835818201398,1.3447388671267122
15.41,8.077079221135076,1.3549990020969334
15.42,8.053357655204865,1.3654520365283176
15.43,8.0296708812297,1.3761010624004808
15.44,8.006018717241853,1.3869492377613108
15.45,7.9824010404182895,1.3979997877603298
15.46,7.958817789100493,1.4092560056842462
15.47,7.93526896490562,1.420721253993191
15.48,7.911754634932498,1.4323989653558045
15.49,7.888274934065712,1.4442926436813663
15.5,7.864830067381339,1.456405865146888
15.51,7.841420312658052,1.468742279216916
15.52,7.818046022997062,1.4813056096537798
15.53,7.794707629555093,1.4940996555154895
15.54,7.771405644394046,1.5071282921387257
15.55,7.748140663451582,1.5203954721037354
15.56,7.724913369636924,1.5339052261779176
15.57,7.701724536055841,1.547661664234738
15.58,7.6785750293696395,1.5616689761440314
15.59,7.655465813292407,1.5759314326297893
15.6,7.632397952231311,1.590453386091044
15.61,7.609372615074626,1.6052392713812171
15.62,7.586391079132326,1.6202936065409674
15.63,7.563454734234299,1.635620993479133
15.64,7.540565086991125,1.65122611859614
15.65,7.517723765222509,1.6671137533437363
15.66,7.494932522558805,1.683288754714404
15.67,7.472193243220572,1.699756065653672
15.68,7.449507946981821,1.7165207153876592
15.69,7.426878794322074,1.7335878196580434
15.7,7.404308091772871,1.7509625808558544
15.71,7.381798297464016,1.7686502880450963
15.72,7.3593520268750625,1.7866563168665608
15.73,7.336972058797377,1.8049861293116054
15.74,7.314661341512389,1.8236452733548338
15.75,7.292422999191024,1.8426393824342844
15.76,7.270260338519816,1.8619741747666714
15.77,7.248176855558631,1.8816554524846199
15.78,7.226176242835153,1.9016891005819854
15.79,7.204262396680542,1.922081085652678
15.8,7.182439424811321,1.942837454407128
15.81,7.160711654161212,1.9639643319501956
15.82,7.139083638967184,1.9854679198028422
15.83,7.117560169113221,2.007354493649149
15.84,7.096146278734802,2.029630400789233
15.85,7.074847255086874,2.052302057277395
15.86,7.0536686476771715,2.0753759447238913
15.87,7.03261627766654,2.0988586067372874
15.88,7.011696247536638,2.1227566449835296
15.89,6.9909149510250925,2.1470767148362024
15.9,6.970279083326877,2.1718255205915336
15.91,6.949795651559999,2.1970098102200106
15.92,6.92947198549199,2.22263636962566
15.93,6.909315748523078,2.2487120163818055
15.94,6.889334948919716,2.2752435929119064
15.95,6.869537951291481,2.302237959081267
15.96,6.849933488301921,2.3297019841651947
15.97,6.830530672602527,2.3576425381569392
15.98,6.811339008976908,2.38606648237757
15.99,6.792368406679795,2.4149806593485605
16.0,6.773629191953542,2.4443918818861303
16.01,6.755132120701637,2.4743069213754545
16.02,6.736888391296457,2.5047324951808676
16.03,6.718909657494935,2.5356752531474855
16.04,6.701208041432831,2.5671417631479536
16.05,6.6837961466645845,2.5991384956271943
16.06,6.666687071211862,2.6316718070967386
16.07,6.649894420579832,2.6647479225295783
16.08,6.633432320695818,2.698372916605344
16.09,6.617315430720101,2.7325526937555304
16.1,6.60155895567377,2.767292966957609
16.11,6.586178658823018,2.802599235227243
16.12,6.571190873753633,2.8384767597577087
16.13,6.556612516063547,2.8749305386559505
16.14,6.542461094594561,2.911965280226206
16.15,6.5287547221180855,2.94958537475268
16.16,6.51551212538244,2.987794864734934
16.17,6.502752654421957,3.026597413531633
16.18,6.490496291020417,3.065996272371476
16.19,6.4787636562134745,3.1059942456930942
16.2,6.4675760167063325,3.1465936547800677
16.21,6.456955290074455,3.1877962996624776
16.22,6.44692404860654,3.2296034192610494
16.23,6.437505521639778,3.2720156497579853
16.24,6.428723596228731,3.315032981184722
16.25,6.420602815979826,3.3586547122267105
16.26,6.413168377874647,3.402879403253798
16.27,6.406446126895975,3.447704827597064
16.28,6.400462548262019,3.493127921103732
16.29,6.3952447570655995,3.539144730016293
16.3,6.390820485107077,3.585750357236552
16.31,6.3872180647023775,3.632938907051214
16.32,6.384466409240502,3.6807034284143985
16.33,6.382594990259176,3.7290358569008224
16.34,6.381633810802271,3.777926955465355
16.35,6.381613374819194,3.8273662541662654
16.36,6.382564652364103,3.877341989034751
16.37,6.384519040352568,3.927841040298178
16.38,6.387508318634701,3.9788488701921407
16.39,6.391564601147495,4.030349460625555
16.4,6.396720281915437,4.082325250992601
16.41,6.403007975677238,4.134757076457223
16.42,6.410460452928704,4.187624107068026
16.43,6.419110569187007,4.240903788095118
16.44,6.428991188300658,4.294571782014332
16.45,6.4401350996522835,4.348601912598132
16.46,6.452574929128518,4.402966111607874
16.47,6.466343043762615,4.457634368614352
16.48,6.481471449991908,4.512574684508538
16.49,6.497991685512682,4.567753029293562
16.5,6.515934704761908,4.623133304781299
16.51,6.535330758105576,4.678677312841563
16.52,6.556209264870333,4.734344729877306
16.53,6.578598680416286,4.790093088218553
16.54,6.602526357515082,4.845877765142341
16.55,6.628018402369144,4.901651980237114
16.56,6.655099525682889,4.957366801831331
16.57,6.683792889277221,5.012971163204354
16.58,6.7141199488209855,5.068411889283797
16.59,6.74610029334,5.123633734515226
16.6,6.77975148225112,5.17857943255781
16.61,6.815088880758873,5.233189758421347
16.62,6.852125494540229,5.28740360360757
16.63,6.890871804730802,5.3411580647565495
16.64,6.931335604311114,5.394388546225666
16.65,6.973521837070995,5.447028876940651
16.66,7.017432440406535,5.499011441762265
16.67,7.063066193269767,5.550267327499894
16.68,7.110418570650717,5.600726483583542
16.69,7.159481606017436,5.6503178972719015
16.7,7.210243763175061,5.6989697831328785
16.71,7.262689819023952,5.74660978638081
16.72,7.3168007587013095,5.793165199496617
16.73,7.372553684576786,5.838563191392836
16.74,7.429921740539462,5.882731048217225
16.75,7.488874052961743,5.925596424720364
16.76,7.54937568965094,5.967087604943546
16.77,7.611387638005625,6.007133770820042
16.78,7.674866803476826,6.045665277124725
16.79,7.739766029296571,6.082613931059186
16.8,7.806034138279396,6.117913274624707
16.81,7.873615997323228,6.1514988678148494
16.82,7.9424526050437265,6.183308570559417
16.83,8.012481202762888,6.213282821270337
16.84,8.083635408851414,6.241364909784717
16.85,8.155845376188294,6.267501242468865
16.86,8.229037972261919,6.291641597244908
16.87,8.303136981191804,6.31373936632711
16.88,8.378063326706028,6.3337517845105635
16.89,8.453735314871084,6.351640140940989
16.9,8.530068895138815,6.367369972408902
16.91,8.606977938058016,6.380911236355833
16.92,8.684374527794672,6.392238461950663
16.93,8.762169267425154,6.401330877790549
16.94,8.840271594807119,6.408172514998797
16.95,8.9185901067012,6.412752284729384
16.96,8.997032888715484,6.415064029340806
16.97,9.075507848571162,6.415106546765915
16.98,9.153923050150906,6.412883587876204
16.99,9.232187045783597,6.408403826913198
17.0,9.310209204247638,6.401680805332362
17.01,9.387900032033837,6.3927328496717095
17.02,9.4651714855013,6.381582964313483
17.03,9.541937271679089,6.3682587002493545
17.04,9.61811313561501,6.352792001183535
17.05,9.69361713234495,6.335219028510722
17.06,9.768369881748798,6.315579966884482
17.07,9.842294804769615,6.2939188122439065
17.08,9.91531833969602,6.270283144290763
17.09,9.987370137442253,6.24472388550449
17.1,10.058383234997244,6.217295048848684
17.11,10.128294206456372,6.188053476358815
17.12,10.197043291286803,6.157058570808974
17.13,10.264574499708749,6.124372022636338
17.14,10.330835695300793,6.090057534255462
17.15,10.395778655145309,6.054180543826771
17.16,10.459359108029696,6.016807950451536
17.17,10.521536751396848,5.978007842657179
17.18,10.582275247901427,5.937849231910192
17.19,10.641542202569743,5.896401792755845
17.2,10.699309121682717,5.853735611034303
17.21,10.755551354603254,5.8099209414659425
17.22,10.810248019848018,5.765027975738424
17.23,10.863381916765325,5.719126622063379
17.24,10.914939424219362,5.672286297009453
17.25,10.964910387704341,5.6245757302568755
17.26,11.0132879963146,5.576062782764928
17.27,11.060068650986489,5.526814278693608
17.28,11.105251825400511,5.476895851280522
17.29,11.148839920893007,5.426371802742659
17.3,11.190838116677229,5.375304978149865
17.31,11.231254216612333,5.323756653107451
17.32,11.270098493692336,5.271786434984447
17.33,11.307383533352509,5.219452177336451
17.34,11.343124076612149,5.1668099070949625
17.35,11.377336863990998,5.113913764029913
17.36,11.410040481053157,5.060815951936456
17.37,11.441255206347513,5.007566700954711
17.38,11.471002862430344,4.9542142403955785
17.39,11.499306670573382,4.900804781421481
17.4,11.526191109680141,4.847382508915067
17.41,11.55168177985658,4.793989581860003
17.42,11.575805271008143,4.74066614155743
17.43,11.598589036766032,4.6874503270060055
17.44,11.620061273979546,4.634378296785572
17.45,11.640250807951473,4.581484256798441
17.46,11.659186983536769,4.5288004932431
17.47,11.67689956217388,4.476357410218126
17.48,11.693418624871729,4.424183571379056
17.49,11.708774481133325,4.372305745100689
17.5,11.72299758376037,4.3207489526250145
17.51,11.736118449450244,4.2695365187072465
17.52,11.748167585068513,4.218690124303199
17.53,11.75917541945584,4.168229860873038
17.54,11.769172240607455,4.118174285908458
17.55,11.778188138046609,4.06854047932088
17.56,11.786252950199348,4.019344100359904
17.57,11.793396216567594,3.9705994447598423
17.58,11.799647134489149,3.9223195018422947
17.59,11.80503452026804,3.8745160113288963
17.6,11.809586774455024,3.8271995196457596
17.61,11.813331851056983,3.780379435525467
17.62,11.816297230454227,3.7340640847361866
17.63,11.818509895806582,3.6882607637895877
17.64,11.819996312732592,3.6429757924996884
17.65,11.820782412050274,3.598214565284182
17.66,11.820893575373397,3.5539816011170156
17.67,11.820354623363203,3.5102805920579465
17.68,11.819189806442187,3.4671144502993347
17.69,11.817422797784,3.4244853536838824
17.7,11.815076688400701,3.382394789660062
17.71,11.812173984156994,3.3408435976525097
17.72,11.808736604548617,3.299832009835006
17.73,11.804785883090467,3.259359690302439
17.74,11.800342569168206,3.219425772646601
17.75,11.795426831214888,3.1800288959467884
17.76,11.790058261082548,3.141167239193492
17.77,11.78425587948625,3.1028385541677093
17.78,11.778038142405784,3.0650401968036753
17.79,11.771422948337788,3.0277691570668166
17.8,11.764427646298161,2.991022087381304
17.81,11.757069044481513,2.954795329645294
17.82,11.749363419491218,2.9190849408732187
17.83,11.741326526059902,2.883886717507046
17.84,11.732973607186306,2.849196218439088
17.85,11.724319404620191,2.8150087867904228
17.86,11.715378169632594,2.781319570489192
17.87,11.706163674013723,2.748123541693564
17.88,11.69668922124586,2.715415515104291
17.89,11.686967657803168,2.6831901652113572
17.9,11.677011384534582,2.6514420425190934
17.91,11.666832368090114,2.620165588793226
17.92,11.656442152354755,2.589355151373347
17.93,11.645851869857411,2.559004996592377
17.94,11.635072253126053,2.5291093223447576
17.95,11.624113645962918,2.4996622698433915
17.96,11.612986014616723,2.4706579346044704
17.97,11.60169895883142,2.4420903766983164
17.98,11.59026172275328,2.413953630302748
17.99,11.578683205680807,2.386241712595009
18.0,11.56697197264341,2.3589486320160544
18.01,11.555136264797342,2.33206839594083
18.02,11.543184009628632,2.3055950177859055
18.03,11.53112283095458,2.2795225235852663
18.04,11.51896005871701,2.253844958063704
18.05,11.50670273856124,2.2285563902354655
18.06,11.4943576411968,2.2036509185557014
18.07,11.481931271536117,2.179122675649721
18.08,11.469429877609102,2.154965832645113
18.09,11.456859459252057,2.1311746031298164
18.1,11.444225776570338,2.107743246758711
18.11,11.431534358174794,2.084666072529614
18.12,11.418790509192764,2.0619374417491794
18.13,11.405999319054988,2.039551770707818
18.14,11.393165669060096,2.017503533081606
18.15,11.380294239719232,1.9957872620789459
18.16,11.367389517883234,1.9743975523478707
18.17,11.354455803655515,1.9533290616598544
18.18,11.34149721709403,1.9325765123847258
18.19,11.328517704705762,1.9121346927704934
18.2,11.315521045737713,1.8919984580414793
18.21,11.302510858268217,1.8721627313268747
18.22,11.289490605102884,1.8526225044317448
18.23,11.2764635994793,1.833372838461314
18.24,11.26343301058498,1.8144088643091945
18.25,11.25040186889283,1.7957257830191455
18.26,11.237373071318892,1.7773188660299357
18.27,11.224349386206557,1.759183455311776
18.28,11.211333458142011,1.7413149634026666
18.29,11.198327812605452,1.723708873352393
18.3,11.185334860462433,1.7063607385813502
18.31,11.172356902300013,1.6892661826611237
18.32,11.159396132612073,1.67242089902313
18.33,11.146454643838217,1.6558206506013537
18.34,11.13353443026068,1.6394612694148762
18.35,11.12063739176349,1.6233386560953944
18.36,11.107765337458094,1.6074487793646994
18.37,11.09491998917964,1.5917876754667397
18.38,11.082102984858087,1.5763514475587057
18.39,11.069315881767894,1.561136265064925
18.4,11.056560159660478,1.5461383629976861
18.41,11.043837223783086,1.5313540412482016
18.42,11.031148407787883,1.516779663851264
18.43,11.018494976534969,1.5024116582265143
18.44,11.005878128792665,1.4882465143991865
18.45,10.993298999838855,1.4742807842031256
18.46,10.980758663966425,1.4605110804683534
18.47,10.968258136896408,1.446934076195725
18.48,10.955798378101662,1.433546503720538
18.49,10.943380293044545,1.4203451538673695
18.5,10.931004735331316,1.4073268750977366
18.51,10.918672508786319,1.3944885726524177
18.52,10.906384369448759,1.3818272076899913
18.53,10.894141027494786,1.3693397964229717
18.54,10.881943149087594,1.3570234092530367
18.55,10.86979135815801,1.3448751699063441
18.56,10.857686238118232,1.3328922545703719
18.57,10.845628333510932,1.321071891033031
18.58,10.833618151596252,1.3094113578252329
18.59,10.821656163878767,1.2979079833676685
18.6,10.809742807576743,1.2865591451226122
18.61,10.797878487035682,1.275362268751517
18.62,10.786063575088335,1.2643148272790312
18.63,10.77429841436295,1.2534143402640494
18.64,10.762583318541859,1.2426583729783072
18.65,10.750918573572102,1.2320445355930982
18.66,10.739304438829882,1.2215704823744047
18.67,10.727741148240636,1.2112339108869739
18.68,10.716228911356279,1.201032561207624
18.69,10.704767914391187,1.190964215148013
18.7,10.693358321218668,1.1810266954873618
18.71,10.682000274329033,1.1712178652150333
18.72,10.670693895751075,1.16153562678351
18.73,10.659439287938032,1.151977921371664
18.74,10.648236534619581,1.1425427281586573
18.75,10.637085701620931,1.1332280636084404
18.76,10.625986837650453,1.1240319807650723
18.77,10.614939975056863,1.114952568558801
18.78,10.603945130557179,1.105987951123057
18.79,10.593002305936576,1.0971362871223511
18.8,10.5821114887211,1.0883957690910522
18.81,10.571272652824383,1.0797646227831195
18.82,10.560485759169246,1.0712411065327012
18.83,10.549750756285148,1.0628235106255866
18.84,10.53906758088247,1.0545101566814927
18.85,10.528436158404412,1.0462993970470935
18.86,10.51785640355741,1.0381896141997635
18.87,10.507328220820838,1.0301792201618964
18.88,10.496851504936835,1.0222666559258045
18.89,10.486426141380944,1.014450390889014
18.9,10.47605200681436,1.0067289222999387
18.91,10.465728969518416,0.9991007747137604
18.92,10.455456889812027,0.9915644994584564
18.93,10.44523562045271,0.9841186741108199
18.94,10.435065007021796,0.976761901982365
18.95,10.4249448882945,0.9694928116150354
18.96,10.414875096595301,0.9623100562864905
18.97,10.404855458139329,0.9552123135249642
18.98,10.394885793360146,0.94819828463343
18.99,10.384965917224589,0.9412666942230722
19.0,10.375095639535004,0.9344162897557976
19.01,10.365274765219521,0.9276458410957757
19.02,10.355503094610654,0.9209541400697517
19.03,10.345780423712796,0.9143400000360676
19.04,10.336106544458975,0.9078022554622358
19.05,10.326481244957275,0.9013397615108913
19.06,10.316904309727345,0.8949513936340462
19.07,10.307375519927342,0.888636047175427
19.08,10.297894653571696,0.8823926369808239
19.09,10.288461485739996,0.8762200970162636
19.1,10.279075788777426,0.8701173799938957
19.11,10.269737332486985,0.8640834570054544
19.12,10.260445884313825,0.8581173171631038
19.13,10.251201209522046,0.8522179672476412
19.14,10.242003071364165,0.8463844313637898
19.15,10.23285123124364,0.8406157506025589
19.16,10.22374544887059,0.8349109827104771
19.17,10.214685482411044,0.8292692017655677
19.18,10.205671088629993,0.8236894978599854
19.19,10.19670202302837,0.8181709767891097
19.2,10.187778039974333,0.8127127597470579
19.21,10.178898892828919,0.8073139830284022
19.22,10.170064334066442,0.8019737977360419
19.23,10.161274115389665,0.7966913694950573
19.24,10.152527987840084,0.7914658781724667
19.25,10.143825701903467,0.7862965176027247
19.26,10.135167007610768,0.7811824953188895
19.27,10.126551654634694,0.7761230322893097
19.28,10.117979392382008,0.7711173626597402
19.29,10.109449970081817,0.766164733500774
19.3,10.10096313686986,0.7612644045604509
19.31,10.092518641869113,0.7564156480219976
19.32,10.084116234266734,0.7516177482665195
19.33,10.07575566338757,0.7468700016406185
19.34,10.067436678764238,0.7421717162287541
19.35,10.059159030204087,0.7375222116303213
19.36,10.050922467852969,0.7329208187412962
19.37,10.042726742256129,0.7283668795403816
19.38,10.034571604416161,0.7238597468795539
19.39,10.026456805848232,0.7193987842788907
19.4,10.018382098632708,0.7149833657256583
19.41,10.01034723546515,0.710612875477457
19.42,10.002351969703955,0.7062867078694678
19.43,9.994396055415592,0.7020042671256248
19.44,9.986479247417599,0.6977649671736355
19.45,9.978601301319395,0.6935682314638195
19.46,9.97076197356104,0.6894134927916427
19.47,9.962961021449955,0.6853001931238679
19.48,9.955198203195728,0.6812277834282598
19.49,9.947473277943065,0.677195723506776
19.5,9.939786005802972,0.6732034818321282
19.51,9.932136147882224,0.6692505353877092
19.52,9.924523466311184,0.6653363695107416
19.53,9.91694772427005,0.6614604777386213
19.54,9.909408686013592,0.6576223616584018
19.55,9.901906116894414,0.6538215307592883
19.56,9.894439783384863,0.6500575022881567
19.57,9.887009453097534,0.6463298011079656
19.58,9.879614894804543,0.6426379595590515
19.59,9.872255878455519,0.6389815173231966
19.6,9.864932175194447,0.635360021290463
19.61,9.857643557375354,0.6317730254286787
19.62,9.850389798576858,0.6282200906555566
19.63,9.843170673615775,0.6247007847133977
19.64,9.835985958559586,0.6212146820462651
19.65,9.82883543073807,0.6177613636796626
19.66,9.821718868753893,0.6143404171025693
19.67,9.81463605249237,0.6109514361518702
19.68,9.807586763130393,0.6075940208990607
19.69,9.80057078314448,0.6042677775392153
19.7,9.793587896318092,0.6009723182821667
19.71,9.786637887748173,0.597707261245832
19.72,9.779720543851003,0.5944722303516595
19.73,9.772835652367293,0.5912668552221367
19.74,9.76598300236671,0.5880907710803299
19.75,9.759162384251702,0.5849436186513922
19.76,9.752373589760753,0.5818250440660203
19.77,9.74561641197104,0.5787346987658042
19.78,9.738890645300547,0.5756722394104282
19.79,9.732196085509646,0.5726373277866957
19.8,9.725532529702173,0.5696296307193305
19.81,9.718899776326008,0.5666488199835167
19.82,9.712297625173214,0.5636945722191453
19.83,9.70572587737971,0.5607665688467276
19.84,9.699184335424532,0.5578644959849407
19.85,9.692672803128707,0.5549880443697713
19.86,9.686191085653702,0.5521369092752262
19.87,9.679738989499526,0.5493107904355652
19.88,9.673316322502519,0.5465093919690528
19.89,9.666922893832727,0.543732422303152
19.9,9.660558513991035,0.5409795941011806
19.91,9.654222994805945,0.5382506241903491
19.92,9.6479161494301,0.5355452334912021
19.93,9.641637792336509,0.5328631469483859
19.94,9.635387739314508,0.5302040934627443
19.95,9.629165807465519,0.52756780582472
19.96,9.622971815198508,0.5249540206489983
19.97,9.61680558222527,0.5223624783104096
19.98,9.610666929555455,0.5197929228810326
19.99,9.604555679491462,0.5172451020685015
20.0,9.598471655623054,0.5147187671554538
20.01,9.592414682821893,0.5122136729401486
20.02,9.586384587235791,0.5097295776781697
20.03,9.580381196282913,0.5072662430252453
20.04,9.574404338645733,0.5048234339811254
20.05,9.568453844264933,0.5024009188345141
20.06,9.562529544333087,0.49999846910902906
20.07,9.55663127128828,0.4976158595101619
20.08,9.550758858807574,0.4952528678732304
20.09,9.544912141800372,0.492909275112287
20.1,9.539090956401688,0.490584865169986
20.11,9.533295139965313,0.4882794249683674
20.12,9.527524531056862,0.48599274436054457
20.13,9.521778969446816,0.48372461608329675
20.14,9.516058296103358,0.4814748357105125
20.15,9.51036235318531,0.4792432016075052
20.16,9.504690984034818,0.4770295148861476
20.17,9.499044033170106,0.4748335793608367
20.18,9.49342134627814,0.4726552015052622
20.19,9.487822770207199,0.4704941904099458
20.2,9.482248152959473,0.4683503577405734
20.21,9.476697343683549,0.4662235176970644
20.22,9.47117019266692,0.46411348697339155
20.23,9.465666551328397,0.4620200847181155
20.24,9.460186272210564,0.4599431324956465
20.25,9.45472920897214,0.45788245424817986
20.26,9.449295216380378,0.45583787625833905
20.27,9.443884150303397,0.45380922711246613
20.28,9.438495867702528,0.45179633766458127
20.29,9.433130226624654,0.4497990410009797
20.3,9.427787086194503,0.44781717240545793
20.31,9.422466306606987,0.4458505693251637
20.32,9.4171677491195,0.4438990713370417
20.33,9.411891276044253,0.4419625201148829
20.34,9.40663675074054,0.44004075939694437
20.35,9.401404037607117,0.43813363495415264
20.36,9.396193002074494,0.4362409945588558
20.37,9.391003510597269,0.43436268795412525
20.38,9.385835430646523,0.43249856682360477
20.39,9.380688630702128,0.4306484847618701
20.4,9.375562980245158,0.4288122972453208
20.41,9.370458349750294,0.4269898616035706
20.42,9.365374610678224,0.4251810369913352
20.43,9.360311635468095,0.4233856843608135
20.44,9.355269297529972,0.42160366643453656
20.45,9.350247471237335,0.4198348476786964
20.46,9.345246031919572,0.41807909427692336
20.47,9.340264855854544,0.4163362741045271
20.48,9.335303820261153,0.41460625670316675
20.49,9.330362803291925,0.4128889132559652
20.5,9.325441684025657,0.41118411656304243
20.51,9.32054034246008,0.40949174101747055
20.52,9.315658659504555,0.40781166258163387
20.53,9.310796516972799,0.40614375876399467
20.54,9.305953797575675,0.4044879085962525
20.55,9.301130384913945,0.4028439926108836
20.56,9.296326163471187,0.40121189281907405
20.57,9.291541018606603,0.39959149268900573
20.58,9.286774836547977,0.3979826771245275
20.59,9.28202750438462,0.3963853324441648
20.6,9.277298910060363,0.3947993463604985
20.61,9.272588942366605,0.3932246079598791
20.62,9.267897490935376,0.3916610076824775
20.63,9.263224446232472,0.39010843730267625
20.64,9.258569699550609,0.3885667899097778
20.65,9.253933143002627,0.38703595988904205
20.66,9.249314669514748,0.3855158429030276
20.67,9.244714172819853,0.38400633587325117
20.68,9.240131547450826,0.38250733696214184
20.69,9.235566688733925,0.38101874555529536
20.7,9.231019492782229,0.37954046224402105
20.71,9.226489856489062,0.3780723888081695
20.72,9.221977677521554,0.37661442819925167
20.73,9.217482854314161,0.3751664845238182
20.74,9.213005286062304,0.37372846302712687
20.75,9.208544872715965,0.3723002700770583
20.76,9.204101514973452,0.37088181314830854
20.77,9.199675114275076,0.3694730008068245
20.78,9.195265572796972,0.3680737426944992
20.79,9.190872793444901,0.36668394951411043
20.8,9.186496679848174,0.3653035330145038
20.81,9.182137136353528,0.3639324059760116
20.82,9.177794068019127,0.36257048219610494
20.83,9.173467380608551,0.3612176764752802
20.84,9.16915698058488,0.35987390460316443
20.85,9.164862775104783,0.35853908334484713
20.86,9.160584672012702,0.35721313042742836
20.87,9.156322579834999,0.355895964526777
20.88,9.152076407774254,0.3545875052545029
20.89,9.147846065703515,0.35328767314513265
20.9,9.143631464160649,0.35199638964349095
20.91,9.139432514342749,0.3507135770922757
20.92,9.1352491281005,0.34943915871983133
20.93,9.131081217932723,0.34817305862811476
20.94,9.126928696980812,0.34691520178084573
20.95,9.122791479023387,0.3456655139918498
20.96,9.118669478470808,0.34442392191357224
20.97,9.114562610359897,0.34319035302578144
20.98,9.110470790348598,0.3419647356244423
20.99,9.10639393471073,0.3407469988107611
21.0,9.102331960330757,0.3395370724804011


==> data/fig1-MoO-perm-y.csv <==
wavelength,epsilon_real,epsilon_imag
11.0,0.3251970011820427,0.13298053431776916
11.01,0.31302412583196004,0.13357439516200714
11.02,0.300819132207831,0.13417098753834375
11.03,0.2885819083220236,0.13477032585774126
11.04,0.27631234164860413,0.1353724246222183
11.05,0.2640103191201154,0.1359772984255291
11.06,0.25167572712436853,0.13658496195384662
11.07,0.23930845150117977,0.13719542998645334
11.08,0.2269083775391099,0.13780871739643616
11.09,0.21447538997216167,0.138424839151389
11.1,0.20200937297646632,0.13904381031412033
11.11,0.18951021016693725,0.1396656460433672
11.12,0.17697778459389632,0.14029036159451602
11.13,0.1644119787397013,0.14091797232032813
11.14,0.1518126745153144,0.141548493671673
11.15,0.1391797532568592,0.14218194119826796
11.16,0.12651309572217526,0.1428183305494226
11.17,0.1138125820873012,0.14345767747479207
11.18,0.10107809194297354,0.14409999782513508
11.19,0.08830950429109563,0.14474530755307866
11.2,0.07550669754114524,0.1453936227138913
11.21,0.06266954950660025,0.14604495946626092
11.22,0.04979793740131363,0.14669933407308045
11.23,0.036891737835870776,0.14735676290224023
11.24,0.023950826813905063,0.14801726242742794
11.25,0.010975079728420297,0.14868084922893401
11.26,-0.0020356286419556,0.14934753999446623
11.27,-0.015081424136717671,0.15001735151996984
11.28,-0.02816243321725817,0.15069030071045533
11.29,-0.041278782970686836,0.15136640458083425
11.3,-0.05443060111366484,0.15204568025676174
11.31,-0.06761801599626066,0.1527281449754859
11.32,-0.08084115660585162,0.15341381608670626
11.33,-0.09410015257105343,0.1541027110534389
11.34,-0.10739513416566225,0.15479484745288932
11.35,-0.12072623231263162,0.15549024297733305
11.36,-0.13409357858809676,0.15618891543500432
11.37,-0.14749730522540486,0.15689088275099283
11.38,-0.1609375451191887,0.15759616296814777
11.39,-0.1744144318294655,0.15830477424799094
11.4,-0.1879280995857609,0.15901673487163684
11.41,-0.20147868329129245,0.15973206324072267
11.42,-0.21506631852714006,0.16045077787834502
11.43,-0.2286911415564818,0.16117289743000582
11.44,-0.24235328932884298,0.16189844066456657
11.45,-0.25605289948439675,0.16262742647521175
11.46,-0.2697901103582671,0.16335987388041973
11.47,-0.28356506098489104,0.1640958020249434
11.48,-0.29737789110240426,0.16483523018079965
11.49,-0.3112287411570639,0.16557817774826777
11.5,-0.3251177523076777,0.16632466425689535
11.51,-0.33904506643012183,0.16707470936651667
11.52,-0.3530108261218383,0.1678283328682768
11.53,-0.36701517470638484,0.1685855546856668
11.54,-0.38105825623805106,0.16934639487556935
11.55,-0.39514021550644435,0.1701108736293107
11.56,-0.4092611980411702,0.17087901127372562
11.57,-0.4234213501165224,0.17165082827223013
11.58,-0.43762081875620895,0.17242634522590503
11.59,-0.4518597517381162,0.173205582874588
11.6,-0.46613829759912095,0.17398856209797822
11.61,-0.48045660563990505,0.17477530391674745
11.62,-0.49481482592985865,0.1755658294936654
11.63,-0.5092131093119774,0.17636016013473266
11.64,-0.523651607407809,0.17715831729032466
11.65,-0.5381304726224531,0.177960322556347
11.66,-0.5526498581495782,0.17876619767540064
11.67,-0.5672099179765031,0.17957596453795888
11.68,-0.5818108068892754,0.18038964518355313
11.69,-0.5964526804778363,0.18120726180197239
11.7,-0.611135695141199,0.18202883673447207
11.71,-0.625860008092676,0.182854392474995
11.72,-0.6406257773651266,0.1836839516714022
11.73,-0.6554331618162871,0.18451753712671815
11.74,-0.6702823211340966,0.18535517180038408
11.75,-0.6851734158421003,0.18619687880952623
11.76,-0.7001066073048705,0.18704268143023378
11.77,-0.7150820577334767,0.18789260309884934
11.78,-0.730099930191013,0.18874666741327223
11.79,-0.7451603885981468,0.18960489813427361
11.8,-0.7602635977387203,0.19046731918682303
11.81,-0.7754097232653993,0.19133395466142922
11.82,-0.7905989317053664,0.19220482881549242
11.83,-0.8058313904660486,0.1930799660746693
11.84,-0.8211072678409084,0.1939593910342522
11.85,-0.8364267330152525,0.19484312846055912
11.86,-0.8517899560721253,0.19573120329233962
11.87,-0.8671971079982081,0.19662364064219157
11.88,-0.8826483606897945,0.19752046579799312
11.89,-0.8981438869587868,0.19842170422434674
11.9,-0.913683860538789,0.19932738156403995
11.91,-0.9292684560911809,0.20023752363951586
11.92,-0.9448978492112908,0.20115215645436102
11.93,-0.9605722164345948,0.20207130619480598
11.94,-0.9762917352429853,0.20299499923124134
11.95,-0.9920565840710573,0.20392326211974685
11.96,-1.0078669423124769,0.2048561216036362
11.97,-1.0237229903263814,0.20579360461501686
11.98,-1.0396249094438395,0.20673573827636418
11.99,-1.0555728819743604,0.20768254990211119
12.0,-1.071567091212468,0.20863406700025447
12.01,-1.0876077214442788,0.20959031727397245
12.02,-1.1036949579542261,0.2105513286232648
12.03,-1.1198289870317282,0.2115171291466019
12.04,-1.1360099959779941,0.21248774714259414
12.05,-1.152238173112853,0.21346321111167663
12.06,-1.1685137077816303,0.2144435497578093
12.07,-1.1848367903620916,0.2154287919901941
12.08,-1.2012076122714583,0.21641896692501075
12.09,-1.217626365973442,0.21741410388716573
12.1,-1.2340932449853639,0.21841423241206168
12.11,-1.2506084438853278,0.21941938224738253
12.12,-1.2671721583194655,0.22042958335489796
12.13,-1.2837845850091865,0.22144486591228127
12.14,-1.3004459217585653,0.222465260314951
12.15,-1.3171563674617328,0.22349079717792658
12.16,-1.3339161221103417,0.22452150733770287
12.17,-1.35072538680112,0.22555742185414582
12.18,-1.3675843637434384,0.2265985720124028
12.19,-1.384493256266969,0.22764498932483446
12.2,-1.4014522688294286,0.2286967055329666
12.21,-1.4184616070243339,0.22975375260945835
12.22,-1.435521477588857,0.23081616276009256
12.23,-1.452632088411741,0.2318839684257848
12.24,-1.4697936485412892,0.2329572022846137
12.25,-1.487006368193378,0.23403589725386872
12.26,-1.5042704587596036,0.23512008649212227
12.27,-1.5215861328154343,0.23620980340131895
12.28,-1.5389536041284686,0.2373050816288883
12.29,-1.556373087666751,0.23840595506987758
12.3,-1.5738447996071716,0.23951245786910716
12.31,-1.5913689573438747,0.2406246244233438
12.32,-1.6089457794968418,0.24174248938350235
12.33,-1.6265754859204749,0.24286608765686507
12.34,-1.6442582977122358,0.24399545440932227
12.35,-1.6619944372214255,0.24513062506764025
12.36,-1.6797841280579922,0.24627163532174903
12.37,-1.6976275951014113,0.24741852112705323
12.38,-1.7155250645096765,0.2485713187067689
12.39,-1.733476763728317,0.24973006455428048
12.4,-1.7514829214995324,0.2508947954355253
12.41,-1.7695437678713994,0.25206554839140094
12.42,-1.7876595342071246,0.253242360740196
12.43,-1.805830453194418,0.2544252700800483
12.44,-1.8240567588549168,0.25561431429142556
12.45,-1.8423386865537195,0.25680953153963515
12.46,-1.8606764730089471,0.258010960277354
12.47,-1.8790703563014555,0.25921863924719096
12.48,-1.8975205758845977,0.26043260748427227
12.49,-1.9160273725940367,0.2616529043188519
12.5,-1.9345909886577142,0.2628795693789534
12.51,-1.953211667705854,0.2641126425930362
12.52,-1.9718896547810403,0.26535216419268787
12.53,-1.9906251963484565,0.2665981747153507
12.54,-2.0094185403061235,0.2678507150070688
12.55,-2.0282699359952723,0.26910982622526863
12.56,-2.0471796342108224,0.27037554984156814
12.57,-2.066147887211911,0.2716479276446138
12.58,-2.08517494873254,0.272927001742948
12.59,-2.1042610739923067,0.2742128145679065
12.6,-2.123406519707238,0.27550540887654695
12.61,-2.1426115441006885,0.2768048277546052
12.62,-2.161876406914392,0.27811111461948823
12.63,-2.181201369419548,0.27942431322329275
12.64,-2.200586694428037,0.2807444676558587
12.65,-2.2200326463037383,0.2820716223478554
12.66,-2.239539490973938,0.28340582207389897
12.67,-2.259107495940814,0.2847471119557016
12.68,-2.278736930293094,0.28609553746525984
12.69,-2.298428064717736,0.287451144428069
12.7,-2.318181171511729,0.288813979026376
12.71,-2.337996524594077,0.2901840878024696
12.72,-2.35787439951776,0.2915615176619987
12.73,-2.377815073481895,0.2929463158773308
12.74,-2.39781882534401,0.2943385300909487
12.75,-2.4178859356323423,0.2957382083188761
12.76,-2.438016686558336,0.29714539895414704
12.77,-2.458211362029205,0.29856015077030873
12.78,-2.4784702476606353,0.2999825129249651
12.79,-2.4987936307895398,0.30141253496335263
12.8,-2.519181800487037,0.30285026682196403
12.81,-2.5396350475714473,0.3042957588322031
12.82,-2.5601536646214225,0.30574906172408045
12.83,-2.5807379459892568,0.30721022662995445
12.84,-2.601388187814265,0.3086793050883081
12.85,-2.622104688036248,0.3101563490475651
12.86,-2.6428877464091896,0.3116414108699552
12.87,-2.663737664514973,0.31313454333541424
12.88,-2.6846547457772494,0.31463579964552846
12.89,-2.7056392954754744,0.31614523342752543
12.9,-2.726691620759035,0.31766289873830605
12.91,-2.7478120306615006,0.31918885006851966
12.92,-2.7690008361150147,0.3207231423466857
12.93,-2.7902583499648395,0.32226583094336103
12.94,-2.81158488698401,0.32381697167535345
12.95,-2.8329807638881133,0.32537662080997837
12.96,-2.854446299350226,0.3269448350693668
12.97,-2.875981814015967,0.3285216716348172
12.98,-2.8975876305187396,0.33010718815120127
12.99,-2.9192640734950497,0.33170144273141194
13.0,-2.941011469599986,0.33330449396086437
13.01,-2.962830147522883,0.3349164009020477
13.02,-2.9847204380030727,0.3365372230991259
13.03,-3.0066826738458143,0.3381670205825907
13.04,-3.028717189938372,0.3398058538739662
13.05,-3.0508243232662453,0.3414537839905683
13.06,-3.073004412929503,0.3431108724503126
13.07,-3.0952578001593536,0.3447771812765824
13.08,-3.1175848283348095,0.3464527730031476
13.09,-3.139985842999534,0.34813771067914145
13.1,-3.162461191878804,0.3498320578740892
13.11,-3.185011224896719,0.35153587868300046
13.12,-3.2076362941934744,0.3532492377315128
13.13,-3.2303367541428676,0.35497220018109754
13.14,-3.253112961369919,0.3567048317343223
13.15,-3.275965274768719,0.35844719864017677
13.16,-3.2988940555203876,0.36019936769945576
13.17,-3.321899667111242,0.361961406270206
13.18,-3.344982475351091,0.3637333822732316
13.19,-3.3681428483917872,0.36551536419767017
13.2,-3.391381156745866,0.36730742110662423
13.21,-3.4146977733054045,0.3691096226428615
13.22,-3.4380930733610575,0.370922039034581
13.23,-3.4615674346213012,0.37274474110124656
13.24,-3.4851212372318128,0.3745778002594843
13.25,-3.508754863795048,0.37642128852904927
13.26,-3.5324686993900594,0.3782752785388656
13.27,-3.556263131592426,0.3801398435331291
13.28,-3.580138550494438,0.38201505737748787
13.29,-3.604095348725455,0.38390099456529114
13.3,-3.6281339214724384,0.38579773022390984
13.31,-3.6522546665007285,0.3877053401211349
13.32,-3.6764579841749847,0.3896239006716468
13.33,-3.700744277480375,0.39155348894356434
13.34,-3.7251139520438845,0.39349418266506425
13.35,-3.749567416155963,0.39544606023108747
13.36,-3.774105080792253,0.3974092007101152
13.37,-3.798727359635605,0.3993836838510301
13.38,-3.8234346690983303,0.4013695900900606
13.39,-3.8482274283445648,0.40336700055779756
13.4,-3.8731060593129816,0.40537599708630634
13.41,-3.8980709867396532,0.40739666221631543
13.42,-3.923122638181154,0.40942907920449273
13.43,-3.948261444037883,0.4114733320308068
13.44,-3.9734878375776534,0.41352950540598055
13.45,-3.9988022549594464,0.4155976847790251
13.46,-4.024205135257515,0.4176779563448775
13.47,-4.049696920485582,0.41977040705211294
13.48,-4.075278055621419,0.42187512461076543
13.49,-4.100948988631567,0.4239921975002307
13.5,-4.126710170496356,0.4261217149772709
13.51,-4.1525620552351965,0.4282637670841157
13.52,-4.178505099932021,0.43041844465665324
13.53,-4.204539764761131,0.4325858393327334
13.54,-4.230666513013199,0.4347660435605622
13.55,-4.256885811121523,0.4369591506071967
13.56,-4.283198128688638,0.4391652545671524
13.57,-4.309603938513123,0.4413844503711078
13.58,-4.336103716616691,0.44361683379471695
13.59,-4.362697942271583,0.4458625014675317
13.6,-4.389387098028183,0.4481215508820283
13.61,-4.416171669742993,0.4503940804027522
13.62,-4.443052146606854,0.4526801892755704
13.63,-4.470029021173397,0.4549799776370336
13.64,-4.497102789387897,0.45729354652386284
13.65,-4.524273950616369,0.4596209978825489
13.66,-4.551543007674929,0.4619624345790675
13.67,-4.578910466859508,0.46431796040871903
13.68,-4.606376837975854,0.46668768010608835
13.69,-4.633942634369866,0.4690716993551313
13.7,-4.661608372958147,0.47147012479937783
13.71,-4.689374574259056,0.47388306405227837
13.72,-4.717241762423881,0.4763106257076619
13.73,-4.74521046526845,0.47875291935033526
13.74,-4.773281214305105,0.4812100555668173
13.75,-4.801454544774882,0.4836821459561978
13.76,-4.829730995680116,0.4861693031411398
13.77,-4.858111109817402,0.48867164077902264
13.78,-4.886595433810837,0.49118927357321884
13.79,-4.915184518145654,0.4937223172845192
13.8,-4.943878917202218,0.4962708887427012
13.81,-4.972679189290319,0.4988351058582404
13.82,-5.001585896683895,0.5014150876341753
13.83,-5.03059960565612,0.504010954178125
13.84,-5.0597208865148104,0.5066228267144528
13.85,-5.088950313638215,0.5092508275965884
13.86,-5.118288465511269,0.5118950803195137
13.87,-5.147735924762136,0.5145557095324009
13.88,-5.177293278199168,0.5172328410514145
13.89,-5.206961116848257,0.5199266018726779
13.9,-5.2367400359906755,0.5226371201854163
13.91,-5.266630635201135,0.5253645253852506
13.92,-5.296633518386455,0.5281089480876833
13.93,-5.3267492938245,0.530870520141744
13.94,-5.356978574203599,0.533649374643819
13.95,-5.387321976662412,0.5364456459516622
13.96,-5.417780122830191,0.5392594696985855
13.97,-5.448353638867422,0.5420909828078281
13.98,-5.479043155507079,0.5449403235071315
13.99,-5.50984930809614,0.5478076313434868
14.0,-5.5407727366376465,0.5506930471980828
14.01,-5.571814085833239,0.5535967133014558
14.02,-5.602974005126095,0.5565187732488293
14.03,-5.63425314874437,0.559459372015661
14.04,-5.665652175745137,0.5624186559733974
14.05,-5.69717175005878,0.5653967729054326
14.06,-5.72881254053385,0.5683938720232795
14.07,-5.760575220982483,0.5714101039829591
14.08,-5.79246047022629,0.5744456209016067
14.09,-5.824468972142682,0.5775005763742924
14.1,-5.856601415711871,0.5805751254910818
14.11,-5.88885849506424,0.5836694248543101
14.12,-5.921240909528261,0.5867836325960908
14.13,-5.953749363679093,0.5899179083960724
14.14,-5.98638456738749,0.5930724134994131
14.15,-6.01914723586945,0.5962473107350154
14.16,-6.0520380897363495,0.5994427645339999
14.17,-6.085057855045604,0.6026589409484285
14.18,-6.118207263351939,0.6058960076702801
14.19,-6.151487051759254,0.6091541340506915
14.2,-6.184897962973065,0.6124334911194553
14.21,-6.21844074535346,0.6157342516047776
14.22,-6.252116152968782,0.6190565899533177
14.23,-6.285924945649832,0.6224006823504936
14.24,-6.3198678890447315,0.62576670674107
14.25,-6.3539457546743545,0.6291548428500231
14.26,-6.3881593199884925,0.6325652722037042
14.27,-6.422509368422539,0.6359981781512806
14.28,-6.456996689454918,0.6394537458864851
14.29,-6.491622078665134,0.6429321624696592
14.3,-6.526386337792479,0.6464336168501054
14.31,-6.561290274795424,0.6499582998887459
14.32,-6.59633470391174,0.6535064043811062
14.33,-6.631520445719213,0.6570781250806048
14.34,-6.666848327197182,0.6606736587221849
14.35,-6.702319181788689,0.664293204046261
14.36,-6.737933849463393,0.6679369618230121
14.37,-6.773693176781286,0.6716051348770176
14.38,-6.809598016956988,0.6752979281122278
14.39,-6.845649229924927,0.6790155485372978
14.4,-6.881847682405272,0.6827582052912797
14.41,-6.918194247970571,0.6865261096696704
14.42,-6.954689807113232,0.6903194751508376
14.43,-6.99133524731379,0.6941385174228176
14.44,-7.028131463109952,0.6979834544104951
14.45,-7.065079356166453,0.7018545063031679
14.46,-7.1021798353458045,0.7057518955825153
14.47,-7.139433816779824,0.7096758470509582
14.48,-7.176842223942025,0.7136265878604298
14.49,-7.214405987720829,0.7176043475415563
14.5,-7.252126046493801,0.7216093580332708
14.51,-7.290003346202562,0.7256418537128381
14.52,-7.3280388404287775,0.7297020714263268
14.53,-7.366233490470925,0.7337902505195154
14.54,-7.404588265422071,0.737906632869252
14.55,-7.443104142248575,0.742051462915271
14.56,-7.4817821058697,0.7462249876924704
14.57,-7.520623149238217,0.750427456863664
14.58,-7.559628273421965,0.7546591227528097
14.59,-7.598798487686488,0.7589202403787356
14.6,-7.638134809578484,0.7632110674893426
14.61,-7.677638265010518,0.7675318645963356
14.62,-7.717309888346574,0.7718828950104478
14.63,-7.757150722488705,0.7762644248771917
14.64,-7.797161818964824,0.7806767232131481
14.65,-7.837344238017491,0.7851200619427852
14.66,-7.877699048693805,0.7895947159358285
14.67,-7.918227328936404,0.7941009630451873
14.68,-7.95893016567566,0.7986390841454541
14.69,-7.999808654922849,0.803209363171967
14.7,-8.040863901864686,0.8078120871604757
14.71,-8.08209702095891,0.8124475462873963
14.72,-8.123509136030995,0.8171160339106597
14.73,-8.16510138037226,0.8218178466112029
14.74,-8.206874896839098,0.826553284235075
14.75,-8.248830837953314,0.8313226499361653
14.76,-8.29097036600406,0.8361262502196203
14.77,-8.333294653150674,0.8409643949858789
14.78,-8.37580488152708,0.8458373975754095
14.79,-8.418502243347412,0.8507455748141212
14.8,-8.461387941012948,0.8556892470594647
14.81,-8.504463187220475,0.8606687382472561
14.82,-8.547729205071914,0.8656843759392012
14.83,-8.591187228185513,0.8707364913711786
14.84,-8.634838500808272,0.8758254195022408
14.85,-8.678684277929946,0.8809514990643984
14.86,-8.722725825398447,0.8861150726131619
14.87,-8.766964420036677,0.891316486578872
14.88,-8.811401349760997,0.8965560913188375
14.89,-8.85603791370111,0.9018342411702803
14.9,-8.90087542232152,0.907151294504111
14.91,-8.945915197544586,0.9125076137795496
14.92,-8.991158572875149,0.9179035655996027
14.93,-9.036606893526796,0.9233395207674185
14.94,-9.082261516549732,0.9288158543435258
14.95,-9.128123810960377,0.9343329457039864
14.96,-9.174195157872568,0.9398911785994567
14.97,-9.2204769506306,0.9454909412152082
14.98,-9.266970594943903,0.9511326262320826
14.99,-9.313677509023607,0.9568166308884418
15.0,-9.360599123720718,0.9625433570430802
15.01,-9.40773688266635,0.9683132112391781
15.02,-9.455092242413635,0.9741266047692558
15.03,-9.502666672581604,0.9799839537411916
15.04,-9.550461656000955,0.985885679145296
15.05,-9.598478688861782,0.9918322069224756
15.06,-9.646719280863204,0.9978239680334932
15.07,-9.695184955365113,1.003861398529369
15.08,-9.743877249541868,1.0099449396229132
15.09,-9.792797714538052,1.0160750377614314
15.1,-9.841947915626402,1.022252144700623
15.11,-9.891329432367785,1.0284767175796854
15.12,-9.940943858773329,1.0347492189976484
15.13,-9.990792803468926,1.0410701170909888
15.14,-10.040877889861676,1.0474398856124876
15.15,-10.091200756308838,1.0538590040114242
15.16,-10.141763056288996,1.06032795751509
15.17,-10.192566458575524,1.0668472372116458
15.18,-10.243612647412546,1.0734173401343818
15.19,-10.294903322693122,1.0800387693473565
15.2,-10.346440200140085,1.0867120340324923
15.21,-10.398225011489266,1.0934376495781213
15.22,-10.450259504675197,1.1002161376690134
15.23,-10.502545444019551,1.1070480263779392
15.24,-10.555084610421991,1.1139338502587552
15.25,-10.607878801553834,1.1208741504410848
15.26,-10.660929832054396,1.1278694747266018
15.27,-10.71423953372989,1.1349203776869312
15.28,-10.767809755755426,1.142027420763254
15.29,-10.821642364879564,1.1491911723675818
15.3,-10.875739245631832,1.1564122079857766
15.31,-10.930102300533274,1.1636911102823508
15.32,-10.984733450309761,1.1710284692070445
15.33,-11.039634634108559,1.1784248821032728
15.34,-11.094807809717715,1.1858809538184132
15.35,-11.15025495378882,1.19339729681604
15.36,-11.205978062062677,1.2009745312900677
15.37,-11.261979149598424,1.2086132852809208
15.38,-11.318260251005835,1.2163141947937117
15.39,-11.374823420680846,1.2240779039184737
15.4,-11.431670733044632,1.2319050649525225
15.41,-11.488804282786154,1.239796338524977
15.42,-11.546226185107907,1.24775239372343
15.43,-11.603938575975674,1.2557739082229178
15.44,-11.66194361237143,1.263861568417109
15.45,-11.720243472550319,1.272016069551879
15.46,-11.778840356301039,1.280238115861212
15.47,-11.837736485210359,1.2885284207055705
15.48,-11.896934102931192,1.296887706712703
15.49,-11.956435475454802,1.3053167059209954
15.5,-12.016242891386986,1.3138161599254001
15.51,-12.076358662228126,1.322386820025961
15.52,-12.136785122657777,1.3310294473790805
15.53,-12.19752463082296,1.3397448131514513
15.54,-12.258579568631166,1.3485336986768452
15.55,-12.319952342047548,1.3573968956157239
15.56,-12.381645381396313,1.3663352061177374
15.57,-12.443661141667093,1.375349442987253
15.58,-12.506002102825484,1.3844404298518642
15.59,-12.568670770128449,1.393609001334019
15.6,-12.631669674444376,1.4028560032258055
15.61,-12.695001372577993,1.4121822926669583
15.62,-12.758668447600243,1.4215887383261818
15.63,-12.822673509183007,1.4310762205858043
15.64,-12.887019193939016,1.4406456317298921
15.65,-12.951708165767045,1.4502978761358856
15.66,-13.01674311620197,1.4600338704697637
15.67,-13.082126764770706,1.4698545438849395
15.68,-13.14786185935311,1.479760838224833
15.69,-13.213951176548814,1.4897537082293069
15.7,-13.28039752204944,1.4998341217449749
15.71,-13.347203731016608,1.510003059939494
15.72,-13.414372668465845,1.5202615175199405
15.73,-13.481907229656565,1.5306105029553592
15.74,-13.54981034048772,1.5410510387035037
15.75,-13.618084957899992,1.5515841614419748
15.76,-13.686734070284107,1.5622109223037752
15.77,-13.755760697895564,1.5729323871173926
15.78,-13.82516789327571,1.583749636651498
15.79,-13.894958741679863,1.594663766864439
15.8,-13.965136361511526,1.6056758891584735
15.81,-14.035703904764071,1.6167871306390433
15.82,-14.106664557469133,1.6279986343790531
15.83,-14.178021540152058,1.639311559688314
15.84,-14.249778108294771,1.6507270823882927
15.85,-14.321937552805856,1.662246395092232
15.86,-14.394503200498374,1.6738707074908323
15.87,-14.467478414574972,1.6856012466435186
15.88,-14.540866595121205,1.697439257275543
15.89,-14.61467117960645,1.7093860020809415
15.9,-14.688895643393208,1.7214427620315629
15.91,-14.763543500254222,1.733610836692218
15.92,-14.838618302898642,1.7458915445422343
15.93,-14.914123643505805,1.7582862233033272
15.94,-14.9900631542688,1.7707962302742468
15.95,-15.066440507945968,1.7834229426720287
15.96,-15.143259418421964,1.796167757980246
15.97,-15.220523641277905,1.8090320943043108
15.98,-15.298236974370791,1.822017390733992
15.99,-15.37640325842271,1.8351251077133792
16.0,-15.45502637761942,1.8483567274183543
16.01,-15.534110260219338,1.8617137541419007
16.02,-15.61365887917219,1.875197714687267
16.03,-15.693676252748231,1.888810158769299
16.04,-15.774166445177881,1.9025526594240592
16.05,-15.85513356730211,1.916426813426969
16.06,-15.93658177723362,1.930434241719633
16.07,-16.018515281029416,1.944576589845625
16.08,-16.100938333374344,1.958855528395338
16.09,-16.183855238276543,1.9732727534602348
16.1,-16.267270349774336,1.987829987096618
16.11,-16.351188072655418,2.002528977799234
16.12,-16.435612863188346,2.017371500984926
16.13,-16.520549229865995,2.032359359486475
16.14,-16.606001734162376,2.0474943840570683
16.15,-16.691974991302086,2.0627784338854913
16.16,-16.77847367104311,2.0782133971223797
16.17,-16.865502498472935,2.0938011914177515
16.18,-16.953066254818772,2.109543764470181
16.19,-17.04116977827153,2.125443094587814
16.2,-17.12981796482406,2.141501191261512
16.21,-17.219015769124486,2.1577200957505753
16.22,-17.30876820534365,2.1741018816810866
16.23,-17.39908034805859,2.190648655657499
16.24,-17.489957333150738,2.207362557887504
16.25,-17.581404358720686,2.2242457628207952
16.26,-17.673426686018242,2.2413004798017706
16.27,-17.7660296403898,2.2585289537368474
16.28,-17.85921861224187,2.275933465776481
16.29,-17.952999058021906,2.2935163340124083
16.3,-18.04737650121688,2.311279914190516
16.31,-18.142356533369178,2.329226600439585
16.32,-18.23794481511122,2.3473588260165275
16.33,-18.33414707721821,2.3656790640683245
16.34,-18.43096912168029,2.384189828411297
16.35,-18.528416822793453,2.402893674327933
16.36,-18.626496128270748,2.421793199381958
16.37,-18.72521306037345,2.44089104425197
16.38,-18.824573717062528,2.460189893584111
16.39,-18.924584273171533,2.4796924768644057
16.4,-19.025250981600617,2.499401569311135
16.41,-19.12658017453262,2.5193199927878718
16.42,-19.22857826467129,2.539450616737647
16.43,-19.33125174650243,2.5597963591388577
16.44,-19.434607197578497,2.5803601874835103
16.45,-19.538651279826425,2.6011451197782574
16.46,-19.64339074088054,2.622154225569083
16.47,-19.7488324154393,2.6433906269899423
16.48,-19.854983226648486,2.664857499836392
16.49,-19.9618501875089,2.6865580746644144
16.5,-20.06944040231176,2.708495637915605
16.51,-20.177761068100107,2.730673533069043
16.52,-20.286819476158236,2.7530951618207853
16.53,-20.39662301352934,2.7757639852917357
16.54,-20.507179164561254,2.798683525264442
16.55,-20.618495512482465,2.821857365449991
16.56,-20.730579741007148,2.8452891527854125
16.57,-20.84343963597184,2.8689825987628477
16.58,-20.95708308700231,2.8929414807909186
16.59,-21.071518089213555,2.917169643589685
16.6,-21.186752744941423,2.9416710006196185
16.61,-21.302795265508305,2.966449535545981
16.62,-21.41965397302287,2.991509303739353
16.63,-21.537337302214084,3.0168544338132977
16.64,-21.655853802301927,3.0424891292005216
16.65,-21.775212138903125,3.068417669768099
16.66,-21.89542109597554,3.094644413473492
16.67,-22.016489577799376,3.1211737980619403
16.68,-22.13842661099817,3.1480103428068853
16.69,-22.261241346598815,3.1751586502942892
16.7,-22.384943062132713,3.202623408252395
16.71,-22.50954116377816,3.230409391428064
16.72,-22.635045188545202,3.2585214635111006
16.73,-22.761464806504172,3.2869645791080324
16.74,-22.88880982305795,3.315743785766575
16.75,-23.017090181260475,3.3448642260525974
16.76,-23.14631596418075,3.3743311396807685
16.77,-23.27649739731478,3.404149865700738
16.78,-23.40764485104606,3.4343258447404286
16.79,-23.53976884315507,3.4648646213079672
16.8,-23.67288004138046,3.4957718461543847
16.81,-23.80698926603083,3.5270532786983457
16.82,-23.94210749265078,3.5587147895153968
16.83,-24.078245854740118,3.5907623628930985
16.84,-24.215415646529586,3.623202099454546
16.85,-24.353628325812327,3.6560402188518766
16.86,-24.49289551683398,3.6892830625322492
16.87,-24.63322901324221,3.7229370965784137
16.88,-24.774640781096434,3.7570089146259855
16.89,-24.91714296194016,3.791505240860056
16.9,-25.06074787593647,3.8264329330933413
16.91,-25.205468025069163,3.8617989859286923
16.92,-25.351316096409434,3.8976105340081455
16.93,-25.49830496545127,3.9338748553516503
16.94,-25.646447699516607,3.9705993747881494
16.95,-25.795757561230914,4.007791667481658
16.96,-25.94624801207255,4.04545946255579
16.97,-26.097932715995853,4.08361064681938
16.98,-26.250825543131228,4.122253268596849
16.99,-26.404940573562858,4.1613955416662955
17.0,-26.560292101186597,4.201045849309012
17.01,-26.716894637649027,4.241212748473754
17.02,-26.87476291637093,4.2819049740597785
17.03,-27.033911896655905,4.323131443322252
17.04,-27.19435676788648,4.364901260404015
17.05,-27.35611295381017,4.407223720997982
17.06,-27.5191961169171,4.4501083171442914
17.07,-27.683622162911593,4.493564742166738
17.08,-27.849407245279313,4.5376028957528725
17.09,-28.01656776995387,4.582232889182988
17.1,-28.185120400082678,4.627465050712283
17.11,-28.355082060896567,4.673309931111846
17.12,-28.52646994468521,4.7197783093737105
17.13,-28.6993015158787,4.76688119858491
17.14,-28.873594516241702,4.8146298519772825
17.15,-29.049366970178603,4.863035769157845
17.16,-29.226637190155625,4.912110702526795
17.17,-29.405423782240277,4.961866663888867
17.18,-29.585745651762505,5.012315931265146
17.19,-29.76762200909948,5.063471055911954
17.2,-29.95107237558664,5.115344869553888
17.21,-30.13611658955972,5.167950491838924
17.22,-30.32277481252772,5.221301338022459
17.23,-30.511067535483477,5.275411126889279
17.24,-30.701015585351495,5.330293888920798
17.25,-30.89264013157962,5.385963974717173
17.26,-31.08596269287454,5.442436063682371
17.27,-31.281005144087068,5.499725172982183
17.28,-31.47778972324975,5.557846666784756
17.29,-31.676339038768948,5.616816265793263
17.3,-31.876676076777844,5.6766500570821
17.31,-32.07882420865081,5.73736450424656
17.32,-32.282807198685205,5.7989764578780605
17.33,-32.48864921195329,5.861503166376409
17.34,-32.696374822328444,5.924962287111504
17.35,-32.90600902068842,5.989371897946904
17.36,-33.117577223302476,6.0547505091394465
17.37,-33.33110528040295,6.121117075627751
17.38,-33.5466194849474,6.188491009724573
17.39,-33.76414658157555,6.256892194228137
17.4,-33.98371377576413,6.326340995967689
17.41,-34.205348743184935,6.396858279799896
17.42,-34.4290796392694,6.468465423072751
17.43,-34.6549351089863,6.541184330575328
17.44,-34.88294429683324,6.615037449990673
17.45,-35.11313685705015,6.690047787872164
17.46,-35.34554296405779,6.7662389261628775
17.47,-35.58019332312461,6.843635039278499
17.48,-35.81711918127009,6.922260911776547
17.49,-36.056352338404245,7.002141956633176
17.5,-36.2979251587128,7.083304234152573
17.51,-36.54187058228953,7.165774471532874
17.52,-36.78822213702185,7.249580083114589
17.53,-37.03701395073415,7.3347491913385365
17.54,-37.28828076359257,7.421310648440888
17.55,-37.5420579407779,7.509294058915459
17.56,-37.79838148542863,7.5987298027727865
17.57,-38.057288051861626,7.689649059629136
17.58,-38.31881495907167,7.782083833657457
17.59,-38.583000204517326,7.876066979436381
17.6,-38.84988247819522,7.971632228732814
17.61,-39.119501177008296,8.068814218256612
17.62,-39.39189641943145,8.16764851842696
17.63,-39.667109060478474,8.268171663191978
17.64,-39.94518070697439,8.370421180945156
17.65,-40.22615373313563,8.474435626583642
17.66,-40.51007129646312,8.580254614756699
17.67,-40.79697735394951,8.687918854353212
17.68,-41.08691667860319,8.797470184280408
17.69,-41.37993487629354,8.908951610588923
17.7,-41.67607840291615,9.022407345000058
17.71,-41.975394581881616,9.137882844895527
17.72,-42.277931621927806,9.255424854831844
17.73,-42.58373863525708,9.375081449645
17.74,-42.89286565599569,9.496902079212978
17.75,-43.205363658978264,9.62093761494913
17.76,-43.521284578850796,9.74724039809978
17.77,-43.840681329494004,9.875864289926238
17.78,-44.1636078237614,10.006864723852953
17.79,-44.49011899352621,10.140298759667576
17.8,-44.82027081003503,10.276225139864971
17.81,-45.15412030455708,10.414704348228296
17.82,-45.49172558932464,10.55579867074843
17.83,-45.83314587875134,10.699572258984599
17.84,-46.178441510919875,10.846091195976923
17.85,-46.52767396932308,10.995423564824712
17.86,-46.88090590484519,11.14763952005182
17.87,-47.23820115796544,11.302811361885421
17.88,-47.59962478116287,11.461013613580342
17.89,-47.965243061501646,11.62232310192907
17.9,-48.335123543370045,11.78681904110308
17.91,-48.709335051347665,11.954583119980242
17.92,-49.0879477131638,12.125699593117456
17.93,-49.47103298271844,12.30025537554083
17.94,-49.85866366312106,12.47834014152911
17.95,-50.25091392970559,12.660046427578358
17.96,-50.64785935297352,12.845469739744473
17.97,-51.04957692140915,13.034708665569317
17.98,-51.45614506411167,13.227864990809165
17.99,-51.86764367317231,13.425043821190911
18.0,-52.28415412573153,13.626353709439279
18.01,-52.70575930562879,13.831906787823579
18.02,-53.132543624563894,14.041818906492301
18.03,-53.564593042670104,14.256209777872792
18.04,-54.00199508839123,14.475203127428324
18.05,-54.44483887755332,14.69892685108426
18.06,-54.89321513149264,14.927513179642476
18.07,-55.34721619411187,15.16109885053091
18.08,-55.80693604770209,15.399825287242601
18.09,-56.27247032736833,15.643838786844498
18.1,-56.74391633387041,15.89329071595071
18.11,-57.22137304468421,16.148337715581242
18.12,-57.70494112305792,16.40914191534255
18.13,-58.194722924824504,16.675871157393072
18.14,-58.690822502712756,16.94869923068268
18.15,-59.19334560786053,17.227806115972314
18.16,-59.70239968822696,17.513378242177552
18.17,-60.21809388355466,17.80560875459817
18.18,-60.74053901651055,18.10469779562981
18.19,-61.269847579599606,18.410852798585108
18.2,-61.80613371740065,18.72428879527843
18.21,-62.34951320364594,19.045228738070165
18.22,-62.90010341260732,19.373903837093163
18.23,-63.45802328421587,19.71055391342769
18.24,-64.02339328227916,20.055427769024043
18.25,-64.59633534511391,20.408783574218255
18.26,-65.17697282783436,20.770889273719604
18.27,-65.76543043548486,21.14202301200152
18.28,-66.36183414611878,21.522473579065604
18.29,-66.96631112284864,21.91254087759746
18.3,-67.57898961380556,22.312536412582748
18.31,-68.19999883884556,22.722783804498686
18.32,-68.82946886173887,23.143619327251013
18.33,-69.46753044646194,23.57539247207692
18.34,-70.11431489608296,24.018466538687274
18.35,-70.76995387260138,24.473219254979522
18.36,-71.43457919594762,24.940043426705476
18.37,-72.10832262018856,25.419347618535355
18.38,-72.79131558479997,25.911556868010663
18.39,-73.48368893869042,26.41711343394644
18.4,-74.18557263442233,26.936477580877902
18.41,-74.89709538987398,27.47012840122074
18.42,-75.61838431430819,28.018564676845006
18.43,-76.34956449555625,28.582305781822416
18.44,-77.09075854471939,29.161892628144386
18.45,-77.8420860944546,29.757888656237856
18.46,-78.60366324657208,30.370880872147605
18.47,-79.37560196425936,31.001480933255543
18.48,-80.15800940384716,31.650326284433852
18.49,-80.95098718054246,32.318081346501344
18.5,-81.7546305620743,33.00543875884823
18.51,-82.56902758363081,33.71312067803661
18.52,-83.39425807687365,34.44188013412082
18.53,-84.23039260516927,35.19250244633786
18.54,-85.07749129645448,35.96580669967633
18.55,-85.9356025644068,36.762647283680515
18.56,-86.80476170772246,37.5839154946005
18.57,-87.68498937643254,38.43054120175765
18.58,-88.57628989317374,39.30349457862987
18.59,-89.47864941628434,40.20378789876652
18.6,-90.3920339304391,41.13247739613983
18.61,-91.31638704928659,42.090665188934715
18.62,-92.25162761322129,43.07950126507081
18.63,-93.19764706397177,44.10018552689483
18.64,-94.15430657614306,45.153969891480244
18.65,-95.12143392417987,46.24216044177575
18.66,-96.0988200614648,47.366119622476376
18.67,-97.08621538635077,48.52726847283587
18.68,-98.08332566794665,49.72708888676761
18.69,-99.0898076023577,50.96712588837534
18.7,-100.10526396783645,52.248989908467024
18.71,-101.12923834503191,53.57435904471027
18.72,-102.16120936606094,54.944981284597134
18.73,-103.20058445371511,56.362676666524166
18.74,-104.24669300957028,57.82933934972347
18.75,-105.29877900729036,59.34693955864021
18.76,-106.35599294492991,60.91752536139482
18.77,-107.41738310770575,62.54322423524089
18.78,-108.48188609050761,64.22624436420496
18.79,-109.54831652752175,65.96887560537111
18.8,-110.61535597482761,67.77349005038269
18.81,-111.68154089082996,69.64254209753935
18.82,-112.74524965913048,71.57856793731659
18.83,-113.80468859907869,73.58418434001368
18.84,-114.85787691106688,75.66208661846933
18.85,-115.902630506951,77.81504562126386
18.86,-116.93654468112794,80.04590359238125
18.87,-117.9569755852576,82.35756871195169
18.88,-118.96102047982347,84.75300810923945
18.89,-119.94549674935939,87.23523911366705
18.9,-120.90691968580704,89.8073184822157
18.91,-121.84147906699583,92.47232931238702
18.92,-122.74501458544009,95.2333653191057
18.93,-123.61299021760385,98.09351212209393
18.94,-124.4404676665184,101.05582515780061
18.95,-125.22207906238367,104.12330379785796
18.96,-125.9519991678131,107.29886122543212
18.97,-126.62391740795931,110.58528959305329
18.98,-127.231010132283,113.98521996276145
18.99,-127.76591361535522,117.50107651375026
19.0,-128.22069842000195,121.13502449755549
19.01,-128.58684587800857,124.88891142939593
19.02,-128.85522759194907,128.76420103143042
19.03,-129.016089026093,132.7618994940879
19.04,-129.05903843360494,136.88247370158206
19.05,-128.97304255889267,141.12576118371916
19.06,-128.74643075393513,145.49087171542885
19.07,-128.36690934968524,149.97608069605474
19.08,-127.82158831969299,154.57871470984114
19.09,-127.09702245156471,159.295030005013
19.1,-126.17926938811249,164.12008503735538
19.11,-125.05396699579511,169.04760870976546
19.12,-123.70643254133734,174.0698665027634
19.13,-122.12178608273462,179.17752732869096
19.14,-120.28510027956355,184.3595346447922
19.15,-118.1815784693043,189.60298610893307
19.16,-115.79676231051178,194.893026829286
19.17,-113.11676953212529,200.2127620062546
19.18,-110.1285613287897,205.5431954398684
19.19,-106.82023769272627,210.86320091498848
19.2,-103.18135747691699,216.1495338041774
19.21,-99.20327826582339,221.37689026072235
19.22,-94.87950923853714,226.51802102443858
19.23,-90.2060682244672,231.5439060481257
19.24,-85.18183218543379,236.42399480345424
19.25,-79.80886855297845,241.12651519867876
19.26,-74.09273337499724,245.61885153150516
19.27,-68.04272126587657,249.86798885438245
19.28,-61.672051894666694,253.8410176512951
19.29,-54.99797835160699,257.5056889848305
19.3,-48.04180432693404,260.8310065015652
19.31,-40.82879967290069,263.787838165103
19.32,-33.38800756745147,266.3495276320048
19.33,-25.751941023002214,268.4924831084258
19.34,-17.956171647511287,270.1967206018676
19.35,-10.038819037197015,271.4463389166132
19.36,-2.0399545607488547,272.229905631038
19.37,5.999061844652882,272.54073660730745
19.38,14.03628931812812,272.37705614804986
19.39,22.02993296721808,271.7420304298042
19.4,29.939063688584532,270.6436729069372
19.41,37.72430509598122,269.0946265299902
19.42,45.34846380338211,267.1118333882322
19.43,52.77708275857422,264.71610734031697
19.44,59.97890183333555,261.9316290016867
19.45,66.92621505793585,258.7853848965926
19.46,73.59511931494244,255.30657357672774
19.47,79.96565456986046,251.52600111143508
19.48,86.02184046022137,247.47548673433405
19.49,91.75161802176522,243.18729683966023
19.5,97.14670833222831,238.69362225761404
19.51,102.20240183332903,234.02611011206892
19.52,106.91729307578312,229.21545786567472
19.53,111.29297571810939,224.29107363359913
19.54,115.33371194665814,219.2808036861875
19.55,119.04608924719398,214.21072538830114
19.56,122.43867582872448,209.10500170466747
19.57,125.52168414979256,203.98579184814176
19.58,128.30665007440382,198.87321163308752
19.59,130.8061333097118,193.78533656035813
19.6,133.03344303924663,188.73824052836852
19.61,135.00239112331727,183.74606325289875
19.62,136.72707392466984,178.82109990462385
19.63,138.22168274362656,173.97390706158959
19.64,139.50034200703553,169.21341975775107
19.65,140.57697373182,164.54707513440437
19.66,141.46518635238166,159.98093892546487
19.67,142.1781857329006,155.51983170000048
19.68,142.72870605183377,151.16745242393029
19.69,143.1289582183476,146.9264974755079
19.7,143.39059353361958,142.7987737492983
19.71,143.52468042140444,138.7853049101778
19.72,143.5416922030704,134.88643021491743
19.73,143.45150406700012,131.10189560917084
19.74,143.26339756855958,127.43093703873001
19.75,142.98607118542952,123.87235609279945
19.76,142.62765563709993,120.42458823125511
19.77,142.19573285197023,117.08576394426832
19.78,141.69735762766703,113.85376325800964
19.79,141.13908117810897,110.72626404022682
19.8,140.5269758937327,107.70078457954017
19.81,139.8666607591229,104.77472091682839
19.82,139.16332697553278,101.94537939980718
19.83,138.42176342531263,99.21000491607555
19.84,137.64638169210545,96.5658052379779
19.85,136.8412404160308,94.00997188679068
19.86,136.01006881812503,91.53969789549947
19.87,135.15628927427403,89.15219282015941
19.88,134.2830388568706,86.84469532043298
19.89,133.39318979350756,84.61448360102636
19.9,132.48936881720883,82.45888397810343
19.91,131.57397540277188,80.37527780836747
19.92,130.64919889966984,78.36110699397246
19.93,129.7170345841623,76.41387825346953
19.94,128.77929866254678,74.53116632802086
19.95,127.83764226425458,72.71061627285853
19.96,126.8935644682317,70.94994496646319
19.97,125.94842440917427,69.24694195418452
19.98,125.00345251194042,67.59946972876583
19.99,124.05976090320321,66.00546353753646
20.0,123.11835304926745,64.46293079460553
20.01,122.18013266826244,62.969950166337796
20.02,121.24591196363234,61.5246703893238
20.03,120.31641922429284,60.12530887218278
20.04,119.39230583494043,58.77015012547155
20.05,118.47415273797918,57.457544057803524
20.06,117.56247638641365,56.185904170868625
20.07,116.65773422485914,54.953705681259756
20.08,115.76032973364921,53.75948359287219
20.09,114.87061706884641,52.60183073998796
20.1,113.98890532885912,51.47939581800801
20.11,113.11546247631114,50.39088141602611
20.12,112.25051894184716,49.335042063054054
20.13,111.39427093469435,48.31068229765615
20.14,110.54688348299074,47.3166547689313
20.15,109.70849322523966,46.35185837528018
20.16,108.87921097263461,45.41523644603918
20.17,108.0591240605369,44.50577496995816
20.18,107.24829850597416,43.622500873504876
20.19,106.44678098674221,42.76448035117133
20.2,105.65460065648476,41.93081724925799
20.21,104.87177080898617,41.120651504007064
20.22,104.09829040388615,40.33315763447639
20.23,103.33414546504555,39.56754329011943
20.24,102.57931036191114,38.8230478527049
20.25,101.83374898337792,38.098941091905104
20.26,101.09741581291645,37.39452187368388
20.27,100.37025691299388,36.709116920395374
20.28,99.65221082619264,36.042079621383195
20.29,98.94320939982313,35.39278889274524
20.3,98.24317854027164,34.76064808484213
20.31,97.55203890282958,34.145083936074194
20.32,96.86970652227029,33.54554557139982
20.33,96.19609338902096,32.96150354405238
20.34,95.53110797537667,32.392448918896704
20.35,94.87465571584944,31.83789239587538
20.36,94.2266394453982,31.297363471994725
20.37,93.58695979899578,30.770409640333508
20.38,92.9555155756997,30.256595624576484
20.39,92.33220407013168,29.75550264760321
20.4,91.71692137404806,29.266727732710354
20.41,91.10956265044855,28.789883036069792
20.42,90.5100223824859,28.32459520907858
20.43,89.91819459924612,27.87050478929224
20.44,89.33397308030445,27.427265618679968
20.45,88.75725154080921,26.99454428798575
20.46,88.18792379869889,26.572019606021943
20.47,87.62588392553405,26.15938209277055
20.48,87.07102638229844,25.756333495206412
20.49,86.52324614142212,25.362586324807783
20.5,85.98243879616986,24.97786341575482
20.51,85.44850065845436,24.60189750286636
20.52,84.92132884603879,24.23443081835936
20.53,84.4008213600253,23.875214706561554
20.54,83.88687715344602,23.524009255742385
20.55,83.37939619170946,23.180582946264792
20.56,82.87827950560003,22.84471231430171
20.57,82.38342923745942,22.51618163038592
20.58,81.89474868114527,22.194782592108144
20.59,81.41214231629623,21.88031403029737
20.6,80.93551583740737,21.572581628060302
20.61,80.46477617816421,21.271397652076068
20.62,79.99983153145747,20.976580695577617
20.63,79.54059136546324,20.687955432475643
20.64,79.0869664361414,20.405352382106553
20.65,78.63886879647922,20.128607684112236
20.66,78.19621180277579,19.857562882979813
20.67,77.75891011824704,19.592064721797556
20.68,77.32687971419908,19.331964944798077
20.69,76.90003786900478,19.07712010828557
20.7,76.47830316509597,18.82739139956097
20.71,76.06159548416655,18.58264446347742
20.72,75.64983600076889,18.342749236278262
20.73,75.24294717446273,18.107579786381695
20.74,74.8408527406774,17.877014161800457
20.75,74.44347770041514,17.650934243889264
20.76,74.05074830893423,17.42922560713909
20.77,73.66259206352005,17.211777384740483
20.78,73.2789376904568,16.99848213965904
20.79,72.89971513129557,16.789235740974032
20.8,72.52485552850976,16.583937245245277
20.81,72.15429121061936,16.382488782683293
20.82,71.78795567685955,16.18479544790935
20.83,71.42578358146392,15.990765195102588
20.84,71.06771071762266,15.800308737338996
20.85,70.71367400117558,15.613339449939062
20.86,70.36361145409042,15.42977327764718
20.87,70.01746218777545,15.249528645475888
20.88,69.67516638626836,15.072526373054558
20.89,69.33666528934262,14.89868959233128
20.9,69.00190117556683,14.727943668482625
20.91,68.67081734534716,14.560216123891978
20.92,68.34335810398542,14.395436565066069
20.93,68.01946874477805,14.233536612363379
20.94,67.69909553217917,14.07444983241423
20.95,67.3821856850514,13.918111673119222
20.96,67.06868736002072,13.764459401115406
20.97,66.75854963495652,13.613432041608094
20.98,66.45172249258867,13.464970320467181
20.99,66.14815680427812,13.319016608494508
21.0,65.84780431395089,13.175514867770906


==> data/fig1-flake-better-scale.txt <==
10um = 88px


==> data/fig1-material-comparison/AgGaS.csv <==
thickness,wavelength
7.2993780150865994,0.7
7.338220469202124,0.71
7.382101402024407,0.72
7.430415013978117,0.73
7.4826472251160965,0.74
7.538358981838429,0.75
7.597173083756188,0.76
7.658763693562571,0.77
7.7228479128957215,0.78
7.789178964238975,0.79
7.85754063237774,0.8
7.927742701839725,0.81
7.999617187983515,0.82
8.07301520507836,0.83
8.147804349108583,0.84
8.223866499160684,0.85
8.301095961252523,0.86
8.379397893906557,0.87
8.458686966768612,0.88
8.53888621296889,0.89
8.619926043329073,0.9
8.701743396384673,0.91
8.784281002873284,0.92
8.867486747097894,0.93
8.95131311059438,0.94
9.035716685992792,0.95
9.120657750953098,0.96
9.206099893694525,0.97
9.292009682978211,0.98
9.378356376512473,0.99
9.465111662666377,1.0
9.552249431142368,1.01
9.639745568896805,1.02
9.727577778129072,1.03
9.815725413611721,1.04
9.904169337012025,1.05
9.99289178617598,1.06
10.081876257617635,1.07
10.171107400688937,1.08
10.260570922103978,1.09
10.350253499659503,1.1
10.440142704138998,1.11
10.530226928514159,1.12
10.62049532366626,1.13
10.710937739938485,1.14
10.801544673919405,1.15
10.89230721992021,1.16
10.983217025673632,1.17
11.074266251837406,1.18
11.165447534927791,1.19
11.25675395335232,1.2
11.34817899624611,1.21
11.439716534850106,1.22
11.531360796190908,1.23
11.623106338855882,1.24
11.714948030670662,1.25
11.806881028110183,1.26
11.898900757290479,1.27
11.991002896400506,1.28
12.083183359455104,1.29
12.175438281249994,1.3
12.26776400342332,1.31
12.36015706152713,1.32
12.452614173027987,1.33
12.54513222616018,1.34
12.63770826956346,1.35
12.730339502640748,1.36
12.823023266581986,1.37
12.915757035999363,1.38
13.00853841112845,1.39
13.101365110550299,1.4
13.194234964397111,1.41
13.28714590800363,1.42
13.380095975970267,1.43
13.473083296611724,1.44
13.566106086757078,1.45
13.65916264688192,1.46
13.752251356543143,1.47
13.845370670100293,1.48
13.938519112699547,1.49
14.031695276503124,1.5
14.124897817148456,1.51
14.218125450418276,1.52
14.311376949111573,1.53
14.404651140098542,1.54
14.497946901548737,1.55
14.591263160319462,1.56
14.684598889497336,1.57
14.777953106078563,1.58
14.871324868782366,1.59
14.96471327598766,1.6
15.058117463785678,1.61
15.15153660413943,1.62
15.244969903147558,1.63
15.33841659939991,1.64
15.43187596242547,1.65
15.525347291223628,1.66
15.618829912872647,1.67
15.712323181213517,1.68
15.805826475604727,1.69
15.899339199738947,1.7
15.99286078052547,1.71
16.086390667028304,1.72
16.179928329458892,1.73
16.273473258221756,1.74
16.36702496300783,1.75
16.460582971932805,1.76
16.55414683072101,1.77
16.64771610192769,1.78
16.741290364200747,1.79
16.834869211579527,1.8
16.928452252826386,1.81
17.02203911079318,1.82
17.115629421815225,1.83
17.20922283513736,1.84
17.302819012365966,1.85
17.396417626946842,1.86
17.490018363668923,1.87
17.583620918190384,1.88
17.67722499658686,1.89
17.770830314920932,1.9
17.864436598832263,1.91
17.95804358314485,1.92
18.0516510114936,1.93
18.145258635967267,1.94
18.238866216768944,1.95
18.332473521887707,1.96
18.426080326792,1.97
18.519686414128255,1.98
18.61329157343985,1.99
18.706895600895436,2.0
18.800498299028114,2.01
18.89409947648802,2.02
18.98769894780623,2.03
19.081296533164746,2.04
19.17489205818137,2.05
19.26848535370104,2.06
19.362076255596467,2.07
19.45566460457674,2.08
19.54925024600531,2.09
19.642833029724642,2.1
19.73641280988824,2.11
19.829989444799317,2.12
19.923562796757757,2.13
20.017132731911463,2.14
20.110699120114383,2.15
20.20426183479074,2.16
20.29782075280489,2.17
20.391375754335535,2.18
20.484926722755475,2.19
20.578473544516815,2.2
20.672016109039696,2.21
20.765554308605488,2.22
20.85908803825632,2.23
20.952617195694724,2.24
21.046141681190534,2.25
21.13966139749083,2.26
21.233176249731137,2.27
21.326686145353353,2.28
21.420190994024463,2.29
21.513690707558478,2.3
21.607185199844032,2.31
21.700674386770814,2.32
21.794158186160942,2.33
21.887636517703854,2.34
21.981109302891454,2.35
22.07457646495673,2.36
22.16803792881603,2.37
22.26149362100963,2.38
22.35494346964973,2.39
22.448387404365146,2.4
22.541825356253206,2.41
22.635257257828133,2.42
22.728683042975785,2.43
22.82210264690715,2.44
22.915516006114846,2.45
23.008923058331415,2.46
23.102323742487773,2.47
23.19571799867497,2.48
23.289105768105312,2.49
23.382486993076604,2.5
23.47586161693665,2.51
23.5692295840501,2.52
23.662590839764277,2.53
23.755945330378744,2.54
23.849293003115253,2.55
23.94263380608594,2.56
24.035967688268297,2.57
24.12929459947552,2.58
24.22261449033063,2.59
24.315927312240362,2.6
24.409233017373186,2.61
24.502531558631183,2.62
24.595822889630945,2.63
24.689106964678775,2.64
24.782383738751253,2.65
24.875653167473143,2.66
24.968915207097897,2.67
25.06216981448805,2.68
25.155416947097034,2.69
25.24865656295051,2.7
25.341888620629664,2.71
25.435113079254016,2.72
25.528329898464573,2.73
25.62153903840849,2.74
25.7147404597245,2.75
25.807934123527396,2.76
25.901119991393113,2.77
25.994298025347096,2.78
26.087468187848945,2.79
26.180630441780316,2.8
26.27378475043256,2.81
26.36693107749446,2.82
26.460069387040146,2.83
26.553199643519356,2.84
26.646321811744382,2.85
26.73943585688113,2.86
26.832541744438263,2.87
26.925639440257132,2.88
27.018728910502727,2.89
27.111810121653864,2.9
27.204883040494646,2.91
27.297947634105412,2.92
27.391003869854316,2.93
27.484051715390194,2.94
27.57709113863317,2.95
27.67012210776746,2.96
27.763144591235342,2.97
27.85615855772743,2.98
27.949163976178205,2.99
28.042160815757722,3.0
28.135149045866665,3.01
28.228128636128094,3.02
28.321099556382283,3.03
28.414061776682054,3.04
28.507015267284405,3.05
28.599959998647055,3.06
28.69289594142256,3.07
28.785823066452817,3.08
28.87874134476447,3.09
28.971650747563306,3.1
29.064551246230238,3.11
29.157442812316354,3.12
29.250325417539024,3.13
29.343199033776873,3.14
29.4360636330658,3.15
29.52891918759409,3.16
29.62176566970208,3.17
29.71460305187325,3.18
29.807431306734113,3.19
29.90025040704915,3.2
29.9930603257187,3.21
30.085861035773146,3.22
30.178652510372938,3.23
30.271434722802532,3.24
30.36420764646942,3.25
30.456971254899234,3.26
30.549725521736068,3.27
30.642470420735,3.28
30.735205925763452,3.29
30.82793201079773,3.3
30.92064864991909,3.31
31.01335581731225,3.32
31.106053487263267,3.33
31.198741634156555,3.34
31.29142023247401,3.35
31.384089256790755,3.36
31.47674868177429,3.37
31.569398482183605,3.38
31.662038632864185,3.39
31.75466910874977,3.4
31.847289884857883,3.41
31.939900936288467,3.42
32.03250223822338,3.43
32.125093765923204,3.44
32.21767549472784,3.45
32.31024740005095,3.46
32.402809457383235,3.47
32.4953616422885,3.48
32.58790393040056,3.49
32.68043629742576,3.5
32.77295871913966,3.51
32.86547117138446,3.52
32.957973630070036,3.53
33.05046607117112,3.54
33.14294847072759,3.55
33.23542080484167,3.56
33.32788304967849,3.57
33.42033518146369,3.58
33.51277717648396,3.59
33.6052090110841,3.6
33.69763066166712,3.61
33.790042104693775,3.62
33.88244331668164,3.63
33.974834274202415,3.64
34.06721495388358,3.65
34.159585332406024,3.66
34.25194538650403,3.67
34.344295092964686,3.68
34.436634428626164,3.69
34.528963370378044,3.7
34.621281895159925,3.71
34.71358997996093,3.72
34.805887601820075,3.73
34.898174737824384,3.74
34.9904513651093,3.75
35.082717460856855,3.76
35.17497300229699,3.77
35.26721796670454,3.78
35.35945233140215,3.79
35.4516760737567,3.8
35.54388917118015,3.81
35.63609160112868,3.82
35.72828334110424,3.83
35.82046436865095,3.84
35.91263466135679,3.85
36.00479419685297,3.86
36.09694295281297,3.87
36.189080906953166,3.88
36.28120803703222,3.89
36.37332432084906,3.9
36.465429736245824,3.91
36.55752426110509,3.92
36.64960787335012,3.93
36.741680550946,3.94
36.83374227189727,3.95
36.92579301424847,3.96
37.017832756085724,3.97
37.10986147553342,3.98
37.20187915075675,3.99
37.293885759960226,4.0
37.385881281387206,4.01
37.47786569332124,4.02
37.569838974083744,4.03
37.661801102036634,4.04
37.75375205557913,4.05
37.84569181315042,4.06
37.937620353227736,4.07
38.02953765432748,4.08
38.12144369500334,4.09
38.2133384538491,4.1
38.30522190949572,4.11
38.39709404061299,4.12
38.488954825908564,4.13
38.58080424412896,4.14
38.672642274059015,4.15
38.76446889452058,4.16
38.856284084375,4.17
38.94808782252115,4.18
39.039880087896016,4.19
39.13166085947567,4.2
39.22343011627395,4.21
39.31518783734189,4.22
39.40693400177023,4.23
39.498668588687316,4.24
39.59039157726035,4.25
39.682102946693625,4.26
39.77380267623176,4.27
39.865490745157025,4.28
39.95716713278957,4.29
40.04883181848882,4.3
40.14048478165305,4.31
40.232126001719756,4.32
40.323755458164676,4.33
40.4153731305015,4.34
40.50697899828489,4.35
40.59857304110725,4.36
40.69015523860208,4.37
40.7817255704398,4.38
40.873284016332136,4.39
40.964830556029604,4.4
41.05636516932296,4.41
41.147887836042344,4.42
41.23939853605778,4.43
41.33089724928036,4.44
41.42238395566074,4.45
41.51385863518934,4.46
41.60532126789822,4.47
41.696771833860026,4.48
41.7882103131871,4.49
41.87963668603455,4.5
41.971050932596356,4.51
42.06245303311116,4.52
42.15384296785531,4.53
42.24522071714901,4.54
42.33658626135427,4.55
42.427939580874124,4.56
42.51928065615475,4.57
42.61060946768439,4.58
42.70192599599304,4.59
42.793230221654184,4.6
42.884522125285244,4.61
42.97580168754437,4.62
43.06706888913407,4.63
43.158323710801284,4.64
43.249566133336025,4.65
43.340796137571076,4.66
43.432013704385334,4.67
43.52321881469999,4.68
43.614411449482894,4.69
43.70559158974478,4.7
43.79675921654116,4.71
43.88791431097503,4.72
43.97905685419265,4.73
44.070186827386635,4.74
44.1613042117943,4.75
44.25240898870148,4.76
44.34350113943762,4.77
44.43458064538001,4.78
44.525647487952845,4.79
44.61670164862679,4.8
44.707743108919146,4.81
44.798771850395966,4.82
44.88978785467006,4.83
44.98079110340276,4.84
45.07178157830192,4.85
45.16275926112633,4.86
45.25372413368148,4.87
45.34467617782174,4.88
45.43561537545215,4.89
45.526541708526125,4.9
45.6174551590461,4.91
45.7083557090654,4.92
45.79924334068669,4.93
45.89011803606416,4.94
45.980979777401636,4.95
46.071828546954094,4.96
46.162664327026846,4.97
46.253487099979345,4.98
46.34429684821909,4.99
46.435093554208514,5.0
46.52587720046042,5.01
46.616647769541395,5.02
46.70740524406998,5.03
46.79814960671744,5.04
46.88888084020932,5.05
46.97959892732442,5.06
47.07030385089436,5.07
47.160995593806426,5.08
47.25167413900127,5.09
47.34233946947531,5.1
47.43299156827855,5.11
47.523630418516085,5.12
47.61425600335066,5.13
47.70486830599843,5.14
47.79546730973375,5.15
47.88605299788535,5.16
47.976625353840035,5.17
48.0671843610408,5.18
48.157730002988174,5.19
48.24826226324029,5.2
48.33878112541273,5.21
48.42928657317896,5.22
48.51977859027297,5.23
48.61025716048416,5.24
48.70072226766275,5.25
48.791173895719126,5.26
48.881612028620424,5.27
48.972036650397115,5.28
49.06244774513715,5.29
49.152845296989796,5.3
49.24322929016624,5.31
49.333599708937356,5.32
49.423956537635085,5.33
49.51429976065515,5.34
49.60462936245317,5.35
49.69494532754773,5.36
49.7852476405206,5.37
49.87553628601537,5.38
49.965811248740515,5.39
50.05607251346596,5.4
50.14632006502701,5.41
50.23655388832298,5.42
50.32677396831784,5.43
50.41698029003884,5.44
50.50717283857965,5.45
50.59735159909982,5.46
50.6875165568234,5.47
50.777667697040854,5.48
50.867805005110625,5.49
50.95792846645523,5.5
51.04803806656532,5.51
51.13813379099997,5.52
51.22821562538494,5.53
51.31828355541286,5.54
51.40833756684703,5.55
51.49837764551788,5.56
51.588403777325425,5.57
51.67841594823829,5.58
51.76841414429532,5.59
51.858398351605096,5.6
51.94836855634709,5.61
52.03832474476986,5.62
52.128266903194415,5.63
52.218195018013276,5.64
52.30810907568781,5.65
52.39800906275547,5.66
52.48789496582328,5.67
52.577766771570325,5.68
52.667624466750766,5.69
52.75746803819153,5.7
52.84729747279149,5.71
52.93711275752566,5.72
53.02691387944305,5.73
53.116700825664786,5.74
53.206473583390704,5.75
53.29623213989356,5.76
53.38597648252209,5.77
53.47570659870096,5.78
53.56542247593292,5.79
53.655124101795714,5.8
53.7448114639447,5.81
53.8344845501115,5.82
53.92414334810835,5.83
54.013787845821966,5.84
54.103418031220556,5.85
54.193033892349426,5.86
54.282635417334006,5.87
54.37222259437812,5.88
54.46179541176667,5.89
54.5513538578638,5.9
54.64089792111558,5.91
54.73042759004648,5.92
54.81994285326607,5.93
54.90944369946184,5.94
54.9989301174055,5.95
55.08840209595032,5.96
55.17785962403295,5.97
55.26730269067161,5.98
55.35673128497018,5.99
55.44614539611463,6.0
55.53554501337621,6.01
55.6249301261092,6.02
55.71430072375505,6.03
55.80365679583783,6.04
55.89299833196978,6.05
55.98232532184768,6.06
56.071637755255175,6.07
56.16093562206281,6.08
56.25021891222717,6.09
56.33948761579462,6.1
56.42874172289535,6.11
56.51798122375311,6.12
56.60720610867651,6.13
56.69641636806367,6.14
56.78561199240326,6.15
56.87479297227218,6.16
56.96395929833845,6.17
57.05311096136128,6.18
57.142247952189244,6.19
57.23137026176271,6.2
57.320477881113916,6.21
57.40957080136607,6.22
57.49864901373724,6.23
57.58771250953566,6.24
57.676761280164605,6.25
57.765795317119554,6.26
57.85481461198975,6.27
57.94381915646114,6.28
58.0328089423102,6.29
58.12178396141317,6.3
58.21074420573896,6.31
58.29968966735257,6.32
58.38862033841612,6.33
58.4775362111871,6.34
58.566437278022725,6.35
58.65532353137336,6.36
58.7441949637917,6.37
58.83305156792618,6.38
58.92189333652348,6.39
59.01072026243058,6.4
59.09953233859385,6.41
59.18832955805828,6.42
59.27711191397089,6.43
59.36587939957656,6.44
59.454632008224905,6.45
59.543369733364564,6.46
59.63209256854577,6.47
59.720800507421934,6.48
59.809493543748765,6.49
59.898171671384425,6.5
59.986834884292605,6.51
60.075483176537226,6.52
60.16411654229095,6.53
60.252734975826925,6.54
60.34133847152683,6.55
60.42992702387508,6.56
60.518500627462906,6.57
60.60705927698899,6.58
60.69560296725715,6.59
60.78413169317996,6.6
60.872645449774865,6.61
60.96114423216986,6.62
61.04962803560212,6.63
61.13809685541316,6.64
61.2265506870585,6.65
61.31498952609924,6.66
61.403413368211844,6.67
61.49182220917818,6.68
61.580216044891735,6.69
61.668594871360256,6.7
61.756958684700436,6.71
61.84530748114255,6.72
61.93364125702965,6.73
62.021960008816684,6.74
62.110263733071704,6.75
62.198552426479075,6.76
62.28682608583505,6.77
62.375084708052036,6.78
62.46332829015618,6.79
62.551556829291165,6.8
62.639770322715286,6.81
62.727968767803176,6.82
62.81615216204852,6.83
62.90432050305811,6.84
62.99247378856177,6.85
63.0806120164038,6.86
63.16873518454777,6.87
63.2568432910783,6.88
63.34493633419654,6.89
63.43301431222506,6.9
63.52107722360905,6.91
63.609125066909236,6.92
63.69715784081303,6.93
63.7851755441279,6.94
63.87317817578108,6.95
63.96116573482705,6.96
64.04913822043784,6.97
64.13709563191259,6.98
64.22503796867568,6.99
64.31296523027224,7.0
64.40087741637407,7.01
64.48877452677884,7.02
64.57665656140924,7.03
64.66452352031418,7.04
64.75237540366956,7.05
64.84021221177962,7.06
64.9280339450733,7.07
65.01584060410981,7.08
65.10363218957625,7.09
65.1914087022893,7.1
65.279170143195,7.11
65.36691651336841,7.12
65.45464781401483,7.13
65.54236404647278,7.14
65.63006521220885,7.15
65.71775131282479,7.16
65.80542235005088,7.17
65.89307832575254,7.18
65.9807192419279,7.19
66.06834510071009,7.2
66.15595590436271,7.21
66.24355165528816,7.22
66.33113235602076,7.23
66.41869800923186,7.24
66.50624861772856,7.25
66.5937841844538,7.26
66.68130471249046,7.27
66.7688102050535,7.28
66.85630066550036,7.29
66.94377609732541,7.3
67.03123650416225,7.31
67.11868188978286,7.32
67.20611225809898,7.33
67.29352761316504,7.34
67.38092795917353,7.35
67.46831330046012,7.36
67.55568364150064,7.37
67.64303898691462,7.38
67.73037934146392,7.39
67.8177047100529,7.4
67.90501509773148,7.41
67.9923105096921,7.42
68.0795909512727,7.43
68.16685642795645,7.44
68.25410694537133,7.45
68.34134250929337,7.46
68.42856312564395,7.47
68.51576880049184,7.48
68.60295954005447,7.49
68.69013535069493,7.5
68.77729623892945,7.51
68.86444221141873,7.52
68.95157327497661,7.53
69.03868943656578,7.54
69.12579070329869,7.55
69.2128770824423,7.56
69.29994858141157,7.57
69.38700520777645,7.58
69.47404696925774,7.59
69.56107387373179,7.6
69.64808592922515,7.61
69.7350831439233,7.62
69.82206552616255,7.63
69.9090330844369,7.64
69.9959858273957,7.65
70.08292376384432,7.66
70.16984690274457,7.67
70.25675525321829,7.68
70.34364882454142,7.69
70.43052762615166,7.7
70.51739166764308,7.71
70.60424095877151,7.72
70.691075509452,7.73
70.77789532975909,7.74
70.86470042993048,7.75
70.95149082036401,7.76
71.03826651161894,7.77
71.125027514421,7.78
71.21177383965387,7.79
71.29850549836941,7.8
71.38522250178157,7.81
71.47192486126895,7.82
71.55861258837804,7.83
71.64528569481595,7.84
71.73194419246352,7.85
71.81858809336332,7.86
71.90521740972648,7.87
71.99183215393228,7.88
72.07843233852971,7.89
72.16501797623657,7.9
72.25158907993973,7.91
72.33814566269497,7.92
72.42468773773415,7.93
72.51121531845394,7.94
72.59772841842657,7.95
72.68422705139615,7.96
72.77071123128002,7.97
72.85718097216858,7.98
72.94363628832613,7.99
73.03007719419298,8.0
73.1165037043834,8.01
73.2029158336883,8.02
73.28931359707431,8.03
73.37569700968655,8.04
73.46206608684419,8.05
73.54842084404837,8.06
73.63476129697615,8.07
73.72108746148609,8.08
73.80739935361441,8.09
73.89369698957832,8.1
73.97998038577748,8.11
74.06624955879086,8.12
74.15250452538051,8.13
74.23874530249076,8.14
74.32497190724976,8.15
74.4111843569692,8.16
74.49738266914584,8.17
74.58356686145937,8.18
74.66973695177587,8.19
74.7558929581499,8.2
74.84203489881874,8.21
74.92816279221125,8.22
75.01427665693915,8.23
75.10037651180939,8.24
75.18646237581004,8.25
75.27253426812571,8.26
75.35859220812577,8.27
75.44463621537444,8.28
75.53066630962688,8.29
75.61668251082828,8.3
75.70268483911724,8.31
75.78867331482616,8.32
75.87464795848157,8.33
75.96060879080329,8.34
76.04655583270714,8.35
76.13248910530416,8.36
76.21840862990149,8.37
76.30431442800342,8.38
76.39020652131103,8.39
76.4760849317251,8.4
76.56194968134398,8.41
76.64780079246387,8.42
76.73363828758423,8.43
76.81946218940188,8.44
76.90527252081756,8.45
76.99106930493137,8.46
77.07685256504618,8.47
77.16262232466988,8.48
77.24837860751205,8.49
77.33412143748549,8.5
77.41985083871165,8.51
77.50556683551534,8.52
77.5912694524257,8.53
77.67695871418165,8.54
77.76263464572844,8.55
77.84829727221798,8.56
77.93394661901247,8.57
78.01958271168407,8.58
78.10520557601274,8.59
78.19081523798981,8.6
78.27641172381959,8.61
78.36199505991411,8.62
78.44756527290414,8.63
78.53312238962768,8.64
78.61866643713844,8.65
78.70419744270764,8.66
78.78971543381664,8.67
78.875220438165,8.68
78.96071248367026,8.69
79.04619159846385,8.7
79.13165781089715,8.71
79.21711114953816,8.72
79.3025516431769,8.73
79.38797932082014,8.74
79.47339421169552,8.75
79.55879634525272,8.76
79.64418575116177,8.77
79.72956245931617,8.78
79.81492649983446,8.79
79.90027790305233,8.8
79.98561669953708,8.81
80.07094292007719,8.82
80.15625659568846,8.83
80.24155775761055,8.84
80.32684643731254,8.85
80.41212266649204,8.86
80.4973864770724,8.87
80.58263790120695,8.88
80.66787697128137,8.89
80.753103719907,8.9
80.83831817993095,8.91
80.92352038443066,8.92
81.0087103667137,8.93
81.09388816032464,8.94
81.17905379904032,8.95
81.26420731687153,8.96
81.34934874806535,8.97
81.43447812710635,8.98
81.51959548871159,8.99
81.60470086783975,9.0
81.6897942996855,9.01
81.77487581968266,9.02
81.8599454635065,9.03
81.945003267069,9.04
82.03004926652712,9.05
82.11508349827591,9.06
82.20010599895443,9.07
82.28511680544729,9.08
82.37011595487857,9.09
82.45510348461954,9.1
82.54007943228642,9.11
82.62504383574078,9.12
82.70999673309274,9.13
82.79493816269729,9.14
82.87986816316017,9.15
82.9647867733329,9.16
83.0496940323213,9.17
83.13458997947849,9.18
83.21947465440815,9.19
83.30434809696747,9.2
83.38921034726779,9.21
83.47406144567016,9.22
83.55890143279132,9.23
83.64373034950339,9.24
83.72854823693505,9.25
83.8133551364686,9.26
83.89815108974712,9.27
83.98293613866828,9.28
84.06771032538875,9.29
84.15247369232812,9.3
84.23722628216248,9.31
84.32196813783048,9.32
84.40669930253159,9.33
84.49141981972738,9.34
84.57612973314593,9.35
84.6608290867756,9.36
84.74551792487026,9.37
84.83019629195175,9.38
84.9148642328049,9.39
84.99952179248491,9.4
85.08416901631229,9.41
85.16880594987813,9.42
85.25343263904189,9.43
85.33804912993317,9.44
85.42265546895432,9.45
85.5072517027775,9.46
85.59183787834849,9.47
85.6764140428873,9.48
85.7609802438852,9.49
85.84553652911339,9.5
85.93008294661462,9.51
86.01461954471053,9.52
86.09914637199874,9.53
86.18366347735746,9.54
86.2681709099418,9.55
86.3526687191892,9.56
86.43715695481363,9.57
86.52163566681585,9.58
86.60610490547415,9.59
86.69056472135391,9.6
86.77501516530253,9.61
86.85945628845208,9.62
86.94388814222184,9.63
87.028310778316,9.64
87.11272424872706,9.65
87.19712860573699,9.66
87.28152390191356,9.67
87.36591019011573,9.68
87.45028752349631,9.69
87.53465595549405,9.7
87.6190155398454,9.71
87.7033663305766,9.72
87.78770838200985,9.73
87.87204174876028,9.74
87.95636648574288,9.75
88.04068264816522,9.76
88.12499029153437,9.77
88.2092894716553,9.78
88.29358024463286,9.79
88.37786266687229,9.8
88.46213679507831,9.81
88.54640268626002,9.82
88.63066039772782,9.83
88.71490998709399,9.84
88.79915151228028,9.85
88.88338503150861,9.86
88.96761060331222,9.87
89.05182828652843,9.88
89.13603814030199,9.89
89.2202402240893,9.9
89.30443459765529,9.91
89.38862132107624,9.92
89.47280045474169,9.93
89.55697205934858,9.94
89.64113619591403,9.95
89.72529292576587,9.96
89.80944231054814,9.97
89.89358441222107,9.98
89.97771929306307,9.99
90.06184701566912,10.0
90.1459676429556,10.01
90.23008123815599,10.02
90.31418786482855,10.03
90.39828758684827,10.04
90.48238046841973,10.05
90.56646657406543,10.06
90.6505459686343,10.07
90.73461871730237,10.08
90.8186848855718,10.09
90.9027445392716,10.1
90.9867977445603,10.11
91.07084456792448,10.12
91.15488507618294,10.13
91.23891933648582,10.14
91.32294741631314,10.15
91.40696938348114,10.16
91.49098530613857,10.17
91.57499525277312,10.18
91.65899929220402,10.19
91.74299749358994,10.2
91.82698992642969,10.21
91.91097666055613,10.22
91.99495776615011,10.23
92.07893331372638,10.24
92.16290337414449,10.25
92.24686801861091,10.26
92.33082731867155,10.27
92.41478134622055,10.28
92.49873017349499,10.29
92.58267387308366,10.3
92.666612517921,10.31
92.7505461812908,10.32
92.83447493682904,10.33
92.91839885852006,10.34
93.00231802070543,10.35
93.08623249807563,10.36
93.170142365676,10.37
93.2540476989125,10.38
93.33794857354057,10.39
93.42184506567914,10.4
93.50573725180313,10.41
93.5896252087471,10.42
93.67350901370591,10.43
93.75738874424064,10.44
93.8412644782696,10.45
93.92513629408012,10.46
94.00900427031884,10.47
94.09286848600514,10.48
94.17672902052131,10.49
94.26058595361924,10.5
94.3444393654211,10.51
94.42828933641786,10.52
94.51213594747291,10.53
94.59597927982358,10.54
94.67981941507956,10.55
94.76365643522588,10.56
94.84749042262435,10.57
94.93132146001282,10.58
95.01514963050816,10.59
95.09897501760538,10.6
95.18279770518303,10.61
95.26661777749851,10.62
95.35043531919342,10.63
95.43425041529123,10.64
95.51806315120331,10.65
95.6018736127267,10.66
95.68568188604402,10.67
95.76948805772807,10.68
95.85329221474174,10.69
95.93709444443583,10.7
96.02089483455735,10.71
96.10469347324339,10.72
96.18849044902652,10.73
96.27228585083554,10.74
96.35607976799243,10.75
96.43987229022379,10.76
96.52366350764862,10.77
96.60745351079063,10.78
96.69124239057206,10.79
96.77503023832061,10.8
96.8588171457641,10.81
96.9426032050413,10.82
97.02638850868951,10.83
97.11017314966243,10.84
97.19395722131397,10.85
97.27774081741438,10.86
97.36152403214352,10.87
97.44530696009151,10.88
97.52908969626422,10.89
97.61287233608181,10.9
97.69665497538186,10.91
97.78043771041858,10.92
97.86422063786375,10.93
97.94800385480974,10.94
98.0317874587728,10.95
98.11557154768838,10.96
98.19935621991664,10.97
98.28314157424411,10.98
98.36692770988219,10.99
98.45071472647112,11.0
98.53450272407923,11.01
98.61829180320619,11.02
98.70208206478154,11.03
98.78587361017098,11.04
98.86966654116945,11.05
98.95346096001295,11.06
99.03725696937079,11.07
99.12105467235044,11.08
99.2048541725007,11.09
99.2886555738119,11.1
99.3724589807143,11.11
99.45626449808145,11.12
99.54007223123504,11.13
99.62388228594097,11.14
99.70769476841193,11.15
99.79150978531223,11.16
99.87532744375399,11.17
99.95914785130277,11.18
100.04297111597776,11.19
100.12679734625183,11.2
100.21062665105256,11.21
100.29445913976787,11.22
100.3782949222438,11.23
100.4621341087839,11.24
100.54597681015649,11.25
100.62982313759248,11.26
100.7136732027855,11.27
100.79752711789762,11.28
100.8813849955564,11.29
100.96524694886064,11.3
101.04911309137483,11.31
101.13298353714234,11.32
101.21685840067262,11.33
101.30073779695272,11.34
101.38462184144821,11.35
101.46851065009857,11.36
101.55240433932548,11.37
101.63630302603055,11.38
101.72020682759471,11.39
101.80411586188734,11.4
101.88803024725922,11.41
101.97195010254995,11.42
102.05587554708663,11.43
102.13980670068564,11.44
102.22374368365534,11.45
102.30768661679795,11.46
102.39163562140807,11.47
102.47559081927868,11.48
102.55955233269815,11.49
102.64352028445369,11.5
102.72749479783569,11.51
102.81147599663473,11.52
102.89546400514675,11.53
102.97945894817165,11.54
103.06346095101767,11.55
103.14747013950083,11.56
103.23148663994685,11.57
103.31551057919721,11.58
103.39954208460199,11.59
103.48358128402845,11.6
103.56762830586288,11.61
103.6516832790044,11.62
103.73574633288007,11.63
103.81981759743111,11.64
103.90389720312739,11.65
103.98798528096263,11.66
104.0720819624549,11.67
104.15618737965505,11.68
104.2403016651422,11.69
104.32442495202483,11.7
104.40855737395032,11.71
104.4926990650969,11.72
104.5768501601816,11.73
104.66101079446052,11.74
104.7451811037309,11.75
104.82936122433063,11.76
104.9135512931428,11.77
104.99775144759613,11.78
105.08196182566775,11.79
105.16618256588204,11.8
105.25041380731763,11.81
105.33465568960366,11.82
105.41890835292436,11.83
105.50317193802199,11.84
105.58744658619722,11.85
105.6717324393096,11.86
105.7560296397788,11.87
105.84033833059434,11.88
105.92465865530747,11.89
106.00899075803608,11.9
106.09333478347078,11.91
106.1776908768722,11.92
106.26205918407385,11.93
106.34643985148433,11.94
106.4308330260912,11.95
106.51523885545636,11.96
106.59965748772835,11.97
106.68408907163534,11.98
106.76853375649145,11.99
106.85299169219391,12.0
106.93746302923631,12.01
107.02194791869296,12.02
107.10644651224152,12.03
107.19095896214401,12.04
107.27548542126517,12.05
107.36002604306701,12.06
107.4445809816112,12.07
107.5291503915646,12.08
107.61373442819229,12.09
107.69833324737418,12.1
107.78294700559296,12.11
107.86757585994569,12.12
107.9522199681393,12.13
108.03687948849631,12.14
108.12155457995802,12.15
108.20624540208166,12.16
108.29095211504882,12.17
108.37567487966172,12.18
108.46041385734893,12.19
108.54516921016618,12.2
108.6299411008012,12.21
108.7147296925675,12.22
108.79953514941883,12.23
108.88435763594296,12.24
108.96919731736327,12.25
109.05405435954621,12.26
109.13892892900131,12.27
109.22382119288083,12.28
109.30873131898497,12.29
109.39365947576336,12.3
109.47860583231746,12.31
109.56357055840232,12.32
109.64855382442721,12.33
109.73355580146334,12.34
109.81857666123852,12.35
109.90361657614494,12.36
109.98867571924248,12.37
110.0737542642543,12.38
110.1588523855755,12.39
110.24397025827211,12.4
110.3291080580872,12.41
110.41426596143816,12.42
110.49944414542105,12.43
110.58464278781663,12.44
110.66986206708691,12.45
110.7551021623794,12.46
110.84036325353414,12.47
110.92564552108026,12.48
111.0109491462376,12.49
111.09627431092827,12.5
111.18162119776686,12.51
111.2669899900729,12.52
111.35238087186818,12.53
111.43779402787945,12.54
111.52322964354111,12.55
111.60868790500496,12.56
111.69416899912618,12.57
111.77967311348458,12.58
111.86520043637405,12.59
111.95075115681071,12.6
112.03632546453727,12.61
112.12192355001714,12.62
112.20754560444593,12.63
112.29319181975247,12.64
112.37886238859639,12.65
112.46455750437616,12.66
112.55027736122932,12.67
112.63602215403614,12.68
112.72179207841985,12.69
112.80758733075392,12.7
112.8934081081596,12.71
112.97925460851233,12.72
113.06512703044206,12.73
113.15102557334401,12.74
113.23695043736127,12.75
113.32290182341256,12.76
113.40887993317828,12.77
113.4948849691106,12.78
113.58091713443281,12.79
113.66697663314328,12.8
113.75306367001923,12.81
113.83917845061895,12.82
113.92532118128292,12.83
114.01149206914143,12.84
114.09769132211032,12.85
114.18391914890222,12.86
114.27017575902237,12.87
114.3564613627753,12.88
114.44277617126704,12.89
114.5291203964091,12.9


==> data/fig1-material-comparison/AgGaSe.csv <==
thickness,wavelength
32.23700636203117,2.0
32.37316300691241,2.01
32.50956972707678,2.02
32.646220181283525,2.03
32.78310823738753,2.04
32.92022796382236,2.05
33.05757362149089,2.06
33.195139656039956,2.07
33.33292069051095,2.08
33.470911518329146,2.09
33.60910709662904,2.1
33.747502539881,2.11
33.88609311381993,2.12
34.02487422964893,2.13
34.16384143850402,2.14
34.30299042617065,2.15
34.44231700803822,2.16
34.58181712427626,2.17
34.72148683522528,2.18
34.8613223169875,2.19
35.00131985721267,2.2
35.141475851061735,2.21
35.28178679734915,2.22
35.42224929484181,2.23
35.56286003872496,2.24
35.703615817205225,2.25
35.84451350826435,2.26
35.985550076542374,2.27
36.12672257035203,2.28
36.268028118812964,2.29
36.409463929105016,2.3
36.55102728382852,2.31
36.6927155384757,2.32
36.83452611899665,2.33
36.976456519468876,2.34
37.11850429984957,2.35
37.260667083825496,2.36
37.40294255673885,2.37
37.54532846359453,2.38
37.687822607150224,2.39
37.83042284606858,2.4
37.97312709314879,2.41
38.11593331362033,2.42
38.25883952349706,2.43
38.40184378800328,2.44
38.544944220048706,2.45
38.688138978758694,2.46
38.831426268067105,2.47
38.97480433534975,2.48
39.11827147011661,2.49
39.26182600274408,2.5
39.405466303254435,2.51
39.549190780138645,2.52
39.69299787922661,2.53
39.83688608258434,2.54
39.980853907460386,2.55
40.12489990526287,2.56
40.26902266057997,2.57
40.41322079022042,2.58
40.55749294229968,2.59
40.70183779535093,2.6
40.846254057464854,2.61
40.99074046546332,2.62
41.135295784094716,2.63
41.279918805263925,2.64
41.4246083472752,2.65
41.5693632541149,2.66
41.71418239474566,2.67
41.85906466243001,2.68
42.004008974073585,2.69
42.149014269588776,2.7
42.294079511281026,2.71
42.43920368325148,2.72
42.584385790824086,2.73
42.72962485998133,2.74
42.87491993682841,2.75
43.020270087067615,2.76
43.165674395487954,2.77
43.31113196547581,2.78
43.45664191853774,2.79
43.60220339383537,2.8
43.747815547739854,2.81
43.893477553394284,2.82
44.039188600296384,2.83
44.18494789388188,2.84
44.33075465513358,2.85
44.476608120195905,2.86
44.62250753999689,2.87
44.76845217988936,2.88
44.914441319294525,2.89
45.060474251366564,2.9
45.206550282652984,2.91
45.35266873277643,2.92
45.498828934122464,2.93
45.64503023152853,2.94
45.79127198199727,2.95
45.937553554403095,2.96
46.08387432921321,2.97
46.23023369822164,2.98
46.376631064275074,2.99
46.52306584102832,3.0
46.669537452686555,3.01
46.81604533376458,3.02
46.96258892885324,3.03
47.10916769238635,3.04
47.255781088421784,3.05
47.40242859042045,3.06
47.54910968103624,3.07
47.69582385191021,3.08
47.8425706034718,3.09
47.98934944474025,3.1
48.136159893140835,3.11
48.283001474313274,3.12
48.429873721936744,3.13
48.57677617755158,3.14
48.72370839039207,3.15
48.87066991721576,3.16
49.017660322148366,3.17
49.164679176516124,3.18
49.31172605870104,3.19
49.45880055398522,3.2
49.60590225440989,3.21
49.75303075862781,3.22
49.90018567176811,3.23
50.04736660529899,3.24
50.19457317689841,3.25
50.34180501032093,3.26
50.48906173527776,3.27
50.63634298730832,3.28
50.783648407667656,3.29
50.9309776432041,3.3
51.07833034624968,3.31
51.225706174504545,3.32
51.37310479093521,3.33
51.52052586366416,3.34
51.66796906586743,3.35
51.815434075674865,3.36
51.9629205760745,3.37
52.110428254810024,3.38
52.25795680429238,3.39
52.40550592150839,3.4
52.553075307928786,3.41
52.70066466942264,3.42
52.84827371617158,3.43
52.99590216258772,3.44
53.14354972723002,3.45
53.291216132727655,3.46
53.4389011057012,3.47
53.58660437668514,3.48
53.73432568005648,3.49
53.88206475396124,3.5
54.02982134024277,3.51
54.17759518437334,3.52
54.32538603538761,3.53
54.47319364581304,3.54
54.62101777160891,3.55
54.768858172100224,3.56
54.916714609919715,3.57
55.06458685094181,3.58
55.21247466422788,3.59
55.3603778219658,3.6
55.50829609941577,3.61
55.656229274851256,3.62
55.804177129510876,3.63
55.9521394475357,3.64
56.10011601592827,3.65
56.24810662449331,3.66
56.396111065791935,3.67
56.544129135094465,3.68
56.69216063032771,3.69
56.84020535203015,3.7
56.98826310331095,3.71
57.13633368980088,3.72
57.28441691960628,3.73
57.432512603271256,3.74
57.58062055373466,3.75
57.728740586283585,3.76
57.87687251852208,3.77
58.02501617032392,3.78
58.17317136379844,3.79
58.321337923250546,3.8
58.469515675143015,3.81
58.61770444806486,3.82
58.765904072687746,3.83
58.91411438173894,3.84
59.06233520996242,3.85
59.21056639408531,3.86
59.358807772789476,3.87
59.50705918667239,3.88
59.65532047822132,3.89
59.80359149178332,3.9
59.95187207352508,3.91
60.10016207141307,3.92
60.248461335183514,3.93
60.39676971631087,3.94
60.54508706797752,3.95
60.693413245051794,3.96
60.84174810405672,3.97
60.990091503147184,3.98
61.138443302079395,3.99
61.28680336219058,4.0
61.435171546367634,4.01
61.58354771903201,4.02
61.73193174610262,4.03
61.88032349498678,4.04
62.0287228345443,4.05
62.17712963507455,4.06
62.32554376828583,4.07
62.473965107281295,4.08
62.622393526530395,4.09
62.77082890185536,4.1
62.919271110399755,4.11
63.067720030619746,4.12
63.21617554225763,4.13
63.36463752632444,4.14
63.513105865077435,4.15
63.66158044200526,4.16
63.810061141808845,4.17
63.95854785037874,4.18
64.10704045478467,4.19
64.25553884325197,4.2
64.40404290514438,4.21
64.55255253095274,4.22
64.70106761227174,4.23
64.84958804178717,4.24
64.99811371326065,4.25
65.14664452150926,4.26
65.29518036239497,4.27
65.44372113280538,4.28
65.59226673064616,4.29
65.74081705481512,4.3
65.8893720051977,4.31
66.03793148264398,4.32
66.18649538896473,4.33
66.33506362690977,4.34
66.48363610015652,4.35
66.63221271329866,4.36
66.7807933718316,4.37
66.92937798213738,4.38
67.07796645148058,4.39
67.22655868798199,4.4
67.37515460061981,4.41
67.5237540992113,4.42
67.67235709439913,4.43
67.82096349764655,4.44
67.96957322121803,4.45
68.11818617817616,4.46
68.26680228236224,4.47
68.41542144839293,4.48
68.56404359164448,4.49
68.71266862824658,4.5
68.86129647506465,4.51
69.00992704970112,4.52
69.15856027047487,4.53
69.30719605641595,4.54
69.45583432725728,4.55
69.60447500342096,4.56
69.75311800601465,4.57
69.90176325681516,4.58
70.0504106782649,4.59
70.19906019346416,4.6
70.34771172615532,4.61
70.49636520072181,4.62
70.6450205421735,4.63
70.79367767614306,4.64
70.94233652887424,4.65
71.0909970272194,4.66
71.23965909862333,4.67
71.38832267111994,4.68
71.53698767332396,4.69
71.68565403442702,4.7
71.83432168418376,4.71
71.98299055290633,4.72
72.1316605714614,4.73
72.28033167125804,4.74
72.42900378424329,4.75
72.57767684289134,4.76
72.7263507802051,4.77
72.87502552969906,4.78
73.02370102540117,4.79
73.17237720184194,4.8
73.32105399404793,4.81
73.4697313375371,4.82
73.61840916831264,4.83
73.76708742285687,4.84
73.9157660381206,4.85
74.06444495152621,4.86
74.2131241009536,4.87
74.36180342473682,4.88
74.51048286166333,4.89
74.65916235095717,4.9
74.80784183228576,4.91
74.95652124574855,4.92
75.10520053187025,4.93
75.25387963159812,4.94
75.40255848629562,4.95
75.55123703773928,4.96
75.69991522810994,4.97
75.84859299999209,4.98
75.99727029636367,4.99
76.14594706059904,5.0
76.29462323645436,5.01
76.44329876806997,5.02
76.59197359996567,5.03
76.74064767703246,5.04
76.88932094452935,5.05
77.0379933480789,5.06
77.18666483366677,5.07
77.33533534762843,5.08
77.48400483665677,5.09
77.63267324778735,5.1
77.78134052839621,5.11
77.93000662620565,5.12
78.07867148926387,5.13
78.22733506595782,5.14
78.37599730499342,5.15
78.5246581554028,5.16
78.67331756654114,5.17
78.82197548807244,5.18
78.97063186997431,5.19
79.11928666253313,5.2
79.26793981633996,5.21
79.41659128228541,5.22
79.56524101155628,5.23
79.71388895563534,5.24
79.8625350662968,5.25
80.01117929559601,5.26
80.15982159587753,5.27
80.30846191976457,5.28
80.45710022015702,5.29
80.60573645022708,5.3
80.7543705634236,5.31
80.90300251345437,5.32
81.0516322542987,5.33
81.20025974019403,5.34
81.34888492563842,5.35
81.49750776538326,5.36
81.64612821443566,5.37
81.79474622804867,5.38
81.94336176172337,5.39
82.09197477121101,5.4
82.24058521249391,5.41
82.38919304180165,5.42
82.53779821559395,5.43
82.68640069056787,5.44
82.83500042365024,5.45
82.98359737199486,5.46
83.13219149298351,5.47
83.28078274421613,5.48
83.42937108351956,5.49
83.57795646893071,5.5
83.72653885871536,5.51
83.87511821133512,5.52
84.02369448547745,5.53
84.17226764003021,5.54
84.32083763409354,5.55
84.46940442696199,5.56
84.61796797814193,5.57
84.76652824733465,5.58
84.91508519443754,5.59
85.06363877954651,5.6
85.21218896294668,5.61
85.36073570511677,5.62
85.50927896672663,5.63
85.65781870862537,5.64
85.80635489185475,5.65
85.95488747763365,5.66
86.10341642736445,5.67
86.25194170262886,5.68
86.40046326518369,5.69
86.54898107695884,5.7
86.69749510006338,5.71
86.84600529677054,5.72
86.99451162952717,5.73
87.14301406094552,5.74
87.29151255380441,5.75
87.44000707104789,5.76
87.58849757577919,5.77
87.73698403126394,5.78
87.88546640092744,5.79
88.03394464834606,5.8
88.18241873725967,5.81
88.33088863155572,5.82
88.47935429527692,5.83
88.62781569261581,5.84
88.77627278791037,5.85
88.92472554565163,5.86
89.07317393047187,5.87
89.22161790714625,5.88
89.37005744059887,5.89
89.51849249588848,5.9
89.66692303821695,5.91
89.8153490329209,5.92
89.96377044548002,5.93
90.11218724150005,5.94
90.26059938672586,5.95
90.40900684703766,5.96
90.55740958844223,5.97
90.7058075770724,5.98
90.8542007791978,5.99
91.00258916121084,6.0
91.15097268962626,6.01
91.29935133108792,6.02
91.44772505236075,6.03
91.5960938203326,6.04
91.74445760200484,6.05
91.89281636451013,6.06
92.04117007509181,6.07
92.18951870110793,6.08
92.33786221003409,6.09
92.48620056946368,6.1
92.63453374709687,6.11
92.78286171074953,6.12
92.93118442834836,6.13
93.07950186792975,6.14
93.22781399763346,6.15
93.37612078571644,6.16
93.52442220053275,6.17
93.6727182105434,6.18
93.82100878431754,6.19
93.96929389052467,6.2
94.11757349793317,6.21
94.2658475754176,6.22
94.4141160919495,6.23
94.56237901659831,6.24
94.71063631853103,6.25
94.85888796701805,6.26
95.00713393141235,6.27
95.15537418117574,6.28
95.30360868585532,6.29
95.45183741509057,6.3
95.60006033862038,6.31
95.74827742626317,6.32
95.89648864793793,6.33
96.04469397364689,6.34
96.19289337348232,6.35
96.34108681762199,6.36
96.48927427633328,6.37
96.63745571996473,6.38
96.7856311189528,6.39
96.93380044381564,6.4
97.08196366515612,6.41
97.23012075365553,6.42
97.37827168008027,6.43
97.52641641527572,6.44
97.67455493016617,6.45
97.82268719575512,6.46
97.97081318312277,6.47
98.11893286342602,6.48
98.2670462079038,6.49
98.41515318786136,6.5
98.56325377468467,6.51
98.71134793983384,6.52
98.85943565483645,6.53
99.0075168913006,6.54
99.15559162090031,6.55
99.30365981538063,6.56
99.45172144656146,6.57
99.59977648632663,6.58
99.74782490663311,6.59
99.89586667950262,6.6
100.04390177702541,6.61
100.19193017136129,6.62
100.33995183473121,6.63
100.48796673942223,6.64
100.63597485778995,6.65
100.78397616224977,6.66
100.93197062528347,6.67
101.07995821943311,6.68
101.22793891730335,6.69
101.37591269156223,6.7
101.5238795149325,6.71
101.67183936020606,6.72
101.81979220022828,6.73
101.96773800790426,6.74
102.1156767561982,6.75
102.26360841812858,6.76
102.41153296677712,6.77
102.55945037527707,6.78
102.70736061682065,6.79
102.85526366465292,6.8
103.00315949207368,6.81
103.15104807243799,6.82
103.29892937915407,6.83
103.4468033856866,6.84
103.59467006554463,6.85
103.74252939229758,6.86
103.89038133955876,6.87
104.03822588099997,6.88
104.18606299033654,6.89
104.3338926413389,6.9
104.48171480782317,6.91
104.62952946365304,6.92
104.77733658274705,6.93
104.92513613906503,6.94
105.07292810661383,6.95
105.22071245945352,6.96
105.36848917168201,6.97
105.51625821744672,6.98
105.66401957094328,6.99
105.8117732064061,7.0
105.95951909812257,7.01
106.10725722041207,7.02
106.2549875476446,7.03
106.40271005423247,7.04
106.55042471463327,7.05
106.69813150333862,7.06
106.84583039488716,7.07
106.99352136385748,7.08
107.14120438486967,7.09
107.28887943258258,7.1
107.43654648169236,7.11
107.58420550694261,7.12
107.73185648310577,7.13
107.87949938499746,7.14
108.02713418747508,7.15
108.17476086542771,7.16
108.3223793937818,7.17
108.4699897475027,7.18
108.61759190159303,7.19
108.7651858310927,7.2
108.91277151107008,7.21
109.06034891663352,7.22
109.20791802292693,7.23
109.35547880512814,7.24
109.50303123844735,7.25
109.65057529813134,7.26
109.79811095945598,7.27
109.94563819773343,7.28
110.09315698830305,7.29
110.24066730654599,7.3
110.38816912786582,7.31
110.53566242770303,7.32
110.68314718152588,7.33
110.8306233648332,7.34
110.97809095315849,7.35
111.12554992206081,7.36
111.27300024713034,7.37
111.42044190398668,7.38
111.56787486828001,7.39
111.71529911568176,7.4
111.86271462190369,7.41
112.01012136267371,7.42
112.15751931375335,7.43
112.30490845093604,7.44
112.45228875002852,7.45
112.59966018687616,7.46
112.74702273734748,7.47
112.89437637733664,7.48
113.04172108276008,7.49
113.18905682956209,7.5
113.33638359371592,7.51
113.4837013512157,7.52
113.63101007807593,7.53
113.77830975034473,7.54
113.92560034408659,7.55
114.07288183539254,7.56
114.22015420037502,7.57
114.36741741517349,7.58
114.51467145594472,7.59
114.66191629886683,7.6
114.809151920151,7.61
114.95637829601783,7.62
115.10359540271376,7.63
115.25080321651045,7.64
115.39800171369488,7.65
115.5451908705765,7.66
115.69237066348356,7.67
115.83954106877322,7.68
115.98670206280936,7.69
116.13385362198348,7.7
116.2809957227049,7.71
116.42812834140307,7.72
116.5752514545239,7.73
116.72236503852892,7.74
116.86946906991037,7.75
117.01656352516382,7.76
117.16364838081253,7.77
117.31072361339112,7.78
117.45778919945566,7.79
117.60484511557998,7.8
117.75189133834853,7.81
117.89892784436826,7.82
118.04595461026149,7.83
118.19297161266367,7.84
118.33997882822881,7.85
118.48697623362722,7.86
118.63396380554299,7.87
118.78094152067173,7.88
118.92790935573399,7.89
119.07486728745698,7.9
119.22181529258005,7.91
119.36875334786343,7.92
119.5156814300827,7.93
119.66259951602142,7.94
119.80950758247349,7.95
119.95640560625834,7.96
120.10329356420084,7.97
120.25017143313676,7.98
120.39703918991827,7.99
120.54389681140998,8.0
120.69074427448952,8.01
120.8375815560402,8.02
120.98440863296788,8.03
121.1312254821822,8.04
121.27803208060546,8.05
121.4248284051731,8.06
121.57161443283137,8.07
121.71839014053619,8.08
121.8651555052539,8.09
122.01191050396025,8.1
122.15865511364922,8.11
122.30538931131078,8.12
122.45211307396266,8.13
122.59882637861487,8.14
122.74552920229335,8.15
122.89222152203894,8.16
123.03890331489652,8.17
123.18557455792049,8.18
123.33223522817218,8.19
123.47888530272368,8.2
123.62552475865189,8.21
123.77215357305387,8.22
123.91877172301956,8.23
124.06537918565364,8.24
124.21197593807125,8.25
124.35856195738698,8.26
124.50513722073032,8.27
124.65170170523297,8.28
124.79825538803772,8.29
124.94479824629404,8.3
125.09133025715019,8.31
125.23785139777061,8.32
125.38436164532303,8.33
125.53086097697897,8.34
125.67734936991603,8.35
125.82382680132343,8.36
125.9702932483857,8.37
126.11674868830347,8.38
126.26319309827537,8.39
126.40962645550874,8.4
126.55604873721342,8.41
126.7024599206072,8.42
126.8488599829114,8.43
126.99524890134792,8.44
127.14162665314984,8.45
127.28799321555023,8.46
127.43434856578405,8.47
127.58069268109743,8.48
127.7270255387344,8.49
127.87334711594076,8.5
128.01965738997313,8.51
128.16595633808575,8.52
128.31224393753604,8.53
128.45852016558686,8.54
128.60478499950696,8.55
128.75103841655755,8.56
128.8972803940119,8.57
129.04351090914008,8.58
129.18972993921827,8.59
129.33593746152727,8.6
129.48213345333915,8.61
129.62831789193686,8.62
129.77449075460586,8.63
129.9206520186259,8.64
130.0668016612854,8.65
130.21293965986627,8.66
130.35906599166154,8.67
130.50518063395856,8.68
130.6512835640463,8.69
130.79737475921414,8.7
130.94345419675727,8.71
131.0895218539633,8.72
131.23557770812496,8.73
131.3816217365333,8.74
131.5276539164853,8.75
131.67367422526831,8.76
131.81968264017814,8.77
131.96567913850353,8.78
132.11166369753536,8.79
132.25763629456887,8.8
132.4035969068898,8.81
132.54954551179424,8.82
132.69548208655905,8.83
132.84140660848107,8.84
132.98731905484732,8.85
133.1332194029355,8.86
133.27910763003382,8.87
133.42498371342714,8.88
133.57084763039018,8.89
133.7166993582057,8.9
133.86253887415072,8.91
134.00836615549485,8.92
134.15418117951697,8.93
134.2999839234893,8.94
134.44577436467236,8.95
134.59155248033701,8.96
134.7373182477466,8.97
134.88307164415932,8.98
135.02881264683379,8.99
135.17454123302585,9.0
135.32025737998882,9.01
135.46596106496676,9.02
135.61165226520905,9.03
135.7573309579582,9.04
135.9029971204483,9.05
136.0486507299198,9.06
136.1942917636,9.07
136.3399201987159,9.08
136.48553601249642,9.09
136.63113918216004,9.1
136.77672968492044,9.11
136.92230749798867,9.12
137.06787259857174,9.13
137.21342496387626,9.14
137.35896457109456,9.15
137.5044913974265,9.16
137.65000542005453,9.17
137.79550661616742,9.18
137.94099496294064,9.19
138.08647043755127,9.2
138.23193301717086,9.21
138.37738267895477,9.22
138.52281940006813,9.23
138.6682431576604,9.24
138.81365392888225,9.25
138.95905169087098,9.26
139.1044364207675,9.27
139.24980809569809,9.28
139.39516669278942,9.29
139.54051218915967,9.3
139.6858445619186,9.31
139.8311637881736,9.32
139.97646984502802,9.33
140.12176270957016,9.34
140.26704235888667,9.35
140.4123087700628,9.36
140.55756192016392,9.37
140.70280178626578,9.38
140.84802834542285,9.39
140.99324157468732,9.4
141.1384414511075,9.41
141.2836279517187,9.42
141.4288010535603,9.43
141.57396073364984,9.44
141.71910696900363,9.45
141.8642397366355,9.46
142.00935901354543,9.47
142.1544647767218,9.48
142.29955700315858,9.49
142.44463566982913,9.5
142.58970075370914,9.51
142.73475223175404,9.52
142.87979008092591,9.53
143.02481427816318,9.54
143.16982480040951,9.55
143.31482162459102,9.56
143.45980472763193,9.57
143.60477408644127,9.58
143.74972967792272,9.59
143.8946714789748,9.6
144.03959946648158,9.61
144.18451361732238,9.62
144.32941390836243,9.63
144.47430031646647,9.64
144.61917281847795,9.65
144.76403139124412,9.66
144.9088760115932,9.67
145.05370665634996,9.68
145.19852330232624,9.69
145.34332592632512,9.7
145.488114505143,9.71
145.63288901556,9.72
145.777649434354,9.73
145.922395738287,9.74
146.0671279041171,9.75
146.2118459085869,9.76
146.3565497284336,9.77
146.50123934037742,9.78
146.64591472113344,9.79
146.79057584740787,9.8
146.93522269589445,9.81
147.07985524327262,9.82
147.22447346621937,9.83
147.36907734139587,9.84
147.51366684544948,9.85
147.6582419550218,9.86
147.80280264674687,9.87
147.94734889724168,9.88
148.09188068311198,9.89
148.2363979809527,9.9
148.38090076735185,9.91
148.525389018885,9.92
148.6698627121133,9.93
148.81432182358967,9.94
148.95876632985295,9.95
149.1031962074342,9.96
149.24761143284263,9.97
149.39201198259792,9.98
149.5363978331825,9.99
149.68076896107945,10.0
149.82512534276287,10.01
149.96946695468992,10.02
150.11379377330312,10.03
150.25810577504026,10.04
150.4024029363229,10.05
150.5466852335602,10.06
150.69095264314726,10.07
150.83520514147128,10.08
150.97944270490564,10.09
151.12366530981006,10.1
151.26787293252877,10.11
151.4120655494047,10.12
151.55624313675153,10.13
151.70040567088392,10.14
151.8445531280976,10.15
151.98868548467155,10.16
152.13280271688419,10.17
152.27690480098533,10.18
152.4209917132287,10.19
152.56506342983752,10.2
152.70911992703117,10.21
152.85316118102108,10.22
152.99718716799077,10.23
153.14119786412232,10.24
153.28519324558013,10.25
153.42917328851328,10.26
153.57313796906163,10.27
153.71708726334788,10.28
153.86102114748175,10.29
154.0049395975581,10.3
154.1488425896611,10.31
154.2927300998582,10.32
154.4366021042066,10.33
154.58045857874083,10.34
154.7242994994894,10.35
154.86812484246263,10.36
155.01193458366305,10.37
155.1557286990669,10.38
155.2995071646471,10.39
155.44326995635873,10.4
155.58701705013732,10.41
155.7307484219111,10.42
155.87446404759103,10.43
156.01816390307292,10.44
156.1618479642353,10.45
156.30551620694604,10.46
156.4491686070581,10.47
156.59280514040353,10.48
156.73642578280814,10.49
156.88003051007485,10.5
157.02361929799645,10.51
157.1671921223494,10.52
157.31074895889392,10.53
157.45428978337,10.54
157.59781457151826,10.55
157.74132329904464,10.56
157.8848159416519,10.57
158.02829247502297,10.58
158.17175287482095,10.59
158.31519711670617,10.6
158.45862517631093,10.61
158.60203702925443,10.62
158.74543265114505,10.63
158.8888120175654,10.64
159.03217510409604,10.65
159.17552188628574,10.66
159.3188523396854,10.67
159.46216643981248,10.68
159.60546416217608,10.69
159.7487454822668,10.7
159.89201037556512,10.71
160.03525881752887,10.72
160.17849078359538,10.73
160.3217062492029,10.74
160.46490518975028,10.75
160.6080875806374,10.76
160.75125339723564,10.77
160.89440261491123,10.78
161.037535209002,10.79
161.18065115483446,10.8
161.32375042772614,10.81
161.46683300295783,10.82
161.60989885581432,10.83
161.75294796155023,10.84
161.8959802954051,10.85
162.03899583261,10.86
162.18199454836383,10.87
162.3249764178594,10.88
162.46794141627257,10.89
162.61088951875166,10.9
162.7538207004392,10.91
162.8967349364546,10.92
163.03963220189854,10.93
163.1825124718575,10.94
163.32537572139736,10.95
163.468221925572,10.96
163.61105105940834,10.97
163.75386309792154,10.98
163.89665801610641,10.99
164.0394357889441,11.0
164.18219639139338,11.01
164.32493979839725,11.02
164.46766598487872,11.03
164.61037492574306,11.04
164.75306659588003,11.05
164.89574097015736,11.06
165.0383980234276,11.07
165.18103773052349,11.08
165.32366006625404,11.09
165.46626500542396,11.1
165.60885252280548,11.11
165.75142259315587,11.12
165.8939751912242,11.13
166.03651029172266,11.14
166.17902786935764,11.15
166.32152789881204,11.16
166.46401035475208,11.17
166.60647521182284,11.18
166.74892244465718,11.19
166.89135202785607,11.2
167.0337639360128,11.21
167.17615814369984,11.22
167.31853462546454,11.23
167.46089335583795,11.24
167.60323430933727,11.25
167.74555746045243,11.26
167.8878627836618,11.27
168.0301502534167,11.28
168.17241984415253,11.29
168.31467153028447,11.3
168.4569052862119,11.31
168.59912108630743,11.32
168.74131890493473,11.33
168.88349871642185,11.34
169.02566049509474,11.35
169.16780421524837,11.36
169.30992985116004,11.37
169.45203737708965,11.38
169.59412676727283,11.39
169.73619799592785,11.4
169.87825103725123,11.41
170.0202858654267,11.42
170.16230245460952,11.43
170.30430077893564,11.44
170.4462808125239,11.45
170.5882425294717,11.46
170.73018590385487,11.47
170.87211090972795,11.48
171.01401752113316,11.49
171.1559057120824,11.5
171.29777545656856,11.51
171.43962672856574,11.52
171.58145950203135,11.53
171.72327375089733,11.54
171.86506944907683,11.55
172.0068465704575,11.56
172.14860508891297,11.57
172.29034497829377,11.58
172.43206621242507,11.59
172.57376876512274,11.6
172.71545261016377,11.61
172.8571177213182,11.62
172.99876407233094,11.63
173.14039163692638,11.64
173.28200038880624,11.65
173.42359030165179,11.66
173.56516134912167,11.67
173.70671350485654,11.68
173.84824674246767,11.69
173.9897610355598,11.7
174.13125635769472,11.71
174.27273268243698,11.72
174.41418998331045,11.73
174.55562823382596,11.74
174.697047407472,11.75
174.83844747771266,11.76
174.97982841799447,11.77
175.1211902017349,11.78
175.26253280234096,11.79
175.40385619318147,11.8
175.5451603476218,11.81
175.68644523899377,11.82
175.8277108406075,11.83
175.96895712575343,11.84
176.11018406770268,11.85
176.2513916396976,11.86
176.39257981496124,11.87
176.53374856669961,11.88
176.67489786808554,11.89
176.81602769227726,11.9
176.95713801241155,11.91
177.0982288015943,11.92
177.23930003292415,11.93
177.38035167945952,11.94
177.52138371424232,11.95
177.66239611030244,11.96
177.80338884062976,11.97
177.94436187820244,11.98
178.08531519597747,11.99
178.22624876687655,12.0
178.36716256381447,12.01
178.50805655967093,12.02
178.64893072730925,12.03
178.78978503956714,12.04
178.93061946925434,12.05
179.0714339891691,12.06
179.21222857207715,12.07
179.35300319072334,12.08
179.49375781782945,12.09
179.63449242609892,12.1
179.7752069882003,12.11
179.9159014767934,12.12
180.05657586449615,12.13
180.19723012392475,12.14
180.33786422764888,12.15
180.4784781482368,12.16
180.61907185821485,12.17
180.75964533010094,12.18
180.9001985363759,12.19
181.0407314495075,12.2
181.1812440419312,12.21
181.3217362860598,12.22
181.4622081542908,12.23
181.60265961898952,12.24
181.74309065249872,12.25
181.88350122713635,12.26
182.02389131520263,12.27
182.16426088896108,12.28
182.3046099206647,12.29
182.44493838253467,12.3
182.5852462467697,12.31
182.7255334855392,12.32
182.86580007100218,12.33
183.00604597527388,12.34
183.1462711704666,12.35
183.2864756286464,12.36
183.42665932186682,12.37
183.56682222216182,12.38
183.7069643015263,12.39
183.84708553194534,12.4
183.98718588536497,12.41
184.12726533371668,12.42
184.26732384890505,12.43
184.40736140280802,12.44
184.54737796728165,12.45
184.6873735141529,12.46
184.82734801522201,12.47
184.96730144227723,12.48
185.1072337670632,12.49
185.247144961315,12.5
185.38703499673144,12.51
185.52690384499698,12.52
185.66675147775496,12.53
185.8065778666418,12.54
185.9463829832577,12.55
186.08616679917887,12.56
186.22592928595762,12.57
186.36567041512478,12.58
186.5053901581677,12.59
186.64508848657684,12.6
186.7847653717894,12.61
186.9244207852384,12.62
187.0640546983184,12.63
187.20366708240007,12.64
187.343257908833,12.65
187.4828271489356,12.66
187.62237477400507,12.67
187.76190075530516,12.68
187.90140506408582,12.69
188.04088767156358,12.7
188.18034854892153,12.71
188.31978766733397,12.72
188.45920499793442,12.73
188.59860051183546,12.74
188.73797418013106,12.75
188.87732597386702,12.76
189.01665586409052,12.77
189.155963821803,12.78
189.29524981798505,12.79
189.43451382359146,12.8
189.57375580955107,12.81
189.71297574676964,12.82
189.8521736061146,12.83
189.99134935843765,12.84
190.13050297456226,12.85
190.26963442528125,12.86
190.40874368136423,12.87
190.5478307135528,12.88
190.6868954925602,12.89
190.82593798907428,12.9
190.96495817375722,12.91
191.10395601724315,12.92
191.24293149013818,12.93
191.38188456302032,12.94
191.52081520644472,12.95
191.65972339093597,12.96
191.7986090869956,12.97
191.9374722650874,12.98
192.07631289566459,12.99
192.2151309491375,13.0
192.35392639589614,13.01
192.49269920629752,13.02
192.6314493506911,13.03
192.77017679937063,13.04
192.90888152261724,13.05
193.04756349068933,13.06
193.18622267380738,13.07
193.32485904216156,13.08
193.46347256592958,13.09
193.60206321524862,13.1
193.74063096023332,13.11
193.87917577096553,13.12
194.01769761751217,13.13
194.15619646989202,13.14
194.29467229811164,13.15
194.43312507214478,13.16
194.57155476193765,13.17
194.7099613374063,13.18
194.84834476843918,13.19
194.9867050249049,13.2
195.12504207662406,13.21
195.26335589341272,13.22
195.4016464450416,13.23
195.53991370125894,13.24
195.67815763178567,13.25
195.81637820631255,13.26
195.95457539450553,13.27
196.0927491659929,13.28
196.23089949038575,13.29
196.36902633726018,13.3
196.50712967616215,13.31
196.645209476613,13.32
196.78326570810154,13.33
196.92129834009435,13.34
197.05930734202047,13.35
197.19729268328416,13.36
197.33525433326756,13.37
197.47319226131268,13.38
197.61110643673678,13.39
197.74899682882997,13.4
197.8868634068473,13.41
198.02470614002706,13.42
198.1625249975647,13.43
198.30031994863373,13.44
198.4380909623753,13.45
198.5758380079087,13.46
198.71356105431025,13.47
198.85126007064238,13.48
198.98893502592216,13.49
199.12658588915514,13.5
199.26421262929114,13.51
199.40181521528945,13.52
199.53939361604057,13.53
199.67694780043146,13.54
199.81447773729852,13.55
199.95198339547468,13.56
200.08946474373715,13.57
200.22692175084396,13.58
200.36435438553144,13.59
200.5017626164959,13.6
200.6391464124014,13.61
200.77650574189565,13.62
200.91384057357314,13.63
201.0511508760277,13.64
201.18843661779746,13.65
201.32569776740942,13.66
201.46293429334264,13.67
201.60014616406255,13.68
201.73733334799454,13.69
201.87449581353195,13.7
202.01163352904655,13.71
202.14874646287538,13.72
202.2858345833182,13.73
202.42289785865853,13.74
202.5599362571373,13.75
202.69694974697137,13.76
202.83393829633488,13.77
202.97090187339657,13.78
203.10784044626655,13.79
203.24475398304165,13.8
203.38164245178388,13.81
203.51850582052077,13.82
203.65534405725046,13.83
203.7921571299418,13.84
203.92894500653173,13.85
204.06570765492515,13.86
204.20244504300317,13.87
204.33915713860418,13.88
204.47584390954268,13.89
204.61250532360134,13.9
204.7491413485255,13.91
204.88575195204206,13.92
205.02233710183253,13.93
205.15889676555477,13.94
205.29543091083193,13.95
205.43193950526612,13.96
205.56842251640876,13.97
205.70487991179556,13.98
205.8413116589251,13.99
205.97771772526133,14.0
206.11409807824725,14.01
206.25045268527782,14.02
206.3867815137351,14.03
206.5230845309478,14.04
206.65936170423447,14.05
206.79561300086286,14.06
206.93183838808795,14.07
207.0680378331087,14.08
207.2042113031219,14.09
207.34035876526573,14.1
207.47648018666004,14.11
207.6125755343849,14.12
207.74864477549946,14.13
207.8846878770149,14.14
208.02070480592968,14.15
208.1566955291889,14.16
208.2926600137195,14.17
208.42859822641677,14.18
208.56451013413346,14.19
208.70039570369332,14.2
208.8362549018967,14.21
208.97208769549584,14.22
209.1078940512224,14.23
209.24367393577623,14.24
209.37942731581202,14.25
209.51515415796652,14.26
209.6508544288284,14.27
209.78652809496842,14.28
209.92217512291478,14.29
210.05779547916694,14.3
210.19338913019257,14.31
210.3289560424225,14.32
210.4644961822504,14.33
210.60000951604934,14.34
210.73549601014992,14.35
210.87095563085117,14.36
211.0063883444233,14.37
211.14179411709682,14.38
211.27717291506508,14.39
211.4125247045093,14.4
211.54784945154887,14.41
211.68314712229645,14.42
211.81841768281117,14.43
211.9536610991179,14.44
212.08887733723216,14.45
212.2240663631103,14.46
212.35922814267997,14.47
212.49436264184845,14.48
212.6294698264778,14.49
212.76454966239572,14.5
212.8996021154014,14.51
213.0346271512569,14.52
213.1696247356902,14.53
213.30459483439782,14.54
213.4395374130393,14.55
213.57445243724277,14.56
213.7093398726022,14.57
213.84419968467185,14.58
213.9790318389857,14.59
214.11383630102128,14.6
214.24861303624428,14.61
214.3833620100723,14.62
214.5180831878916,14.63
214.65277653505976,14.64
214.78744201689202,14.65
214.92207959867216,14.66
215.0566892456471,14.67
215.19127092303526,14.68
215.32582459601804,14.69
215.46035022974004,14.7
215.59484778930891,14.71
215.72931723979818,14.72
215.8637585462585,14.73
215.99817167369528,14.74
216.13255658706856,14.75
216.26691325132677,14.76
216.40124163136744,14.77
216.53554169205395,14.78
216.6698133982242,14.79
216.8040567146678,14.8
216.9382716061545,14.81
217.0724580373974,14.82
217.20661597310098,14.83
217.34074537791022,14.84
217.47484621645592,14.85
217.608918453315,14.86
217.74296205303892,14.87
217.87697698013656,14.88
218.0109631990913,14.89
218.14492067434966,14.9
218.27884937031294,14.91
218.41274925135394,14.92
218.54662028181164,14.93
218.68046242597674,14.94
218.81427564812867,14.95
218.94805991248742,14.96
219.08181518324741,14.97
219.21554142456066,14.98
219.3492386005537,14.99
219.48290667530486,15.0
219.61654561287574,15.01
219.7501553772682,15.02
219.8837359324645,15.03
220.01728724239868,15.04
220.15080927097657,15.05
220.2843019820729,15.06
220.41776533951423,15.07
220.55119930709031,15.08
220.68460384857423,15.09
220.81797892767935,15.1
220.95132450808796,15.11
221.08464055346008,15.12
221.2179270274016,15.13
221.35118389348744,15.14
221.48441111526446,15.15
221.61760865622838,15.16
221.7507764798468,15.17
221.8839145495563,15.18
222.01702282873956,15.19
222.15010128075684,15.2
222.28314986892602,15.21
222.41616855653098,15.22
222.54915730681327,15.23
222.68211608298347,15.24
222.81504484820675,15.25
222.94794356562895,15.26
223.0808121983274,15.27
223.21365070938037,15.28
223.3464590618005,15.29
223.47923721856947,15.3
223.6119851426381,15.31
223.74470279691772,15.32
223.87739014427706,15.33
224.0100471475483,15.34
224.14267376953563,15.35
224.2752699729949,15.36
224.40783572064828,15.37
224.5403709751784,15.38
224.67287569923405,15.39
224.8053498554246,15.4
224.93779340631104,15.41
225.070206314444,15.42
225.20258854230832,15.43
225.33494005235514,15.44
225.4672608070106,15.45
225.5995507686585,15.46
225.73180989963421,15.47
225.8640381622512,15.48
225.99623551877173,15.49
226.12840193142137,15.5
226.26053736239507,15.51
226.39264177384234,15.52
226.5247151278732,15.53
226.65675738656986,15.54
226.78876851196043,15.55
226.92074846605098,15.56
227.05269721079358,15.57
227.1846147081213,15.58
227.31650091990122,15.59
227.44835580799037,15.6
227.5801793341828,15.61
227.71197146025068,15.62
227.84373214791793,15.63
227.9754613588748,15.64
228.10715905477215,15.65
228.23882519721843,15.66
228.37045974778846,15.67
228.50206266801177,15.68
228.63363391937838,15.69
228.76517346335072,15.7
228.89668126133995,15.71
229.02815727471773,15.72
229.15960146482817,15.73
229.2910137929641,15.74
229.4223942203848,15.75
229.55374270830725,15.76
229.68505921791188,15.77
229.81634371033678,15.78
229.94759614669252,15.79
230.07881648802052,15.8
230.21000469535542,15.81
230.3411607296718,15.82
230.47228455191666,15.83
230.60337612298864,15.84
230.73443540374706,15.85
230.86546235501777,15.86
230.9964569375843,15.87
231.1274191121848,15.88
231.2583488395181,15.89
231.38924608025255,15.9
231.52011079500824,15.91
231.6509429443689,15.92
231.7817424888758,15.93
231.9125093890281,15.94
232.04324360528238,15.95
232.17394509806505,15.96
232.30461382776005,15.97
232.43524975470314,15.98
232.56585283919367,15.99
232.69642304149167,16.0
232.8269603218089,16.01
232.95746464033581,16.02
233.08793595719655,16.03
233.2183742324999,16.04
233.34877942630052,16.05
233.47915149859853,16.06
233.60949040937896,16.07
233.73979611858456,16.08
233.8700685860917,16.09
234.00030777175854,16.1
234.13051363539492,16.11
234.26068613677157,16.12
234.3908252356107,16.13
234.52093089161065,16.14
234.65100306440303,16.15
234.78104171360772,16.16
234.91104679877498,16.17
235.04101827943697,16.18
235.1709561150687,16.19
235.30086026510267,16.2
235.43073068895367,16.21
235.56056734596376,16.22
235.6903701954541,16.23
235.82013919669754,16.24
235.94987430892175,16.25
236.07957549131814,16.26
236.20924270303297,16.27
236.33887590317647,16.28
236.46847505080737,16.29
236.5980401049546,16.3
236.72757102459863,16.31
236.8570677686688,16.32
236.9865302960643,16.33
237.11595856564847,16.34
237.245352536224,16.35
237.3747121665606,16.36
237.50403741539523,16.37
237.63332824140102,16.38
237.76258460323368,16.39
237.8918064594821,16.4
238.02099376871163,16.41
238.15014648943622,16.42
238.2792645801307,16.43
238.408347999228,16.44
238.53739670510953,16.45
238.6664106561271,16.46
238.79538981058107,16.47
238.92433412672983,16.48
239.05324356279272,16.49
239.18211807694703,16.5
239.31095762731883,16.51
239.43976217199813,16.52
239.56853166903315,16.53
239.69726607643292,16.54
239.82596535214,16.55
239.95462945408863,16.56
240.08325834013738,16.57
240.21185196812408,16.58
240.34041029584182,16.59
240.46893328101987,16.6
240.59742088137023,16.61
240.7258730545476,16.62
240.85428975815842,16.63
240.98267094977655,16.64
241.11101658693377,16.65
241.2393266271077,16.66
241.36760102773385,16.67
241.49583974622138,16.68
241.6240427399035,16.69
241.75220996609923,16.7
241.8803413820735,16.71
242.0084369450461,16.72
242.13649661218568,16.73
242.26452034063445,16.74
242.39250808747425,16.75
242.5204598097543,16.76
242.64837546446321,16.77
242.7762550085729,16.78
242.90409839898825,16.79
243.03190559257882,16.8
243.15967654615653,16.81
243.28741121651979,16.82
243.41510956038746,16.83
243.54277153445574,16.84
243.67039709536937,16.85
243.79798619973135,16.86
243.92553880409375,16.87
244.0530548649729,16.88
244.18053433883108,16.89
244.3079771820949,16.9
244.4353833511432,16.91
244.56275280230355,16.92
244.6900854918681,16.93
244.81738137607485,16.94
244.94464041112943,16.95
245.0718625531771,16.96
245.19904775833072,16.97
245.32619598264912,16.98
245.45330718215868,16.99
245.5803813128193,17.0
245.70741833056786,17.01
245.834418191284,17.02
245.9613808508027,17.03
246.08830626491405,17.04
246.21519438936357,17.05
246.34204517985825,17.06
246.46885859204468,17.07
246.59563458153417,17.08
246.72237310389028,17.09
246.8490741146349,17.1
246.9757375692327,17.11
247.10236342311646,17.12
247.22895163166137,17.13
247.3555021502047,17.14
247.48201493403553,17.15
247.60848993839554,17.16
247.73492711847837,17.17
247.86132642943943,17.18
247.98768782637708,17.19
248.11401126436073,17.2
248.24029669838683,17.21
248.3665440834294,17.22
248.49275337440855,17.23
248.61892452619645,17.24
248.74505749362106,17.25
248.87115223145923,17.26
248.9972086944434,17.27
249.12322683725844,17.28
249.24920661455732,17.29
249.37514798092332,17.3
249.50105089090457,17.31
249.626915299005,17.32
249.75274115967116,17.33
249.87852842731823,17.34
250.0042770562944,17.35
250.1299870009291,17.36
250.25565821546923,17.37
250.381290654149,17.38
250.50688427112982,17.39
250.63243902054774,17.4
250.7579548564658,17.41
250.88343173292193,17.42
251.00886960390017,17.43
251.13426842332748,17.44
251.25962814510575,17.45
251.38494872306066,17.46
251.5102301109928,17.47
251.63547226264905,17.48
251.76067513172543,17.49
251.8858386718709,17.5
252.01096283669,17.51
252.1360475797367,17.52
252.26109285451773,17.53
252.38609861448907,17.54
252.51106481306934,17.55
252.63599140361657,17.56
252.7608783394515,17.57
252.88572557383765,17.58
253.01053305999147,17.59
253.13530075109168,17.6
253.26002860025358,17.61
253.3847165605584,17.62
253.50936458502363,17.63
253.6339726266426,17.64
253.75854063833194,17.65
253.8830685729776,17.66
254.00755638341175,17.67
254.13200402242262,17.68
254.25641144273845,17.69
254.38077859705646,17.7
254.50510543800425,17.71
254.62939191818157,17.72
254.75363799012513,17.73
254.87784360632432,17.74
255.0020087192315,17.75
255.12613328122904,17.76
255.25021724467194,17.77
255.374260561852,17.78
255.49826318502033,17.79
255.62222506636837,17.8
255.74614615805663,17.81
255.87002641217614,17.82
255.99386578078057,17.83
256.1176642158671,17.84
256.24142166939254,17.85
256.3651380932601,17.86
256.4888134393266,17.87
256.6124476593819,17.88
256.7360407051925,17.89
256.8595925284581,17.9
256.9831030808383,17.91
257.10657231392634,17.92
257.2300001792916,17.93
257.35338662843066,17.94
257.4767316128064,17.95
257.60003508381874,17.96
257.72329699282085,17.97
257.84651729112926,17.98
257.9696959299874,17.99
258.092832860612,18.0


==> data/fig1-material-comparison/BTS.csv <==
thickness,wavelength
11.615602760259822,17.20294
10.700710252159732,15.87964
9.914726805718052,14.74538
9.233749765170018,13.76235
8.634514743083534,12.90221
8.106308411214954,12.14325
7.636996244306529,11.46863
7.214297097022655,10.86502
6.834251473217242,10.32177
6.490498890766956,9.83025
6.175903011794439,9.38342
5.888707370520542,8.97545
5.625920596507294,8.60147
5.383207729216648,8.25741
5.159144368347866,7.93982
4.9512051391641085,7.64575
4.757249416046149,7.37269
4.577787781350482,7.11846
4.409656003281041,6.88118
4.251765396942958,6.6592
4.104693186734876,6.4511
3.9658796977227775,6.25562
3.835424247018395,6.07163
3.7125637313526783,5.89815
3.5966669593687666,5.73431
3.487212020450767,5.57933
3.383687324820928,5.43251
3.28546334802309,5.29321
3.192942079018028,5.16088
3.104466476761249,5.03501


==> data/fig1-material-comparison/BaBO.csv <==
thickness,wavelength
1.1015390628658954,0.3
1.1532956080957568,0.31
1.2045206917692217,0.32
1.2552699522454251,0.33
1.3055926218192107,0.34
1.3555322641070042,0.35
1.4051274674263823,0.36
1.4544124726875618,0.37
1.5034177299037266,0.38
1.5521703852218545,0.39
1.6006947039731916,0.4
1.6490124366002405,0.41
1.6971431345107013,0.42
1.7451044225274681,0.43
1.7929122339712158,0.44
1.8405810136999472,0.45
1.8881238937282052,0.46
1.9355528453997308,0.47
1.9828788115083573,0.48
2.030111821256817,0.49
2.077261090508074,0.5
2.1243351094127267,0.51
2.171341719180958,0.52
2.218288179501382,0.53
2.2651812278840486,0.54
2.3120271320155594,0.55
2.358831736054133,0.56
2.4056005016576165,0.57
2.452338544423476,0.58
2.4990506663233747,0.59
2.5457413846331978,0.6
2.592414957790384,0.61
2.639075408551,0.62
2.6857265447694556,0.63
2.732371978080309,0.64
2.7790151407254764,0.65
2.825659300738473,0.66
2.872307575670442,0.67
2.9189629450196524,0.68
2.965628261505878,0.69
3.012306261314118,0.7
3.0589995734168896,0.71
3.1057107280714216,0.72
3.152442164576913,0.73
3.1991962383670045,0.74
3.245975227504208,0.75
3.29278133863538,0.76
3.339616712460895,0.77
3.3864834287644263,0.78
3.4333835110449846,0.79
3.4803189307886737,0.8
3.5272916114135335,0.81
3.57430343191734,0.82
3.621356230255315,0.83
3.6684518064718836,0.84
3.715591925608064,0.85
3.762778320404334,0.86
3.81001269381633,0.87
3.8572967213596754,0.88
3.904632053298069,0.89
3.9520203166880203,0.9
3.9994631172917905,0.91
4.046962041369677,0.92
4.094518657361081,0.93
4.142134517463654,0.94
4.18981115911826,0.95
4.237550106407531,0.96
4.285352871374636,0.97
4.33322095526835,0.98
4.381155849720397,0.99
4.429159037859948,1.0
4.477231995370305,1.01
4.525376191491955,1.02
4.5735930899761765,1.03
4.621884149992765,1.04
4.6702508269954395,1.05
4.718694573547988,1.06
4.767216840114048,1.07
4.81581907581324,1.08
4.864502729146213,1.09
4.9132692486907645,1.1
4.9621200837711585,1.11
5.011056685102859,1.12
5.060080505414259,1.13
5.109193000047173,1.14
5.158395627537744,1.15
5.207689850179265,1.16
5.257077134568137,1.17
5.306558952134457,1.18
5.356136779658371,1.19
5.405812099773033,1.2
5.455586401455928,1.21
5.50546118050871,1.22
5.555437940027059,1.23
5.605518190861253,1.24
5.655703452068208,1.25
5.705995251355908,1.26
5.75639512552083,1.27
5.806904620879109,1.28
5.85752529369211,1.29
5.908258710586904,1.3
5.959106448972569,1.31
6.010070097452281,1.32
6.061151256232591,1.33
6.11235153752926,1.34
6.163672565971348,1.35
6.215115979003163,1.36
6.266683427284622,1.37
6.318376575090968,1.38
6.37019710071175,1.39
6.422146696849412,1.4
6.474227071018375,1.41
6.5264399459443965,1.42
6.578787059965064,1.43
6.631270167431266,1.44
6.683891039110455,1.45
6.736651462591795,1.46
6.789553242693342,1.47
6.8425982018719225,1.48
6.895788180635844,1.49
6.94912503796061,1.5
7.002610651708153,1.51
7.05624691904981,1.52
7.110035756893122,1.53
7.16397910231307,1.54
7.218078912987897,1.55
7.272337167639486,1.56
7.326755866479199,1.57
7.381337031658825,1.58
7.436082707727225,1.59
7.49099496209313,1.6
7.546075885493686,1.61
7.601327592469927,1.62
7.656752221848633,1.63
7.7123519372314435,1.64
7.768128927491012,1.65
7.824085407275117,1.66
7.880223617518089,1.67
7.936545825960899,1.68
7.993054327679205,1.69
8.049751445620526,1.7
8.10663953115,1.71
8.16372096460585,1.72
8.220998155864113,1.73
8.278473544913417,1.74
8.33614960244008,1.75
8.394028830423519,1.76
8.452113762742675,1.77
8.510406965793692,1.78
8.56891103911886,1.79
8.627628616047675,1.8
8.686562364350062,1.81
8.745714986902108,1.82
8.805089222364751,1.83
8.864687845875935,1.84
8.924513669756191,1.85
8.984569544228464,1.86
9.044858358152618,1.87
9.105383039774468,1.88
9.166146557490373,1.89
9.227151920627547,1.9
9.288402180240606,1.91
9.349900429924633,1.92
9.411649806645508,1.93
9.47365349158782,1.94
9.535914711020752,1.95
9.598436737182775,1.96
9.661222889185208,1.97
9.724276533935642,1.98
9.78760108708147,1.99
9.85120001397427,2.0
9.915076830655233,2.01
9.979235104863177,2.02
10.043678457064345,2.03
10.108410561505927,2.04
10.173435147293409,2.05
10.2387559994921,2.06
10.304376960254295,2.07
10.370301929972056,2.08
10.436534868456794,2.09
10.503079796146203,2.1
10.56994079533968,2.11
10.637122011462251,2.12
10.704627654358587,2.13
10.772461999618162,2.14
10.840629389931028,2.15
10.909134236476962,2.16
10.977981020347764,2.17
11.047174294003618,2.18
11.11671868276549,2.19
11.186618886343393,2.2
11.256879680402658,2.21
11.327505918168272,2.22
11.398502532069852,2.23
11.469874535426351,2.24
11.541627024174016,2.25
11.613765178637236,2.26
11.686294265344285,2.27
11.759219638888819,2.28
11.832546743839472,2.29
11.906281116697603,2.3
11.980428387905937,2.31
12.054994283909055,2.32
12.129984629267318,2.33
12.205405348825876,2.34
12.281262469940676,2.35
12.357562124763355,2.36
12.434310552586078,2.37
12.511514102249198,2.38
12.589179234612777,2.39
12.66731252509538,2.4
12.745920666280142,2.41
12.825010470592163,2.42
12.90458887304915,2.43
12.98466293408637,2.44
13.065239842459993,2.45
13.146326918230642,2.46
13.227931615829235,2.47
13.310061527208884,2.48
13.392724385084936,2.49
13.475928066266054,2.5


==> data/fig1-material-comparison/Calcite.csv <==
thickness,wavelength
0.7256189579420076,0.3
0.7629451148077745,0.31
0.7997878124514193,0.32
0.8361982256208783,0.33
0.8722213029574458,0.34
0.9078965911465785,0.35
0.943258959786071,0.36
0.9783392312371684,0.37
1.013164723927603,0.38
1.0477597190378307,0.39
1.0821458605293617,0.4
1.116342497801203,0.41
1.150366979293285,0.42
1.1842349043127556,0.43
1.2179603393522547,0.44
1.2515560042508007,0.45
1.2850334327368498,0.46
1.3184031111914358,0.47
1.351674598869607,0.48
1.384856632310797,0.49
1.4179572162406178,0.5
1.4509837029072623,0.51
1.4839428614943038,0.52
1.5168409389991158,0.53
1.5496837137545794,0.54
1.5824765425943288,0.55
1.6152244025127662,0.56
1.6479319275459858,0.57
1.6806034414942583,0.58
1.7132429870178079,0.59
1.7458543515625384,0.6
1.7784410905085957,0.61
1.8110065478807722,0.62
1.8435538749137719,0.63
1.8760860467261204,0.64
1.9086058773232473,0.65
1.941116033121452,0.66
1.9736190451600608,0.67
2.006117320147802,0.68
2.0386131504715,0.69
2.0711087232791066,0.7
2.103606128735947,0.71
2.1361073675408746,0.72
2.168614357779105,0.73
2.2011289411793906,0.74
2.2336528888356084,0.75
2.266187906445894,0.76
2.2987356391166083,0.77
2.3312976757732558,0.78
2.3638755532158027,0.79
2.3964707598518857,0.8
2.4290847391378905,0.81
2.46171889275461,0.82
2.4943745835416706,0.83
2.527053138212167,0.84
2.55975584986704,0.85
2.592483980326632,0.86
2.6252387622952065,0.87
2.658021401372666,0.88
2.6908330779263734,0.89
2.7236749488347196,0.9
2.756548149112952,0.91
2.7894537934309906,0.92
2.8223929775317527,0.93
2.855366779558138,0.94
2.8883762612956354,0.95
2.921422469337383,0.96
2.9545064361775113,0.97
2.987629181238281,0.98
3.0207917118361585,0.99
3.053995024091225,1.0
3.087240103784309,1.01
3.1205279271655555,1.02
3.153859461718111,1.03
3.1872356668800763,1.04
3.220657494727783,1.05
3.254125890623105,1.06
3.287641793827468,1.07
3.3212061380846714,1.08
3.354819852174981,1.09
3.3884838604422556,1.1
3.4221990832960696,1.11
3.455966437690526,1.12
3.489786837581405,1.13
3.523661194362921,1.14
3.557590417285756,1.15
3.5915754138573837,1.16
3.6256170902259552,1.17
3.65971635154891,1.18
3.693874102347215,1.19
3.7280912468462444,1.2
3.7623686893041737,1.21
3.7967073343288074,1.22
3.831108087183366,1.23
3.865571854082297,1.24
3.9000995424774967,1.25
3.934692061335689,1.26
3.9693503214076293,1.27
4.004075235489569,1.28
4.038867718677496,1.29
4.07372868861482,1.3
4.108659065733672,1.31
4.143659773490641,1.32
4.178731738596857,1.33
4.213875891243358,1.34
4.249093165321609,1.35
4.284384498639873,1.36
4.319750833135582,1.37
4.355193115084024,1.38
4.390712295303699,1.39
4.426309329358625,1.4
4.461985177757704,1.41
4.497740806151646,1.42
4.5335771855274265,1.43
4.569495292400798,1.44
4.605496109006661,1.45
4.64158062348795,1.46
4.677749830082925,1.47
4.714004729311152,1.48
4.750346328158351,1.49
4.786775640260255,1.5
4.8232936860857665,1.51
4.859901493119313,1.52
4.8966000960428415,1.53
4.933390536917423,1.54
4.970273865364624,1.55
5.0072511387478915,1.56
5.044323422353863,1.57
5.081491789574078,1.58
5.118757322086783,1.59
5.156121110039337,1.6
5.193584252231104,1.61
5.231147856297006,1.62
5.268813038891928,1.63
5.306580925875904,1.64
5.344452652500428,1.65
5.382429363595762,1.66
5.4205122137594985,1.67
5.458702367546451,1.68
5.497000999659908,1.69
5.535409295144397,1.7
5.573928449580126,1.71
5.612559669278999,1.72
5.651304171482514,1.73
5.690163184561559,1.74
5.729137948218172,1.75
5.768229713689253,1.76
5.807439743952746,1.77
5.846769313935726,1.78
5.886219710725142,1.79
5.925792233780782,1.8
5.965488195150981,1.81
6.00530891969076,1.82
6.045255745282819,1.83
6.085330023061373,1.84
6.125533117638759,1.85
6.165866407335241,1.86
6.206331284411713,1.87
6.246929155305857,1.88
6.287661440871226,1.89
6.328529576620208,1.9
6.369535012970001,1.91
6.410679215492544,1.92
6.451963665167944,1.93
6.49338985864172,1.94
6.534959308486093,1.95
6.576673543465048,1.96
6.618534108803705,1.97
6.660542566461898,1.98
6.702700495411883,1.99
6.745009491920779,2.0
6.7874711698373815,2.01
6.830087160883653,2.02
6.8728591149511296,2.03
6.915788700402108,2.04
6.958877604375929,2.05
7.002127533100468,2.06
7.045540212208789,2.07
7.0891173870613065,2.08
7.132860823073572,2.09
7.17677230604951,2.1
7.220853642520743,2.11
7.265106660091744,2.12
7.309533207791071,2.13
7.3541351564289785,2.14
7.398914398961317,2.15
7.4438728508600915,2.16
7.489012450490643,2.17


==> data/fig1-material-comparison/CdSe.csv <==
thickness,wavelength
25.769416630662068,1.01
25.987828637419042,1.02
26.20891244470049,1.03
26.432454913626888,1.04
26.65826362523117,1.05
26.8861644815263,1.06
27.11599962958547,1.07
27.347625659150356,1.08
27.580912032752124,1.09
27.81573971421788,1.1
28.05199996701619,1.11
28.28959329850243,1.12
28.528428529893578,1.13
28.768421974925335,1.14
29.009496712724328,1.15
29.25158194259843,1.16
29.494612410219048,1.17
29.738527896225936,1.18
29.983272759487754,1.19
30.22879552840779,1.2
30.475048534476613,1.21
30.721987583145175,1.22
30.969571657651283,1.23
31.217762652071094,1.24
31.466525130302752,1.25
31.71582610811719,1.26
31.965634855769334,1.27
32.21592271895077,1.28
32.46666295616183,1.29
32.717830590782874,1.3
32.96940227632705,1.31
33.221356173563535,1.32
33.4736718382859,1.33
33.726330118718884,1.34
33.97931306159535,1.35
34.23260382607377,1.36
34.486186604776094,1.37
34.74004655124348,1.38
34.99416971324793,1.39
35.248542971404426,1.4
35.50315398262406,1.41
35.75799112794561,1.42
36.01304346440403,1.43
36.26830068053541,1.44
36.52375305524754,1.45
36.77939141974444,1.46
37.035207122252736,1.47
37.2911919953205,1.48
37.547338325475124,1.49
37.80363882504714,1.5
38.060086605981084,1.51
38.31667515548662,1.52
38.573398313371804,1.53
38.830250250931925,1.54
39.08722545127625,1.55
39.34431869097606,1.56
39.60152502294271,1.57
39.858839760432396,1.58
40.11625846210467,1.59
40.37377691804232,1.6
40.63139113668245,1.61
40.88909733257542,1.62
41.14689191491901,1.63
41.40477147681439,1.64
41.6627327851837,1.65
41.92077277132462,1.66
42.178888522026305,1.67
42.43707727123464,1.68
42.695336392219296,1.69
42.95366339020794,1.7
43.2120558954512,1.71
43.47051165671158,1.72
43.729028535115525,1.73
43.98760449837142,1.74
44.24623761531722,1.75
44.504926050788406,1.76
44.76366806075691,1.77
45.02246198777329,1.78
45.281306256630764,1.79
45.54019937030006,1.8
45.79913990607119,1.81
46.05812651190567,1.82
46.31715790300441,1.83
46.57623285853709,1.84
46.83535021856958,1.85
47.09450888114105,1.86
47.35370779949943,1.87
47.61294597948853,1.88
47.872222477064334,1.89
48.13153639594465,1.9
48.39088688537642,1.91
48.650273138027835,1.92
48.90969438797524,1.93
49.16914990879907,1.94
49.42863901177947,1.95
49.68816104417314,1.96
49.94771538758383,1.97
50.20730145641716,1.98
50.466918696392234,1.99
50.726566583158046,2.0
50.986244620944625,2.01
51.24595234130335,2.02
51.50568930189784,2.03
51.76545508535212,2.04
52.025249298163295,2.05
52.28507156965041,2.06
52.54492155097063,2.07
52.80479891416909,2.08
53.06470335127091,2.09
53.324634573437756,2.1
53.5845923101333,2.11
53.84457630834904,2.12
54.10458633185463,2.13
54.364622160493354,2.14
54.62468358948929,2.15
54.884770428816196,2.16
55.144882502563696,2.17
55.405019648355506,2.18
55.66518171677942,2.19
55.92536857085185,2.2
56.18558008549449,2.21
56.44581614705113,2.22
56.70607665281189,2.23
56.966361510559935,2.24
57.226670638145784,2.25
57.487003963069895,2.26
57.74736142209383,2.27
58.00774296086037,2.28
58.26814853352739,2.29
58.52857810243456,2.3
58.78903163775552,2.31
59.04950911719907,2.32
59.31001052569056,2.33
59.57053585509337,2.34
59.83108510391705,2.35
60.09165827706302,2.36
60.35225538556611,2.37
60.61287644633985,2.38
60.87352148195778,2.39
61.13419052040968,2.4
61.39488359490588,2.41
61.65560074365294,2.42
61.916342009662095,2.43
62.17710744055997,2.44
62.4378970884053,2.45
62.698711009512785,2.46
62.95954926428489,2.47
63.220411917045794,2.48
63.48129903589672,2.49
63.74221069255542,2.5
64.00314696222485,2.51
64.26410792344932,2.52
64.52509365797849,2.53
64.78610425065425,2.54
65.04713978927381,2.55
65.30820036448642,2.56
65.5692860696693,2.57
65.83039700083344,2.58
66.09153325650438,2.59
66.35269493763914,2.6
66.61388214751688,2.61
66.87509499165405,2.62
67.13633357771904,2.63
67.39759801543549,2.64
67.65888841651692,2.65
67.92020489457057,2.66
68.18154756504056,2.67
68.44291654512013,2.68
68.70431195369135,2.69
68.96573391125399,2.7
69.22718253985722,2.71
69.48865796304867,2.72
69.75016030580304,2.73
70.0116896944761,2.74
70.27324625673502,2.75
70.53483012152388,2.76
70.79644141899271,2.77
71.05808028046202,2.78
71.31974683837645,2.79
71.58144122624256,2.8
71.84316357860747,2.81
72.10491403100393,2.82
72.36669271990871,2.83
72.62849978270964,2.84
72.89033535766507,2.85
73.15219958386862,2.86
73.41409260120962,2.87
73.67601455035218,2.88
73.93796557268514,2.89
74.19994581031237,2.9
74.46195540599534,2.91
74.7239945031565,2.92
74.98606324582809,2.93
75.2481617786315,2.94
75.51029024675768,2.95
75.77244879593604,2.96
76.03463757241444,2.97
76.29685672293094,2.98
76.5591063946987,2.99
76.82138673538077,3.0
77.08369789307632,3.01
77.34604001628813,3.02
77.60841325391526,3.03
77.87081775523072,3.04
78.13325366986322,3.05
78.39572114778507,3.06
78.65822033928985,3.07
78.92075139497997,3.08
79.18331446575276,3.09
79.44590970278409,3.1
79.70853725751762,3.11
79.97119728164606,3.12
80.23388992710547,3.13
80.49661534605414,3.14
80.7593736908738,3.15
81.02216511414424,3.16
81.28498976863855,3.17
81.54784780731741,3.18
81.81073938331086,3.19
82.07366464991398,3.2
82.33662376057734,3.21
82.59961686889262,3.22
82.86264412858824,3.23
83.12570569352744,3.24
83.38880171768812,3.25
83.6519323551643,3.26
83.91509776015263,3.27
84.1782980869474,3.28
84.44153348994374,3.29
84.70480412361457,3.3
84.96811014251314,3.31
85.23145170127026,3.32
85.49482895457875,3.33
85.75824205720347,3.34
86.02169116395521,3.35
86.28517642970776,3.36
86.54869800937468,3.37
86.81225605792183,3.38
87.07585073034902,3.39
87.33948218168187,3.4
87.60315056699814,3.41
87.86685604138088,3.42
88.1305987599539,3.43
88.3943788778497,3.44
88.65819655022416,3.45
88.92205193224741,3.46
89.18594517908925,3.47
89.44987644594546,3.48
89.71384588800193,3.49
89.97785366045574,3.5
90.24189991850051,3.51
90.50598481733445,3.52
90.77010851213798,3.53
91.03427115810152,3.54
91.2984729103977,3.55
91.5627139241894,3.56
91.82699435463383,3.57
92.09131435686656,3.58
92.35567408601698,3.59
92.62007369719296,3.6
92.88451334548472,3.61
93.14899318596703,3.62
93.41351337369125,3.63
93.67807406369056,3.64
93.94267541097264,3.65
94.20731757052356,3.66
94.4720006973077,3.67
94.73672494626173,3.68
95.00149047229945,3.69
95.26629743030219,3.7
95.53114597513535,3.71
95.79603626162633,3.72
96.0609684445841,3.73
96.3259426787777,3.74
96.59095911895649,3.75
96.85601791984485,3.76
97.12111923612788,3.77
97.38626322246193,3.78
97.65145003348341,3.79
97.91667982378648,3.8
98.18195274794817,3.81
98.44726896050219,3.82
98.71262861596469,3.83
98.97803186881313,3.84
99.2434788735015,3.85
99.50896978444862,3.86
99.77450475604735,3.87
100.04008394266015,3.88
100.30570749861977,3.89
100.57137557823,3.9
100.83708833576921,3.91
101.10284592547774,3.92
101.36864850157816,3.93
101.63449621826334,3.94
101.90038922969389,3.95
102.16632769001001,3.96
102.43231175331789,3.97
102.69834157369957,3.98
102.96441730522105,3.99
103.2305391019074,4.0
103.4967071177701,4.01
103.76292150679215,4.02
104.02918242293224,4.03
104.29549002013151,4.04
104.56184445229935,4.05
104.82824587333253,4.06
105.09469443709884,4.07
105.36119029744961,4.08
105.62773360821342,4.09
105.89432452320426,4.1
106.16096319620584,4.11
106.4276497810045,4.12
106.6943844313448,4.13
106.96116730096767,4.14
107.2279985436005,4.15
107.49487831294444,4.16
107.76180676269662,4.17
108.02878404653556,4.18
108.29581031812391,4.19
108.56288573111637,4.2
108.83001043915306,4.21
109.09718459586288,4.22
109.36440835486957,4.23
109.63168186978035,4.24
109.8990052941925,4.25
110.16637878170492,4.26
110.43380248590479,4.27
110.70127656036959,4.28
110.96880115867658,4.29
111.23637643439004,4.3
111.50400254108139,4.31
111.77167963230886,4.32
112.03940786163808,4.33
112.3071873826194,4.34
112.57501834881921,4.35
112.8429009137922,4.36
113.1108352310924,4.37
113.37882145429242,4.38
113.64685973694803,4.39
113.91495023262803,4.4
114.18309309490246,4.41
114.45128847735211,4.42
114.71953653355428,4.43
114.9878374171003,4.44
115.2561912815869,4.45
115.52459828061828,4.46
115.79305856781353,4.47
116.0615722967903,4.48
116.33013962119114,4.49
116.59876069466479,4.5
116.86743567086074,4.51
117.13616470346689,4.52
117.4049479461614,4.53
117.67378555265607,4.54
117.94267767666454,4.55
118.21162447192434,4.56
118.48062609219494,4.57
118.74968269124491,4.58
119.01879442286646,4.59
119.28796144087367,4.6
119.55718389910095,4.61
119.82646195140407,4.62
120.0957957516645,4.63
120.36518545377956,4.64
120.63463121167511,4.65
120.90413317930988,4.66
121.17369151066067,4.67
121.44330635972962,4.68
121.71297788054889,4.69
121.98270622718556,4.7
122.2524915537326,4.71
122.52233401429962,4.72
122.79223376305201,4.73
123.06219095417084,4.74
123.33220574186677,4.75
123.6022782804024,4.76
123.87240872405523,4.77
124.14259722714603,4.78
124.41284394403586,4.79
124.6831490291149,4.8
124.95351263681398,4.81
125.22393492160192,4.82
125.49441603799158,4.83
125.76495614053174,4.84
126.03555538380739,4.85
126.3062139224549,4.86
126.57693191114218,4.87
126.84770950458986,4.88
127.11854685756035,4.89
127.38944412485873,4.9
127.6604014613335,4.91
127.93141902188367,4.92
128.20249696145964,4.93
128.47363543504972,4.94
128.7448345976929,4.95
129.01609460448634,4.96
129.28741561056577,4.97
129.55879777113068,4.98
129.830241241419,4.99
130.10174617673252,5.0
130.37331273242046,5.01
130.64494106388122,5.02
130.91663132658212,5.03
131.188383676031,5.04
131.4601982678054,5.05
131.73207525753,5.06
132.00401480089107,5.07
132.27601705363816,5.08
132.54808217156514,5.09
132.82021031054575,5.1
133.09240162650232,5.11
133.3646562754171,5.12
133.636974413347,5.13
133.9093561963951,5.14
134.18180178074402,5.15
134.4543113226305,5.16
134.72688497836052,5.17
134.9995229043086,5.18
135.27222525690516,5.19
135.5449921926639,5.2
135.81782386815038,5.21
136.09072044001311,5.22
136.36368206496434,5.23
136.63670889977976,5.24
136.90980110131753,5.25
137.1829588265021,5.26
137.45618223232432,5.27
137.72947147586356,5.28
138.00282671424944,5.29
138.27624810471306,5.3
138.54973580454558,5.31
138.82328997111108,5.32
139.09691076185632,5.33
139.3705983343047,5.34
139.64435284605318,5.35
139.91817445479202,5.36
140.1920633182663,5.37
140.4660195943151,5.38
140.7400434408657,5.39
141.01413501591102,5.4
141.28829447753625,5.41
141.5625219839032,5.42
141.83681769326054,5.43
142.11118176394135,5.44
142.38561435435687,5.45
142.660115623014,5.46
142.93468572849284,5.47
143.20932482947376,5.48
143.48403308471518,5.49
143.75881065306436,5.5
144.03365769346152,5.51
144.30857436493423,5.52
144.58356082659145,5.53
144.85861723764478,5.54
145.13374375739266,5.55
145.40894054522144,5.56
145.68420776061652,5.57
145.95954556314652,5.58
146.23495411248496,5.59
146.51043356839767,5.6
146.78598409073396,5.61
147.0616058394549,5.62
147.3372989746007,5.63
147.61306365632268,5.64
147.8889000448675,5.65
148.16480830056827,5.66
148.4407885838734,5.67
148.71684105531708,5.68
148.99296587554147,5.69
149.26916320528431,5.7
149.54543320538738,5.71
149.82177603679463,5.72
150.09819186054676,5.73
150.3746808377968,5.74
150.65124312979427,5.75
150.92787889789383,5.76
151.20458830355358,5.77
151.48137150834717,5.78
151.7582286739375,5.79
152.03515996211019,5.8
152.31216553474718,5.81
152.58924555383913,5.82
152.86640018149794,5.83
153.14362957991955,5.84
153.42093391143928,5.85
153.69831333847674,5.86
153.9757680235769,5.87
154.25329812939447,5.88
154.53090381868859,5.89
154.80858525433925,5.9
155.08634259934217,5.91
155.36417601679292,5.92
155.64208566991067,5.93
155.92007172202943,5.94
156.1981343366003,5.95
156.47627367718277,5.96
156.75448990746142,5.97
157.03278319122998,5.98
157.31115369241184,5.99
157.58960157503313,6.0
157.86812700325794,6.01
158.14673014134294,6.02
158.42541115369127,6.03
158.704170204818,6.04
158.9830074593453,6.05
159.26192308204156,6.06
159.54091723778726,6.07
159.81999009157317,6.08
160.09914180852562,6.09
160.3783725538938,6.1
160.65768249305998,6.11
160.93707179151198,6.12
161.21654061487587,6.13
161.4960891289072,6.14
161.7757174994749,6.15
162.05542589259022,6.16
162.33521447438304,6.17
162.6150834111159,6.18
162.89503286917534,6.19
163.1750630150859,6.2
163.455174015494,6.21
163.73536603717838,6.22
164.01563924704877,6.23
164.29599381216053,6.24
164.57642989967513,6.25
164.856947676913,6.26
165.13754731130626,6.27
165.4182289704404,6.28
165.6989928220143,6.29
165.97983903388234,6.3
166.26076777402992,6.31
166.5417792105609,6.32
166.82287351173954,6.33
167.10405084595462,6.34
167.38531138173798,6.35
167.66665528775584,6.36
167.94808273281973,6.37
168.2295938858581,6.38
168.51118891597847,6.39
168.79286799239185,6.4
169.07463128447478,6.41
169.35647896173725,6.42
169.63841119382175,6.43
169.9204281505262,6.44
170.2025300017914,6.45
170.4847169176963,6.46
170.7669890684651,6.47
171.04934662446678,6.48
171.33178975622195,6.49
171.6143186343906,6.5
171.896933429771,6.51
172.17963431332328,6.52
172.46242145615682,6.53
172.74529502951316,6.54
173.02825520478973,6.55
173.31130215354332,6.56
173.59443604746502,6.57
173.87765705839973,6.58
174.16096535834996,6.59
174.44436111946263,6.6
174.72784451404107,6.61
175.01141571453581,6.62
175.29507489355265,6.63
175.57882222385584,6.64
175.86265787835123,6.65
176.14658203011444,6.66
176.43059485236157,6.67
176.71469651847332,6.68
176.9988872019821,6.69
177.28316707657137,6.7
177.56753631610448,6.71
177.85199509457397,6.72
178.13654358614707,6.73
178.42118196514002,6.74
178.7059104060428,6.75
178.9907290834851,6.76
179.2756381722694,6.77
179.56063784737054,6.78
179.84572828389318,6.79
180.13090965712186,6.8
180.41618214251218,6.81
180.7015459156651,6.82
180.98700115236443,6.83
181.2725480285342,6.84
181.55818672026783,6.85
181.84391740385334,6.86
182.12974025570483,6.87
182.4156554524174,6.88
182.70166317076274,6.89
182.98776358766725,6.9
183.27395688022435,6.91
183.56024322570303,6.92
183.84662280153447,6.93
184.1330957853246,6.94
184.41966235484512,6.95
184.70632268803757,6.96
184.99307696300855,6.97
185.27992535806007,6.98
185.56686805162357,6.99
185.8539052223428,7.0
186.14103704901666,7.01
186.42826371061628,7.02
186.71558538628932,7.03
187.00300225535506,7.04
187.29051449731318,7.05
187.57812229183895,7.06
187.86582581877425,7.07
188.1536252581448,7.08
188.44152079014682,7.09
188.72951259516893,7.1
189.0176008537564,7.11
189.30578574665523,7.12
189.5940674547632,7.13
189.88244615918754,7.14
190.17092204119098,7.15
190.45949528223645,7.16
190.74816606395103,7.17
191.03693456815716,7.18
191.3258009768409,7.19
191.6147654721968,7.2
191.9038282365828,7.21
192.19298945254698,7.22
192.48224930281387,7.23
192.77160797030692,7.24
193.0610656381349,7.25
193.35062248956885,7.26
193.6402787080966,7.27
193.930034477368,7.28
194.21988998124039,7.29
194.50984540373727,7.3
194.79990092909415,7.31
195.0900567417124,7.32
195.3803130262005,7.33
195.67066996736037,7.34
195.96112775015925,7.35
196.25168655977606,7.36
196.54234658157336,7.37
196.83310800111605,7.38
197.12397100414313,7.39
197.41493577660518,7.4
197.70600250463596,7.41
197.99717137457137,7.42
198.28844257292573,7.43
198.57981628643415,7.44
198.87129270199583,7.45
199.16287200673545,7.46
199.45455438795588,7.47
199.74634003316646,7.48
200.03822913007352,7.49
200.33022186658516,7.5
200.62231843078743,7.51
200.91451901099657,7.52
201.20682379569715,7.53
201.4992329736088,7.54
201.79174673362894,7.55
202.0843652648519,7.56
202.37708875660238,7.57
202.66991739837317,7.58
202.9628513798828,7.59
203.25589089105148,7.6
203.54903612198672,7.61
203.8422872630266,7.62
204.1356445047015,7.63
204.4291080377386,7.64
204.72267805308638,7.65
205.01635474189027,7.66
205.31013829551222,7.67
205.60402890551615,7.68
205.8980267636679,7.69
206.19213206196468,7.7
206.48634499259123,7.71
206.78066574794403,7.72
207.07509452064158,7.73
207.36963150351434,7.74
207.66427688959027,7.75
207.95903087211443,7.76
208.25389364455913,7.77
208.5488654005893,7.78
208.84394633410216,7.79
209.13913663919772,7.8
209.43443651018362,7.81
209.72984614160535,7.82
210.0253657282162,7.83
210.32099546497267,7.84
210.61673554706925,7.85
210.91258616989884,7.86
211.20854752907752,7.87
211.50461982045013,7.88
211.800803240075,7.89
212.09709798423947,7.9
212.39350424941432,7.91
212.69002223235012,7.92
212.98665212997108,7.93
213.28339413944613,7.94
213.58024845815854,7.95
213.87721528371125,7.96
214.17429481395766,7.97
214.4714872469302,7.98
214.76879278093253,7.99
215.06621161446307,8.0
215.363743946256,8.01
215.6613899752661,8.02
215.9591499006895,8.03
216.25702392194333,8.04
216.55501223866588,8.05
216.8531150507269,8.06
217.15133255823847,8.07
217.44966496152404,8.08
217.7481124611443,8.09
218.04667525790293,8.1
218.34535355281542,8.11
218.64414754713525,8.12
218.94305744236476,8.13
219.24208344022375,8.14
219.5412257426657,8.15
219.8404845518829,8.16
220.139860070307,8.17
220.43935250058797,8.18
220.7389620456365,8.19
221.0386889085822,8.2
221.33853329280007,8.21
221.63849540189486,8.22
221.93857543972797,8.23
222.2387736103699,8.24
222.53909011816404,8.25
222.83952516766342,8.26
223.14007896368395,8.27
223.44075171127815,8.28
223.74154361572477,8.29
224.04245488257175,8.3
224.34348571758815,8.31
224.64463632680238,8.32
224.9459069164699,8.33
225.24729769310045,8.34
225.54880886345293,8.35
225.85044063452509,8.36
226.15219321355892,8.37
226.45406680806832,8.38
226.75606162577395,8.39
227.05817787467998,8.4
227.3604157630142,8.41
227.66277549927213,8.42
227.96525729218988,8.43
228.26786135076097,8.44
228.57058788422017,8.45
228.87343710205482,8.46
229.1764092140214,8.47
229.47950443011317,8.48
229.78272296057688,8.49
230.08606501591854,8.5
230.38953080690376,8.51
230.69312054454164,8.52
230.99683444010702,8.53
231.30067270512436,8.54
231.60463555138466,8.55
231.90872319091793,8.56
232.21293583604375,8.57
232.51727369931035,8.58
232.82173699353382,8.59
233.12632593179293,8.6
233.43104072744092,8.61
233.73588159407188,8.62
234.04084874554945,8.63
234.34594239599002,8.64
234.65116275980276,8.65
234.956510051628,8.66
235.26198448638243,8.67
235.5675862792542,8.68
235.87331564569175,8.69
236.17917280139855,8.7
236.48515796236762,8.71
236.79127134484193,8.72
237.09751316533777,8.73
237.40388364064506,8.74
237.7103829878163,8.75
238.01701142417267,8.76
238.32376916731013,8.77
238.63065643509992,8.78
238.9376734456716,8.79
239.24482041743656,8.8
239.55209756908252,8.81
239.85950511957418,8.82
240.16704328812457,8.83
240.47471229424744,8.84
240.7825123577348,8.85
241.09044369862215,8.86
241.39850653726478,8.87
241.7067010942682,8.88
242.01502759051755,8.89
242.3234862471842,8.9
242.6320772857142,8.91
242.9408009278406,8.92
243.24965739556032,8.93
243.55864691118163,8.94
243.86776969725983,8.95
244.17702597665672,8.96
244.48641597251137,8.97
244.79593990823471,8.98
245.10559800753973,8.99
245.41539049441204,9.0
245.72531759312238,9.01
246.03537952825073,9.02
246.34557652462738,9.03
246.6559088074048,9.04
246.96637660199858,9.05
247.2769801341293,9.06
247.58771962978767,9.07
247.8985953152826,9.08
248.20960741718764,9.09
248.52075616238972,9.1
248.83204177804734,9.11
249.14346449163335,9.12
249.45502453088105,9.13
249.7667221238691,9.14
250.0785574989075,9.15
250.39053088467085,9.16
250.70264251007188,9.17
251.01489260434673,9.18
251.32728139703107,9.19
251.6398091179487,9.2
251.9524759972239,9.21
252.2652822652944,9.22
252.57822815286897,9.23
252.8913138909892,9.24
253.2045397109748,9.25
253.5179058444671,9.26
253.8314125233927,9.27
254.1450599799823,9.28
254.45884844679,9.29
254.77277815665659,9.3
255.08684934274092,9.31
255.4010622384897,9.32
255.71541707766875,9.33
256.02991409436373,9.34
256.34455352294344,9.35
256.65933559810355,9.36
256.9742605548427,9.37
257.28932862847523,9.38
257.60454005461276,9.39
257.9198950691967,9.4
258.23539390847293,9.41
258.55103680899305,9.42
258.866824007627,9.43
259.18275574156996,9.44
259.4988322483245,9.45
259.8150537657005,9.46
260.13142053184123,9.47
260.4479327851924,9.48
260.7645907645343,9.49
261.08139470893786,9.5
261.39834485782893,9.51
261.71544145092514,9.52
262.032684728281,9.53
262.35007493026313,9.54
262.66761229756986,9.55
262.9852970712125,9.56
263.3031294925292,9.57
263.6211098031914,9.58
263.93923824517265,9.59
264.25751506080695,9.6
264.5759404927315,9.61
264.89451478391277,9.62
265.2132381776477,9.63
265.5321109175505,9.64
265.8511332475995,9.65
266.1703054120591,9.66
266.4896276555592,9.67
266.8091002230429,9.68
267.1287233598002,9.69
267.4484973114227,9.7
267.76842232387645,9.71
268.0884986434431,9.72
268.408726516721,9.73
268.72910619069125,9.74
269.0496379126264,9.75
269.3703219301567,9.76
269.69115849124466,9.77
270.01214784420523,9.78
270.33329023767334,9.79
270.6545859206447,9.8
270.97603514243605,9.81
271.29763815271934,9.82
271.6193952015158,9.83
271.9413065391697,9.84
272.2633724163826,9.85
272.5855930841868,9.86
272.9079687940002,9.87
273.23049979753944,9.88
273.5531863468874,9.89
273.876028694481,9.9
274.19902709310486,9.91
274.5221817958918,9.92
274.8454930563171,9.93
275.1689611282055,9.94
275.49258626574584,9.95
275.8163687234914,9.96
276.14030875632,9.97
276.46440661946195,9.98
276.7886625685412,9.99
277.11307685949475,10.0
277.4376497486411,10.01
277.7623814926607,10.02
278.0872723485625,10.03
278.4123225737391,10.04
278.7375324259404,10.05
279.06290216326704,10.06
279.38843204419885,10.07
279.7141223275544,10.08
280.0399732725257,10.09
280.3659851386792,10.1
280.69215818592204,10.11
281.0184926745508,10.12
281.3449888652181,10.13
281.67164701892574,10.14
281.9984673970955,10.15
282.32545026145823,10.16
282.6525958741312,10.17
282.9799044976188,10.18
283.30737639479946,10.19
283.63501182889127,10.2
283.9628110635158,10.21
284.2907743626496,10.22
284.61890199065317,10.23
284.9471942122576,10.24
285.2756512925654,10.25
285.604273497072,10.26
285.93306109163177,10.27
286.26201434248657,10.28
286.5911335162596,10.29
286.92041887994213,10.3
287.24987070092925,10.31
287.57948924696444,10.32
287.90927478620375,10.33
288.239227587167,10.34
288.56934791876716,10.35
288.89963605030357,10.36
289.23009225146325,10.37
289.56071679230695,10.38
289.8915099432914,10.39
290.222471975256,10.4
290.5536031594449,10.41
290.88490376747205,10.42
291.21637407137223,10.43
291.5480143435225,10.44
291.87982485673683,10.45
292.2118058842092,10.46
292.54395769952146,10.47
292.8762805766441,10.48
293.2087747899809,10.49
293.54144061428946,10.5
293.8742783247476,10.51
294.20728819691027,10.52
294.5404705067691,10.53
294.87382553067977,10.54
295.2073535454217,10.55
295.5410548281617,10.56
295.8749296564774,10.57
296.2089783083502,10.58
296.5432010621813,10.59
296.8775981967405,10.6
297.2121699912263,10.61
297.5469167252518,10.62
297.8818386788308,10.63
298.216936132386,10.64
298.55220936673527,10.65
298.887658663129,10.66
299.22328430322926,10.67
299.5590865691029,10.68
299.8950657432298,10.69
300.2312221084964,10.7
300.5675559482114,10.71
300.90406754612144,10.72
301.2407571863674,10.73
301.57762515349987,10.74
301.91467173251016,10.75
302.25189720879365,10.76
302.58930186818066,10.77
302.9268859969147,10.78
303.26464988166094,10.79
303.6025938095147,10.8
303.94071806797166,10.81
304.2790229450127,10.82
304.6175087289753,10.83
304.956175708661,10.84
305.2950241732983,10.85
305.6340544125279,10.86
305.9732667164576,10.87
306.31266137557105,10.88
306.65223868083575,10.89
306.99199892362003,10.9
307.331942395755,10.91
307.6720693894588,10.92
308.01238019745267,10.93
308.3528751128235,10.94
308.69355442914775,10.95
309.03441844040793,10.96
309.3754674410702,10.97
309.7167017259854,10.98
310.05812159047434,10.99
310.39972733031397,11.0
310.7415192416991,11.01
311.08349762128216,11.02
311.42566276616657,11.03
311.76801497386845,11.04
312.11055454240346,11.05
312.4532817702098,11.06
312.79619695614883,11.07
313.13930039958456,11.08
313.4825924002983,11.09
313.8260732585209,11.1
314.1697432749574,11.11
314.5136027507485,11.12
314.85765198750306,11.13
315.2018912872834,11.14
315.54632095260615,11.15
315.8909412864512,11.16
316.2357525922388,11.17
316.58075517387806,11.18
316.92594933572036,11.19
317.2713353825923,11.2
317.61691361977256,11.21
317.96268435300067,11.22
318.3086478884864,11.23
318.65480453293446,11.24
319.00115459344954,11.25
319.34769837769744,11.26
319.69443619372174,11.27
320.04136835008916,11.28
320.3884951558181,11.29
320.7358169204284,11.3
321.0833339538612,11.31
321.4310465665933,11.32
321.7789550695329,11.33
322.12705977406927,11.34
322.47536099209805,11.35
322.82385903596537,11.36
323.1725542185015,11.37
323.5214468530382,11.38
323.8705372533604,11.39
324.2198257337568,11.4
324.56931260897977,11.41
324.9189981942952,11.42
325.268882805435,11.43
325.6189667586056,11.44
325.96925037054706,11.45
326.3197339584517,11.46
326.6704178399979,11.47
327.02130233338437,11.48
327.3723877572815,11.49
327.7236744308574,11.5
328.07516267377025,11.51
328.4268528062032,11.52
328.77874514879016,11.53
329.1308400227001,11.54
329.48313774958007,11.55
329.83563865158095,11.56
330.188343051367,11.57
330.5412512721005,11.58
330.8943636374425,11.59
331.247680471537,11.6
331.601202099088,11.61
331.9549288452595,11.62
332.3088610357355,11.63
332.66299899672094,11.64
333.0173430549095,11.65
333.37189353753473,11.66
333.7266507723128,11.67
334.0816150874934,11.68
334.4367868118363,11.69
334.792166274629,11.7
335.1477538056454,11.71
335.50354973518927,11.72
335.8595543940958,11.73
336.21576811373257,11.74
336.57219122594057,11.75
336.92882406312975,11.76
337.2856669582202,11.77
337.6427202446516,11.78
337.9999842563933,11.79
338.35745932791923,11.8
338.7151457942782,11.81
339.07304399101747,11.82
339.43115425422695,11.83
339.789476920506,11.84
340.14801232702473,11.85
340.5067608114563,11.86
340.86572271202107,11.87
341.22489836747076,11.88
341.58428811711536,11.89
341.9438923007636,11.9
342.3037112588112,11.91
342.66374533216344,11.92
343.02399486227154,11.93
343.3844601911421,11.94
343.7451416613301,11.95
344.1060396159134,11.96
344.46715439853796,11.97
344.82848635340133,11.98
345.19003582522777,11.99
345.5518031593131,12.0
345.9137887014909,12.01
346.2759927981689,12.02
346.6384157962859,12.03
347.0010580433578,12.04
347.3639198874424,12.05
347.72700167715925,12.06
348.0903037616994,12.07
348.4538264907908,12.08
348.8175702147536,12.09
349.18153528442934,12.1
349.545722051272,12.11
349.91013086727736,12.12
350.27476208501156,12.13
350.63961605760267,12.14
351.0046931387516,12.15
351.36999368274195,12.16
351.73551804441456,12.17
352.1012665791774,12.18
352.46723964304306,12.19
352.83343759257616,12.2
353.19986078492127,12.21
353.5665095778135,12.22
353.9333843295434,12.23
354.3004853990037,12.24
354.66781314566333,12.25
355.0353679295959,12.26
355.4031501114266,12.27
355.7711600523605,12.28
356.13939811422955,12.29
356.50786465942105,12.3
356.8765600509519,12.31
357.2454846523876,12.32
357.6146388278891,12.33
357.98402294226065,12.34
358.35363736084014,12.35
358.7234824495927,12.36
359.0935585750939,12.37
359.4638661044938,12.38
359.83440540554574,12.39
360.2051768466178,12.4
360.5761807966841,12.41
360.9474176253173,12.42
361.31888770267085,12.43
361.69059139954607,12.44
362.0625290873278,12.45
362.43470113803295,12.46
362.80710792427374,12.47
363.17974981926915,12.48
363.552627196874,12.49
363.925740431524,12.5
364.2990898983312,12.51
364.67267597295375,12.52
365.04649903171946,12.53
365.420559451552,12.54
365.79485761002877,12.55
366.1693938853162,12.56
366.54416865622795,12.57
366.9191823021978,12.58
367.2944352032811,12.59
367.66992774016575,12.6
368.0456602941829,12.61
368.42163324728955,12.62
368.7978469820604,12.63
369.17430188173677,12.64
369.5509983301615,12.65
369.92793671183745,12.66
370.30511741190986,12.67
370.6825408161488,12.68
371.06020731096953,12.69
371.43811728346304,12.7
371.81627112131076,12.71
372.1946692128628,12.72
372.573311947169,12.73
372.9521997138446,12.74
373.33133290319773,12.75
373.7107119062114,12.76
374.0903371144672,12.77
374.47020892025415,12.78
374.85032771648196,12.79
375.23069389675123,12.8
375.61130785527655,12.81
375.9921699869859,12.82
376.373280687434,12.83
376.75464035287234,12.84
377.13624938016267,12.85
377.5181081668959,12.86
377.9002171112858,12.87
378.28257661225905,12.88
378.66518706936785,12.89
379.0480488828806,12.9
379.431162453714,12.91
379.8145281834644,12.92
380.19814647439927,12.93
380.58201772948854,12.94
380.96614235237644,12.95
381.3505207473733,12.96
381.7351533194663,12.97
382.1200404743817,12.98
382.50518261848623,12.99
382.8905801588186,13.0
383.2762335031609,13.01
383.6621430599606,13.02
384.0483092383517,13.03
384.43473244816647,13.04
384.8214130999473,13.05
385.2083516049175,13.06
385.5955483750038,13.07
385.98300382285765,13.08
386.3707183617864,13.09
386.7586924058353,13.1
387.14692636976946,13.11
387.53542066901434,13.12
387.92417571974875,13.13
388.3131919388352,13.14
388.7024697438624,13.15
389.09200955312673,13.16
389.4818117856434,13.17
389.87187686114885,13.18
390.26220520009167,13.19
390.65279722363437,13.2
391.04365335367567,13.21
391.4347740128313,13.22
391.8261596244155,13.23
392.21781061256587,13.24
392.6097274020186,13.25
393.001910418306,13.26
393.3943600877167,13.27
393.78707683723576,13.28
394.1800610945977,13.29
394.5733132882366,13.3
394.9668338473807,13.31
395.3606232019823,13.32
395.75468178271865,13.33
396.1490100210147,13.34
396.54360834906595,13.35
396.9384771997667,13.36
397.3336170068164,13.37
397.72902820461707,13.38
398.12471122836877,13.39
398.5206665139773,13.4
398.9168944981294,13.41
399.3133956182733,13.42
399.71017031262085,13.43
400.10721902012773,13.44
400.50454218049543,13.45
400.90214023424704,13.46
401.3000136226124,13.47
401.69816278763625,13.48
402.096588172084,13.49
402.49529021955016,13.5
402.8942693743428,13.51
403.2935260815922,13.52
403.6930607871776,13.53
404.0928739377721,13.54
404.49296598082276,13.55
404.89333736455256,13.56
405.293988537973,13.57
405.6949199508858,13.58
406.0961320538847,13.59
406.4976252983359,13.6
406.8994001364014,13.61
407.30145702106245,13.62
407.703796406024,13.63
408.10641874590056,13.64
408.50932449597974,13.65
408.9125141124411,13.66
409.3159880522276,13.67
409.7197467731129,13.68
410.12379073361575,13.69
410.528120393144,13.7
410.93273621184346,13.71
411.3376386507089,13.72
411.74282817154267,13.73
412.14830523696713,13.74
412.5540703104047,13.75
412.960123856113,13.76
413.3664663391533,13.77
413.77309822543685,13.78
414.18001998167165,13.79
414.58723207537514,13.8
414.99473497495364,13.81
415.4025291496161,13.82
415.8106150693756,13.83
416.2189932050959,13.84
416.62766402849314,13.85
417.03662801210487,13.86
417.44588562931386,13.87
417.85543735433924,13.88
418.2652836622605,13.89
418.67542502898647,13.9
419.08586193125655,13.91
419.4965948466769,13.92
419.90762425375584,13.93
420.3189506317488,13.94
420.7305744608625,13.95
421.14249622209957,13.96
421.55471639735043,13.97
421.9672354693732,13.98
422.38005392177274,13.99
422.7931722390256,14.0
423.2065909064591,14.01
423.6203104103104,14.02
424.03433123762613,14.03
424.44865387641227,14.04
424.863278815443,14.05
425.27820654446714,14.06
425.693437554063,14.07
426.10897233569665,14.08
426.5248113817016,14.09
426.9409551853609,14.1
427.35740424077176,14.11
427.7741590429507,14.12
428.1912200878132,14.13
428.60858787215193,14.14
429.0262628936629,14.15
429.44424565097006,14.16
429.86253664351204,14.17
430.28113637174096,14.18
430.7000453369276,14.19
431.1192640412796,14.2
431.53879298794374,14.21
431.9586326809264,14.22
432.37878362513084,14.23
432.7992463264642,14.24
433.22002129168806,14.25
433.6411090284792,14.26
434.0625100454547,14.27
434.48422485213945,14.28
434.90625395902674,14.29
435.32859787746327,14.3
435.75125711979206,14.31
436.1742321992609,14.32
436.59752363004816,14.33
437.02113192727626,14.34
437.4450576070028,14.35
437.8693011862342,14.36
438.29386318291625,14.37
438.71874411592455,14.38
439.14394450511395,14.39
439.56946487126197,14.4
439.9953057360824,14.41
440.4214676223113,14.42
440.8479510535541,14.43
441.2747565544551,14.44
441.70188465056845,14.45
442.12933586839597,14.46
442.55711073547354,14.47
442.9852097802537,14.48
443.41363353217963,14.49
443.84238252161555,14.5
444.27145727999357,14.51
444.700858339647,14.52
445.13058623390975,14.53
445.56064149709385,14.54
445.9910246645166,14.55
446.4217362724663,14.56
446.85277685820483,14.57
447.28414695999396,14.58
447.7158471171103,14.59
448.14787786979866,14.6
448.5802397593113,14.61
449.0129333279103,14.62
449.4459591188576,14.63
449.87931767638077,14.64
450.3130095457733,14.65
450.74703527329945,14.66
451.18139540625737,14.67
451.61609049293287,14.68
452.0511210826632,14.69
452.4864877257657,14.7
452.9221909736266,14.71
453.35823137860444,14.72
453.7946094941319,14.73
454.23132587464374,14.74
454.66838107559175,14.75
455.10577565348433,14.76
455.54351016587685,14.77
455.98158517134925,14.78
456.42000122949577,14.79
456.85875890099027,14.8
457.29785874756345,14.81
457.7373013319557,14.82
458.1770872179568,14.83
458.6172169704465,14.84
459.0576911553593,14.85
459.4985103396491,14.86
459.9396750913676,14.87
460.3811859796037,14.88
460.8230435745112,14.89
461.2652484473495,14.9
461.7078011704232,14.91
462.15070231712224,14.92
462.5939524618612,14.93
463.0375521802219,14.94
463.4815020487905,14.95
463.9258026453003,14.96
464.37045454849385,14.97
464.8154583382793,14.98
465.260814595605,14.99
465.7065239025644,15.0
466.15258684228377,15.01
466.5990039990399,15.02
467.045775958199,15.03
467.49290330619334,15.04
467.94038663064015,15.05
468.38822652021526,15.06
468.83642356468147,15.07
469.28497835498206,15.08
469.7338914831269,15.09
470.183163542299,15.1
470.6327951267272,15.11
471.08278683187126,15.12
471.53313925419013,15.13
471.98385299139215,15.14
472.4349286422819,15.15
472.8863668067492,15.16
473.33816808589006,15.17
473.7903330819308,15.18
474.2428623982047,15.19
474.69575663923337,15.2
475.14901641069065,15.21
475.60264231936526,15.22
476.0566349732434,15.23
476.5109949814319,15.24
476.96572295422754,15.25
477.42081950310643,15.26
477.8762852406609,15.27
478.3321207806949,15.28
478.7883267381741,15.29
479.24490372925527,15.3
479.70185237122257,15.31
480.159173282597,15.32
480.61686708308645,15.33
481.07493439353465,15.34
481.53337583600444,15.35
481.9921920337676,15.36
482.4513836112809,15.37
482.91095119417565,15.38
483.3708954093276,15.39
483.83121688477956,15.4
484.29191624978466,15.41
484.75299413486334,15.42
485.21445117165786,15.43
485.6762879931109,15.44
486.1385052333063,15.45
486.6011035276484,15.46
487.06408351267476,15.47
487.5274458261545,15.48
487.991191107187,15.49
488.45531999601343,15.5
488.9198331341162,15.51
489.38473116426223,15.52
489.8500147304245,15.53
490.31568447786725,15.54
490.7817410530119,15.55
491.2481851036595,15.56
491.71501727877484,15.57
492.1822382286125,15.58
492.6498486046516,15.59
493.1178490596954,15.6
493.5862402477916,15.61
494.0550228242494,15.62
494.52419744564276,15.63
494.9937647698548,15.64
495.4637254560122,15.65
495.93408016454333,15.66
496.40482955716817,15.67
496.8759742969152,15.68
497.347515048027,15.69
497.8194524761448,15.7
498.29178724811675,15.71
498.76452003216815,15.72
499.23765149777944,15.73
499.71118231577327,15.74
500.1851131582618,15.75
500.65944469866383,15.76
501.1341776117364,15.77
501.60931257356395,15.78
502.08485026154796,15.79
502.5607913543813,15.8
503.0371365321511,15.81
503.513886476243,15.82
503.9910418693869,15.83
504.46860339563176,15.84
504.94657174040634,15.85
505.42494759046514,15.86
505.9037316339493,15.87
506.38292456026124,15.88
506.86252706029677,15.89
507.3425398262056,15.9
507.82296355150885,15.91
508.30379893116026,15.92
508.78504666146375,15.93
509.26670744003303,15.94
509.7487819659542,15.95
510.23127093960125,15.96
510.7141750627985,15.97
511.1974950387378,15.98
511.68123157202524,15.99
512.1653853686264,16.0
512.6499571358847,16.01
513.1349475826269,16.02
513.6203574190059,16.03
514.1061873566365,16.04
514.5924381085105,16.05
515.0791103890591,16.06
515.5662049140982,16.07
516.0537224009047,16.08
516.5416635681623,16.09
517.0300291360084,16.1
517.5188198259792,16.11
518.0080363610433,16.12
518.4976794656781,16.13
518.9877498656973,16.14
519.4782482884608,16.15
519.9691754627164,16.16
520.460532118736,16.17
520.9523189881417,16.18
521.4445368041178,16.19
521.9371863012651,16.2
522.4302682156504,16.21
522.9237832848535,16.22
523.4177322478979,16.23
523.9121158452684,16.24
524.4069348190058,16.25
524.902189912544,16.26
525.3978818708962,16.27
525.8940114405069,16.28
526.3905793693465,16.29
526.8875864069003,16.3
527.3850333041112,16.31
527.8829208134908,16.32
528.3812496890612,16.33
528.8800206862844,16.34
529.3792345622627,16.35
529.8788920754841,16.36
530.3789939861165,16.37
530.8795410557361,16.38
531.3805340475461,16.39
531.8819737262113,16.4
532.3838608580013,16.41
532.8861962107011,16.42
533.3889805536775,16.43
533.8922146578212,16.44
534.3958992955819,16.45
534.9000352410337,16.46
535.4046232696938,16.47
535.9096641588054,16.48
536.4151586871088,16.49
536.9211076348622,16.5
537.4275117840458,16.51
537.9343719181034,16.52
538.4416888221477,16.53
538.9494632828405,16.54
539.4576960884744,16.55
539.9663880289457,16.56
540.475539895728,16.57
540.9851524819223,16.58
541.4952265822619,16.59
542.0057629931007,16.6
542.5167625123861,16.61
543.0282259396947,16.62
543.5401540762676,16.63
544.0525477249525,16.64
544.5654076903016,16.65
545.0787347783873,16.66
545.592529797027,16.67
546.1067935557088,16.68
546.621526865485,16.69
547.1367305391502,16.7
547.6524053911357,16.71
548.1685522375285,16.72
548.6851718961242,16.73
549.2022651863351,16.74
549.7198329293393,16.75
550.2378759479562,16.76
550.7563950666834,16.77
551.2753911117172,16.78
551.7948649109887,16.79
552.314817294121,16.8
552.8352490924165,16.81
553.3561611389104,16.82
553.8775542683425,16.83
554.3994293172109,16.84
554.9217871236947,16.85
555.4446285277077,16.86
555.9679543709517,16.87
556.4917654967907,16.88
557.0160627504024,16.89
557.5408469786356,16.9
558.0661190301948,16.91
558.5918797554159,16.92
559.1181300065157,16.93
559.6448706373847,16.94
560.1721025037548,16.95
560.6998264630568,16.96
561.2280433745889,16.97
561.7567540993742,16.98
562.2859595002136,16.99
562.8156604417577,17.0
563.3458577903951,17.01
563.8765524143734,17.02
564.4077451837046,17.03
564.939436970219,17.04
565.4716286475714,17.05
566.0043210912273,17.06
566.5375151785364,17.07
567.0712117885523,17.08
567.6054118022726,17.09
568.1401161025419,17.1
568.6753255739242,17.11
569.2110411029753,17.12
569.7472635780463,17.13
570.2839938893223,17.14
570.8212329288947,17.15
571.3589815906817,17.16
571.8972407705177,17.17
572.436011366091,17.18
572.9752942769654,17.19
573.5150904046191,17.2
574.0554006523992,17.21
574.5962259255601,17.22
575.1375671312527,17.23
575.6794251785277,17.24
576.2218009783595,17.25
576.7646954436501,17.26
577.3081094891837,17.27
577.8520440317516,17.28
578.3964999899852,17.29
578.9414782844651,17.3
579.4869798378288,17.31
580.0330055744668,17.32
580.5795564208884,17.33
581.1266333055041,17.34
581.6742371586475,17.35
582.2223689126668,17.36
582.771029501861,17.37
583.3202198625374,17.38
583.8699409329129,17.39
584.4201936533096,17.4
584.970978965918,17.41
585.5222978149925,17.42
586.0741511468053,17.43
586.6265399096171,17.44
587.1794650536292,17.45
587.7329275311995,17.46
588.2869282966201,17.47
588.8414683062459,17.48
589.3965485184467,17.49
589.9521698936129,17.5
590.5083333942318,17.51
591.0650399848043,17.52
591.6222906319224,17.53
592.1800863042022,17.54
592.7384279723262,17.55
593.2973166091018,17.56
593.8567531893248,17.57
594.4167386899622,17.58
594.9772740900349,17.59
595.5383603706214,17.6
596.0999985149714,17.61
596.6621895083873,17.62
597.2249343382817,17.63
597.7882339942212,17.64
598.3520894678758,17.65
598.9165017530092,17.66
599.4814718455727,17.67
600.0470007436038,17.68
600.6130894473218,17.69
601.179738959098,17.7
601.7469502834431,17.71
602.3147244269948,17.72
602.883062398633,17.73
603.4519652093217,17.74
604.0214338723156,17.75
604.591469402947,17.76
605.1620728187596,17.77
605.7332451395694,17.78
606.3049873872689,17.79
606.8773005860721,17.8
607.4501857623368,17.81
608.0236439446992,17.82
608.5976761639321,17.83
609.1722834530814,17.84
609.7474668474708,17.85
610.3232273846163,17.86
610.8995661043066,17.87
611.4764840485341,17.88
612.0539822616134,17.89
612.6320617901501,17.9
613.2107236828796,17.91
613.7899689909892,17.92
614.3697987678462,17.93
614.9502140690962,17.94
615.531215952763,17.95
616.1128054790876,17.96
616.6949837106825,17.97
617.2777517124467,17.98
617.8611105516073,17.99
618.4450612977087,18.0
619.0296050225991,18.01
619.6147428005696,18.02
620.2004757081153,18.03
620.7868048241868,18.04
621.3737312300841,18.05
621.9612560093863,18.06
622.5493802481675,18.07
623.1381050347563,18.08
623.7274314599706,18.09
624.3173606169527,18.1
624.9078936012327,18.11
625.4990315108128,18.12
626.0907754460193,18.13
626.6831265096641,18.14
627.2760858068966,18.15
627.8696544454419,18.16
628.4638335352801,18.17
629.0586241889221,18.18
629.6540275213795,18.19
630.2500446499956,18.2
630.8466766946863,18.21
631.4439247777509,18.22
632.0417900240171,18.23
632.6402735607882,18.24
633.2393765177918,18.25
633.8391000273626,18.26
634.4394452242146,18.27
635.040413245644,18.28
635.6420052314769,18.29
636.2442223239791,18.3
636.8470656680194,18.31
637.4505364109591,18.32
638.0546357027182,18.33
638.659364695723,18.34
639.2647245450514,18.35
639.8707164082631,18.36
640.4773414455045,18.37
641.0846008194967,18.38
641.6924956955626,18.39
642.301027241554,18.4
642.9101966279992,18.41
643.5200050279897,18.42
644.130453617248,18.43
644.7415435740552,18.44
645.3532760793771,18.45
645.9656523168333,18.46
646.578673472603,18.47
647.1923407355333,18.48
647.8066552971868,18.49
648.4216183517284,18.5
649.037231095993,18.51
649.6534947294929,18.52
650.270410454487,18.53
650.8879794757638,18.54
651.5062030009957,18.55
652.125082240481,18.56
652.7446184071935,18.57
653.3648127168298,18.58
653.985666387899,18.59
654.6071806415265,18.6
655.2293567016656,18.61
655.8521957949828,18.62
656.4756991508858,18.63
657.099868001614,18.64
657.7247035820812,18.65
658.3502071300279,18.66
658.9763798860289,18.67
659.603223093336,18.68
660.2307379981143,18.69
660.8589258492827,18.7
661.4877878985862,18.71
662.1173254005814,18.72
662.7475396127078,18.73
663.3784317951705,18.74
664.0100032110529,18.75
664.6422551263244,18.76
665.2751888097858,18.77
665.9088055330993,18.78
666.5431065708161,18.79
667.1780932004278,18.8
667.8137667022271,18.81
668.4501283594844,18.82
669.0871794583084,18.83
669.7249212878446,18.84
670.3633551399879,18.85
671.0024823097075,18.86
671.6423040949294,18.87
672.2828217963953,18.88
672.924036717948,18.89
673.5659501663049,18.9
674.208563451217,18.91
674.851877885369,18.92
675.4958947844319,18.93
676.1406154671566,18.94
676.7860412552329,18.95
677.4321734733835,18.96
678.0790134493514,18.97
678.726562513887,18.98
679.3748220008644,18.99
680.023793247118,19.0
680.6734775926237,19.01
681.3238763803129,19.02
681.9749909562549,19.03
682.6268226696872,19.04
683.279372872786,19.05
683.9326429209352,19.06
684.5866341725402,19.07
685.2413479892103,19.08
685.8967857356598,19.09
686.5529487796941,19.1
687.2098384923066,19.11
687.8674562476225,19.12
688.525803422951,19.13
689.1848813987511,19.14
689.8446915586405,19.15
690.5052352894932,19.16
691.1665139812933,19.17
691.8285290272781,19.18
692.4912818239249,19.19
693.1547737708707,19.2
693.8190062710565,19.21
694.4839807305569,19.22
695.1496985588359,19.23
695.8161611685323,19.24
696.4833699755595,19.25
697.1513263990915,19.26
697.8200318616405,19.27
698.4894877889986,19.28
699.1596956102254,19.29
699.8306567577473,19.3
700.5023726672541,19.31
701.1748447778454,19.32
701.8480745319027,19.33
702.5220633751918,19.34
703.196812756803,19.35
703.8723241292294,19.36
704.5485989483545,19.37
705.2256386733934,19.38
705.9034447670164,19.39
706.5820186952907,19.4
707.2613619276678,19.41
707.9414759370848,19.42
708.6223621998361,19.43
709.3040221957917,19.44
709.9864574081533,19.45
710.6696693236029,19.46
711.353659432358,19.47
712.0384292280916,19.48
712.7239802079631,19.49
713.4103138726541,19.5
714.0974317263534,19.51
714.7853352767918,19.52
715.4740260351589,19.53
716.1635055163465,19.54
716.853775238633,19.55
717.5448367239497,19.56
718.2366914977754,19.57
718.929341089216,19.58
719.6227870308993,19.59
720.3170308591253,19.6
721.0120741137831,19.61
721.707918338456,19.62
722.404565080149,19.63
723.102015889819,19.64
723.8002723218179,19.65
724.4993359343067,19.66
725.1992082890752,19.67
725.8998909516728,19.68
726.6013854911818,19.69
727.3036934805841,19.7
728.0068164964878,19.71
728.7107561191842,19.72
729.4155139328278,19.73
730.1210915252307,19.74
730.8274904879944,19.75
731.5347124164723,19.76
732.2427589098293,19.77
732.9516315710774,19.78
733.6613320068693,19.79
734.3718618278724,19.8
735.0832226484172,19.81
735.7954160867749,19.82
736.5084437649995,19.83
737.2223073091088,19.84
737.9370083488044,19.85
738.6525485178968,19.86
739.3689294538784,19.87
740.0861527983012,19.88
740.8042201965686,19.89
741.5231332979708,19.9
742.2428937558451,19.91
742.9635032273648,19.92
743.6849633736998,19.93
744.407275860053,19.94
745.130442355499,19.95
745.8544645332184,19.96
746.5793440702876,19.97
747.3050826479131,19.98
748.0316819512454,19.99
748.7591436694908,20.0
749.487469495947,20.01
750.2166611279175,20.02
750.9467202668221,20.03
751.6776486182097,20.04
752.4094478915707,20.05
753.1421198006991,20.06
753.8756660633799,20.07
754.610088401551,20.08
755.3453885413669,20.09
756.0815682130598,20.1
756.8186291511026,20.11
757.5565730940717,20.12
758.2954017848094,20.13
759.0351169702604,20.14
759.7757204017121,20.15
760.5172138346556,20.16
761.2595990287473,20.17
762.0028777479994,20.18
762.7470517605386,20.19
763.4921228389758,20.2
764.2380927600874,20.21
764.9849633049553,20.22
765.7327362589805,20.23
766.4814134119732,20.24
767.2309965579601,20.25
767.9814874954549,20.26
768.7328880272394,20.27
769.4851999604286,20.28
770.2384251067424,20.29
770.992565282079,20.3
771.7476223069165,20.31
772.5035980060418,20.32
773.2604942087444,20.33
774.0183127487275,20.34
774.7770554642767,20.35
775.5367241980396,20.36
776.2973207971953,20.37
777.0588471134689,20.38
777.8213050030135,20.39
778.584696326687,20.4
779.3490229496977,20.41
780.1142867419601,20.42
780.8804895778718,20.43
781.6476333364859,20.44
782.4157199014189,20.45
783.1847511609185,20.46
783.9547290078499,20.47
784.7256553397111,20.48
785.4975320586728,20.49
786.2703610716205,20.5
787.0441442899801,20.51
787.8188836300811,20.52
788.594581012743,20.53
789.371238363717,20.54
790.1488576133264,20.55
790.9274406966945,20.56
791.7069895537876,20.57
792.4875061292398,20.58
793.2689923726117,20.59
794.0514502380795,20.6
794.8348816848292,20.61
795.6192886768011,20.62
796.4046731827577,20.63
797.1910371764085,20.64
797.9783826362606,20.65
798.7667115457981,20.66
799.5560258933056,20.67
800.3463276720195,20.68
801.1376188802267,20.69
801.9299015210593,20.7
802.723177602593,20.71
803.5174491379435,20.72
804.3127181452843,20.73
805.1089866475836,20.74
805.9062566730915,20.75
806.7045302549117,20.76
807.503809431294,20.77
808.3040962454845,20.78
809.1053927459349,20.79
809.9077009860961,20.8
810.7110230245448,20.81
811.5153609250284,20.82
812.3207167563955,20.83
813.1270925926975,20.84
813.9344905131189,20.85
814.7429126020504,20.86
815.5523609490767,20.87
816.3628376491058,20.88
817.1743448021306,20.89
817.9868845134426,20.9
818.8004588936498,20.91
819.615070058663,20.92
820.4307201296001,20.93
821.2474112329724,20.94
822.0651455005582,20.95
822.8839250695637,20.96
823.703752082438,20.97
824.5246286871769,20.98
825.346557037024,20.99
826.1695392907179,21.0
826.993577612364,21.01
827.8186741715675,21.02
828.6448311433644,21.03
829.4720507082949,21.04
830.3003350523643,21.05
831.1296863670293,21.06
831.9601068494203,21.07
832.7915987020957,21.08
833.6241641332352,21.09
834.4578053564805,21.1
835.2925245911582,21.11
836.128324062269,21.12
836.9652060002985,21.13
837.803172641471,21.14
838.6422262275892,21.15
839.4823690062898,21.16
840.3236032306465,21.17
841.1659311596609,21.18
842.0093550580449,21.19
842.8538771961186,21.2
843.6994998500668,21.21
844.5462253018677,21.22
845.394055839222,21.23
846.2429937556894,21.24
847.093041350679,21.25
847.9442009294658,21.26
848.7964748030602,21.27
849.6498652885266,21.28
850.5043747087312,21.29
851.3600053924515,21.3
852.2167596745145,21.31
853.0746398955753,21.32
853.9336484022857,21.33
854.793787547375,21.34
855.6550596895165,21.35
856.5174671933769,21.36
857.3810124297573,21.37
858.2456977754603,21.38
859.1115256134001,21.39
859.9784983325608,21.4
860.8466183280469,21.41
861.7158880012249,21.42
862.586309759436,21.43
863.457886016261,21.44
864.3306191915407,21.45
865.2045117112411,21.46
866.0795660076274,21.47
866.9557845191913,21.48
867.8331696906706,21.49
868.7117239731007,21.5
869.5914498238959,21.51
870.4723497067148,21.52
871.3544260915423,21.53
872.2376814548034,21.54
873.1221182793212,21.55
874.0077390542435,21.56
874.8945462751569,21.57
875.7825424441387,21.58
876.6717300697153,21.59
877.5621116669134,21.6
878.4536897571867,21.61
879.3464668685946,21.62
880.240445535696,21.63
881.1356282996346,21.64
882.032017708095,21.65
882.9296163153889,21.66
883.8284266825068,21.67
884.7284513770447,21.68
885.6296929731927,21.69
886.5321540519165,21.7
887.4358372008506,21.71
888.3407450143521,21.72
889.2468800934901,21.73
890.1542450462282,21.74
891.0628424871566,21.75
891.9726750377713,21.76
892.8837453263999,21.77
893.7960559880933,21.78
894.7096096649725,21.79
895.6244090058938,21.8
896.5404566666647,21.81
897.4577553101011,21.82
898.3763076058841,21.83
899.2961162307151,21.84
900.2171838682716,21.85
901.1395132092956,21.86
902.0631069514856,21.87
902.9879677996494,21.88
903.9140984656957,21.89
904.8415016687223,21.9
905.7701801347416,21.91
906.7001365971338,21.92
907.6313737962388,21.93
908.5638944798122,21.94
909.4977014027153,21.95
910.4327973270048,21.96
911.3691850220564,21.97
912.3068672645898,21.98
913.2458468385563,21.99
914.1861265351979,22.0


==> data/fig1-material-comparison/MgF.csv <==
thickness,wavelength
140.35230929584654,3.0
140.90783823942326,3.01
141.46437484951096,3.02
142.02192516377733,3.03
142.58049525516714,3.04
143.14009123220464,3.05
143.70071923932295,3.06
144.26238545715864,3.07
144.82509610288832,3.08
145.388857430524,3.09
145.95367573127234,3.1
146.51955733382155,3.11
147.08650860469618,3.12
147.65453594857212,3.13
148.22364580864226,3.14
148.793844666911,3.15
149.36513904457354,3.16
149.9375355023426,3.17
150.51104064080434,3.18
151.0856611007586,3.19
151.66140356358912,3.2
152.2382747516177,3.21
152.81628142845028,3.22
153.39543039936797,3.23
153.9757285116712,3.24
154.5571826550822,3.25
155.13979976208398,3.26
155.7235868083281,3.27
156.308550813014,3.28
156.8946988392629,3.29
157.48203799452168,3.3
158.0705754309551,3.31
158.6603183458418,3.32
159.25127398197836,3.33
159.84344962809402,3.34
160.43685261924668,3.35
161.03149033723966,3.36
161.6273702110571,3.37
162.22449971727974,3.38
162.82288638050557,3.39
163.42253777377795,3.4
164.0234615190466,3.41
164.62566528756707,3.42
165.22915680040285,3.43
165.83394382882005,3.44
166.44003419477139,3.45
167.04743577134616,3.46
167.65615648324683,3.47
168.2662043072309,3.48
168.87758727261576,3.49
169.4903134617341,3.5
170.10439101043133,3.51
170.7198281085312,3.52
171.33663300035826,3.53
171.9548139852329,3.54
172.57437941794188,3.55
173.19533770928106,3.56
173.8176973265668,3.57
174.44146679414155,3.58
175.0666546939002,3.59
175.69326966584092,3.6
176.3213204085613,3.61
176.9508156798516,3.62
177.58176429721019,3.63
178.2141751383877,3.64
178.84805714198347,3.65
179.48341930797116,3.66
180.12027069830776,3.67
180.7586204374795,3.68
181.398477713096,3.69
182.03985177649625,3.7
182.68275194332443,3.71
183.32718759414482,3.72
183.97316817503898,3.73
184.62070319824215,3.74
185.26980224274203,3.75
185.92047495493304,3.76
186.57273104922902,3.77
187.2265803087318,3.78
187.88203258586634,3.79
188.53909780303104,3.8
189.19778595329288,3.81
189.85810710101933,3.82
190.5200713825887,3.83
191.1836890070748,3.84
191.84897025691842,3.85
192.5159254886824,3.86
193.18456513369225,3.87
193.85489969881166,3.88
194.5269397671375,3.89
195.20069599875345,3.9
195.87617913146312,3.91
196.5533999815566,3.92
197.2323694445473,3.93
197.91309849593827,3.94
198.59559819206,3.95
199.27987967075788,3.96
199.9659541522877,3.97
200.65383294004332,3.98
201.34352742141778,3.99
202.035049068598,4.0
202.72840943942782,4.01
203.4236201782217,4.02
204.12069301662441,4.03
204.81963977448993,4.04
205.5204723607202,4.05
206.22320277419203,4.06
206.9278431046024,4.07
207.6344055334021,4.08
208.34290233471356,4.09
209.05334587622087,4.1
209.76574862014633,4.11
210.48012312416236,4.12
211.1964820423671,4.13
211.91483812626174,4.14
212.63520422570105,4.15
213.35759328990335,4.16
214.08201836848292,4.17
214.80849261239175,4.18
215.5370292750197,4.19
216.26764171319962,4.2
217.0003433882645,4.21
217.7351478671267,4.22
218.47206882332597,4.23
219.2111200381495,4.24
219.9523154017363,4.25
220.69566891415917,4.26
221.4411946866058,4.27
222.18890694248842,4.28
222.93882001860723,4.29
223.69094836635452,4.3
224.44530655285556,4.31
225.20190926220158,4.32
225.96077129667177,4.33
226.7219075779289,4.34
227.4853331483081,4.35
228.25106317207442,4.36
229.01911293666427,4.37
229.7894978540273,4.38
230.56223346189967,4.39
231.33733542516302,4.4
232.11481953716097,4.41
232.89470172108136,4.42
233.67699803133385,4.43
234.4617246549011,4.44
235.24889791282777,4.45
236.03853426158,4.46
236.83065029454343,4.47
237.6252627434684,4.48
238.42238847994986,4.49
239.22204451695487,4.5
240.02424801033538,4.51
240.82901626036065,4.52
241.63636671329758,4.53
242.44631696301175,4.54
243.25888475250875,4.55
244.07408797563926,4.56
244.8919446786701,4.57
245.71247306202696,4.58
246.53569148193753,4.59
247.36161845213644,4.6
248.19027264562243,4.61
249.02167289642648,4.62
249.8558382013443,4.63
250.6927877218044,4.64
251.53254078563538,4.65
252.3751168889464,4.66
253.22053569801525,4.67
254.06881705117678,4.68
254.91998096072402,4.69
255.77404761491468,4.7
256.6310373798938,4.71
257.49097080174107,4.72
258.3538686084893,4.73
259.219751712177,4.74
260.08864121094746,4.75
260.9605583911439,4.76
261.8355247294847,4.77
262.7135618952168,4.78
263.5946917523112,4.79
264.4789363617272,4.8
265.36631798366267,4.81
266.2568590798216,4.82
267.1505823157783,4.83
268.0475105633288,4.84
268.94766690288066,4.85
269.85107462585654,4.86
270.757757237177,4.87
271.66773845774526,4.88
272.58104222702013,4.89
273.49769270547614,4.9
274.4177142772948,4.91
275.3411315529578,4.92
276.2679693719447,4.93
277.1982528054349,4.94
278.13200715903355,4.95
279.0692579755916,4.96
280.0100310380176,4.97
280.9543523721711,4.98
281.90224824972034,4.99
282.8537451911395,5.0
283.8088699686853,5.01
284.76764960945223,5.02
285.7301113984285,5.03
286.69628288161056,5.04
287.6661918692283,5.05
288.63986643890064,5.06
289.6173349389461,5.07
290.5986259916765,5.08
291.58376849673857,5.09
292.57279163454854,5.1
293.5657248697556,5.11
294.5625979547413,5.12
295.5634409331629,5.13
296.5682841436326,5.14
297.5771582232767,5.15
298.590094111607,5.16
299.6071230541594,5.17
300.6282766064476,5.18
301.65358663776124,5.19
302.683085335182,5.2
303.7168052075772,5.21
304.7547790896748,5.22
305.7970401462101,5.23
306.8436218760702,5.24
307.89455811664635,5.25
308.94988304810045,5.26
310.00963119776895,5.27
311.0738374446507,5.28
312.1425370238824,5.29
313.2157655314229,5.3
314.2935589286363,5.31
315.37595354710385,5.32
316.46298609340244,5.33
317.55469365404144,5.34
318.6511137003927,5.35
319.75228409374824,5.36
320.85824309046586,5.37
321.9690293471626,5.38
323.08468192603175,5.39
324.2052403001772,5.4
325.3307443590904,5.41
326.4612344142433,5.42
327.59675120467335,5.43
328.73733590273696,5.44
329.8830301198934,5.45
331.03387591268023,5.46
332.1899157886774,5.47
333.35119271264034,5.48
334.51775011266875,5.49
335.6896318865856,5.5
336.86688240824606,5.51
338.0495465341795,5.52
339.23766961008266,5.53
340.43129747766875,5.54
341.6304764813985,5.55
342.83525347556423,5.56
344.04567583124845,5.57
345.2617914435861,5.58
346.4836487390734,5.59
347.71129668292116,5.6
348.9447847867243,5.61
350.18416311609667,5.62
351.4294822984633,5.63
352.6807935310826,5.64
353.938148589028,5.65
355.201599833522,5.66
356.4712002201956,5.67
357.74700330766717,5.68
359.02906326618967,5.69
360.3174348863857,5.7
361.6121735883057,5.71
362.91333543040935,5.72
364.22097711899903,5.73
365.53515601745835,5.74
366.85593015601364,5.75
368.1833582414175,5.76
369.5174996668858,5.77
370.85841452217824,5.78
372.206163603984,5.79
373.56080842633327,5.8
374.9224112312354,5.81
376.29103499955045,5.82
377.66674346204405,5.83
379.04960111063076,5.84
380.43967320980823,5.85
381.83702580827605,5.86
383.2417257509195,5.87
384.65384069067863,5.88
386.07343910107903,5.89
387.50059028858897,5.9
388.9353644054728,5.91
390.3778324626999,5.92
391.8280663432861,5.93
393.2861388156168,5.94
394.75212354730735,5.95
396.2260951191468,5.96
397.70812903927924,5.97
399.1983017577672,5.98
400.6966906813945,5.99
402.20337418872504,6.0
403.7184316453493,6.01
405.24194341968547,6.02
406.77399089876747,6.03
408.3146565045888,6.04
409.864023710639,6.05
411.4221770587069,6.06
412.98920217617007,6.07
414.5651857934689,6.08
416.150215762008,6.09
417.74438107232965,6.1
419.347771872796,6.11
420.9604794883553,6.12
422.5825964400631,6.13
424.2142164646276,6.14
425.85543453450913,6.15
427.50634687853835,6.16
429.16705100257616,6.17
430.83764571107633,6.18
432.51823112869556,6.19
434.2089087224042,6.2
435.9097813242871,6.21
437.6209531544947,6.22
439.34252984486534,6.23
441.0746184629332,6.24
442.8173275364426,6.25
444.5707670784481,6.26
446.3350486127797,6.27
448.11028520021677,6.28
449.8965914650218,6.29
451.69408362214057,6.3
453.5028795050001,6.31
455.32309859377426,6.32
457.15486204433097,6.33
458.998292717822,6.34
460.85351521073625,6.35
462.72065588580114,6.36
464.5998429033942,6.37
466.4912062536881,6.38
468.3948777895633,6.39
470.3109912600326,6.4
472.2396823445274,6.41
474.18108868799186,6.42
476.13534993660323,6.43
478.102607774321,6.44
480.08300596030216,6.45
482.0766903670326,6.46
484.08380901941246,6.47
486.10451213468014,6.48
488.13895216311266,6.49
490.18728382986586,6.5
492.2496641775424,6.51
494.3262526098018,6.52
496.41721093604264,6.53
498.5227034168815,6.54
500.64289681097466,6.55
502.77796042258916,6.56
504.92806615059317,6.57
507.0933885382324,6.58
509.2741048243726,6.59
511.47039499577767,6.6
513.6824418405726,6.61
515.9104310031554,6.62
518.1545510400275,6.63
520.4149934775351,6.64
522.6919528702954,6.65
524.9856268615767,6.66
527.2962162448134,6.67
529.6239250266883,6.68
531.9689604917374,6.69
534.3315332685361,6.7
536.7118573974575,6.71
539.1101504001218,6.72
541.5266333504516,6.73
543.961530947726,6.74
546.4150715910927,6.75
548.8874874561781,6.76
551.3790145735317,6.77
553.8898929090302,6.78
556.4203664463631,6.79
558.9706832714575,6.8
561.5410956591634,6.81
564.1318601621857,6.82
566.7432377020616,6.83
569.3754936627837,6.84
572.0288979866275,6.85
574.7037252725011,6.86
577.4002548768498,6.87
580.1187710172616,6.88
582.8595628787457,6.89
585.6229247226995,6.9
588.4091559990459,6.91
591.2185614610398,6.92
594.0514512832711,6.93
596.908141182946,6.94
599.7889525442054,6.95
602.6942125459216,6.96
605.6242542931765,6.97
608.5794169518623,6.98
611.560045887348,6.99
614.5664928068957,7.0


==> data/fig1-material-comparison/MoO.csv <==
thickness,wavelength
0.73,12.4
0.74,12.41
0.74,12.42
0.74,12.43
0.75,12.44
0.76,12.45
0.77,12.46
0.78,12.47
0.79,12.48
0.8,12.49
0.81,12.5
0.82,12.51
0.83,12.52
0.84,12.53
0.85,12.54
0.86,12.55
0.87,12.56
0.88,12.57
0.9,12.58
0.91,12.59
0.92,12.6
0.93,12.61
0.94,12.62
0.95,12.63
0.96,12.64
0.97,12.65
0.98,12.66
0.99,12.67
1.0,12.68
1.01,12.69
1.02,12.7
1.03,12.71
1.04,12.72
1.05,12.73
1.06,12.74
1.07,12.75
1.08,12.76
1.09,12.77
1.1,12.78
1.11,12.79
1.11,12.8
1.12,12.81
1.13,12.82
1.14,12.83
1.15,12.84
1.16,12.85
1.16,12.86
1.17,12.87
1.18,12.88
1.18,12.89
1.19,12.9
1.2,12.91
1.21,12.92
1.21,12.93
1.22,12.94
1.22,12.95
1.23,12.96
1.24,12.97
1.24,12.98
1.25,12.99
1.25,13.0


==> data/fig1-material-comparison/MoO3.csv <==
thickness,wavelength
0.51,12.3
0.52,12.31
0.52,12.32
0.53,12.33
0.54,12.34
0.54,12.35
0.55,12.36
0.56,12.37
0.57,12.38
0.58,12.39
0.59,12.4
0.61,12.41
0.62,12.42
0.63,12.43
0.64,12.44
0.65,12.45
0.67,12.46
0.68,12.47
0.69,12.48
0.7,12.49
0.72,12.5
0.73,12.51
0.74,12.52
0.75,12.53
0.77,12.54
0.78,12.55
0.79,12.56
0.8,12.57
0.81,12.58
0.82,12.59
0.84,12.6
0.85,12.61
0.86,12.62
0.87,12.63
0.88,12.64
0.89,12.65
0.9,12.66
0.91,12.67
0.92,12.68
0.93,12.69
0.94,12.7
0.95,12.71
0.96,12.72
0.97,12.73
0.98,12.74
0.99,12.75
1.0,12.76
1.01,12.77
1.02,12.78
1.03,12.79
1.03,12.8
1.04,12.81
1.05,12.82
1.06,12.83
1.07,12.84
1.08,12.85
1.09,12.86
1.09,12.87
1.1,12.88
1.11,12.89
1.12,12.9
1.13,12.91
1.13,12.92
1.14,12.93
1.15,12.94
1.16,12.95
1.16,12.96
1.17,12.97
1.18,12.98
1.19,12.99
1.19,13.0


==> data/fig1-material-comparison/MoOy.csv <==
thickness,wavelength
2.26,21.0
2.34,21.1
2.43,21.2
2.51,21.3
2.59,21.4
2.66,21.5
2.74,21.6
2.81,21.7
2.88,21.8
2.95,21.9
3.02,22.0
3.09,22.1
3.16,22.2
3.23,22.3
3.29,22.4
3.36,22.5
3.42,22.6
3.49,22.7
3.55,22.8
3.61,22.9
3.68,23.0
3.74,23.1
3.8,23.2
3.86,23.3
3.92,23.4
3.98,23.5
4.04,23.6
4.1,23.7
4.15,23.8
4.21,23.9
4.27,24.0
4.32,24.1
4.38,24.2
4.44,24.3
4.49,24.4
4.55,24.5
4.6,24.6
4.65,24.7
4.71,24.8
4.76,24.9
4.81,25.0
4.87,25.1
4.92,25.2
4.97,25.3
5.02,25.4
5.08,25.5
5.13,25.6
5.18,25.7
5.23,25.8
5.28,25.9
5.33,26.0
5.38,26.1
5.43,26.2
5.48,26.3
5.53,26.4
5.58,26.5
5.63,26.6
5.68,26.7
5.72,26.8
5.77,26.9
5.82,27.0
5.87,27.1
5.92,27.2
5.96,27.3
6.01,27.4
6.06,27.5
6.1,27.6
6.15,27.7
6.2,27.8
6.24,27.9
6.29,28.0


==> data/fig1-material-comparison/STS.csv <==
thickness,wavelength
1.0878493613170443,5.0008
1.089234732957315,5.0056
1.0906427402221992,5.0105
1.0920298564659976,5.0153
1.0934396236278099,5.0202
1.0948284877640662,5.025
1.0962400181329983,5.0299
1.0976476487387996,5.0348
1.099060944812516,5.0397
1.1004703274840535,5.0446
1.1018805835962833,5.0495
1.1032868973766814,5.0544
1.1047207301628894,5.0594
1.1061336105784143,5.0643
1.1075425280425084,5.0692
1.1089741628383725,5.0742
1.110411529111356,5.0792
1.1118449251655456,5.0842
1.1132573238598578,5.0891
1.1146924699559733,5.0941
1.1161503843661897,5.0992
1.117587297138703,5.1042
1.1190201893214304,5.1092
1.1204539479449656,5.1142
1.1219104891058993,5.1193
1.123350914806582,5.1243
1.1248092205673386,5.1294
1.1262585272763166,5.1345
1.1277185837911845,5.1396
1.1291795247731633,5.1447
1.1306413510261792,5.1498
1.1320990907893003,5.1549
1.1335577016019192,5.16
1.1350391589828333,5.1652
1.1364995208075053,5.1703
1.1379827439115562,5.1755
1.1394668543527031,5.1807
1.1409248315827918,5.1858
1.1424056761562704,5.191
1.143887394388211,5.1962
1.1453699870519944,5.2014
1.1468805342872497,5.2067
1.148359832193471,5.2119
1.1498450593094451,5.2171
1.1513481337771998,5.2224
1.1528571680604072,5.2277
1.1543450350964657,5.2329
1.1558507469273371,5.2382
1.1573522270780914,5.2435
1.1588596863077576,5.2488
1.1603680244525127,5.2541
1.1618993337221426,5.2595
1.1634094384485518,5.2648
1.164937378703012,5.2702
1.1664492449200698,5.2755
1.1679737781493424,5.2809
1.16950434944205,5.2863
1.1710358013817765,5.2917
1.1725681347287893,5.2971
1.174101350244231,5.3025
1.1756354486901208,5.3079
1.1771925859952763,5.3134
1.178723234508038,5.3188
1.1802716866027647,5.3243
1.1818040711339748,5.3297
1.1833595060019697,5.3352
1.1849158243182079,5.3407
1.1864730268355688,5.3462
1.1880258396785581,5.3517
1.1896070097836755,5.3573
1.1911668673119895,5.3628
1.192744529958586,5.3684
1.1943008520719527,5.3739
1.1958802763673873,5.3795
1.1974552602554525,5.3851
1.1990364468644485,5.3907
1.2006185200017798,5.3963
1.2021961293998256,5.4019
1.2037799692794016,5.4075
1.2053815972887154,5.4132
1.206984110013765,5.4189
1.2085652284343125,5.4245
1.2101695066345155,5.4302
1.2117746717492588,5.4359
1.2133753132887966,5.4416
1.2149822457755652,5.4473
1.216590067377627,5.453
1.2182156581819157,5.4588
1.219819811775631,5.4645
1.221447168050302,5.4703
1.2230754111834758,5.4761
1.224704541900315,5.4819
1.226329079979441,5.4877
1.2279544895723897,5.4935
1.2295807713806595,5.4993
1.2312079261065012,5.5051
1.232863841363018,5.511
1.2345151357834623,5.5169
1.2361449342835658,5.5227
1.237797997528255,5.5286
1.2394519492618605,5.5345
1.2411012298111601,5.5404
1.2427793587129445,5.5464
1.2444303990389356,5.5523
1.246082312903819,5.5582
1.2477575257436042,5.5642
1.2494336253807607,5.5702
1.251110612519632,5.5762
1.2527884878653088,5.5822
1.2544672521236282,5.5882
1.256141264808644,5.5942
1.2578499106075987,5.6003
1.25952569241,5.6063
1.261224819998382,5.6124
1.2629305112862403,5.6185
1.2646257340971843,5.6246
1.2663275219949264,5.6307
1.268030198050984,5.6368
1.2697280488189047,5.6429
1.2714550013279255,5.6491
1.273154610210091,5.6552
1.2748776104883421,5.6614
1.276601495630237,5.6676
1.2783320265678932,5.6738
1.2800576927410814,5.68
1.2817784670594972,5.6862
1.2835284461921426,5.6925
1.2852567716908363,5.6987
1.2870027386876859,5.705
1.2887554043198455,5.7113
1.2905089718993341,5.7176
1.2922576071594671,5.7239
1.2940071269527986,5.7302
1.2957516782768188,5.7365
1.2975255533162826,5.7429
1.2993003263335834,5.7493
1.301047510974678,5.7556
1.3028240667465574,5.762
1.304618237741994,5.7685
1.3063965904155204,5.7749
1.3081699242880223,5.7813
1.309972704186716,5.7878
1.3117478198661583,5.7942
1.31354051557037,5.8007
1.3153400468405294,5.8072
1.317134506898661,5.8137
1.318929845314334,5.8202
1.3207547169811322,5.8268
1.322551829212994,5.8333
1.3243785066015956,5.8399
1.3262000789391306,5.8465
1.328022544005736,5.8531
1.3298459024578446,5.8597
1.3316701549525336,5.8663
1.3335119523359733,5.873
1.3353379906792517,5.8796
1.3371815666444042,5.8863
1.3390321158661558,5.893
1.340877478476686,5.8997
1.3427237304549857,5.9064
1.344593611293022,5.9132
1.3464355246638402,5.9199
1.348307193913997,5.9267
1.3501859108265182,5.9335
1.3520532418050137,5.9403
1.3539276217535423,5.9471
1.3557967318237296,5.9539
1.3576667274052479,5.9607
1.3595603914921537,5.9676
1.3614611580794385,5.9745
1.363356628054868,5.9814
1.3652467717224774,5.9883
1.3671440299188178,5.9952
1.3690359428673096,6.0021
1.370957806504013,6.0091
1.3728805823691836,6.0161
1.3747751695928858,6.023
1.3766934699524664,6.03
1.3786355000182688,6.0371
1.3805619004111467,6.0441
1.3825057459709664,6.0512
1.3844276455909104,6.0582
1.3863669610693583,6.0653
1.388313511387902,6.0724
1.3902609697867787,6.0795
1.392225841277974,6.0867
1.3941687333559067,6.0938
1.3961353983596956,6.101
1.3981093639131132,6.1082
1.4000778406099041,6.1154
1.4020407976331144,6.1226
1.4040110675413202,6.1298
1.4060115924763457,6.1371
1.408000146657134,6.1444
1.4099666738483683,6.1516
1.4119864097167774,6.159
1.4139841410338136,6.1663
1.4159762933604896,6.1736
1.4179857765542556,6.181
1.4200026617592394,6.1884
1.422004030277575,6.1957
1.4240391546489257,6.2032
1.4260587635588784,6.2106
1.4280727219277374,6.218
1.4301236814055207,6.2255
1.4321624204992465,6.233
1.434202059202059,6.2405
1.4362425981095295,6.248
1.438290651743055,6.2555
1.4403560011958696,6.2631
1.4424156269552095,6.2707
1.4444894371868082,6.2783
1.446550867115873,6.2859
1.4486131890896536,6.2935
1.4506764036872979,6.3011
1.452776920632435,6.3088
1.4548649818962418,6.3165
1.4569539475199853,6.3242
1.4590505421983806,6.3319
1.461164377247165,6.3397
1.4632560755764363,6.3474
1.465371738468775,6.3552
1.4674883186730567,6.363
1.4695990366915335,6.3708
1.4717174420643635,6.3786
1.4738530416320503,6.3865
1.4759895482286465,6.3944
1.4781337876961864,6.4023
1.480272121410856,6.4102
1.4824113638988334,6.4181
1.4845814774428445,6.4261
1.4867225554805854,6.434
1.4888807739776369,6.442
1.4910536779324055,6.45
1.4932368378459615,6.4581
1.4953977798334877,6.4661
1.4975896814308316,6.4742
1.499775576213855,6.4823
1.501962381516588,6.4904
1.5041570609856585,6.4985
1.5063618768925888,6.5067
1.508574577754725,6.5149
1.5107951992514463,6.5231
1.5130027474182146,6.5313
1.515225239002192,6.5395
1.5174577865946075,6.5478
1.519691244987367,6.5561
1.521939728923903,6.5644
1.524175034204485,6.5727
1.5264041712281744,6.581
1.5286715817507786,6.5894
1.5309328346087627,6.5978
1.533195011116836,6.6062
1.5354581118410362,6.6146
1.5377149968423791,6.623
1.5400103108584486,6.6315
1.5422922550914226,6.64
1.54458228789146,6.6485
1.5468732572405846,6.657
1.549181204185318,6.6656
1.551490073922544,6.6742
1.5537998670058175,6.6828
1.5561178216117912,6.6914
1.5584527353926312,6.7001
1.5607580565611072,6.7087
1.5630948225712622,6.7174
1.565425237277327,6.7261
1.56779444012496,6.7349
1.5701267072415446,6.7436
1.5724904985468364,6.7524
1.5748479004201954,6.7612
1.5772062249557357,6.77
1.5795961356529358,6.7789
1.5819563241429138,6.7877
1.5843481341961472,6.7966
1.5867494206135668,6.8056
1.5891357172506753,6.8145
1.591546273446939,6.8235
1.593957774408025,6.8325
1.596362770902167,6.8415
1.5987686878917864,6.8505
1.6012063435744932,6.8596
1.6036374673141576,6.8687
1.6060770229499621,6.8778
1.6085100220948538,6.8869
1.610974840563459,6.8961
1.613402182293979,6.9052
1.6158922754062808,6.9145
1.618344841127,6.9237
1.6208059025959451,6.9329
1.6232912907857138,6.9422
1.625777632255952,6.9515
1.6282730841025306,6.9609
1.6307613120583968,6.9702
1.6332662516965415,6.9796
1.6357797864522141,6.989
1.638286615883777,6.9984
1.6408254818588797,7.0079
1.643349929042804,7.0174
1.6458907189836418,7.0269
1.6484170379845289,7.0364
1.6509754485938826,7.046
1.6535348185367635,7.0556
1.6560951483528588,7.0652
1.6586486613213298,7.0748
1.6612265571141158,7.0845
1.6638053960748995,7.0942
1.666392996547065,7.1039
1.6689737369376807,7.1136
1.6715788880858296,7.1234
1.6741849930762551,7.1332
1.6767999248808656,7.143
1.679423545598407,7.1529
1.6820560027804132,7.1628
1.6846815107102593,7.1727
1.6873158836878233,7.1826
1.689974718282723,7.1926
1.692626572164464,7.2026
1.6952873428134916,7.2126
1.697941105944416,7.2226
1.7006193304459463,7.2327
1.7032985123065127,7.2428
1.7059866774551684,7.2529
1.7086832756957677,7.2631
1.7113969204126194,7.2733
1.714103493396342,7.2835
1.7168029526270943,7.2937
1.7195349910303557,7.304
1.7222598965838771,7.3143
1.7249938768204685,7.3246
1.727744251452153,7.335
1.7305037388153586,7.3454
1.7332560462968198,7.3558
1.7360093137693902,7.3662
1.738787113076437,7.3767
1.741565881604074,7.3872
1.744369199426545,7.3978
1.7471499120328662,7.4083
1.749955183182843,7.4189
1.752785025738781,7.4296
1.7555839755357456,7.4402
1.7584157761582901,7.4509
1.761240251524822,7.4616
1.7640976245449522,7.4724
1.7669559961086923,7.4832
1.7697986482082384,7.494
1.772658988482724,7.5048
1.7755355641023218,7.5157
1.7784131184726621,7.5266
1.7813152844867517,7.5376
1.7841863675256098,7.5485
1.7870989399627428,7.5595
1.7900277113105652,7.5706
1.792925351533124,7.5816
1.7958560987724401,7.5927
1.7988029901589706,7.6039
1.8017271974446945,7.615
1.804684578941639,7.6262
1.8076580798470088,7.6375
1.8106088940862328,7.6487
1.813584362451701,7.66
1.8165844972033969,7.6714
1.819561942836572,7.6827
1.8225726982442507,7.6941
1.8255908720456395,7.7056
1.8285949888393385,7.717
1.8316238019850788,7.7285
1.8346686261496161,7.7401
1.8376994381356535,7.7516
1.8407549675155312,7.7632
1.8438177359761332,7.7749
1.8468752668380757,7.7865
1.8499724815911331,7.7983
1.8530469691649185,7.81
1.8561461794019931,7.8218
1.8592552156267057,7.8336
1.8623476015040448,7.8454
1.8654735562540954,7.8573
1.8686331406752372,7.8693
1.871752244335724,7.8812
1.8749049863180296,7.8932
1.878058746947192,7.9052
1.881219407879105,7.9173
1.8843989429456836,7.9294
1.8876032743556348,7.9416
1.8907758796932428,7.9537
1.8939880264578193,7.966
1.897195417168023,7.9782
1.9004185891642487,7.9905
1.9036427732079906,8.0028
1.9068917607201994,8.0152
1.9101417687061881,8.0276
1.9134165960646938,8.0401
1.9166686501797063,8.0525
1.9199601967309896,8.0651
1.9232380952380952,8.0776
1.9265316619675377,8.0902
1.9298592421463787,8.1029
1.9331786587137871,8.1156
1.9365083146709867,8.1283
1.9398205290722885,8.141
1.9431760769472755,8.1538
1.9465472365498109,8.1667
1.9499101281091622,8.1796
1.9532926422202088,8.1925
1.9566668892301529,8.2054
1.960066016046097,8.2184
1.9634806669370035,8.2315
1.9669057127725056,8.2446
1.970331804668076,8.2577
1.9737733867888503,8.2709
1.977215987474283,8.2841
1.9806596071766176,8.2973
1.984137595141005,8.3106
1.9876310322596051,8.324
1.9911350143052975,8.3374
1.9946210105430104,8.3508
1.9981509882895925,8.3643
2.0016724805275485,8.3778
2.0051950162254646,8.3913
2.008732893900358,8.4049
2.012305309353756,8.4186
2.015878783821905,8.4323
2.01945331777578,8.446
2.023052825405935,8.4598
2.0266340119393846,8.4736
2.0302595383327353,8.4875
2.03387640852652,8.5014
2.0375040676863,8.5153
2.041146965070309,8.5293
2.044814843181557,8.5434
2.04848377490736,8.5575
2.0521635870007615,8.5716
2.055858591179668,8.5858
2.0595687408996857,8.6001
2.063289805225289,8.6144
2.0670119392115907,8.6287
2.07075910184289,8.6431
2.074497400138979,8.6575
2.0782706640784148,8.672
2.0820350325493995,8.6865
2.08582441975865,8.7011
2.089624880722331,8.7157
2.093450414114916,8.7304
2.097266988987376,8.7451
2.1011086112856727,8.7599
2.1049513025955955,8.7747
2.1088190555707507,8.7896
2.1126878851285205,8.8045
2.116581790604916,8.8195
2.1204767802452067,8.8345
2.1243968600715366,8.8496
2.1282975924094147,8.8647
2.1322438277089164,8.8799
2.1361911623439003,8.8951
2.1401636154891888,8.9104
2.144126874312372,8.9257
2.1481255465754345,8.9411
2.15212533339741,8.9565
2.156129540801123,8.972
2.160169206364467,8.9876
2.164220364325171,9.0032
2.16828626792901,9.0189
2.172353266488735,9.0346
2.176421360446717,9.0503
2.180538652838775,9.0662
2.184611980006062,9.082
2.1887555031635677,9.098
2.192900142921076,9.114
2.197045899730002,9.13
2.201216841314843,9.1461
2.2054129778599383,9.1623
2.2095996071180957,9.1785
2.213822062137643,9.1948
2.218034973825015,9.2111
2.2222623606194154,9.2275
2.2265122575113083,9.2439
2.230776642898439,9.2604
2.2350662304308226,9.277
2.2393569342573225,9.2936
2.2436728536381993,9.3103
2.2480139984189114,9.3271
2.252356273351814,9.3439
2.2566996788782916,9.3607
2.2610683268152245,9.3776
2.2654403750253205,9.3946
2.269859491894134,9.4117
2.274279759952145,9.4288
2.27871430914863,9.446
2.2831499710480605,9.4632
2.2876219156134026,9.4805
2.2921080955851476,9.4979
2.2965954016441317,9.5153
2.3011079730610473,9.5328
2.3056216774741802,9.5503
2.310195961020272,9.568
2.314760258094428,9.5857
2.319325701589142,9.6034
2.3239164460590134,9.6212
2.328532501038757,9.6391
2.333151328314505,9.6571
2.3377938220057217,9.6751
2.3424503269648094,9.6932
2.3471193027741117,9.7113
2.35180225475219,9.7295
2.356521907303724,9.7478
2.361255506501419,9.7662
2.365990250319186,9.7846
2.3707617896009676,9.8031
2.375547224573709,9.8217
2.3803338171262696,9.8403
2.385145760251603,9.859
2.3899830631502543,9.8778
2.3948215366001206,9.8966
2.3997095837366893,9.9156
2.4045988139900762,9.9346
2.4094892277898814,9.9536
2.414417555174651,9.9728
2.4193587440254527,9.992
2.4242409566198653,10.011
2.4293782574157676,10.031
2.434262793807042,10.05
2.4394025280640306,10.07
2.444289389908857,10.089
2.449431559359159,10.109
2.4545630785634662,10.129
2.4594534332496387,10.148
2.4645873125139373,10.168
2.4697223865256137,10.188
2.4748586557017758,10.208
2.4799961204597256,10.228
2.4853652267116746,10.249
2.490505085781639,10.269
2.4956461416810987,10.289
2.50103097785217,10.31
2.506162296450129,10.33
2.5115495855736945,10.351
2.5169259142420346,10.372
2.5220729925590106,10.392
2.527451722832261,10.413
2.532843951178304,10.434
2.5382251117984374,10.455
2.5436074744570916,10.476
2.5492338699885866,10.498
2.554618665060569,10.519
2.5600046633861036,10.54
2.565634777201267,10.562
2.5710232103900146,10.583
2.5766558141795035,10.605
2.5823022268013185,10.627
2.5879247997511468,10.649
2.593318134755324,10.67
2.5989557506635945,10.692
2.6048250646648126,10.715
2.6104652010911584,10.737
2.6160938768959934,10.759
2.621723757228526,10.781
2.6275980485147405,10.804
2.6332431748749783,10.826
2.639119985209836,10.849
2.6449980537173996,10.872
2.6508773808017594,10.895
2.656757966867177,10.918
2.662639812318086,10.941
2.6685359074336397,10.964
2.674420302907857,10.987
2.6803059589944835,11.01
2.686423263831404,11.034
2.692311438366838,11.057
2.6984443946581465,11.081
2.7045654916439763,11.105
2.710444271239283,11.128
2.7165810833195296,11.152
2.722705944834509,11.176
2.7290890042150915,11.201
2.735229759299781,11.225
2.7413584699666624,11.249
2.7477321582639127,11.274
2.753876828727289,11.298
2.7602531349337913,11.323
2.766630746951294,11.348
2.772752319973472,11.372
2.779132487344303,11.397
2.7857578344104375,11.423
2.7921542611571537,11.448
2.7985247557114494,11.473
2.8051541261306974,11.499
2.8115271637829236,11.524
2.8181591930548846,11.55
2.824792581747194,11.576
2.831169465052714,11.601
2.8378055150127652,11.627
2.8446870209629074,11.654
2.8513118964153543,11.68
2.8579380658014237,11.706
2.8648096963541008,11.733
2.8714384785942433,11.759
2.878312770467622,11.786
2.8851884055139267,11.813
2.89207951264552,11.84
2.8989578702052503,11.867
2.905837572132886,11.894
2.912718618822598,11.921
2.919831099903234,11.949
2.926959207812393,11.977
2.933858644911207,12.004
2.9409751757447764,12.032
2.948107442137891,12.06
2.9552266537583307,12.088
2.962347188264059,12.116
2.9697135675197206,12.145
2.976851331060691,12.173
2.984235060481997,12.202
2.9916056001800193,12.231
2.9989775101148224,12.26
3.0063507906685456,12.289
3.013740189074397,12.318
3.021116249480046,12.347
3.0287383886534265,12.377
3.0361172157586376,12.406
3.0437421679198,12.436
3.0513536006266215,12.466
3.0589963280293757,12.496
3.066610521367856,12.526
3.074485953391802,12.557
3.082102891843581,12.587
3.0899811926964973,12.618
3.0976160503925896,12.648
3.1054820489960275,12.679
3.1133646874387617,12.71
3.1214784764480505,12.742
3.129364033260977,12.773
3.1374807046774316,12.805
3.145353766534181,12.836
3.1534732807591075,12.868
3.1615942277622286,12.9
3.169732146358681,12.932
3.1781011305362448,12.965
3.186210818947131,12.997
3.194582693844728,13.03
3.202971753628874,13.063
3.211346627301351,13.096
3.219707187875518,13.129
3.2280849769702797,13.162
3.2367095251877616,13.196
3.2450902953917704,13.229
3.253701904677795,13.263
3.262314950661688,13.297
3.2709615365741147,13.331
3.2798229298050168,13.366
3.288440395790796,13.4
3.2973047264231057,13.435
3.3061867664168005,13.47
3.3150541012901837,13.505
3.3239229164109485,13.54
3.3327932121497805,13.575
3.3419269298762524,13.611
3.351029348210427,13.647
3.3601497001576566,13.683
3.3692715752247167,13.719
3.378640585932319,13.756
3.3877655288962254,13.792
3.397120959025253,13.829
3.40651133538389,13.866
3.4158698023645493,13.903
3.4252297410192147,13.94
3.4348537643815145,13.978
3.4444793960364897,14.016
3.454089657884388,14.054
3.4637014314928427,14.092
3.473348868764933,14.13
3.4832095973253354,14.169
3.4930718774277936,14.208
3.502935709438527,14.247
3.512801093723874,14.286
3.522913941158534,14.326
3.532782450445133,14.365
3.542915889873237,14.405
3.553016066667323,14.445
3.5633812517834125,14.486
3.5735020615411868,14.526
3.583870491561285,14.567
3.594240554292519,14.608
3.604612250120572,14.649
3.6152316642222244,14.691
3.6255888013309243,14.732
3.636211488006458,14.774
3.6470640359168245,14.817
3.6576720280030126,14.859
3.668545826050565,14.902
3.679403220247181,14.945
3.69026221839222,14.988
3.7011410476757987,15.031
3.7122495616713618,15.075
3.7233597170847514,15.119
3.7344899095131834,15.163
3.745849712805052,15.208
3.7569648689791757,15.252
3.768328012297505,15.297
3.779939197745291,15.343
3.791305718988065,15.388
3.8029203195300676,15.434
3.814517838045626,15.48
3.8261358147604168,15.526
3.8380019617604586,15.573
3.8498508860572302,15.62
3.8617014458888548,15.667
3.873838341509108,15.715
3.8856923099679026,15.762
3.8978136741516525,15.81
3.910164109037832,15.859
3.922269674225015,15.907
3.9346429082229006,15.956
3.9472451158821995,16.006
3.959602436678422,16.055
3.9722277032359905,16.105
3.9848155219109356,16.155
3.997691078088923,16.206
4.010528964520251,16.257
4.023388350233144,16.308
4.036269430051814,16.359
4.049359198961691,16.411
4.062490746315801,16.463
4.075584006633466,16.515
4.088945926602335,16.568
4.102309693406588,16.621
4.115901820623199,16.675


==> data/fig1-material-comparison/SiO.csv <==
thickness,wavelength
14.600024729820964,0.3
15.247831034163728,0.31
15.89104429715899,0.32
16.53009143391266,0.33
17.16535247246909,0.34
17.79716670565168,0.35
18.42583794663551,0.36
19.05163902461672,0.37
19.67481563747311,0.38
20.29558966058091,0.39
20.914161995407238,0.4
21.530715028134612,0.41
22.145414757272913,0.42
22.758412639740733,0.43
23.369847196923,0.44
23.97984541560407,0.45
24.588523973186376,0.46
25.195990311940477,0.47
25.80234358329706,0.48
26.40767547989014,0.49
27.012070970480913,0.5
27.615608950582633,0.51
28.21836281976663,0.52
28.820400995032166,0.53
29.42178736830034,0.54
30.02258171494366,0.55
30.622840059328578,0.56
31.22261500255107,0.57
31.821956016794605,0.58
32.42090971021624,0.59
33.01952006575004,0.6
33.61782865672972,0.61
34.21587484195042,0.62
34.813695942382154,0.63
35.41132740153951,0.64
36.00880293123857,0.65
36.606154644253834,0.66
37.20341317526081,0.67
37.800607791223285,0.68
38.397766492311725,0.69
38.9949161042688,0.7
39.592082363076564,0.71
40.18928999265816,0.72
40.78656277625975,0.73
41.38392362216201,0.74
41.98139462415561,0.75
42.57899711736398,0.76
43.176751729743096,0.77
43.77467842969947,0.78
44.372796570157384,0.79
44.97112492936248,0.8
45.56968174872926,0.81
46.16848476797863,0.82
46.76755125776906,0.83
47.366898050079364,0.84
47.96654156645831,0.85
48.56649784438879,0.86
49.16678256185715,0.87
49.767411060317066,0.88
50.368398366122875,0.89
50.969759210620126,0.9
51.57150804892106,0.91
52.17365907752038,0.92
52.77622625082572,0.93
53.37922329665403,0.94
53.98266373082104,0.95
54.58656087085188,0.96
55.1909278488831,0.97
55.795777623836265,0.98
56.4011229928727,0.99
57.00697660223313,1.0
57.61335095745989,1.01
58.22025843306538,1.02
58.82771128168684,1.03
59.435721642753954,1.04
60.044301550710436,1.05
60.653462942795684,1.06
61.263217666472585,1.07
61.87357748644368,1.08
62.48455409136078,1.09
63.09615910018836,1.1
63.70840406828926,1.11
64.32130049321731,1.12
64.9348598202466,1.13
65.54909344766288,1.14
66.16401273181827,1.15
66.77962899197979,1.16
67.3959535149616,1.17
68.01299755957548,1.18
68.63077236090777,1.19
69.24928913442783,1.2
69.86855907992818,1.21
70.48859338533276,1.22
71.10940323036411,1.23
71.73099979007532,1.24
72.3533942382566,1.25
72.9765977507556,1.26
73.600621508646,1.27
74.22547670133308,1.28
74.85117452955583,1.29
75.477726208277,1.3
76.10514296953137,1.31
76.73343606515802,1.32
77.36261676948182,1.33
77.99269638191541,1.34
78.62368622950628,1.35
79.25559766941645,1.36
79.88844209134223,1.37
80.5222309198875,1.38
81.15697561689916,1.39
81.79268768372584,1.4
82.42937866346361,1.41
83.06706014314491,1.42
83.70574375589602,1.43
84.34544118306626,1.44
84.98616415629658,1.45
85.62792445960557,1.46
86.27073393140789,1.47
86.91460446652847,1.48
87.5595480181678,1.49
88.20557659989896,1.5
88.85270228757639,1.51
89.50093722128877,1.52
90.15029360725275,1.53
90.80078371972118,1.54
91.45241990285055,1.55
92.10521457259763,1.56
92.75918021855709,1.57
93.41432940584309,1.58
94.07067477690724,1.59
94.72822905342076,1.6
95.38700503806587,1.61
96.04701561642622,1.62
96.70827375876327,1.63
97.37079252190911,1.64
98.0345850510482,1.65
98.69966458158652,1.66
99.36604444098627,1.67
100.03373805059799,1.68
100.70275892750834,1.69
101.37312068640468,1.7
102.0448370414248,1.71
102.71792180802727,1.72
103.39238890486472,1.73
104.06825235567801,1.74
104.74552629117439,1.75
105.42422495095188,1.76
106.10436268541176,1.77
106.78595395768575,1.78
107.46901334556917,1.79
108.15355554353457,1.8
108.83959536461704,1.81
109.52714774249488,1.82
110.21622773343917,1.83
110.90685051835965,1.84
111.59903140484406,1.85
112.29278582924171,1.86
112.98812935871464,1.87
113.68507769334643,1.88
114.38364666830273,1.89
115.08385225593463,1.9
115.78571056798474,1.91
116.4892378577509,1.92
117.19445052234175,1.93
117.901365104883,1.94
118.60999829682646,1.95
119.32036694021295,1.96
120.0324880300303,1.97
120.74637871655456,1.98
121.46205630772378,1.99
122.17953827157025,2.0
122.89884223866835,2.01
123.61998600458332,2.02
124.34298753241976,2.03
125.06786495534053,2.04
125.79463657914411,2.05


==> data/fig1-material-comparison/ZnGeP.csv <==
thickness,wavelength
14.842409729815405,1.32
15.0076863874592,1.33
15.173085077343996,1.34
15.338596716531649,1.35
15.504212599871911,1.36
15.669924383581973,1.37
15.835724069665128,1.38
16.00160399111599,1.39
16.167556797858932,1.4
16.333575443379313,1.41
16.49965317199776,1.42
16.665783506756203,1.43
16.831960237873567,1.44
16.99817741174108,1.45
17.164429320426912,1.46
17.330710491659186,1.47
17.497015679261445,1.48
17.663339854018954,1.49
17.829678194947384,1.5
17.996026080949253,1.51
18.162379082830494,1.52
18.32873295566541,1.53
18.49508363148848,1.54
18.66142721229826,1.55
18.827759963355028,1.56
18.99407830676412,1.57
19.160378815324282,1.58
19.32665820663188,1.59
19.49291333742992,1.6
19.65914119818719,1.61
19.825338907899418,1.62
19.991503709100517,1.63
20.157632963078598,1.64
20.323724145279495,1.65
20.489774840898427,1.66
20.655782740643488,1.67
20.821745636671583,1.68
20.98766141868281,1.69
21.153528070165212,1.7
21.3193436647949,1.71
21.485106362968388,1.72
21.650814408475316,1.73
21.816466125298906,1.74
21.98205991453809,1.75
22.147594251453974,1.76
22.313067682622705,1.77
22.478478823203034,1.78
22.643826354306402,1.79
22.80910902046744,1.8
22.974325627210256,1.81
23.139475038708238,1.82
23.304556175532777,1.83
23.469568012484164,1.84
23.634509576509924,1.85
23.799379944694355,1.86
23.964178242329933,1.87
24.128903641056482,1.88
24.293555357074727,1.89
24.458132649421486,1.9
24.62263481831212,1.91
24.787061203544134,1.92
24.95141118296099,1.93
25.115684170970862,1.94
25.279879617123733,1.95
25.443997004735817,1.96
25.6080358495721,1.97
25.771995698569594,1.98
25.935876128614016,1.99
26.099676745359776,2.0
26.263397182091193,2.01
26.427037098627085,2.02
26.590596180268157,2.03
26.754074136777334,2.04
26.917470701404223,2.05
27.080785629938486,2.06
27.244018699805256,2.07
27.4071697091854,2.08
27.57023847617551,2.09
27.73322483797449,2.1
27.896128650100582,2.11
28.058949785636067,2.12
28.221688134503783,2.13
28.3843436027634,2.14
28.546916111938142,2.15
28.70940559836717,2.16
28.871812012574388,2.17
29.034135318670526,2.18
29.196375493766677,2.19
29.358532527418035,2.2
29.52060642108108,2.21
29.682597187596667,2.22
29.844504850684316,2.23
30.00632944446444,2.24
30.16807101299019,2.25
30.329729609799443,2.26
30.491305297482356,2.27
30.652798147268566,2.28
30.814208238620985,2.29
30.975535658853808,2.3
31.136780502760217,2.31
31.297942872251053,2.32
31.459022876011012,2.33
31.620020629168934,2.34
31.78093625297155,2.35
31.941769874479235,2.36
32.1025216262677,2.37
32.26319164614153,2.38
32.42378007685831,2.39
32.5842870658627,2.4
32.744712765030904,2.41
32.90505733042566,2.42
33.06532092205758,2.43
33.22550370365749,2.44
33.38560584245546,2.45
33.54562750897192,2.46
33.705568876811995,2.47
33.86543012246917,2.48
34.02521142513751,2.49
34.18491296653069,2.5
34.34453493070496,2.51
34.50407750389411,2.52
34.66354087434636,2.53
34.82292523216659,2.54
34.98223076917051,2.55
35.14145767873892,2.56
35.300606155678956,2.57
35.459676396091815,2.58
35.618668597244074,2.59
35.777582957447144,2.6
35.93641967593383,2.61
36.09517895275188,2.62
36.25386098864979,2.63
36.41246598497179,2.64
36.57099414356184,2.65
36.729445666663004,2.66
36.88782075682505,2.67
37.04611961681811,2.68
37.20434244954338,2.69
37.362489457954815,2.7
37.520560844977496,2.71
37.67855681343455,2.72
37.83647756597553,2.73
37.99432330500213,2.74
38.152094232608185,2.75
38.30979055051333,2.76
38.46741245999983,2.77
38.6249601618594,2.78
38.782433856332645,2.79
38.93983374306012,2.8
39.09716002102707,2.81
39.25441288851784,2.82
39.4115925430681,2.83
39.568699181420406,2.84
39.72573299948337,2.85
39.88269419228679,2.86
40.039582953950394,2.87
40.19639947763862,2.88
40.353143955534215,2.89
40.50981657879554,2.9
40.66641753753436,2.91
40.82294702077916,2.92
40.97940521644923,2.93
41.135792311327556,2.94
41.29210849103237,2.95
41.44835393999797,2.96
41.60452884144809,2.97
41.76063337737175,2.98
41.91666772850862,2.99
42.072632074326144,3.0
42.22852659300151,3.01
42.38435146140321,3.02
42.5401068550802,3.03
42.69579294823715,3.04
42.85140991373121,3.05
43.006957923051274,3.06
43.16243714630835,3.07
43.31784775222361,3.08
43.47318990811877,3.09
43.628463779903804,3.1
43.78366953207113,3.11
43.938807327685275,3.12
44.0938773283756,3.13
44.24887969432861,3.14
44.40381458428382,3.15
44.55868215552856,3.16
44.71348256388719,3.17
44.86821596372541,3.18
45.02288250793831,3.19
45.177482347954,3.2
45.33201563372704,3.21
45.48648251373514,3.22
45.64088313498027,3.23
45.79521764298738,3.24
45.949486181800225,3.25
46.10368889398559,3.26
46.257825920629024,3.27
46.411897401337775,3.28
46.56590347424179,3.29
46.719844275992706,3.3
46.87371994176614,3.31
47.027530605265696,3.32
47.18127639872285,3.33
47.3349574529003,3.34
47.48857389709318,3.35
47.642125859133365,3.36
47.79561346539413,3.37
47.94903684079102,3.38
48.102396108786756,3.39
48.25569139139688,3.4
48.40892280919058,3.41
48.562090481299066,3.42
48.715194525415214,3.43
48.8682350578047,3.44
49.02121219330734,3.45
49.17412604534111,3.46
49.32697672591008,3.47
49.47976434560919,3.48
49.632489013630234,3.49
49.785150837766125,3.5
49.93774992441988,3.51
50.09028637860783,3.52
50.24276030396589,3.53
50.39517180276069,3.54
50.547520975887565,3.55
50.69980792288513,3.56
50.85203274193847,3.57
51.004195529883994,3.58
51.15629638222104,3.59
51.30833539311418,3.6
51.46031265540389,3.61
51.61222826060892,3.62
51.76408229894014,3.63
51.91587485930253,3.64
52.067606029301956,3.65
52.21927589525552,3.66
52.37088454219996,3.67
52.52243205389424,3.68
52.67391851282981,3.69
52.82534400023679,3.7
52.97670859609721,3.71
53.12801237914247,3.72
53.27925542686896,3.73
53.43043781554187,3.74
53.58155962020292,3.75
53.732620914682094,3.76
53.88362177159775,3.77
54.034562262372006,3.78
54.18544245723432,3.79
54.3362624252266,3.8
54.48702223421752,3.81
54.63772195090518,3.82
54.78836164082684,3.83
54.93894136836289,3.84
55.089461196752715,3.85
55.23992118809356,3.86
55.39032140335322,3.87
55.54066190237316,3.88
55.69094274388266,3.89
55.84116398550188,3.9
55.991325683750794,3.91
56.14142789405469,3.92
56.29147067075333,3.93
56.44145406711224,3.94
56.59137813532119,3.95
56.741242926511035,3.96
56.89104849075549,3.97
57.040794877081204,3.98
57.19048213347121,3.99
57.34011030687945,4.0
57.489679443229925,4.01
57.63918958743119,4.02
57.788640783378185,4.03
57.9380330739636,4.04
58.08736650108079,4.05
58.236641105636146,4.06
58.385856927550726,4.07
58.535014005774194,4.08
58.68411237828349,4.09
58.83315208209672,4.1
58.98213315327603,4.11
59.13105562694061,4.12
59.27991953726316,4.13
59.428724917488566,4.14
59.57747179993201,4.15
59.72616021598881,4.16
59.87479019614326,4.17
60.02336176997163,4.18
60.171874966153254,4.19
60.320329812472636,4.2
60.46872633582881,4.21
60.61706456224258,4.22
60.76534451685859,4.23
60.91356622395986,4.24
61.06172970696402,4.25
61.20983498843966,4.26
61.35788209010654,4.27
61.50587103284517,4.28
61.653801836696914,4.29
61.80167452088231,4.3
61.94948910379405,4.31
62.0972456030104,4.32
62.24494403530294,4.33
62.39258441663567,4.34
62.54016676217873,4.35
62.687691086310295,4.36
62.8351574026196,4.37
62.98256572392114,4.38
63.129916062252434,4.39
63.27720842888523,4.4
63.42444283433151,4.41
63.57161928833955,4.42
63.71873779991622,4.43
63.86579837731821,4.44
64.01280102806298,4.45
64.15974575893952,4.46
64.30663257600212,4.47
64.45346148458914,4.48
64.60023248931827,4.49
64.7469455940953,4.5
64.89360080212307,4.51
65.04019811590011,4.52
65.18673753723344,4.53
65.33321906723502,4.54
65.47964270633852,4.55
65.62600845429193,4.56
65.77231631016966,4.57
65.91856627238214,4.58
66.06475833866823,4.59
66.21089250611183,4.6
66.35696877114106,4.61
66.50298712953757,4.62
66.64894757643253,4.63
66.79485010632371,4.64
66.94069471306975,4.65
67.08648138990311,4.66
67.23221012942702,4.67
67.37788092362837,4.68
67.52349376387627,4.69
67.66904864092812,4.7
67.81454554493581,4.71
67.95998446544995,4.72
68.10536539142421,4.73
68.25068831121503,4.74
68.39595321259704,4.75
68.54116008275388,4.76
68.68630890829601,4.77
68.83139967525562,4.78
68.97643236909357,4.79
69.12140697470457,4.8
69.26632347642199,4.81
69.41118185802007,4.82
69.55598210271916,4.83
69.70072419318922,4.84
69.84540811155661,4.85
69.9900338394025,4.86
70.13460135777535,4.87
70.27911064718452,4.88
70.42356168761218,4.89
70.56795445851608,4.9
70.71228893883205,4.91
70.85656510697522,4.92
71.00078294084825,4.93
71.1449424178455,4.94
71.28904351485141,4.95
71.43308620824969,4.96
71.57707047392725,4.97
71.72099628726889,4.98
71.86486362317525,4.99
72.00867245605299,5.0
72.15242275982838,5.01
72.29611450794674,5.02
72.43974767337141,5.03
72.58332222859707,5.04
72.72683814564516,5.05
72.87029539607076,5.06
73.0136939509664,5.07
73.15703378096147,5.08
73.30031485623357,5.09
73.44353714650141,5.1
73.58670062103792,5.11
73.72980524866496,5.12
73.87285099776278,5.13
74.01583783627402,5.14
74.15876573169982,5.15
74.30163465110756,5.16
74.4444445611354,5.17
74.5871954279933,5.18
74.7298872174635,5.19
74.87251989491294,5.2
75.01509342528215,5.21
75.15760777310028,5.22
75.3000629024844,5.23
75.44245877713992,5.24
75.58479536036451,5.25
75.72707261505414,5.26
75.86929050370277,5.27
76.01144898840441,5.28
76.15354803086117,5.29
76.29558759237933,5.3
76.43756763387616,5.31
76.57948811588142,5.32
76.72134899854396,5.33
76.86315024162313,5.34
77.00489180450984,5.35
77.14657364620963,5.36
77.28819572535659,5.37
77.42975800021871,5.38
77.57126042868886,5.39
77.71270296829556,5.4
77.85408557620838,5.41
77.9954082092287,5.42
78.13667082380854,5.43
78.27787337603581,5.44
78.41901582164581,5.45
78.56009811603111,5.46
78.70112021422455,5.47
78.8420820709206,5.48
78.98298364046605,5.49
79.12382487686887,5.5
79.26460573379534,5.51
79.40532616457654,5.52
79.54598612220897,5.53
79.68658555935649,5.54
79.82712442835451,5.55
79.96760268120633,5.56
80.10802026959499,5.57
80.24837714487794,5.58
80.3886732580893,5.59
80.52890855994927,5.6
80.66908300085657,5.61
80.80919653089633,5.62
80.9492490998453,5.63
81.08924065716164,5.64
81.22917115200195,5.65
81.36904053321352,5.66
81.50884874934049,5.67
81.64859574862373,5.68
81.78828147900434,5.69
81.92790588812493,5.7
82.06746892332939,5.71
82.20697053167196,5.72
82.34641065991107,5.73
82.48578925451145,5.74
82.62510626165934,5.75
82.76436162724306,5.76
82.90355529687267,5.77
83.04268721587357,5.78
83.1817573292876,5.79
83.32076558187968,5.8
83.4597119181361,5.81
83.5985962822683,5.82
83.7374186182126,5.83
83.87617886963439,5.84
84.01487697992278,5.85
84.15351289220908,5.86
84.29208654934786,5.87
84.43059789393152,5.88
84.56904686828877,5.89
84.70743341448672,5.9
84.84575747433178,5.91
84.9840189893688,5.92
85.1222179008889,5.93
85.26035414992771,5.94
85.39842767726594,5.95
85.53643842343237,5.96
85.67438632870352,5.97
85.81227133310696,5.98
85.95009337642236,5.99
86.08785239818842,6.0
86.22554833769107,6.01
86.36318113397716,6.02
86.5007507258552,6.03
86.63825705188711,6.04
86.77570005039928,6.05
86.91307965948238,6.06
87.05039581698813,6.07
87.18764846053615,6.08
87.3248375275132,6.09
87.46196295507251,6.1
87.59902468013989,6.11
87.73602263941001,6.12
87.87295676935055,6.13
88.0098270062054,6.14
88.14663328599349,6.15
88.28337554450543,6.16
88.42005371731503,6.17
88.55666773977724,6.18
88.69321754702077,6.19
88.82970307396087,6.2
88.96612425529676,6.21
89.10248102551003,6.22
89.23877331886543,6.23
89.37500106942211,6.24
89.51116421102108,6.25
89.64726267729428,6.26
89.78329640166477,6.27
89.91926531735152,6.28
90.05516935735947,6.29
90.19100845449029,6.3
90.32678254134517,6.31
90.46249155031751,6.32
90.59813541359816,6.33
90.73371406317979,6.34
90.86922743085549,6.35
91.00467544821633,6.36
91.14005804665707,6.37
91.27537515737863,6.38
91.41062671138002,6.39
91.54581263947604,6.4
91.68093287227666,6.41
91.81598734020723,6.42
91.95097597350082,6.43
92.08589870219882,6.44
92.22075545615274,6.45
92.35554616503204,6.46
92.49027075831201,6.47
92.62492916528414,6.48
92.75952131505827,6.49
92.89404713655543,6.5
93.02850655851844,6.51
93.16289950950612,6.52
93.29722591789334,6.53
93.43148571188073,6.54
93.56567881948556,6.55
93.69980516855033,6.56
93.83386468673619,6.57
93.96785730153282,6.58
94.1017829402532,6.59
94.23564153003181,6.6
94.36943299783496,6.61
94.50315727045678,6.62
94.63681427451652,6.63
94.77040393646428,6.64
94.90392618257724,6.65
95.0373809389727,6.66
95.17076813158886,6.67
95.30408768620406,6.68
95.43733952842598,6.69
95.57052358370025,6.7
95.70363977730946,6.71
95.83668803436619,6.72
95.96966827982418,6.73
96.10258043847385,6.74
96.23542443494651,6.75
96.36820019370867,6.76
96.50090763907124,6.77
96.63354669518765,6.78
96.76611728604476,6.79
96.89861933547958,6.8
97.0310527671739,6.81
97.16341750464909,6.82
97.29571347126931,6.83
97.42794059025253,6.84
97.56009878465545,6.85
97.69218797738938,6.86
97.82420809120781,6.87
97.95615904871387,6.88
98.08804077236267,6.89
98.21985318445657,6.9
98.35159620715008,6.91
98.48326976245146,6.92
98.6148737722166,6.93
98.7464081581593,6.94
98.87787284184279,6.95
99.00926774468894,6.96
99.14059278797238,6.97
99.2718478928222,6.98
99.40303298022495,6.99
99.53414797102525,7.0
99.66519278592513,7.01
99.79616734548341,7.02
99.9270715701227,7.03
100.05790538011878,7.04
100.18866869560772,7.05
100.31936143659811,7.06
100.44998352294282,7.07
100.58053487437277,7.08
100.71101541047021,7.09
100.84142505068473,7.1
100.9717637143345,7.11
101.10203132059574,7.12
101.23222778851296,7.13
101.36235303699488,7.14
101.4924069848196,7.15
101.62238955063066,7.16
101.75230065293839,7.17
101.88214021011999,7.18
102.01190814042597,7.19
102.14160436197396,7.2
102.27122879274626,7.21
102.40078135060419,7.22
102.53026195327426,7.23
102.65967051835608,7.24
102.78900696332408,7.25
102.91827120552138,7.26
103.04746316216271,7.27
103.17658275034402,7.28
103.3056298870273,7.29
103.43460448905279,7.3
103.56350647313434,7.31
103.69233575586651,7.32
103.82109225371336,7.33
103.94977588302092,7.34
104.07838656000872,7.35
104.206924200777,7.36
104.33538872130087,7.37
104.46378003743642,7.38
104.59209806491883,7.39
104.72034271936326,7.4
104.84851391626302,7.41
104.97661157099319,7.42
105.10463559881147,7.43
105.23258591485265,7.44
105.36046243414135,7.45
105.48826507157472,7.46
105.61599374194184,7.47
105.7436483599077,7.48
105.87122884002622,7.49
105.99873509673476,7.5
106.12616704435264,7.51
106.25352459708766,7.52
106.38080766903202,7.53
106.50801617415955,7.54
106.63515002633771,7.55
106.76220913931554,7.56
106.88919342673306,7.57
107.01610280211585,7.58
107.14293717887527,7.59
107.26969647031511,7.6
107.39638058962507,7.61
107.52298944988894,7.62
107.64952296407401,7.63
107.77598104503932,7.64
107.90236360553594,7.65
108.02867055820437,7.66
108.15490181558172,7.67
108.2810572900857,7.68
108.40713689403657,7.69
108.53314053963851,7.7
108.65906813899493,7.71
108.78491960410071,7.72
108.91069484684257,7.73
109.03639377899954,7.74
109.1620163122488,7.75
109.28756235815939,7.76
109.41303182819956,7.77
109.53842463372494,7.78
109.66374068599134,7.79
109.78897989615135,7.8
109.91414217525345,7.81
110.03922743424128,7.82
110.16423558395427,7.83
110.28916653513097,7.84
110.4140201984099,7.85
110.53879648432594,7.86
110.66349530330419,7.87
110.78811656568006,7.88
110.9126601816848,7.89
111.03712606144498,7.9
111.16151411498865,7.91
111.28582425224633,7.92
111.41005638303923,7.93
111.53421041710243,7.94
111.65828626406481,7.95
111.78228383345282,7.96
111.90620303470386,7.97
112.03004377714494,7.98
112.15380597001732,7.99
112.27748952245518,8.0
112.4010943434978,8.01
112.5246203420891,8.02
112.64806742707731,8.03
112.77143550720483,8.04
112.89472449113313,8.05
113.01793428741425,8.06
113.14106480450893,8.07
113.26411595078336,8.08
113.38708763450903,8.09
113.50997976385811,8.1
113.6327922469132,8.11
113.75552499166,8.12
113.87817790599135,8.13
114.00075089770131,8.14
114.12324387449644,8.15
114.24565674398843,8.16
114.36798941369408,8.17
114.49024179103642,8.18
114.61241378334901,8.19
114.73450529787148,8.2
114.85651624175097,8.21
114.9784465220404,8.22
115.10029604570445,8.23
115.2220647196164,8.24
115.34375245055678,8.25
115.46535914521621,8.26
115.58688471018968,8.27
115.70832905199083,8.28
115.82969207703344,8.29
115.95097369165003,8.3
116.0721738020733,8.31
116.19329231445775,8.32
116.31432913485818,8.33
116.43528416924566,8.34
116.55615732350326,8.35
116.67694850341752,8.36
116.79765761469889,8.37
116.91828456295868,8.38
117.03882925372507,8.39
117.15929159243622,8.4
117.27967148444468,8.41
117.39996883501182,8.42
117.5201835493182,8.43
117.64031553245078,8.44
117.76036468941177,8.45
117.8803309251161,8.46
118.00021414439443,8.47
118.12001425199074,8.48
118.23973115255949,8.49
118.35936475067189,8.5
118.47891495081176,8.51
118.5983816573832,8.52
118.71776477469339,8.53
118.83706420697334,8.54
118.95627985836815,8.55
119.07541163293862,8.56
119.19445943465313,8.57
119.31342316740535,8.58
119.43230273499871,8.59
119.55109804115257,8.6
119.66980898950858,8.61
119.78843548361492,8.62
119.90697742694444,8.63
120.02543472288177,8.64
120.1438072747313,8.65
120.26209498571022,8.66
120.38029775895633,8.67
120.49841549752277,8.68
120.61644810438136,8.69
120.73439548242024,8.7
120.85225753444291,8.71
120.97003416317762,8.72
121.08772527126466,8.73
121.2053307612643,8.74
121.32285053564993,8.75
121.440284496825,8.76
121.55763254710132,8.77
121.67489458871457,8.78
121.79207052381288,8.79
121.90916025447407,8.8
122.02616368268517,8.81
122.14308071035511,8.82
122.25991123931693,8.83
122.37665517131339,8.84
122.49331240801862,8.85
122.60988285102239,8.86
122.72636640182769,8.87
122.84276296186353,8.88
122.95907243248408,8.89
123.07529471495144,8.9
123.19142971046188,8.91
123.30747732011793,8.92
123.42343744495636,8.93
123.53930998592476,8.94
123.65509484389885,8.95
123.77079191966975,8.96
123.88640111395374,8.97
124.00192232738709,8.98
124.11735546052837,8.99
124.23270041385156,9.0
124.34795708776373,9.01
124.46312538258448,9.02
124.57820519856048,9.03
124.69319643585727,9.04
124.80809899456152,9.05
124.92291277468802,9.06
125.03763767616687,9.07
125.15227359885806,9.08
125.26682044253711,9.09
125.38127810690202,9.1
125.495646491588,9.11
125.609925496127,9.12
125.7241150200008,9.13
125.83821496259577,9.14
125.95222522322857,9.15
126.06614570114543,9.16
126.1799762955016,9.17
126.29371690538541,9.18
126.40736742980685,9.19
126.52092776770175,9.2
126.63439781792341,9.21
126.74777747925903,9.22
126.86106665040913,9.23
126.97426523000401,9.24
127.0873731165985,9.25
127.20039020867002,9.26
127.31331640462102,9.27
127.42615160277698,9.28
127.53889570138749,9.29
127.65154859863189,9.3
127.76411019260942,9.31
127.87658038134356,9.32
127.98895906278449,9.33
128.10124613480866,9.34
128.21344149521218,9.35
128.32554504172577,9.36
128.43755667199576,9.37
128.54947628359758,9.38
128.66130377403218,9.39
128.77303904072718,9.4
128.88468198103186,9.41
128.99623249222742,9.42
129.10769047150964,9.43
129.21905581601166,9.44
129.33032842278664,9.45
129.44150818881647,9.46
129.55259501100366,9.47
129.66358878618047,9.48
129.77448941110518,9.49
129.88529678246496,9.5
129.99601079686605,9.51
130.10663135084755,9.52
130.21715834086845,9.53
130.32759166331982,9.54
130.4379312145199,9.55
130.5481768907087,9.56
130.65832858805274,9.57
130.7683862026493,9.58
130.8783496305165,9.59
130.98821876760582,9.6
131.09799350979688,9.61
131.2076737528861,9.62
131.3172593926023,9.63
131.42675032460298,9.64
131.53614644447117,9.65
131.6454476477197,9.66
131.75465382977978,9.67
131.86376488601988,9.68
131.97278071173108,9.69
132.0817012021332,9.7
132.19052625236964,9.71
132.29925575751685,9.72
132.40788961257275,9.73
132.51642771246935,9.74
132.62486995205805,9.75
132.7332162261238,9.76
132.8414664293817,9.77
132.94962045646554,9.78
133.0576782019435,9.79
133.16563956031007,9.8
133.27350442598888,9.81
133.38127269332617,9.82
133.48894425660015,9.83
133.59651901001766,9.84
133.70399684771382,9.85
133.81137766374718,9.86
133.91866135210745,9.87
134.02584780671216,9.88
134.13293692140803,9.89
134.2399285899692,9.9
134.34682270609386,9.91
134.453619163417,9.92
134.56031785549564,9.93
134.66691867581355,9.94
134.77342151778925,9.95
134.87982627476114,9.96
134.9861328400053,9.97
135.09234110672074,9.98
135.19845096803573,9.99
135.30446231700597,10.0
135.41037504661628,10.01
135.5161890497835,10.02
135.6219042193451,10.03
135.72752044807865,10.04
135.8330376286788,10.05
135.9384556537767,10.06
136.04377441592544,10.07
136.14899380761105,10.08
136.25411372124947,10.09
136.3591340491829,10.1
136.46405468368653,10.11
136.5688755169535,10.12
136.6735964411179,10.13
136.77821734823812,10.14
136.8827381302971,10.15
136.98715867921018,10.16
137.0914788868284,10.17
137.19569864491723,10.18
137.2998178451842,10.19
137.40383637925777,10.2
137.50775413870022,10.21
137.61157101499612,10.22
137.71528689956892,10.23
137.818901683761,10.24
137.92241525885012,10.25
138.0258275160413,10.26
138.12913834647156,10.27
138.23234764119684,10.28
138.33545529121338,10.29
138.4384611874413,10.3
138.5413652207327,10.31
138.64416728186515,10.32
138.74686726154502,10.33
138.84946505041074,10.34
138.9519605390329,10.35
139.0543536179026,10.36
139.1566441774463,10.37
139.25883210801618,10.38
139.36091729989317,10.39
139.4628996432955,10.4
139.56477902835866,10.41
139.6665553451572,10.42
139.76822848368977,10.43
139.86979833388227,10.44
139.97126478559497,10.45
140.07262772861557,10.46
140.1738870526577,10.47
140.27504264736774,10.48
140.37609440231805,10.49
140.4770422070189,10.5
140.57788595089846,10.51
140.67862552331448,10.52
140.7792608135661,10.53
140.879791710869,10.54
140.98021810437547,10.55
141.0805398831627,10.56
141.18075693623632,10.57
141.28086915253564,10.58
141.3808764209302,10.59
141.48077863020998,10.6
141.58057566910048,10.61
141.68026742625958,10.62
141.77985379026256,10.63
141.87933464962566,10.64
141.9787098927912,10.65
142.0779794081275,10.66
142.17714308393445,10.67
142.2762008084399,10.68
142.37515246979996,10.69
142.47399795610593,10.7
142.5727371553642,10.71
142.6713699555317,10.72
142.76989624447415,10.73
142.86831590999293,10.74
142.9666288398238,10.75
143.06483492163355,10.76
143.1629340429999,10.77
143.26092609144732,10.78
143.35881095442505,10.79
143.45658851930912,10.8
143.55425867340412,10.81
143.65182130394683,10.82
143.74927629809974,10.83
143.84662354295443,10.84
143.9438629255337,10.85
144.04099433278986,10.86
144.13801765160008,10.87
144.23493276877494,10.88
144.33173957104506,10.89
144.42843794508687,10.9
144.52502777748208,10.91
144.62150895476714,10.92
144.71788136338418,10.93
144.8141448897221,10.94
144.91029942008439,10.95
145.00634484071512,10.96
145.10228103777504,10.97
145.19810789736601,10.98
145.29382530550882,10.99
145.38943314815901,11.0


==> data/fig2-ref-AFM-profile.csv <==
position,height
3.1116800000000002,0.0035558437037037285
3.3061599999999998,0.002048445185185214
3.5006399999999998,0.0020410566666666363
3.69512,0.0017986881481481063
3.8896,0.0016703896296295876
4.08408,0.0005891611111110617
4.27856,0.0025577825925925373
4.473039999999999,0.0021865740740740942
4.667520000000001,0.0009198155555555335
4.862,0.0005077870370370332
5.05648,0.00021539851851852944
5.25096,0.0
5.44544,0.025358191481481506
5.63992,0.194354852962963
5.8344000000000005,0.4727809244444444
6.02888,0.754017065925926
6.2233600000000004,0.8944336074074073
6.4178401,0.9073904493062283
6.6123201,0.9192286907877095
6.806800099999999,0.9247911322691911
7.0012801,0.9235754737506726
7.1957601,0.9225842152321541
7.3902401,0.9214214567136355
7.5847201,0.919737998195117
7.7792001,0.9207163396765987
7.9736801,0.91855258115808
8.1681601,0.9200859226395615
8.3626401,0.9206696641210429


==> data/fig2-ref-conversion-maximum.csv <==
wavelength,conversion
13.91843,0.6367204397801106


==> data/fig2-ref-conversion-spectra.csv <==
wavelength,crossed_T,parallel_T
1.25008,0.9466492707292694,0.9011379220779219
1.26123,0.9305384014532235,0.8863084287011805
1.27238,0.9148290424646126,0.8635705162364703
1.28352,0.9031976018447344,0.8582430284396622
1.29467,0.8830930335474658,0.8460815845824414
1.30582,0.8652312458361087,0.8388064756828778
1.31697,0.8417122423485309,0.8266984946908175
1.32811,0.8229688242210451,0.8226419282774822
1.33926,0.8049030094391993,0.8178570738478612
1.35041,0.787073698053655,0.8156475644397674
1.36155,0.7677786106946518,0.8146668615692144
1.3727,0.7216717791104431,0.8015765917041459
1.38385,0.6848237731134422,0.792812138930532
1.39499,0.6468709595202397,0.7847913693153415
1.40614,0.607751934032983,0.7746153573213392
1.41729,0.5828079110444788,0.7664847126436779
1.42844,0.5528131534232895,0.7644596151924028
1.43958,0.5302761269365329,0.7687436981509236
1.45073,0.5048178810594716,0.774979935032484
1.46188,0.47780862068965585,0.7779548275862065
1.47302,0.45085138930534774,0.7862217141429275
1.48417,0.42476203898051007,0.793834007996001
1.49532,0.3982740079960021,0.8070981609195388
1.50646,0.3716771164417786,0.8113224887556209
1.51761,0.35111304347826017,0.8233732933533223
1.52876,0.33159046976511714,0.8324570664667649
1.53991,0.31718768115942014,0.8465830184907535
1.55105,0.3023281159420288,0.85272692153923
1.5622,0.28758549225387325,0.8620213943028494
1.57335,0.2736104897551224,0.8674519040479762
1.58449,0.26277517241379306,0.8730546426786614
1.59564,0.2534278710644674,0.8774328685657182
1.60679,0.24399792603698123,0.8796565367316364
1.61793,0.2359792903548222,0.8806492653673182
1.62908,0.22639777611194367,0.8840655822088966
1.64023,0.2171727986006991,0.8859396151924053
1.65138,0.20762333833083443,0.8870371564217909
1.66252,0.20199225387306335,0.887490249875064
1.67367,0.19717680659670156,0.886082298850576
1.68482,0.1931432583708146,0.8844853073463281
1.69596,0.18883389805097447,0.8810528735632185
1.70711,0.18501988505747122,0.8765113393303343
1.71826,0.1830364717641179,0.8734076661669166
1.7294,0.1805089605197399,0.8692153173413297
1.74055,0.18036025487256352,0.8603940779610201
1.7517,0.18032344827586194,0.8522331834082966
1.76285,0.18222417291354315,0.8422475662168928
1.77399,0.18249679160419777,0.8351120639680178
1.78514,0.1848954422788605,0.8246158220889572
1.79629,0.18820266366816593,0.8159272663668188
1.80743,0.1906327336331834,0.8048395602198919
1.81858,0.1934519940029984,0.7957004947526253
1.82973,0.1962372063968015,0.7853124037981016
1.84087,0.20046863568215897,0.7767419890054981
1.85202,0.20419515242378833,0.7680664167916045
1.86317,0.20758005997001516,0.7602348375812086
1.87432,0.21044391804097962,0.7531914142928524
1.88546,0.21169303348325844,0.7471429885057472
1.89661,0.21197218390804617,0.7418053923038487
1.90776,0.21194247376311867,0.7390553673163408
1.9189,0.2110110394802602,0.7362555122438769
1.93005,0.21039471764117976,0.735734612693653
1.9412,0.20891044977511244,0.7355359370314838
1.95234,0.20687704147926037,0.7362026536731626
1.96349,0.20360881059470273,0.7401565317341326
1.97464,0.19794079460269862,0.7440763668165913
1.98579,0.1917388755622187,0.7500224987506247
1.99693,0.1854572463768112,0.755541829085457
2.00808,0.17849189905047433,0.7636572663668159
2.01923,0.17102847576211874,0.7715320339830073
2.03037,0.1635721939030484,0.7811595902048967
2.04152,0.15665864067966004,0.7896591054472757
2.05267,0.14869458770614696,0.8003728485757117
2.06381,0.1404136281859072,0.810156206896551
2.07496,0.13284388305847095,0.8198997101449271
2.08611,0.12579896551724137,0.8296639230384797
2.09726,0.11916985507246376,0.8388589905047472
2.1084,0.11267058470764617,0.846863738130934
2.11955,0.10756564217891061,0.854847666166916
2.1307,0.10235980009995005,0.8615068615692153
2.14184,0.09801842078960511,0.867813013493253
2.15299,0.09292677161419284,0.8728431484257869
2.16414,0.0886785557221389,0.8775459820089954
2.17528,0.08414007496251874,0.8820812293853078
2.18643,0.0800531134432783,0.886005352323839
2.19758,0.07684459770114943,0.8891101999000509
2.20873,0.07388763618190904,0.891726861569216
2.21987,0.07078850074962519,0.8940451424287855
2.23102,0.06783313843078456,0.8950068015992001
2.24217,0.06496198400799597,0.8962337931034484
2.25331,0.06313569215392302,0.8966857771114447
2.26446,0.060741194402798605,0.8973451974012995
2.27561,0.058711174412793596,0.8971986856571708
2.28675,0.05709104947526237,0.8969428485757112
2.2979,0.055373543228385926,0.8960794902548711
2.30905,0.05430923038480771,0.8958015692153907
2.3202,0.05317827586206906,0.8946069515242371
2.33134,0.05186865067466276,0.8941329685157411
2.34249,0.05078223888055977,0.8929961719140421
2.35364,0.04960726136931528,0.8924109495252364
2.36478,0.04854864567716133,0.8913604297851074
2.37593,0.047943088455771984,0.8903398800599703
2.38708,0.04711720139930021,0.8892217391304352
2.39822,0.046078095952023904,0.8877405497251386
2.40937,0.04525217891054462,0.8864250974512766
2.42052,0.04456236881559214,0.8854716891554253
2.43167,0.04393355322338828,0.8842603498250898
2.44281,0.04377151424287856,0.8835756721639205
2.45396,0.0432412243878061,0.8827337681159438
2.46511,0.043021984007996006,0.8820882008995521
2.47625,0.0432515442278861,0.8819739580209909
2.4874,0.04345613693153426,0.8811988205897057
2.49855,0.04418275862068968,0.8810070214892566
2.50969,0.045258580709645176,0.8809141979010499
2.52084,0.045559275362318845,0.8808852073963012
2.53199,0.04545158420789603,0.8802775462268851
2.54314,0.0451591204397801,0.880539360319839
2.55428,0.045739915042478756,0.8810058420789587
2.56543,0.0471870864567716,0.8809365217391288
2.57658,0.04790882058970512,0.8822076211894027
2.58772,0.048253208395802084,0.8826629685157392
2.59887,0.04799236381809099,0.8832467066466739
2.61002,0.04828174412793601,0.8827955022488734
2.62116,0.04899505247376308,0.8837028835582186
2.63231,0.049948520739630166,0.8839714842578682
2.64346,0.05006079960019992,0.8843833733133408
2.65461,0.05055464767616196,0.8853700799600176
2.66575,0.05042143928035986,0.8857020439780092
2.6769,0.05031458770614696,0.885793563218389
2.68805,0.05026942028985515,0.8858168115942022
2.69919,0.04958678160919556,0.8855953023488253
2.71034,0.048615342328835756,0.8854857521239382
2.72149,0.047705732133933226,0.8843475962018994
2.73263,0.046340864567716314,0.8834744577711156
2.74378,0.04592834082958536,0.88260275362319
2.75493,0.045888500749625236,0.882101374312845
2.76608,0.04611483258370814,0.8809529385307358
2.77722,0.045406866566716594,0.8792975412293859
2.78837,0.04368458270864561,0.8784191404297853
2.79952,0.043091444277861,0.8758844027986008
2.81066,0.04290743628185901,0.873686081959021
2.82181,0.04341655172413789,0.8714654072963521
2.83296,0.043396516741629136,0.8701116141929033
2.8441,0.043599505247376255,0.8679468565717138
2.85525,0.043131354322838635,0.8659276561719137
2.8664,0.04376641179410301,0.8632561669165413
2.87755,0.04414685157421298,0.8600863018490756
2.88869,0.04526494252873569,0.857454347826087
2.89984,0.04635327336331836,0.8546165917041477
2.91099,0.04727733133433288,0.8517711944027986
2.92213,0.04810043478260868,0.8485349125437279
2.93328,0.04906227886056968,0.8452229885057473
2.94443,0.05021086956521733,0.842142208895552
2.95557,0.05095886556721632,0.8388742478760611
2.96672,0.052119735132433745,0.8356691404297844
2.97787,0.05361173413293355,0.8322181709145418
2.98902,0.054952543728135905,0.828977051474262
3.00016,0.0565677061469266,0.8254879660169906
3.01131,0.05798826586706656,0.8219600599700142
3.02246,0.05931095952023992,0.8184560319840066
3.0336,0.06045444277861075,0.815629435282358
3.04475,0.061181139430284914,0.8126463568215879
3.0559,0.062235882058970585,0.8097028835582197
3.06704,0.06352515742128945,0.8066670964517729
3.07819,0.06437579210394809,0.803705862068965
3.08934,0.06481649675162432,0.8014641979010505
3.10049,0.06545686656671677,0.7991457821089473
3.11163,0.06578191904047984,0.7968294652673684
3.12278,0.06629471264367826,0.7954164867566228
3.13393,0.06673619690154921,0.7937038930534748
3.14507,0.06704231384307852,0.7923503348325853
3.15622,0.06729126436781623,0.7914436231884067
3.16737,0.06748862068965529,0.7908577761119447
3.17851,0.06772865567216388,0.7906099600199895
3.18966,0.06763303348325839,0.7902460819590194
3.20081,0.0672099950024988,0.7903752323838072
3.21196,0.06643567216391824,0.7907373613193397
3.2231,0.06597996001999014,0.7917459570214891
3.23425,0.06546499250374821,0.7932411244377802
3.2454,0.06488810594702657,0.7947920189905038
3.25654,0.06407668665667168,0.7960355972013987
3.26769,0.06355992003998003,0.7975958720639684
3.27884,0.06234123938030984,0.7992251274362822
3.28998,0.06136254872563729,0.801200874562719
3.30113,0.060766241879060524,0.8032507096451769
3.31228,0.060357941029485274,0.8055909995002497
3.32343,0.05947596201899052,0.808541064467766
3.33457,0.05860388305847083,0.811461824087955
3.34572,0.057432178910544765,0.8146448575712134
3.35687,0.05657234882558723,0.8183035832083946
3.36801,0.05547960519740132,0.822092748625687
3.37916,0.054417361319340336,0.8261049925037486
3.39031,0.05312814592703649,0.8302909945027486
3.40145,0.052188755622188915,0.834523273363318
3.4126,0.051040434782608765,0.8387164417791105
3.42375,0.05002176911544236,0.8427415742128932
3.4349,0.04927465767116451,0.8466205197401294
3.44604,0.04797889055472269,0.8505994352823575
3.45719,0.047058285857071495,0.8542222688655666
3.46834,0.04604033983008494,0.8584140829585194
3.47948,0.045456606696651684,0.8628109895052464
3.49063,0.04438426786606696,0.8672856621689146
3.50178,0.04357423288355826,0.871994517741129
3.51292,0.042574267866066946,0.8763681609195397
3.52407,0.04146120939530233,0.8807894202898549
3.53522,0.04021071964017995,0.8850800749625192
3.54637,0.03934807596201896,0.8889813893053478
3.55751,0.03834557221389306,0.8925785507246383
3.56866,0.037892558720639735,0.8959547226386821
3.57981,0.03723876561719148,0.8992915242378833
3.59095,0.03676576211894057,0.9023838980509753
3.6021,0.03587468265867068,0.905228025987008
3.61325,0.03544181409295353,0.9076525387306359
3.62439,0.0344690654672664,0.9104164967516252
3.63554,0.03360201899050475,0.9132757771114446
3.64669,0.03282930534732638,0.9157960519740127
3.65784,0.03224433283358325,0.9183088655672167
3.66898,0.03192630184907549,0.9205116741629182
3.68013,0.0311537431284358,0.9227602448775606
3.69128,0.030703378310844576,0.9245601199400294
3.70242,0.030029895052473783,0.9264493603198404
3.71357,0.02980299350324838,0.9281140529735135
3.72472,0.0297086156921539,0.9296701499250364
3.73586,0.02944772613693154,0.931182648675662
3.74701,0.02879858070964518,0.9323789705147429
3.75816,0.028769880059969992,0.9334114992503748
3.76931,0.028299380309845062,0.9345419240379808
3.78045,0.027727186406796576,0.9357863418290856
3.7916,0.027129235382308804,0.936815202398801
3.80275,0.026509415292353778,0.9375834432783604
3.81389,0.026139375312343806,0.9385614992503747
3.82504,0.025831089455272356,0.9394902248875562
3.83619,0.025417126436781606,0.9406178510744624
3.84733,0.025427251374312846,0.9413567766116936
3.85848,0.02533941529235382,0.9422023438280854
3.86963,0.024865192403798104,0.9427908895552218
3.88078,0.024893293353323333,0.9434496001998999
3.89192,0.024635557221389322,0.9439590704647679
3.90307,0.024523323338330807,0.9440324287856077
3.91422,0.024028275862068953,0.9443717991004497
3.92536,0.02373688655672164,0.9446838680659664
3.93651,0.023750199900049968,0.9452017191404296
3.94766,0.02370063968015996,0.9454922288855574
3.9588,0.023224882558720662,0.9457165567216391
3.96995,0.023198190904547757,0.9460818990504747
3.9811,0.022766971514242902,0.9464424737631185
3.99225,0.022752918540729666,0.9464857371314338
4.00339,0.02277214892553726,0.9468126886556727
4.01454,0.022816561719140444,0.94652335832084
4.02569,0.022794772613693153,0.9470366366816604
4.03683,0.022486561719140433,0.9469315592203909
4.04798,0.0226034632683658,0.9471755422288869
4.05913,0.02250259870064965,0.9471627936031997
4.07027,0.022428980509745126,0.9472032683658189
4.08142,0.022410994502748634,0.9469050874562723
4.09257,0.022846906546726636,0.9471972863568217
4.10372,0.022541614192903542,0.9468681359320346
4.11486,0.02387610694652672,0.9474463418290855
4.12601,0.02770026986506746,0.9484900799600197
4.13716,0.03184440279860067,0.947335107446277
4.1483,0.03299721639180409,0.9482875012493752
4.15945,0.03352719140429781,0.9478604497751122
4.1706,0.03505200899550222,0.9481694252873553
4.18175,0.036932898550724624,0.9489048075962007
4.19289,0.03763938530734636,0.949093288355822
4.20404,0.03882455772113947,0.950074562718641
4.21519,0.03910410294852574,0.951177541229385
4.22633,0.039283403298350866,0.9510651424287847
4.23748,0.03908711144427785,0.9511127886056957
4.24863,0.03881094952523736,0.9507835482258858
4.25977,0.038415937031484194,0.9508802948525712
4.27092,0.038300319840079866,0.9506206796601682
4.28207,0.03819205897051468,0.9506087556221867
4.29322,0.0377100649675162,0.9501531534232877
4.30436,0.03764167916041975,0.9500365967016481
4.31551,0.03732485757121437,0.9497760319840077
4.32666,0.03736508745627182,0.9500414142928542
4.3378,0.03588428285857062,0.9496565117441291
4.34895,0.03183627686156917,0.9488544727636197
4.3601,0.027428735632183877,0.9501299650174927
4.37124,0.026275307346326823,0.9488483258370827
4.38239,0.02528420789605198,0.9493495352323861
4.39354,0.02328102448775614,0.9488164167916062
4.40469,0.02127825087456278,0.9474316791604213
4.41583,0.020680864567716197,0.9471470414792624
4.42698,0.019331664167916093,0.9459673213393319
4.43813,0.018686736631684152,0.9449468865567222
4.44927,0.0184001149425287,0.9441770214892555
4.46042,0.018002893553223348,0.9441194752623688
4.47157,0.017847291354322826,0.9437110594702651
4.48271,0.017895647176411802,0.9429657521239375
4.49386,0.017815187406296836,0.9427018540729626
4.50501,0.017833173413293324,0.9419569665167408
4.51616,0.017979410294852522,0.9417089255372313
4.5273,0.017839910044977474,0.9413395852073968
4.53845,0.0174874912543728,0.9407910844577724
4.5496,0.017383403298350787,0.9404921939030498
4.56074,0.01716098950524734,0.9394639180409807
4.57189,0.01719592203898051,0.9388679960020004
4.58304,0.017146026986506746,0.9382622488755631
4.59418,0.01684016991504247,0.9375678810594714
4.60533,0.016800134932533715,0.9368221489255371
4.61648,0.01659346826586705,0.9359603848075966
4.62763,0.016793368315842067,0.935497306346827
4.63877,0.01649187906046974,0.9351469415292355
4.64992,0.016178750624687644,0.9342491604197909
4.66107,0.01628105447276362,0.9338467916041991
4.67221,0.016476941529235394,0.9339152273863083
4.68336,0.016411444277861082,0.9330979210394819
4.69451,0.01633675662168917,0.9329720389805108
4.70565,0.016293343328335836,0.9326809795102454
4.7168,0.016120244877561238,0.9319196701649178
4.72795,0.015867531234382823,0.9317763068465766
4.7391,0.015896426786606705,0.9307530084957525
4.75024,0.015650019990004996,0.9299899100449773
4.76139,0.015691279360319835,0.9296820739630186
4.77254,0.01549466766616691,0.9287271114442787
4.78368,0.015523393303348319,0.9285362318840582
4.79483,0.015261319340329836,0.9279659720139939
4.80598,0.01505177411294352,0.9269903898050982
4.81712,0.01500849575212392,0.926963258370815
4.82827,0.014880824587706142,0.9260906696651668
4.83942,0.014789025487256371,0.9253639730134923
4.85057,0.014503588205897052,0.9253482208895548
4.86171,0.014443513243378307,0.9244682158920529
4.87286,0.014641949025487258,0.9239748475762106
4.88401,0.014346696651674156,0.9234310594702637
4.89515,0.013953713143428276,0.9225742728635679
4.9063,0.01394716141929036,0.9225244727636179
4.91745,0.014019470264867582,0.9218914342828595
4.92859,0.014331274362818598,0.9211762118940533
4.93974,0.014249040479760128,0.9205283808095952
4.95089,0.014271179410294854,0.9199239580209896
4.96204,0.014347571214392809,0.9195626636681659
4.97318,0.014441394302848565,0.918620209895053
4.98433,0.014632983508245864,0.9177893403298351
4.99548,0.014453318340829586,0.9170306646676651
5.00662,0.014317771114442768,0.915839840079959
5.01777,0.014393973013493228,0.9148915142428764
5.02892,0.014637866066966489,0.9142060269865052
5.04006,0.014941294352823565,0.9127731334332817
5.05121,0.01483324837581208,0.9116346226886539
5.06236,0.015013818090954508,0.9109177711144422
5.07351,0.014932273863068463,0.9089681009495243
5.08465,0.014992203898050964,0.907769030484757
5.0958,0.01519245377311342,0.9062526836581697
5.10695,0.01551972513743127,0.9042780209895043
5.11809,0.01556710144927538,0.902947891054472
5.12924,0.016129360319840094,0.9017435282358811
5.14039,0.016201389305347348,0.8999517141429285
5.15153,0.01590019990004997,0.8986099150424792
5.16268,0.01595104447776113,0.8974701649175422
5.17383,0.01596309345327336,0.8957889905047497
5.18498,0.016049925037481257,0.8938050474762651
5.19612,0.015839355322338843,0.8931626036981536
5.20727,0.015607866066966526,0.8920657921039497
5.21842,0.015587366316841583,0.8903662668665667
5.22956,0.015536526736631693,0.8895696901549222
5.24071,0.015629585207396306,0.8886743628185891
5.25186,0.015668465767116446,0.8873744877561202
5.263,0.015370959520239891,0.8866273463268352
5.27415,0.015541754122938534,0.8860380159920017
5.2853,0.015307751124437777,0.8850313743128408
5.29645,0.015134647676161914,0.8844271414292824
5.30759,0.015207031484257883,0.8840955322338814
5.31874,0.015091994002998516,0.8842153023488243
5.32989,0.01484634182908547,0.8835116591704146
5.34103,0.014735082458770627,0.8822559220389803
5.35218,0.014149450274862588,0.8812755672163907
5.36333,0.014188815592203913,0.8813377411294341
5.37447,0.014481979010494769,0.8806589605197388
5.38562,0.014371969015492278,0.8799741829085451
5.39677,0.014257931034482777,0.8797162668665666
5.40792,0.013900154922538741,0.8798748825587202
5.41906,0.014009330334832598,0.8785534282858563
5.43021,0.013802398800599714,0.8779654022988505
5.44136,0.013872288855572224,0.8778638430784617
5.4525,0.013789240379810087,0.8765767066466772
5.46365,0.014017011494252869,0.8754215992004011
5.4748,0.01467768615692154,0.8752002048975529
5.48594,0.01474872063968017,0.8744006446776629
5.49709,0.014927546226886565,0.8733832733633198
5.50824,0.015592188905547238,0.8726859770114954
5.51939,0.016101964017991,0.8722758870564735
5.53053,0.01594028485757121,0.8714832933533246
5.54168,0.016187846076961516,0.8698973863068483
5.55283,0.016083593203398295,0.8694101199400305
5.56397,0.016279915042478763,0.8693678960519741
5.57512,0.01689472763618192,0.8678992353823088
5.58627,0.01707472263868065,0.8663826186906541
5.59741,0.01678354822588704,0.8654414842578712
5.60856,0.017706206896551717,0.8650293203398289
5.61971,0.017900379810094933,0.8635987906046974
5.63086,0.018221654172913535,0.8622023538230877
5.642,0.018760004997501252,0.8623774912543718
5.65315,0.019353518240879528,0.8609450424787592
5.6643,0.022637446276861553,0.8589497551224371
5.67544,0.02305909545227387,0.8576909245377302
5.68659,0.022483293353323327,0.8569563568215883
5.69774,0.021964097951024487,0.8555335782108937
5.70888,0.022517501249375307,0.8540525687156408
5.72003,0.02484064467766115,0.8529245877061454
5.73118,0.02472795102448776,0.8523607696151914
5.74233,0.024801334332833557,0.851223743128435
5.75347,0.02602126436781607,0.8500462718640674
5.76462,0.02641568715642179,0.8492911394302853
5.77577,0.032202323838080936,0.8521212193903043
5.78691,0.03376626686656672,0.8505013093453268
5.79806,0.03382317841079461,0.8497340179910045
5.80921,0.034062423788105936,0.8485062318840586
5.82035,0.03465149425287357,0.8481872163918046
5.8315,0.03860998500749624,0.8514967416291862
5.84265,0.0387942028985507,0.8507105397301364
5.8538,0.03881247376311842,0.8496361669165418
5.86494,0.038684097951024475,0.8480350724637684
5.87609,0.0387985657171414,0.8475953623188405
5.88724,0.03607327336331829,0.8471947376311849
5.89838,0.03568739130434778,0.8465193703148424
5.90953,0.036847031484257824,0.8454196251874049
5.92068,0.03681557721139423,0.8450504197901036
5.93182,0.03643772113943023,0.844491614192903
5.94297,0.05901366316841579,0.8395635682158926
5.95412,0.0592170614692654,0.8378856421789115
5.96527,0.06080085457271367,0.8369160319840088
5.97641,0.0602254022988506,0.835815292353824
5.98756,0.05962260369815096,0.8343678260869578
5.99871,0.05435883558220897,0.827926066966519
6.00985,0.054072543728136024,0.8263613593203422
6.021,0.05332905547226397,0.8253068265867091
6.03215,0.05293977511244386,0.8241090804597716
6.04329,0.052597471264367875,0.8218997851074482
6.05444,0.04891810094952527,0.8156266816591722
6.06559,0.04866009995002499,0.8142340729635194
6.07674,0.04960456771614191,0.8141346876561737
6.08788,0.05004815592203895,0.812206026986507
6.09903,0.04999500749625189,0.8099701049475264
6.11018,0.049849430284857596,0.8083459920039984
6.12132,0.04997264367816094,0.807534087956021
6.13247,0.04949056971514242,0.8062339730134925
6.14362,0.04901201899050474,0.8039572513743117
6.15476,0.04901795602198896,0.8021819490254848
6.16591,0.023726931534232873,0.8046845627186394
6.17706,0.023338440779610187,0.8034604247876046
6.18821,0.021519535232383816,0.8020931884057962
6.19935,0.021296856571714172,0.8003862618690647
6.2105,0.02147680159920043,0.7988204797601184
6.22165,0.021079230384807628,0.7988129085457267
6.23279,0.020302968515742148,0.7983771464267868
6.24394,0.021871199400299864,0.7964802548725642
6.25509,0.021611094452773646,0.7951467766116945
6.26623,0.022680399800099962,0.7939729235382318
6.27738,0.021908660669665188,0.7928417091454282
6.28853,0.02199619190404799,0.79265407796102
6.29968,0.022539665167416276,0.7888438630684655
6.31082,0.03245129435282359,0.7936529835082459
6.32197,0.033025317341329345,0.7933367266366811
6.33312,0.03327461769115443,0.7935746376811582
6.34426,0.034405347326336815,0.7923611844077948
6.35541,0.034386246876561735,0.7910473063468252
6.36656,0.03531265367316346,0.7898579110444761
6.3777,0.036382403798101,0.7890049175412274
6.38885,0.051075587206396836,0.7900512543728118
6.4,0.05137589205397299,0.7895691754122931
6.41115,0.05231045977011493,0.7887322288855566
6.42229,0.05251520739630181,0.7876528885557221
6.43344,0.05263086956521736,0.7868485907046475
6.44459,0.05312867566216886,0.7865602348825589
6.45573,0.05332019490254866,0.7858148725637192
6.46688,0.056001244377811045,0.7858488755622192
6.47803,0.05675539230384804,0.785099665167417
6.48917,0.05629506246876559,0.785415082458771
6.50032,0.05620377311344325,0.7851828435782113
6.51147,0.05623707146426783,0.7841867166416795
6.52262,0.05803456271864066,0.7869561119440281
6.53376,0.05467674662668673,0.7796233083458272
6.54491,0.05414569215392306,0.7780258420789601
6.55606,0.0537530534732634,0.7759222438780596
6.5672,0.05308304847576209,0.7751476411794095
6.57835,0.053536231884057955,0.7753482058970517
6.5895,0.05296159420289849,0.7748131484257874
6.60064,0.052601234382808566,0.7745162968515744
6.61179,0.0389304147926037,0.771810704647677
6.62294,0.03856353323338337,0.770246766616692
6.63409,0.037894232883558275,0.769643788105948
6.64523,0.03798061969015501,0.7693824537731131
6.65638,0.037619080459770235,0.7686183308345815
6.66753,0.037348590704647806,0.766665937031483
6.67867,0.03714939030484768,0.7643446776611682
6.68982,0.03403835082458774,0.7641622838580694
6.70097,0.03362910044977513,0.7633622038980498
6.71211,0.033060519740129954,0.7612607446276864
6.72326,0.03336306846576709,0.7593707996002017
6.73441,0.03318813593203399,0.7573640629685182
6.74556,0.030716726636681665,0.7543497201399324
6.7567,0.026276536731634232,0.7528380709645199
6.76785,0.02657931534232889,0.7519213393303376
6.779,0.02617256371814097,0.7515326886556749
6.79014,0.02546272363818093,0.750298000999502
6.80129,0.025402723638180913,0.7474991654172923
6.81244,0.025625347326336825,0.7469202498750636
6.82358,0.025027776111944004,0.7457129685157431
6.83473,0.024279120439780068,0.744618730634683
6.84588,0.024145282358820543,0.7438189755122449
6.85703,0.024975242378810533,0.7424661369315347
6.86817,0.024430109945027423,0.7412462218890555
6.87932,0.02441277361319334,0.7405444077961018
6.89047,0.02521780109945021,0.7403981109445271
6.90161,0.024675207396301798,0.7409592053973012
6.91276,0.024804647676161917,0.7391014192903544
6.92391,0.025281284357821072,0.7383664017991001
6.93505,0.025349305347326344,0.7377431884057971
6.9462,0.026090614692653686,0.7388667166416788
6.95735,0.026311664167916034,0.7387638230884557
6.9685,0.025412243878060955,0.7387015592203892
6.97964,0.0226277661169415,0.7392546326836585
6.99079,0.021656656671664148,0.73843507746127
7.00194,0.021802993503248377,0.7375740429785125
7.01308,0.022007526236881562,0.7371425737131454
7.02423,0.02136369815092454,0.7381578810594727
7.03538,0.021167091454272896,0.7375380809595222
7.04652,0.020995452273863093,0.7367103198400812
7.05767,0.020865942028985524,0.7364073763118452
7.06882,0.020772223888055975,0.7366434532733634
7.07997,0.019567456271864056,0.7364227236381806
7.09111,0.01930292853573213,0.7363292003998
7.10226,0.019504287856072004,0.7367273213393297
7.11341,0.018606756621689167,0.7361806846576708
7.12455,0.018810709645177413,0.7356741129435281
7.1357,0.01766102948525738,0.7353272913543222
7.14685,0.016722863568215875,0.7351796251874062
7.15799,0.016380404797601184,0.7353857221389299
7.16914,0.015271219390304848,0.7334756771614194
7.18029,0.015220454772613688,0.7330362868565721
7.19144,0.015060059970014993,0.7325305797101453
7.20258,0.014904927536231884,0.7329606496751635
7.21373,0.015160924537731123,0.7334820289855072
7.22488,0.015361214392803583,0.7341696351824087
7.23602,0.01566680659670163,0.7346184457771111
7.24717,0.015602603698150906,0.7345826036981508
7.25832,0.015523458270864559,0.7350529235382303
7.26946,0.015291244377811085,0.7353063368315829
7.28061,0.015165362318840579,0.7351771664167912
7.29176,0.015276476761619197,0.7351137431284359
7.30291,0.015366646676661676,0.7355686506746619
7.31405,0.015626466766616706,0.7361763068465766
7.3252,0.015305552223888103,0.7360992603698157
7.33635,0.015000399800099993,0.7363225587206403
7.34749,0.014710189905047511,0.736575352323839
7.35864,0.01430185407296356,0.7369010844577708
7.36979,0.01448943028485761,0.7373541829085457
7.38093,0.014615827086456798,0.7380811894052969
7.39208,0.01422741129435285,0.7392182758620675
7.40323,0.013823713143428328,0.7401115542228873
7.41438,0.013994522738630713,0.7409300549725123
7.42552,0.013777956021989024,0.7413154072963514
7.43667,0.013550769615192415,0.7415023588205901
7.44782,0.013248050974512747,0.7419166766616694
7.45896,0.012798670664667668,0.7428349825087457
7.47011,0.012480059970014997,0.7434599650174912
7.48126,0.012597061469265366,0.7446517391304351
7.4924,0.01267962518740629,0.7454755772113948
7.50355,0.012596521739130413,0.7464725337331328
7.5147,0.012216316841579186,0.7468687606196904
7.52585,0.011868835582208876,0.7471324737631196
7.53699,0.011689535232383771,0.747573808095954
7.54814,0.011761544227886023,0.7482514342828596
7.55929,0.011891064467766077,0.749279410294854
7.57043,0.011960089955022476,0.7503668065967027
7.58158,0.012123363318340828,0.7511733733133436
7.59273,0.011758825587206397,0.7515745627186413
7.60387,0.011401014492753629,0.752122638680661
7.61502,0.011501419290354824,0.7531571764117955
7.62617,0.011598465767116454,0.7540299750124948
7.63732,0.01141542228885559,0.7547267016491767
7.64846,0.01149132433783109,0.7559260619690168
7.65961,0.011672903548225902,0.7573266516741648
7.67076,0.011693658170914558,0.7577194952523754
7.6819,0.011678750624687673,0.7577229785107458
7.69305,0.011886391804097965,0.758596231884059
7.7042,0.011756221889055484,0.758982628685658
7.71534,0.011820479760119948,0.7603237431284356
7.72649,0.011888310844577721,0.7611505197401296
7.73764,0.01218654672663669,0.761984872563718
7.74879,0.012360599700149928,0.7625443078460769
7.75993,0.012340049975012493,0.7625587006496741
7.77108,0.012104372813593197,0.7636052123938022
7.78223,0.012167851074462761,0.764398875562219
7.79337,0.012126911544227872,0.7655563518240889
7.80452,0.012120034982508724,0.7676634282858574
7.81567,0.012183063468265844,0.7693709045477267
7.82681,0.012482998500749595,0.7705066766616704
7.83796,0.012398330834582692,0.7705881409295364
7.84911,0.012571134432783584,0.7709323238380822
7.86026,0.012777766116941494,0.7722283508245883
7.8714,0.012594992503748093,0.7732159520239889
7.88255,0.012145557221389271,0.7745872163918053
7.8937,0.012059620189905031,0.7761652573713164
7.90484,0.012381324337831057,0.7776932233883072
7.91599,0.012175197401299319,0.7782434582708666
7.92714,0.012129780109945,0.7786231134432797
7.93828,0.012052698650674635,0.7785623338330849
7.94943,0.012214627686156908,0.7793146576711649
7.96058,0.01201848075962019,0.7803069515242397
7.97173,0.012096171914042986,0.7817097651174411
7.98287,0.011961659170414817,0.783021089455272
7.99402,0.012068270864567743,0.7835918890554721
8.00517,0.012251974012993523,0.7838764117941024
8.01631,0.012405292353823113,0.7839098100949521
8.02746,0.012715507246376826,0.783418705647176
8.03861,0.013240834582708659,0.7838091254372803
8.04975,0.013037626186906553,0.7840662268865566
8.0609,0.013095697151424269,0.7859131784107946
8.07205,0.012965727136431767,0.7873530484757625
8.0832,0.012921919040479757,0.7877338480759628
8.09434,0.013369535232383795,0.7883202148925542
8.10549,0.014001644177911039,0.7881222438780614
8.11664,0.014093918040979495,0.7885576461769124
8.12778,0.013986451774112918,0.7889501349325345
8.13893,0.014674682658670647,0.7897540279860082
8.15008,0.015045347326336826,0.7908212843578217
8.16122,0.015344162918540715,0.7924522388805595
8.17237,0.015311514242878554,0.7933049575212391
8.18352,0.015539140429785093,0.7941259520239881
8.19467,0.015871679160419795,0.7942027936031989
8.20581,0.01602342328835582,0.7945733833083469
8.21696,0.01617943528235882,0.7948288605697158
8.22811,0.01582344327836082,0.7955557371314346
8.23925,0.016319660169915044,0.796249620189906
8.2504,0.016479260369815098,0.7972584007996018
8.26155,0.016544717641179412,0.7983215042478766
8.27269,0.016924897551224408,0.7993723638180907
8.28384,0.01732548225887056,0.7988797401299338
8.29499,0.0174717091454273,0.7981158670664653
8.30614,0.01709056971514244,0.7981870514742614
8.31728,0.0171328035982009,0.7983301899050456
8.32843,0.016853368315842075,0.7994238180909526
8.33958,0.01747077461269368,0.7997336681659154
8.35072,0.017924867566216918,0.8005218090954518
8.36187,0.017915657171414315,0.8009136131934038
8.37302,0.01748626686656674,0.8014204847576223
8.38416,0.017076851574212883,0.8011656021989015
8.39531,0.016814997501249356,0.8004214142928547
8.40646,0.016629355322338824,0.800126621689155
8.41761,0.016452808595702133,0.8003265767116432
8.42875,0.016795292353823096,0.7998276661669153
8.4399,0.017058940529735125,0.7998569115442268
8.45105,0.017360199900049975,0.8006711644177888
8.46219,0.017036711644177895,0.8015214042978501
8.47334,0.017098685657171372,0.8009866016991495
8.48449,0.01742457771114438,0.80012940029985
8.49564,0.01739694152923535,0.7988424037981018
8.50678,0.017593063468265873,0.7984964867566221
8.51793,0.017772728635682182,0.7990052723638196
8.52908,0.01818561719140433,0.7995180959520264
8.54022,0.018389620189905084,0.7996226086956534
8.55137,0.018826361819090497,0.7992818990504763
8.56252,0.01832904547726138,0.7998143378310854
8.57366,0.018398230884557724,0.7997749375312361
8.58481,0.018245072463768112,0.7994884857571228
8.59596,0.018370554722638672,0.7987575612193909
8.60711,0.018667766116941494,0.7983133583208397
8.61825,0.018523638180909532,0.7989122988505746
8.6294,0.01919665167416293,0.7989318690654676
8.64055,0.01972526736631687,0.7987114242878565
8.65169,0.019916296851574197,0.799805657171415
8.66284,0.02026865567216388,0.8009917741129442
8.67399,0.02075895052473758,0.8012897151424284
8.68513,0.021112793603198374,0.8011444177911047
8.69628,0.021382363818090926,0.8019715292353822
8.70743,0.021450999500249875,0.8021561069465267
8.71858,0.02122391304347828,0.8033159470264861
8.72972,0.021309205397301374,0.8042846626686649
8.74087,0.021602163918041005,0.8052394902548716
8.75202,0.021694417791104474,0.805916701649175
8.76316,0.0215113843078461,0.8064186806596694
8.77431,0.021271734132933543,0.8066114842578701
8.78546,0.021590874562718635,0.8065328785607186
8.7966,0.02137137431284358,0.8066628685657168
8.80775,0.021632293853073487,0.8074910244877573
8.8189,0.022845197401299408,0.807749905047478
8.83005,0.023415457271364345,0.8087045477261392
8.84119,0.02376821589205402,0.8097722388805616
8.85234,0.023788600699650213,0.8105594252873584
8.86349,0.023044602698650708,0.812236826586709
8.87463,0.023339100449775142,0.8133761569215405
8.88578,0.023134832583708163,0.8143047776111947
8.89693,0.023244492753623204,0.8144808545727127
8.90807,0.023311589205397325,0.8157826486756609
8.91922,0.02386698150924541,0.817051544227886
8.93037,0.023880324837581242,0.8185040679660166
8.94152,0.024144362818590736,0.8201163918040975
8.95266,0.02421532233883058,0.8213428985507242
8.96381,0.024582168915542213,0.8226348125937034
8.97496,0.025345942028985477,0.8237890354822597
8.9861,0.02592187906046973,0.8257162668665667
8.99725,0.026332313843078423,0.8280854472763611
9.0084,0.026725192403798087,0.8302306296851574
9.01954,0.027294832583708142,0.8322414192903553
9.03069,0.026877846076961528,0.8347560319840082
9.04184,0.02571126936531738,0.837071179410296
9.05299,0.02564478760619693,0.8390504697651175
9.06413,0.025828550724637703,0.8404480959520245
9.07528,0.025572598700649703,0.8418257271364321
9.08643,0.02610092953523239,0.8430412993503249
9.09757,0.02558780109945029,0.8440835382308841
9.10872,0.024955527236381794,0.8447977711144421
9.11987,0.024839300349825077,0.84730820089955
9.13101,0.024637776111944,0.849342168915542
9.14216,0.024200979510244865,0.8511361819090447
9.15331,0.02477906546726636,0.8528448025987001
9.16446,0.025737036481759127,0.8536080409795098
9.1756,0.026342348825587215,0.8542367716141935
9.18675,0.027212473763118448,0.8544603848075969
9.1979,0.02741713643178409,0.8541980609695162
9.20904,0.02751382808595701,0.8548619440279868
9.22019,0.02761638180909545,0.8558794302848579
9.23134,0.028015057471264364,0.857288710644678
9.24248,0.028012048975512235,0.8587020489755123
9.25363,0.02895146926536732,0.8587167216391808
9.26478,0.030187761119440285,0.8598349175412298
9.27593,0.0305517891054473,0.8614054072963523
9.28707,0.03136590204897555,0.8633718040979521
9.29822,0.031251194402798665,0.8648947476261878
9.30937,0.031163008495752192,0.8657273663168426
9.32051,0.03205875562218897,0.867226806596703
9.33166,0.033531534232883596,0.8684844377811106
9.34281,0.03412868065967024,0.8695678060969532
9.35395,0.034445457271364374,0.8705905947026499
9.3651,0.035468135932034045,0.8719829835082478
9.37625,0.035307781109445366,0.8731609745127447
9.3874,0.035075982008995546,0.875405887056473
9.39854,0.034262763618190965,0.8776640529735139
9.40969,0.03253517741129442,0.8798194852573725
9.42084,0.03166768115942034,0.8821822188905558
9.43198,0.03080442278860576,0.8836203398300858
9.44313,0.030716371814092997,0.8831514942528746
9.45428,0.03040763118440784,0.8824688155922045
9.46542,0.030263003498250896,0.8827192403798105
9.47657,0.029771849075462327,0.8840967266366827
9.48772,0.028232393803098475,0.8857955122438788
9.49887,0.027914792603698148,0.8874597201399305
9.51001,0.028298125937031505,0.8883990254872568
9.52116,0.028455392303848075,0.8902374612693668
9.53231,0.02903350824587705,0.8920618790604697
9.54345,0.029286651674162906,0.8936413643178411
9.5546,0.029205042478760625,0.8951268615692158
9.56575,0.028763723138430803,0.89576728135932
9.57689,0.028382613693153428,0.8959735132433776
9.58804,0.02753927036481759,0.8953543878060966
9.59919,0.026823833083458287,0.8969153273363311
9.61034,0.02686312343828087,0.8981901049475257
9.62148,0.02699401299350327,0.899717896051973
9.63263,0.028535092453773114,0.9010421789105437
9.64378,0.02902658670664669,0.9029367416291851
9.65492,0.02930322838580712,0.9048836381809093
9.66607,0.029309470264867576,0.9082076611694143
9.67722,0.028882068965517243,0.911013043478261
9.68836,0.0283441179410295,0.9126871714142928
9.69951,0.02807679160419791,0.91369255872064
9.71066,0.028645937031484266,0.9139133183408299
9.72181,0.02829121939030486,0.913858710644678
9.73295,0.02737302848575713,0.9152350624687664
9.7441,0.028242988505747132,0.9173750374812591
9.75525,0.027999210394802573,0.9198982858570713
9.76639,0.027303233383308312,0.9223423038480756
9.77754,0.02711624187906046,0.9247284457771109
9.78869,0.02773344827586202,0.9268025437281352
9.79983,0.029992883558220832,0.926052213893053
9.81098,0.03865605197401296,0.9189566266866553
9.82213,0.058969885057471236,0.897407126436781
9.83328,0.08524000499750124,0.8705536581709138
9.84442,0.10461366816591698,0.8510479110444766
9.85557,0.11559828585707148,0.8379396051974005
9.86672,0.12423350824587712,0.8284449175412287
9.87786,0.1308645027486257,0.8208565067466257
9.88901,0.1370864367816091,0.813792213893052
9.90016,0.14314703148425773,0.8063162618690642
9.9113,0.1479098950524736,0.798843583208395
9.92245,0.15164479260369787,0.7947630784607688
9.9336,0.15474035982008963,0.7929722438780594
9.94475,0.15751174412793573,0.7914080209895042
9.95589,0.15993307846076915,0.7881159370314845
9.96704,0.16212849075462246,0.7842272363818082
9.97819,0.1646696351824087,0.7803453323338327
9.98933,0.16731418790604705,0.776185342328836
10.00048,0.16922987006496762,0.7724115342328852
10.01163,0.16989079460269882,0.769908515742131
10.02277,0.16932045977011514,0.7701515342328847
10.03392,0.162801619190405,0.7777645077461289
10.04507,0.14528240879560236,0.7984054472763636
10.05622,0.12080955522238875,0.8245366166916556
10.06736,0.10324904547726137,0.8426852923538237
10.07851,0.092812888555722,0.854496821589207
10.08966,0.08559680159920029,0.8629948625687167
10.1008,0.08067093953023483,0.8694098600699662
10.11195,0.07634975012493758,0.8753966316841597
10.1231,0.07216475262368804,0.8813544727636196
10.13424,0.06962351324337822,0.8876582608695662
10.14539,0.06768821589205402,0.8910919690154926
10.15654,0.0665377461269365,0.8925516691654168
10.16769,0.06654803098450776,0.8938845377311346
10.17883,0.06709200899550222,0.8963839130434778
10.18998,0.06595394802598697,0.8987606696651663
10.20113,0.06514032983508239,0.9009962718640666
10.21227,0.06410193903048467,0.9039154772613675
10.22342,0.06293574212893546,0.9063520689655155
10.23457,0.06307037981009492,0.9076084107946001
10.24571,0.0633905797101449,0.9092216641679142
10.25686,0.06399442278860573,0.9107953923038473
10.26801,0.06372232383808102,0.9125760169915036
10.27916,0.06291109445277365,0.9137279810094949
10.2903,0.06264432783608195,0.914633093453273
10.30145,0.06297566716641678,0.9154835382308834
10.3126,0.062833928035982,0.9158336481759103
10.32374,0.06291755122438784,0.9160844777611183
10.33489,0.062496081959020504,0.9162291104447772
10.34604,0.0627526686656671,0.9177271364317836
10.35718,0.06299227886056968,0.918851199400299
10.36833,0.06290468265867061,0.9204257271364311
10.37948,0.06238074962518735,0.9219896801599198
10.39063,0.06118926536731627,0.9227724437781121
10.40177,0.059789345327336305,0.9233757021489274
10.41292,0.05953724137931037,0.9232984607696179
10.42407,0.05894179410294859,0.9231608295852093
10.43521,0.05944930034982516,0.9226601549225406
10.44636,0.06063246376811604,0.9228725137431294
10.45751,0.060827321339330456,0.9233346576711661
10.46865,0.06079132433783123,0.923189250374814
10.4798,0.06022420289855086,0.9229046276861589
10.49095,0.059438595702149134,0.9230499800099954
10.5021,0.05941505747126454,0.9231906246876554
10.51324,0.06026135932033999,0.9243131834082943
10.52439,0.060669035482259,0.9265069415292341
10.53554,0.06089466266866574,0.9285256771614179
10.54668,0.06142038980509757,0.9300713843078453
10.55783,0.061842948525737254,0.931160254872562
10.56898,0.06155480259870077,0.931162463768114
10.58012,0.06190691154422793,0.9317964767616166
10.59127,0.06297013493253376,0.931828420789603
10.60242,0.06466733133433288,0.9314048975512225
10.61357,0.06631169915042484,0.931966466766615
10.62471,0.06746393803098459,0.9321524237881057
10.63586,0.06874430784607699,0.9328544677661162
10.64701,0.06993723138430781,0.933515747126436
10.65815,0.06970327836081945,0.934309470264867
10.6693,0.06975347326336825,0.9345509395302339
10.68045,0.07096723138430777,0.9343698400799595
10.69159,0.0721145877061469,0.9351148025987004
10.70274,0.07345161419290355,0.9357759270364817
10.71389,0.07453456771614198,0.9357285807096462
10.72504,0.07555790604697646,0.935877736131934
10.73618,0.07539859070464763,0.935569060469766
10.74733,0.07490901549225379,0.9346980559720155
10.75848,0.07522409795102442,0.9335978110944549
10.76962,0.07552085957021488,0.9322112393803119
10.78077,0.0759383708145927,0.9305355322338842
10.79192,0.07618361319340333,0.9299853623188415
10.80306,0.0758557271364318,0.9294228185907056
10.81421,0.07560886556721641,0.9285038530734625
10.82536,0.07490861069465266,0.928337551224387
10.83651,0.07383761119440282,0.9281079760119929
10.84765,0.0739075662168916,0.9276982258870553
10.8588,0.07453626186906562,0.9273510294852572
10.86995,0.07473510244877553,0.926830574712644
10.88109,0.07474126936531716,0.9260519290354832
10.89224,0.0745574162918539,0.9261205247376314
10.90339,0.07412826086956513,0.9273877111444278
10.91453,0.07393316841579203,0.9270364767616198
10.92568,0.07230700149925029,0.9264426486756622
10.93683,0.07164161419290357,0.9262063568215895
10.94798,0.07094542228885553,0.926271709145428
10.95912,0.07089943028485755,0.9262757871064469
10.97027,0.07123016991504262,0.9265029485257361
10.98142,0.07133702648675679,0.927518850574711
10.99256,0.07142464267866074,0.9288034982508726
11.00371,0.07127089955022482,0.9301728985507233
11.01486,0.07126096951524234,0.9305472463768102
11.026,0.07174815592203901,0.9307904197901056
11.03715,0.07295866066966518,0.9313486256871576
11.0483,0.07389994002998507,0.9312314892553734
11.05945,0.07474414792603698,0.9306776011994011
11.07059,0.07500984007995996,0.9305023288355826
11.08174,0.07444892553723124,0.930227601199401
11.09289,0.07438171914042967,0.9307888455772125
11.10403,0.07571930534732624,0.9308675062468776
11.11518,0.0767739480259869,0.9306182358820589
11.12633,0.07718129935032464,0.9296915442278859
11.13747,0.07776664667666153,0.930317231384308
11.14862,0.0791320289855072,0.9307846276861571
11.15977,0.07998488255872062,0.9303527386306852
11.17092,0.0810109945027486,0.9297889055472267
11.18206,0.08215326336831583,0.9294167416291856
11.19321,0.08413107946026985,0.9281504297851074
11.20436,0.0862784957521238,0.9272179660169917
11.2155,0.08822197401299342,0.9273408395802109
11.22665,0.08969288855572202,0.9273015542228897
11.2378,0.09154802098950522,0.9278273313343331
11.24894,0.09278398800599705,0.9278791554222894
11.26009,0.09297400299850077,0.9276126886556715
11.27124,0.09310527736131936,0.9272854772613687
11.28239,0.09410590204897556,0.92726488255872
11.29353,0.09600161419290365,0.9274633133433271
11.30468,0.09702775112443782,0.9273119040479749
11.31583,0.09774729135432277,0.9270727386306843
11.32697,0.09787391304347814,0.9272865717141426
11.33812,0.09748496251874053,0.9269377061469273
11.34927,0.09728968515742115,0.926539650174913
11.36041,0.09703367816091944,0.9251297601199404
11.37156,0.09730195402298845,0.9236233633183414
11.38271,0.09900092453773109,0.9230243078460774
11.39386,0.10049800099950022,0.9230819740129946
11.405,0.1006685107446276,0.9229156821589208
11.41615,0.10040559220389798,0.9223775962018986
11.4273,0.10053773113443273,0.9209162918540725
11.43844,0.10021166416791591,0.9191112093953011
11.44959,0.10062948025986981,0.9190937181409287
11.46074,0.10087882058970486,0.9189844427786102
11.47188,0.10082141929035461,0.9185297901049465
11.48303,0.10068855072463752,0.9182768165917016
11.49418,0.10121861569215386,0.91851104947526
11.50533,0.10177230884557716,0.9180666816591687
11.51647,0.10175292853573219,0.9172844877561201
11.52762,0.10393834082958528,0.9163666566716624
11.53877,0.10617205397301359,0.9145510944527713
11.54991,0.10728732133933037,0.9125352423788083
11.56106,0.10881524737631201,0.9110879360319816
11.57221,0.11056423288355849,0.9089266166916529
11.58335,0.11208686656671678,0.9067351324337839
11.5945,0.1137117591204399,0.9056084357821099
11.60565,0.11568358320839585,0.9043209145427292
11.6168,0.11718074962518746,0.9018770864567726
11.62794,0.11902156421789113,0.9006326186906564
11.63909,0.1213928985507247,0.9000578560719659
11.65024,0.12329723138430788,0.8998755372313856
11.66138,0.12454404297851068,0.8997665467266367
11.67253,0.12606093453273348,0.8976317391304359
11.68368,0.1274296051974012,0.8954312793603205
11.69482,0.12851114442778605,0.8945819340329838
11.70597,0.13003367316341813,0.8930712493753128
11.71712,0.13229202898550715,0.8904406146926536
11.72827,0.13423570214892552,0.8886469315342328
11.73941,0.13422874562718648,0.8868320589705149
11.75056,0.13305663168415774,0.8858166316841576
11.76171,0.132747376311844,0.8853197901049457
11.77285,0.13396785607196407,0.8838692953523224
11.784,0.13515307846076968,0.8820189705147405
11.79515,0.13704337831084465,0.8809959570214877
11.80629,0.1394555922038979,0.8803697601199385
11.81744,0.14077068965517206,0.8799403198400784
11.82859,0.14021882558720633,0.8798453023488239
11.83974,0.14038000000000014,0.8794961119440274
11.85088,0.14172838080959527,0.8784685357321337
11.86203,0.14197700149925035,0.8773954322838567
11.87318,0.14126989505247375,0.8758166516741622
11.88432,0.14303022988505742,0.8738785257371312
11.89547,0.1449471264367815,0.8723896351824086
11.90662,0.14636015492253843,0.8702458570714647
11.91776,0.1480455472263864,0.866991824087957
11.92891,0.1499666666666664,0.8649736381809108
11.94006,0.15161349825087458,0.8640363818090974
11.95121,0.15272704147926042,0.862267406296853
11.96235,0.154095407296352,0.8601372463768128
11.9735,0.15533674662668684,0.857416361819091
11.98465,0.1574035432283859,0.8542490504747635
11.99579,0.15885212393803125,0.8510697651174411
12.00694,0.16001597201399317,0.8472013593203392
12.01809,0.16116631184407793,0.8424921639180402
12.02923,0.16123873563218394,0.8377827386306829
12.04038,0.1614345777111444,0.8324171664167894
12.05153,0.16361273863068485,0.8262385207396277
12.06268,0.1658062018990506,0.8205174762618663
12.07382,0.16685827586206903,0.8145539880059942
12.08497,0.16862385807096472,0.8088823688155902
12.09612,0.17185518740629693,0.8030231084457751
12.10726,0.17371871564217897,0.7962324887556201
12.11841,0.1752116891554226,0.789953438280858
12.12956,0.17779824087956017,0.7843251224387793
12.1407,0.18035279860069947,0.7793219240379792
12.15185,0.18245293853073435,0.7737111194402784
12.163,0.18399076961519187,0.7675153673163392
12.17415,0.1854337181409289,0.7609128985507215
12.18529,0.18789828585707086,0.7540046726636657
12.19644,0.19081851074462697,0.7472790254872544
12.20759,0.19247768615692107,0.7410100199900036
12.21873,0.1938040429785105,0.734919155422288
12.22988,0.19593411294352822,0.7287472513743142
12.24103,0.19768864567716143,0.7233568365817116
12.25217,0.19902245377311345,0.7184252823588226
12.26332,0.1993782158920542,0.7139512693653202
12.27447,0.19839984007996045,0.7099746176911564
12.28562,0.19714357321339385,0.706805677161421
12.29676,0.19593537231384378,0.7048087556221901
12.30791,0.1944612093953028,0.7027725637181419
12.31906,0.1924515192403801,0.70126235882059
12.3302,0.1904843228385811,0.7011329035482268
12.34135,0.18828220389805134,0.7013555572213901
12.3525,0.18521793603198394,0.7023358120939535
12.36364,0.18209538730634683,0.7039426586706657
12.37479,0.17949321339330343,0.705137661169416
12.38594,0.1776936231884062,0.7060391104447787
12.39709,0.1770471314342833,0.7075758570714645
12.40823,0.17735660669665212,0.7104984557721139
12.41938,0.17698867066466825,0.7137513543228385
12.43053,0.17599155422288904,0.7164468565717143
12.44167,0.17587854072963544,0.7196895852073967
12.45282,0.1762975112443781,0.7233227436281853
12.46397,0.17687934032983504,0.7267442228885562
12.47511,0.17906026486756615,0.730403228385807
12.48626,0.18274521739130403,0.7336807396301848
12.49741,0.18550477761119427,0.7361390604697652
12.50856,0.1875217191404294,0.7380125137431286
12.5197,0.1897044827586202,0.7387130984507739
12.53085,0.19297017991004456,0.7387659420289838
12.542,0.1972257021489251,0.7384126286856564
12.55314,0.20150145927036459,0.7373822838580718
12.56429,0.20615089455272353,0.7359724537731149
12.57544,0.21100155422288855,0.7339007246376835
12.58658,0.2159561769115442,0.730777906046979
12.59773,0.2210529085457272,0.7278493103448289
12.60888,0.22556980509745128,0.7254348875562231
12.62003,0.23050744627686146,0.7232066916541732
12.63117,0.23533611194402773,0.7206668165917031
12.64232,0.24005388805597175,0.7179963118440761
12.65347,0.24545540729635157,0.7155291854072944
12.66461,0.2501942678660668,0.7124127636181907
12.67576,0.2541433283358317,0.7091219340329821
12.68691,0.2582049725137428,0.7059701699150411
12.69806,0.2619637431284355,0.7018677411294345
12.7092,0.26523071464267883,0.6969646526736626
12.72035,0.26927227886056965,0.6924996051974003
12.7315,0.2744869365317343,0.6882729435282356
12.74264,0.28029046976511784,0.6842422238880566
12.75379,0.2856071414292852,0.6803639980009999
12.76494,0.2900378960519738,0.6760556021989008
12.77608,0.29449563218390845,0.6712394252873568
12.78723,0.29907433783108506,0.6660325437281364
12.79838,0.30490588205897057,0.6600622438780611
12.80953,0.31137259870064943,0.653174192903548
12.82067,0.3162155972013991,0.6462165267366317
12.83182,0.3192417691154421,0.6400419940029983
12.84297,0.32106562718640674,0.6343754172913545
12.85411,0.32239898550724655,0.6280736531734139
12.86526,0.3245885357321342,0.6215160769615199
12.87641,0.32743377811094476,0.6150891704147939
12.88755,0.3303448925537231,0.608953088455773
12.8987,0.33274532733633183,0.6032371314342828
12.90985,0.33491426286856546,0.5976030184907546
12.921,0.33678392303848065,0.5924556471764127
12.93214,0.33964292853573214,0.5877032233883073
12.94329,0.3435561469265369,0.5828154622688666
12.95444,0.3479584507746127,0.5769787956021994
12.96558,0.3518988405797101,0.57052623688156
12.97673,0.354807246376812,0.5643836031984021
12.98788,0.3575796201899054,0.5584680109945034
12.99902,0.36054745627186424,0.5528389455272372
13.01017,0.36392473763118444,0.5472860819590212
13.02132,0.3670718940529737,0.54183571714143
13.03247,0.36986796601699157,0.5372953123438287
13.04361,0.3730011594202898,0.5332465217391307
13.05476,0.37816070464767576,0.5286744327836089
13.06591,0.38449036481759097,0.5231692503748138
13.07705,0.39063428285857016,0.517479860069966
13.0882,0.39669020989505166,0.5113485807096463
13.09935,0.40275554222888427,0.5053264717641194
13.11049,0.4092405547226378,0.4990830084957533
13.12164,0.4159236531734127,0.4918892653673173
13.13279,0.4216876711644168,0.4844167216391816
13.14394,0.4274045677161409,0.4767084757621201
13.15508,0.43355776611694025,0.469206976511745
13.16623,0.44000067466266796,0.4617154772613701
13.17738,0.44613210394802616,0.4538867466266874
13.18852,0.45176607196401825,0.44581035982009065
13.19967,0.4573684057971019,0.4369739380309852
13.21082,0.463065177411295,0.4282778110944533
13.22196,0.46871706646676703,0.4204107996002006
13.23311,0.4734378110944534,0.41293100949525285
13.24426,0.4775784707646179,0.40559973013493306
13.25541,0.4823994302848586,0.3976281859070464
13.26655,0.4880647226386813,0.38915246376811613
13.2777,0.49266359320339853,0.3804304047976013
13.28885,0.495569685157421,0.3716063518240881
13.29999,0.4986079210394798,0.3630873663168415
13.31114,0.5019770564717629,0.35521137931034474
13.32229,0.5053416341829075,0.34769011994002974
13.33343,0.5092156471764118,0.3406254622688653
13.34458,0.5133967016491756,0.3341150774612691
13.35573,0.5179331184407792,0.3270745427286355
13.36688,0.5227998300849573,0.31938055472263915
13.37802,0.5268604347826085,0.31168370814592755
13.38917,0.5291986856571711,0.30417382808595755
13.40032,0.5305444527736126,0.2971266016991505
13.41146,0.5321718890554714,0.29029106946526734
13.42261,0.534450464767617,0.28422102448775577
13.43376,0.5370620039980013,0.2792082358820587
13.4449,0.5395881809095451,0.2741124537731132
13.45605,0.5419860469765129,0.2686465567216389
13.4672,0.5441616841579214,0.26324699150424774
13.47835,0.5460251724137931,0.25810435782109004
13.48949,0.5475598300849567,0.25273172413793127
13.50064,0.5490736031984012,0.24730862568715645
13.51179,0.5509064967516238,0.2424336131934032
13.52293,0.5534442428785606,0.2378096151924036
13.53408,0.5571326836581704,0.2326658220889553
13.54523,0.5605849675162404,0.22705269365317346
13.55637,0.5630580809595196,0.22160655172413807
13.56752,0.5655871264367808,0.21658783108445745
13.57867,0.5686924787606202,0.21198545227386278
13.58982,0.5725197201399304,0.20750139430284853
13.60096,0.5764577761119439,0.2026595452273865
13.61211,0.5795492003998001,0.19792434282858595
13.62326,0.5818447526236882,0.19348070464767617
13.6344,0.5845741779110447,0.18960766116941546
13.64555,0.5879985457271366,0.18609776611694168
13.6567,0.591934117941029,0.1815099100449775
13.66784,0.5958997801099444,0.1761953023488255
13.67899,0.5991932333833072,0.1715828335832083
13.69014,0.6022941279360319,0.167935412293853
13.70129,0.606321949025487,0.165088180909545
13.71243,0.6112776711644184,0.1625916691654174
13.72358,0.6160038580709654,0.16005424787606218
13.73473,0.6198482858570714,0.1571684657671165
13.74587,0.622833088455772,0.15417134432783633
13.75702,0.62456916041979,0.15134382808595692
13.76817,0.6254697101449274,0.14855194402798583
13.77931,0.6262682958520736,0.1459962918540727
13.79046,0.627299055472264,0.1436706596701648
13.80161,0.6283026786606691,0.14150070964517733
13.81276,0.6283564267866065,0.14004440779610194
13.8239,0.6279889955022484,0.1396862918540731
13.83505,0.6288068765617185,0.1396402198900551
13.8462,0.630315422288855,0.13950737631184415
13.85734,0.6312381809095451,0.13928305347326334
13.86849,0.6319605647176413,0.1390690004997502
13.87964,0.6322897751124434,0.13916302348825577
13.89078,0.6326801499250372,0.13932200399800082
13.90193,0.634403558220889,0.13908893553223386
13.91308,0.636405452273863,0.13839703148425772
13.92423,0.6363148175912045,0.1380413893053473
13.93537,0.6337536131934034,0.13834443778110928
13.94652,0.6309549075462264,0.1385603898050971
13.95767,0.6291698450774602,0.13900240879560213
13.96881,0.6273693053473252,0.1405619390304847
13.97996,0.6256210094952518,0.1433388955522235
13.99111,0.6248195752123935,0.14690062968515735
14.00225,0.6243907946026979,0.15093513243378334
14.0134,0.6236558820589699,0.1549374912543728
14.02455,0.6222773863068468,0.1586427786106948
14.0357,0.619535492253874,0.16216229885057476
14.04684,0.6160111144427795,0.16548066466766642
14.05799,0.6135314042978527,0.16870550724637706
14.06914,0.6132704847576227,0.17220489255372323
14.08028,0.6134270014992512,0.17629061969015497
14.09143,0.6110687606196911,0.18100224887556216
14.10258,0.6069137781109456,0.18637321339330304
14.11372,0.6033568515742135,0.19166248375812053
14.12487,0.6004883508245883,0.19633168415792074
14.13602,0.5970613443278356,0.201081349325337
14.14717,0.5933687606196899,0.20618689655172376
14.15831,0.5912495802098943,0.21173565217391266
14.16946,0.5904159320339825,0.21773612193903014
14.18061,0.5891240729635173,0.22351611694152887
14.19175,0.586962293853073,0.22849428785607176
14.2029,0.5835514742628681,0.2330490254872563
14.21405,0.5793180609695147,0.2374778860569714
14.22519,0.5749100399800083,0.2412400049975011
14.23634,0.5694639030484746,0.2448768565717138
14.24749,0.5630696751624183,0.25001194402798566
14.25864,0.5575992203898054,0.2565280459770112
14.26978,0.553469210394804,0.26302920039980016
14.28093,0.548577061469267,0.26938747126436746
14.29208,0.5417144477761132,0.2758691804097952
14.30322,0.5348638030984513,0.2820215342328839
14.31437,0.5301210494752636,0.28778896551724187
14.32552,0.5265327736131943,0.2935187006496753
14.33666,0.5217111044477767,0.2995184557721141
14.34781,0.5154170014992514,0.3059946926536733
14.35896,0.5090527886056978,0.3129132933533236
14.37011,0.50309723638181,0.31977283858071
14.38125,0.49697000499750155,0.3260652823588205
14.3924,0.4902956371814091,0.33227500749625166
14.40355,0.48354188405797105,0.33841493753123436
14.41469,0.47727632683658155,0.3437997701149431
14.42584,0.472473888055972,0.34890033483258376
14.43699,0.4690641179410297,0.35418307346326816
14.44813,0.4658079060469769,0.36028824087956013
14.45928,0.4620990654672671,0.3678049975012492
14.47043,0.45843171414292866,0.375337596201899
14.48158,0.4552484957521239,0.3818400999500245
14.49272,0.4519432233883061,0.3877790004997501
14.50387,0.4477711094452779,0.3935856421789113
14.51502,0.4429213093453276,0.399710934532734
14.52616,0.43808193403298384,0.40653364817591253
14.53731,0.4337385307346331,0.41322483258370846
14.54846,0.42938606696651693,0.4196560769615199
14.5596,0.4244120289855075,0.427055537231385
14.57075,0.4191133933033488,0.4348498550724641
14.5819,0.4140427136431789,0.441715247376312
14.59305,0.40973679660169937,0.4479632633683164
14.60419,0.40632771614192964,0.45384976011994044
14.61534,0.40343940029985037,0.4589385157421291
14.62649,0.4007717791104451,0.4644518640679662
14.63763,0.3980666816591705,0.4715662718640679
14.64878,0.3953413493253375,0.47862679660169916
14.65993,0.3921984757621191,0.4852528485757122
14.67107,0.38834129935032463,0.49307799100449773
14.68222,0.3855615442278858,0.5012719890054973
14.69337,0.3844361719140435,0.5076283908045978
14.70452,0.38273964517741205,0.5121782008995504
14.71566,0.3794215092453779,0.5163455372313844
14.72681,0.3761416141929042,0.5210998150924537
14.73796,0.37379494252873574,0.5264043978010996
14.7491,0.37088865067466303,0.5313865417291349
14.76025,0.36607272363818116,0.5364025437281355
14.7714,0.36004119940029966,0.5424742828585701
14.78254,0.35428126436781593,0.5487929085457264
14.79369,0.3496161569215392,0.5544313543228371
14.80484,0.34715380809595264,0.5590682208895548
14.81599,0.34690182408795645,0.562414152923537
14.82713,0.34657533733133505,0.5652567616191894
14.83828,0.3433813443278364,0.5686781059470261
14.84943,0.33663284357821094,0.5720592853573209
14.86057,0.3299910094952529,0.5746038780609692
14.87172,0.32376136931534283,0.5770831434282868
14.88287,0.31742387806097005,0.5801593253373323
14.89401,0.31104544227886133,0.5825339680159924
14.90516,0.3040102098950528,0.5845262118940547
14.91631,0.29571510744627694,0.5885070414792615
14.92746,0.28792997001499243,0.5943641879060477
14.9386,0.28236149925037485,0.6003095352323841
14.94975,0.27849307846076987,0.6055870514742636
14.9609,0.2750543328335837,0.6102036331834093
14.97204,0.27179478760619774,0.6144694902548732
14.98319,0.2694305047476261,0.6174517191404303
14.99434,0.2685426886556717,0.617502203898051
15.00548,0.2687211894052972,0.6156671114442785
15.01663,0.2680713743128436,0.6153071814092963
15.02778,0.2650501449275358,0.6182601299350335
15.03893,0.26022154422788574,0.6228193353323346
15.05007,0.255052193903048,0.627181524237881
15.06122,0.2515486706646673,0.6312165767116444
15.07237,0.25086453773113454,0.6356240129935038
15.08351,0.25026699650174944,0.6415599050474765
15.09466,0.24921347826087006,0.6489092103948033
15.10581,0.248184942528736,0.6552969115442283
15.11695,0.24800430284857597,0.6597859470264865
15.1281,0.24806017491254415,0.6628611894052971
15.13925,0.24770270364817626,0.665078870564717
15.1504,0.24687365317341373,0.6675935232383803
15.16154,0.2452797151424292,0.671012148925537
15.17269,0.24317090954522774,0.6741555122438784
15.18384,0.2421364967516248,0.6762463368315841
15.19498,0.24255519240379841,0.6781462968515746
15.20613,0.24299337831084472,0.6811624837581207
15.21728,0.24193998000999514,0.6856974512743632
15.22842,0.23894255372313855,0.6906278460769615
15.23957,0.2353390004997501,0.6943262618690659
15.25072,0.23275409295352334,0.6968177211394309
15.26187,0.23066187406296854,0.7000950424787613
15.27301,0.2284575362318838,0.7044148325837082
15.28416,0.22722378810594665,0.7082577311344327
15.29531,0.22745210894552684,0.7109826686656674
15.30645,0.22699325837081416,0.712650859570215
15.3176,0.2242060069965015,0.713600694652674
15.32875,0.22073035482258854,0.7148480509745136
15.33989,0.21797608195902027,0.7168109545227399
15.35104,0.2161886506746624,0.7185568765617211
15.36219,0.2147783158420785,0.7192007896051995
15.37334,0.21324296851574184,0.7190790704647698
15.38448,0.21176616691654127,0.7189092503748143
15.39563,0.2104674712643676,0.7189477511244396
15.40678,0.20870306346826553,0.7194390454772621
15.41792,0.2058481859070462,0.7209480409795103
15.42907,0.201555612193903,0.7236413643178404
15.44022,0.19681501249375316,0.7263071564217886
15.45136,0.19322141429285372,0.727518995502248
15.46251,0.19105190904547753,0.7274409995002495
15.47366,0.18885750124937556,0.7267773813093454
15.48481,0.1854907896051975,0.7258378860569716
15.49595,0.18159175412293846,0.7255591554222899
15.5071,0.17754460769615169,0.726748715642179
15.51825,0.17384187906046958,0.7286316941529231
15.52939,0.17162699650174912,0.7297606596701637
15.54054,0.17020700649675147,0.7301694952523725
15.55169,0.16684373813093442,0.730759330334832
15.56283,0.16168330834582723,0.7311383308345815
15.57398,0.15763155922038977,0.7312749225387304
15.58513,0.15597685657171398,0.7321615642178918
15.59628,0.15546371814092944,0.7335087306346835
15.60742,0.15552239880059962,0.7346558120939534
15.61857,0.15692786106946538,0.7366702098950532
15.62972,0.16054685157421292,0.7398561019490262
15.64086,0.16594130934532716,0.7421629985007502
15.65201,0.17217868065967004,0.7430178560719644
15.66316,0.17810991004497748,0.7444692803598199
15.6743,0.18231106946526754,0.7476453673163419
15.68545,0.1842877611194404,0.7516440779610194
15.6966,0.1840088955522241,0.755240779610194
15.70775,0.18241898550724656,0.7578998000999485
15.71889,0.17997428285857067,0.7599308195902043
15.73004,0.17675773613193405,0.7617291054472758
15.74119,0.17346708145927037,0.7632649325337328
15.75233,0.17096591204397815,0.7643630784607695
15.76348,0.1705585807096453,0.764881549225388
15.77463,0.17353079960019993,0.765180574712645
15.78577,0.17881332833583197,0.7663183908045988
15.79692,0.18393371314342816,0.769030319840081
15.80807,0.18824714642678653,0.7729189055472276
15.81922,0.1919514242878561,0.7772618990504763
15.83036,0.19391259870064967,0.781288160919541
15.84151,0.19206942528735618,0.7836005197401292
15.85266,0.1850707096451771,0.7835316691654165
15.8638,0.175284927536232,0.7827374362818584
15.87495,0.16661930534732625,0.7829340979510234
15.8861,0.16071878060969502,0.7842584857571209
15.89724,0.157171219390305,0.7862998500749626
15.90839,0.1553787356321841,0.7886843378310847
15.91954,0.15608171414292868,0.7908784507746147
15.93069,0.1594057321339332,0.7918448775612217
15.94183,0.16434715642178932,0.7904129185407314
15.95298,0.16901014992503754,0.7868234732633702
15.96413,0.1714783008495752,0.7825299000499767
15.97527,0.17233830584707627,0.7788863168415804
15.98642,0.17161677161419295,0.776660119940032
15.99757,0.16670290854572706,0.7762750724637693
16.00871,0.16015778110944542,0.7782399600199909
16.01986,0.15380406796601717,0.7823482058970526
16.03101,0.14820947026486786,0.7862988905547238
16.04216,0.14470018490754633,0.786998640679661
16.0533,0.14369815592203902,0.7841368415792105
16.06445,0.1443219490254873,0.7810092503748117
16.0756,0.14660794602698685,0.7813695002498745
16.08674,0.1519906546726639,0.7850720689655163
16.09789,0.15977336831584224,0.7878986756621685
16.10904,0.16647096951524235,0.7875344327836072
16.12018,0.17181445277361315,0.7860531834082948
16.13133,0.17578625187406285,0.7851382858570718
16.14248,0.17617543728135932,0.7839556921539235
16.15363,0.17365152923538232,0.7830768315842085
16.16477,0.17071351324337833,0.7852030034982515
16.17592,0.16905103948025985,0.7912172913543238
16.18707,0.16913041479260388,0.7979329285357335
16.19821,0.16983385307346333,0.8015328785607213
16.20936,0.17203230884557713,0.8017334082958534
16.22051,0.17942551224387784,0.8004992603698154
16.23165,0.18874948525737106,0.7985934532733638
16.2428,0.1960162318840576,0.7952734432783606
16.25395,0.2010592303848071,0.7915372513743133
16.2651,0.20245647176411752,0.7900880459770123
16.27624,0.19915403798100925,0.7910240079960024
16.28739,0.19256455272363798,0.7913417941029491
16.29854,0.1888086756621687,0.7889469865067475
16.30968,0.18894763618190893,0.7851366116941545
16.32083,0.18887356321839074,0.7829564467766132
16.33198,0.18594664167916042,0.7827649525237391
16.34312,0.18144181409295349,0.7821989055472277
16.35427,0.17928772613693156,0.7807706496751627
16.36542,0.18127487256371813,0.7804746926536749
16.37657,0.1846888055972013,0.7820577761119452
16.38771,0.18741470264867569,0.7832341329335348
16.39886,0.19076791104447788,0.7810619290354837
16.41001,0.19628917541229393,0.777720939530236
16.42115,0.20412781609195413,0.7791831184407806
16.4323,0.21050921539230386,0.786586306846578
16.44345,0.20896812093953024,0.7934397251374325
16.45459,0.2010983458270867,0.7939044477761135
16.46574,0.19513194402798595,0.7889794652673673
16.47689,0.1896394152923537,0.7819275612193913
16.48804,0.18324874062968527,0.7749164717641195
16.49918,0.18191235882058984,0.7704469165417307
16.51033,0.18770448775612214,0.770723203398302
16.52148,0.19188766616691658,0.7751031834082965
16.53262,0.18959069465267392,0.7808743778110951
16.54377,0.18535463268365854,0.785873803098451
16.55492,0.1888143528235887,0.7892481109445273
16.56606,0.20005358820589725,0.7910746676661662
16.57721,0.2115107896051974,0.7908017641179401
16.58836,0.21871883058470787,0.7869436081959014
16.59951,0.22238040979510248,0.7790772913543224
16.61065,0.2260405247376312,0.7705365417291348
16.6218,0.23326668665667188,0.7687817341329327
16.63295,0.2456527786106951,0.7788900699650179
16.64409,0.2577930784607701,0.795857951024487
16.65524,0.26641281859070515,0.8091181059470255
16.66639,0.27741515742128997,0.8153586706646658
16.67753,0.2900716441779115,0.8200043978010989
16.68868,0.2984049875062473,0.8300143678160917
16.69983,0.31417198400799623,0.8489421389305344
16.71098,0.34351372313843126,0.8729353373313341
16.72212,0.3754530134932534,0.8942928385807097
16.73327,0.40429243378310825,0.9118978210894554
16.74442,0.4334206696651676,0.9329650674662677
16.75556,0.4638180559720142,0.9637007146426796
16.76671,0.49166910044977535,0.9989639630184913
16.77786,0.5147652423788106,1.028537086456772
16.789,0.5279290904547727,1.0454442028985522
16.80015,0.533235452273863,1.0504667016491764
16.8113,0.5456221839080457,1.0507397551224378
16.82245,0.5696842628685661,1.0512774412793595
16.83359,0.5971925137431292,1.0537873513243368
16.84474,0.614830374812595,1.059966756621688
16.85589,0.6158759120439795,1.0642992503748112
16.86703,0.6101278060969523,1.0575633433283353
16.87818,0.6062659870064971,1.0442357271364313
16.88933,0.6051370914542723,1.0368097301349326
16.90048,0.6093763918040971,1.0404235782108937
16.91162,0.618948730634681,1.050073233383307
16.92277,0.6287059420289846,1.0539301499250355
16.93392,0.6428462868565712,1.0441844577711126
16.94506,0.6546184907546224,1.0251803048475765
16.95621,0.6560723988006002,1.000332748625687
16.96736,0.6541160369815096,0.9663974462768609
16.9785,0.6574353323338338,0.9229338730634667
16.98965,0.6689170114942529,0.8801720839580185
17.0008,0.6820203898050965,0.8515888205897042
17.01195,0.6864214692653664,0.8431407896051967
17.02309,0.6776804447776096,0.8493175712143916
17.03424,0.6536860519740116,0.8590936581709133
17.04539,0.6343211244377801,0.8650534932533727
17.05653,0.6248041529235371,0.864354657671163
17.06768,0.6263801549225382,0.8548102298850562
17.07883,0.6368457271364321,0.8414616941529223
17.08997,0.6494425587206402,0.8359503998000994
17.10112,0.6652693403298356,0.8372051124437774
17.11227,0.6795778060969515,0.8330466116941522
17.12342,0.6838530384807588,0.8180889855072456
17.13456,0.6819154572713632,0.793621969015491
17.14571,0.6740518790604682,0.7642766166916533
17.15686,0.6537281709145424,0.7390268465767111
17.168,0.6323555472263881,0.7265369415292353
17.17915,0.6215155322338852,0.7325160169915045
17.1903,0.6172096751624211,0.756705312343828
17.20144,0.6086635632183921,0.7848639230384813
17.21259,0.5965846476761625,0.8018906646676667
17.22374,0.5978417691154416,0.8027232533733148
17.23489,0.632685697151423,0.7899799950024999
17.24603,0.6971750774612692,0.7750630134932543
17.25718,0.7553699350324831,0.770806001999002
17.26833,0.7729407246376796,0.7782702798600709
17.27947,0.7706623638180904,0.7932443978011005
17.29062,0.7672143728135932,0.8097851474262874
17.30177,0.7659629935032475,0.8174399650174915
17.31291,0.7674945627186405,0.8110353373313339
17.32406,0.7782187656171906,0.804800594702649
17.33521,0.8187068065967023,0.8213387756121934
17.34636,0.9220941229385314,0.8850104697651172
17.3575,1.0741420089955036,1.0020891554222888
17.36865,1.181072428785609,1.1213700599700138
17.3798,1.223871464267867,1.2092150074962518
17.39094,1.2520107496251878,1.2757516141929033
17.40209,1.2725600699650175,1.315823778110944
17.41324,1.2931856771614172,1.333507861069466
17.42438,1.3280492103948018,1.3382200049975004
17.43553,1.3718160819590202,1.3305319890054976
17.44668,1.389491139430285,1.323066821589206
17.45783,1.3682738130934542,1.3269133233383306
17.46897,1.3426247576211916,1.3349998350824581
17.48012,1.3552833783108449,1.3407058170914534
17.49127,1.402490894552723,1.3489996051974011
17.50241,1.4433699000499758,1.3699689905047485
17.51356,1.4713756871564228,1.4034568265867073
17.52471,1.4958424937531232,1.4461433533233383
17.53585,1.5070304497751124,1.4927628285857077
17.547,1.4963700799600204,1.5244520289855075
17.55815,1.467974652673664,1.5251291404297849
17.5693,1.4087026886556733,1.4721739630184891
17.58044,1.3106239980010004,1.3552476461769123
17.59159,1.243751109445277,1.2349981609195388
17.60274,1.2223123688155928,1.1548328385807092
17.61388,1.2068669815092465,1.0977953373313367
17.62503,1.2049957771114463,1.054890234882558
17.63618,1.2117036681659201,1.0159454722638677
17.64732,1.2037945577211402,0.9907044027986008
17.65847,1.1733678460769619,0.9975307946026982
17.66962,1.137097451274362,1.0245701899050474
17.68077,1.1118171064467741,1.0522400749625183
17.69191,1.0907164767616186,1.0742514192903545
17.70306,1.0560461519240376,1.0909243078460773
17.71421,1.0128423938030968,1.0955967316341844
17.72535,0.9827258870564711,1.07689431784108
17.7365,0.9685402148925532,1.0401675712143927
17.74765,0.9591293503248373,0.9984025037481258
17.75879,0.9687015542228882,0.9665371414292856
17.76994,1.0139775962018993,0.9612224287856065
17.78109,1.0764977761119439,0.9864671364317845
17.79224,1.1360353123438283,1.038477381309346
17.80338,1.2133736181909032,1.1155374812593697
17.81453,1.292279865067466,1.1835471464267866
17.82568,1.3183131734132931,1.2016997851074473
17.83682,1.317300929535233,1.1950221389305355
17.84797,1.320528245877063,1.187779780109946
17.85912,1.341501119440281,1.185466766616693
17.87026,1.3619825487256387,1.1726108745627195
17.88141,1.3726922538730648,1.152669330334834
17.89256,1.3893566366816614,1.1321496901549266
17.90371,1.4246367916041995,1.1154400099950033
17.91485,1.4849996901549238,1.1139032233883048
17.926,1.5886674212893557,1.1386482358820582
17.93715,1.7173376011993995,1.2076685657171418
17.94829,1.78233656171914,1.2611594902548717
17.95944,1.7930932533733142,1.283021469265365
17.97059,1.7805972713643206,1.2817869915042432
17.98173,1.767431399300353,1.2614058120939495
17.99288,1.7467187056471785,1.223248070964513
18.00403,1.7071355922039007,1.1713271664167877
18.01518,1.634210644677663,1.108112188905547
18.02632,1.5201621539230419,1.032376776611692
18.03747,1.4057879810094986,0.9660822988505737
18.04862,1.3540260569715143,0.9414711194402785
18.05976,1.3344113493253373,0.9373173463268359
18.07091,1.3188491854072975,0.9427971814092949
18.08206,1.3078658670664667,0.9591246476761609
18.0932,1.3272128285857063,0.9886499150424786
18.10435,1.375820889555222,1.019083023488256
18.1155,1.4332751424287857,1.0452382008995513
18.12665,1.4872009795102443,1.052797426286857
18.13779,1.5083791554222883,1.0265391054472774
18.14894,1.458895062468764,0.966235437281361
18.16009,1.3826861719140415,0.858293308345828
18.17123,1.3917874762618678,0.7836372563718141
18.18238,1.4715761269365333,0.752654487756121
18.19353,1.579350494752626,0.7413768865567201
18.20467,1.677009250374815,0.746011714142927
18.21582,1.7127306346826598,0.7516564217891044
18.22697,1.6896206796601714,0.7473260419790099
18.23812,1.6595717091454294,0.7373611644177912
18.24926,1.6436532933533252,0.7260364667666166
18.26041,1.6310523588205894,0.7139793003498253
18.27156,1.6296730684657685,0.72425543728136
18.2827,1.6876155622188926,0.7818673863068473
18.29385,1.82606535232384,0.8255286006996508
18.305,2.021671039480262,0.8348379510244881
18.31614,2.4125542678660676,0.9291388305847083
18.32729,2.7311741929035507,1.1567029935032482
18.33844,2.8013955822089005,1.2833147876061972
18.34959,2.7674666216891586,1.3515326036981514
18.36073,2.7467045877061516,1.4280603898050983
18.37188,2.749563718140932,1.4787842778610696
18.38303,2.7414101899050505,1.495527516241879
18.39417,2.71968023488256,1.4875745677161425
18.40532,2.6999315092453755,1.4834750924537734
18.41647,2.682252248875561,1.5049493303348331
18.42761,2.6756998750624663,1.5233197901049471
18.43876,2.7050225787106448,1.5349309845077461
18.44991,2.7422160019989996,1.5617746926536744
18.46106,2.7713966266866543,1.5887419890054995
18.4722,2.8016560869565192,1.6064660319840116
18.48335,2.8424977461269343,1.610555517241384
18.4945,2.881222888555719,1.589709090454777
18.50564,2.8625696101948996,1.5270723088455824
18.51679,2.73938790104947,1.474116266866571
18.52794,2.5213537431284325,1.4420229535232427
18.53908,2.0996721739130453,1.3155073413293374
18.55023,1.7636513093453283,1.0446117741129415
18.56138,1.6557892853573213,0.8604473313343316
18.57253,1.6241674512743645,0.7427316941529222
18.58367,1.5678959870064992,0.6423482608695635
18.59482,1.5054344427786148,0.5806587056471753
18.60597,1.4627210444777654,0.5668127286356817
18.61711,1.426471289355326,0.5805525937031482
18.62826,1.3796062268865594,0.5953795852073966
18.63941,1.3265272263868084,0.5922525587206404
18.65055,1.2598746726636674,0.5878548725637195
18.6617,1.1953662718640672,0.5966712143928055
18.67285,1.1630489705147418,0.5984814692653683
18.684,1.1464248975512257,0.5979824387806099
18.69514,1.1268979410294848,0.5983462368815601
18.70629,1.1060406896551704,0.6043261919040485
18.71744,1.0908180609695157,0.6097836231884061
18.72858,1.0848222038980506,0.6076160069965013
18.73973,1.0865189855072455,0.6010138130934521
18.75088,1.0811948225887058,0.5962184257871053
18.76202,1.0552881309345326,0.5948447226386789
18.77317,1.0134552123938025,0.6015057071464245
18.78432,0.9977760719640172,0.6193938080959503
18.79547,1.013407501249375,0.6501849925037472
18.80661,1.0488850074962524,0.6948639930034978
18.81776,1.1098062268865567,0.7481554522738626
18.82891,1.2120644727636185,0.7852971014492757
18.84005,1.3382095152423794,0.7994009845077461
18.8512,1.4799586156921545,0.8309865467266357
18.86235,1.559078310844578,0.8686633433283352
18.87349,1.5885059720139931,0.8935396401799087
18.88464,1.594379160419789,0.8991591604197889
18.89579,1.594481889055472,0.8951190854572711
18.90694,1.617980019990004,0.8929841679160415
18.91808,1.6937164967516238,0.9039327736131934
18.92923,1.7878270564717647,0.9308696801599201
18.94038,1.8523917891054476,0.9615700749625191
18.95152,1.8724523138430784,0.9903248775612203
18.96267,1.8958403698150925,1.0364733883058483
18.97382,1.9461688655672156,1.1086972763618201
18.98496,1.9796604897551227,1.188199130434784
18.99611,1.9798266716641681,1.2551693603198404
19.00726,1.998104462768616,1.3194982308845584
19.01841,2.028491254372815,1.3632927386306843
19.02955,2.0294826586706654,1.356420969515242
19.0407,1.9929844127936043,1.3091440729635193
19.05185,1.908578715642177,1.2647855522238893
19.06299,1.7845390704647648,1.2418451124437782
19.07414,1.6297754822588684,1.2087901999000494
19.08529,1.544858695652172,1.193757356321837
19.09643,1.5479648125937016,1.2204408195902046
19.10758,1.575017486256871,1.2495324487756116
19.11873,1.614944962518742,1.2668418190904547
19.12988,1.672016811594203,1.2966240879560218
19.14102,1.7192250324837604,1.3556526936531745
19.15217,1.750037061469267,1.4315257471264384
19.16332,1.757111939030487,1.5275547626186912
19.17446,1.8041811344327854,1.6319371464267876
19.18561,1.9220228835582218,1.7265202048975548
19.19676,2.0556453773113468,1.759727126436784
19.2079,2.144436466766619,1.7113175912043992
19.21905,2.1879680009995033,1.6390624687656177
19.2302,2.17272846576712,1.5739130234882563
19.24135,2.1185195452273904,1.5239439880059986
19.25249,2.0830044777611225,1.509047806096952
19.26364,2.0717760019989986,1.526278555722139
19.27479,2.0710207296351832,1.556073348325838
19.28593,2.0757667016491763,1.5806740029985016
19.29708,2.07952663668166,1.5866008895552248
19.30823,2.0761000749625205,1.5613621289355326
19.31937,2.0703022538730633,1.516839670164918
19.33052,2.0865401849075442,1.49744904047976
19.34167,2.084659945027487,1.499300299850075
19.35282,2.02067796101949,1.4799329635182414
19.36396,1.9084713243378304,1.4171474112943514
19.37511,1.788583743128434,1.3219562218890535
19.38626,1.7210882558720624,1.2038104097951
19.3974,1.6565777611194383,1.080722423788107
19.40855,1.5116208395802082,0.9543796801599211
19.4197,1.317042073963018,0.869002788605698
19.43084,1.1837171814092968,0.8637008295852082
19.44199,1.1432011944027982,0.9012031834082969
19.45314,1.1503699000499756,0.9335850974512757
19.46429,1.1681244877561234,0.9635678660669676
19.47543,1.2127646976511766,1.0154654422788618
19.48658,1.37413006996502,1.122003313343329
19.49773,1.4614817091454282,1.1543952673663187
19.50887,1.4813427536231896,1.1285057171414317
19.52002,1.497709350324839,1.0951060269865087
19.53117,1.5145053173413319,1.060002423788107
19.54231,1.5188520589705155,1.0211039430284838
19.55346,1.5223415692153952,0.9901950024987484
19.56461,1.5292536531734167,0.9676661669165404
19.57576,1.5423661119440306,0.9533007396301846
19.5869,1.5517315642178926,0.9437219490254874
19.59805,1.553346701649176,0.9430547626186913
19.6092,1.5389015442278842,0.9487352323838084
19.62034,1.5224285657171417,0.9617957571214405
19.63149,1.5227371964017988,0.9841003048475774
19.64264,1.5410675662168904,1.0183490454772623
19.65378,1.5489716591704121,1.066633508245877
19.66493,1.5345725837081434,1.116280649675165
19.67608,1.536871414292852,1.178693463268366
19.68723,1.6476434082958495,1.2889400949525223
19.69837,1.8442081709145397,1.3979867816091935
19.70952,1.9001547376311838,1.3534649075462235
19.72067,1.9466963568215883,1.3128002398800573
19.73181,2.0268360819590203,1.3333012643678135
19.74296,2.1016673113443285,1.39172661169415
19.75411,2.142231879060469,1.4627441329335293
19.76525,2.115092223888055,1.5093950424787568
19.7764,2.0407972613693164,1.517113593203396
19.78755,1.973415132433785,1.5061227736131912
19.7987,1.9359853223388317,1.4994831784107927
19.80984,1.9202336631684158,1.5065408645677152
19.82099,1.9248984457771117,1.5239112893553222
19.83214,1.9537039880059972,1.5452993453273354
19.84328,2.000790594702648,1.5641356871564214
19.85443,2.056824022988506,1.5842865917041467
19.86558,2.1054845377311326,1.6080212143928025
19.87672,2.122778150924538,1.6059524387806106
19.88787,2.129785187406297,1.58616707646177
19.89902,2.122915407296354,1.5530048775612206
19.91017,2.031719660169915,1.4767715642178925
19.92131,1.832318030984506,1.3686177611194414
19.93246,1.6439792553723116,1.3358962018990512
19.94361,1.5348898400799578,1.35844820089955
19.95475,1.4704637081459269,1.3743838680659672
19.9659,1.4195678660669655,1.3563525837081454
19.97705,1.3800404297851068,1.3195982158920538
19.98819,1.3634866616691643,1.2961931784107932
19.99934,1.3644909895052453,1.3041528485757117
20.01049,1.3884546726636657,1.3369273063468252
20.02164,1.433746091954021,1.352042313843076
20.03278,1.4585501399300334,1.3357514942528712
20.04393,1.4533187506246872,1.2984991454272836
20.05508,1.4199357721139416,1.2597781409295337
20.06622,1.3600004697651145,1.2272188655672147
20.07737,1.3010150324837568,1.1852862118940526
20.08852,1.292379270364817,1.1211703398300856
20.09966,1.3776011044477767,1.0666795352323846
20.11081,1.5077185107446276,1.0304788255872077
20.12196,1.600766016991505,0.9949017841079476
20.13311,1.648779690154922,0.9503818540729648
20.14425,1.6780836831584207,0.9080706846576718
20.1554,1.7083253623188397,0.8759411194402799
20.16655,1.7275302648675661,0.840144877561219
20.17769,1.7275659520239885,0.8013628835582198
20.18884,1.7308114592703643,0.7657618990504742
20.19999,1.777524017991004,0.7407466116941512
20.21113,1.883696271864067,0.7218594052973497
20.22228,1.999059775112443,0.6873985607196389
20.23343,2.073504732633681,0.6367119690154907
20.24458,2.0927888455772106,0.6087457421289336
20.25572,2.1102728085957017,0.6194475212393794
20.26687,2.1533291304347784,0.6709769765117435
20.27802,2.221057251374306,0.7385832483758117
20.28916,2.2992192403798035,0.7910246476761617
20.30031,2.353172543728133,0.8129000549725133
20.31146,2.3545156071964004,0.8233568365817082
20.3226,2.286449610194901,0.8375925537231376
20.33375,2.1838995102448715,0.8728155572213885
20.3449,2.1344396651674122,0.94842620189905
20.35605,2.0941731634182856,0.9936126836581708
20.36719,2.0396765367316307,0.9992701749125432
20.37834,1.9722755222388761,0.9849309495252371
20.38949,1.9126631234382738,0.9725829785107446
20.40063,1.861957526236876,0.9707189355322335
20.41178,1.8282177361319287,0.9930708945527237
20.42293,1.7920637481259336,1.0308226286856568
20.43407,1.7047729035482238,1.0443989555222388
20.44522,1.6199535082458743,1.0607550724637673
20.45637,1.5730265917041466,1.0901735682158906
20.46752,1.6077212743628182,1.1405304647676155
20.47866,1.7914972713643182,1.2270292803598204
20.48981,1.9686949975012489,1.2626160119940026
20.50096,2.073716451774111,1.2351390654672663
20.5121,2.124744817591202,1.1911603548225884
20.52325,2.1454441279360323,1.176282813593204
20.5344,2.14023404797601,1.180744117941028
20.54554,2.125604922538729,1.1823566516741637
20.55669,2.1088927686156937,1.1535617541229382
20.56784,2.089128910544729,1.081817561219388
20.57899,2.103543893053472,1.029826416791602
20.59013,2.1363896701649163,1.005128665667165
20.60128,2.1562693403298328,1.003783208395801
20.61243,2.1634568815592177,1.0253030984507736
20.62357,2.167124767616189,1.0518455622188891
20.63472,2.146873613193403,1.0580334332833572
20.64587,2.104200364817586,1.0473299600199895
20.65701,2.0996782458770595,1.0576448975512234
20.66816,2.126029525237375,1.0643915642178912
20.67931,2.1678732033982953,1.054261624187906
20.69046,2.1578968415792046,1.0180722888555713
20.7016,1.9970207096451715,0.9346395002498751
20.71275,1.8155581009495203,0.8784466966516737
20.7239,1.6802449575212366,0.8704823688155915
20.73504,1.5934357521239364,0.8858089755122429
20.74619,1.5385507896051969,0.8934416441779102
20.75734,1.5031495102448775,0.8829915792103941
20.76848,1.4825168715642179,0.8577639230384816
20.77963,1.457570864567716,0.8205769615192408
20.79078,1.401375782108945,0.7773614042978519
20.80193,1.329267831084458,0.7528742628685655
20.81307,1.282274572713645,0.7588787256371821
20.82422,1.2809485557221398,0.7772453473263372
20.83537,1.2996381209395331,0.7818156771614201
20.84651,1.3122590304847592,0.7657523488255875
20.85766,1.316741889055472,0.7394823088455774
20.86881,1.3181508295852058,0.712271019490255
20.87995,1.3093833883058472,0.6917983908045968
20.8911,1.282188340829585,0.6874177461269358
20.90225,1.2857668715642172,0.7421468515742121
20.9134,1.3643296151924027,0.8656270864567708
20.92454,1.404184182908546,0.9410393203398284
20.93569,1.4095005347326355,0.9715077611194388
20.94684,1.4000997451274377,0.9869823338330821
20.95798,1.36954355322339,1.001467881059469
20.96913,1.338418630684659,1.0217384207896045
20.98028,1.329170864567716,1.0514321639180406
20.99142,1.3404870714642678,1.0854553923038461
21.00257,1.3593828935532228,1.1183469565217379
21.01372,1.379066971514242,1.1531972863568205
21.02487,1.3965556021988998,1.191155782108945
21.03601,1.4007879560219887,1.229712428785608
21.04716,1.3963538530734616,1.2650550924537751
21.05831,1.3968779910044962,1.3043088705647194
21.06945,1.4193244927536222,1.3597264367816102
21.0806,1.4401365817091445,1.3995048525737137
21.09175,1.448784627686156,1.416961129435281
21.1029,1.4471115842078972,1.425397531234381
21.11404,1.4334269315342334,1.4184282908545716
21.12519,1.3627169815092472,1.350879395302349
21.13634,1.2192811994002992,1.209147946026987
21.14748,1.1399416291854063,1.1275923088455775
21.15863,1.1339374312843566,1.109581984007996
21.16978,1.177977816091953,1.1236272063968025
21.18092,1.2544071464267854,1.145011669165419
21.19207,1.3165064117941034,1.1521187056471764
21.20322,1.3397977811094457,1.1425494652673658
21.21437,1.333686951524237,1.1346620689655182
21.22551,1.3307940079960017,1.1423366216891582
21.23666,1.3409417541229396,1.1452867266366824
21.24781,1.3545637331334346,1.1112465767116446
21.25895,1.3629892453773116,1.054929295352324
21.2701,1.3577948875562218,0.9947978610694648
21.28125,1.3362069065467275,0.936913998000999
21.29239,1.3051431534232887,0.8763627336331828
21.30354,1.2881269265367308,0.8477425587206388
21.31469,1.285251254372814,0.8578275112443777
21.32584,1.2790431534232882,0.8821493903048482
21.33698,1.305171549225387,0.9162942178910548
21.34813,1.3900963568215874,0.9626509395302356
21.35928,1.5089200399800073,1.0237596501749129
21.37042,1.613445457271364,1.0773096551724137
21.38157,1.6708936331834092,1.1125812493753122
21.39272,1.6876198100949547,1.1262047026486752
21.40386,1.6915684757621217,1.1401207196401784
21.41501,1.7265320039980034,1.185424642678661
21.42616,1.8063502448775637,1.271319885057471
21.43731,1.8829689505247396,1.3402690254872542
21.44845,1.9390788955522247,1.3703688155922025
21.4596,2.028599335332334,1.404725842078962
21.47075,2.2004108145927046,1.4774718840579726
21.48189,2.419177116441778,1.5564411794102966
21.49304,2.5719678910544714,1.595595507246379
21.50419,2.6565908595702106,1.6144352973513256
21.51533,2.6874647526236815,1.6275383058470763
21.52648,2.691728920539723,1.6293530184907543
21.53763,2.6947483058470683,1.62155692153923
21.54878,2.716153333333329,1.6163614592703668
21.55992,2.7269196301849017,1.6213661469265372
21.57107,2.714780984507742,1.641538535732134
21.58222,2.7091009645177406,1.6719592653673168
21.59336,2.7411173213393303,1.7083561169415296
21.60451,2.767455592203896,1.7269601449275362
21.61566,2.7450449875062453,1.7216838180909555
21.6268,2.6678744477761103,1.6893118740629685
21.63795,2.574341099450276,1.6256851324337849
21.6491,2.4963894852573745,1.5295721839080445
21.66025,2.47139138930535,1.4428845677161424
21.67139,2.4832786306846586,1.3798721839080457
21.68254,2.4556524387806102,1.3122316491754131
21.69369,2.3288771314342824,1.2329031484257877
21.70483,2.1405059370314805,1.1578440029985024
21.71598,2.009265842078957,1.1213433883058481
21.72713,1.9427740279860057,1.094078615692154
21.73827,1.9267853173413247,1.070675582208897
21.74942,1.9383209445277316,1.0628045177411312
21.76057,1.9551184857571169,1.0727852773613198
21.77172,1.9599706896551685,1.0927959620189913
21.78286,1.9414636681659125,1.1096851174412787
21.79401,1.8797149675162372,1.1013982608695656
21.80516,1.7685970414792562,1.0601571164417787
21.8163,1.6190394802598682,0.9893671464267858
21.82745,1.5052102298850594,0.9181279860069963
21.8386,1.4681308595702158,0.8700342378810606
21.84974,1.4993204297851088,0.8505707796101963
21.86089,1.5437502398800624,0.8517229085457286
21.87204,1.5577285757121482,0.86342063468266
21.88319,1.524890864567719,0.8764499100449784
21.89433,1.4564192953523245,0.8837278360819604
21.90548,1.3776539080459773,0.881338010994504
21.91663,1.3238500049975008,0.8687408395802112
21.92777,1.3004182058970495,0.864170229885058
21.93892,1.2990333783108445,0.8812458620689666
21.95007,1.2988001649175434,0.9229494102948537
21.96121,1.2856536081959038,0.9658353173413308
21.97236,1.2600151274362839,0.9889780659670165
21.98351,1.252702783608197,0.9915783908045983
21.99466,1.263074102948527,0.9801817291354332
22.0058,1.2777067166416785,0.9626452273863064
22.01695,1.2808484357821095,0.9368678210894549
22.0281,1.2727772013993015,0.9077333733133433
22.03924,1.2658264167916056,0.8873043828085956
22.05039,1.2718403798100955,0.8901369565217391
22.06154,1.2902506496751633,0.9100290054972512
22.07268,1.3066540979510257,0.9248665917041474
22.08383,1.3067898450774618,0.9205683908045974
22.09498,1.2900396801599205,0.8942807046476756
22.10613,1.2763711544227876,0.8613994752623675
22.11727,1.278850229885057,0.83962096951524
22.12842,1.3023654072963509,0.841158170914541
22.13957,1.3337060019990004,0.8615100899550209
22.15071,1.3683506346826586,0.8793196151924026
22.16186,1.4077015142428777,0.8804181609195398
22.17301,1.4428982208895549,0.8642002748625685
22.18415,1.4662872113943048,0.8405647526236876
22.1953,1.4700590754622704,0.8168909345327339
22.20645,1.4317052273863085,0.7890369015492267
22.2176,1.3642335932033993,0.7558368815592216
22.22874,1.290382263868066,0.7162698300849578
22.23989,1.2374217291354301,0.6853406546726641
22.25104,1.210431604197898,0.6612016941529237
22.26218,1.1896641979010463,0.6388955872063959
22.27333,1.1524360969515217,0.6084485707146412
22.28448,1.0892292053972992,0.5706876161919026
22.29562,1.014571964017993,0.5323404547726147
22.30677,0.9529634882558744,0.5042226186906562
22.31792,0.9263367316341856,0.49241761119440397
22.32907,0.9324311244377841,0.5002340129935045
22.34021,0.9587905097451298,0.532971944027987
22.35136,0.9807461219390333,0.5814376811594216
22.36251,0.9875435382308867,0.6415400349825098
22.37365,0.9732618090954532,0.7030368465767131
22.3848,0.9461015242378812,0.7538396201899055
22.39595,0.934275487256372,0.786509250374813
22.40709,0.9416403398300852,0.806331539230385
22.41824,0.9698779860069964,0.8217178410794607
22.42939,1.016472528735632,0.8401119090454784
22.44054,1.0652437581209395,0.8631747276361827
22.45168,1.1106558070964512,0.8952076861569217
22.46283,1.1624192153923032,0.9393834282858575
22.47398,1.231067141429286,0.9979135382308855
22.48512,1.3313359270364835,1.061270344827587
22.49627,1.4301803448275874,1.1028893653173422
22.50742,1.503050859570217,1.1155159020489767
22.51856,1.5320864367816118,1.129523553223389
22.52971,1.529703838080962,1.1484740329835097
22.54086,1.5123047376311864,1.1680521389305356
22.55201,1.4851682458770625,1.1804153873063483
22.56315,1.4544089455272375,1.176118845577214
22.5743,1.4341109445277391,1.1659481009495287
22.58545,1.4413755372313863,1.1661190754622708
22.59659,1.4916646076961548,1.1995272013993017
22.60774,1.6027898550724666,1.2993559270364847
22.61889,1.7371110244877583,1.4385687006496757
22.63003,1.8315995202398807,1.530434072963517
22.64118,1.8927126986506746,1.5709416391804083
22.65233,1.9337096301849082,1.569641699150422
22.66348,1.9841653623188413,1.5510508145927
22.67462,2.0514712793603205,1.5292683308345796
22.68577,2.1145545077461256,1.5121123138430768
22.69692,2.1515116691654175,1.4957231934032968
22.70806,2.145956131934034,1.477830909545226
22.71921,2.134022618690655,1.4768287406296847
22.73036,2.1413492203898037,1.4944391054472763
22.7415,2.1776493103448264,1.5038359570214885
22.75265,2.2268142478760606,1.509879715142428
22.7638,2.2649850824587676,1.5242613443278352
22.77495,2.2868612243878026,1.5491635482258863
22.78609,2.287748635682155,1.573633578210893
22.79724,2.2649248775612176,1.5755249675162408
22.80839,2.211905857071464,1.5366157821089443
22.81953,2.1194662518740697,1.4428556221889046
22.83068,1.9639796301849108,1.283215427286356
22.84183,1.7767116641679193,1.0998462218890557
22.85297,1.6349081859070493,0.9800920639680151
22.86412,1.5339339480259901,0.9236868065967024
22.87527,1.4564363168415844,0.91304655672164
22.88642,1.392719650174913,0.9272330134932539
22.89756,1.336719695152423,0.9460978860569731
22.90871,1.2813929335332306,0.9461406596701659
22.91986,1.220730579710143,0.9271706046976523
22.931,1.1501495452273869,0.8939407146426791
22.94215,1.0764646376811597,0.8551795752123944
22.9533,1.009247736131935,0.8178525137431298
22.96444,0.9591663968016002,0.7872345677161421
22.97559,0.9295151824087976,0.7619918640679666
22.98674,0.9223908745627212,0.7395110244877574
22.99789,0.9418098750624716,0.7182427236381815
23.00903,0.9924182958520767,0.7071071164417799
23.02018,1.079837616191906,0.7306678360819598
23.03133,1.168885282358822,0.7817040779610193
23.04247,1.1939614342828606,0.8282784807596204
23.05362,1.1932938630684673,0.8649793303348339
23.06477,1.2158061469265389,0.8949351674162929
23.07591,1.271759560219891,0.9142547276361829
23.08706,1.3561993803098473,0.9213725687156427
23.09821,1.4354598250874577,0.9157248175912044
23.10936,1.488703473263371,0.8955591354322844
23.1205,1.5159098550724663,0.8716116791604195
23.13165,1.516841904047978,0.8536996351824073
23.1428,1.4980782908545738,0.8433501649175402
23.15394,1.4846544427786126,0.8464097351324328
23.16509,1.4905984907546252,0.8635949875062457
23.17624,1.5361708245877084,0.8995071364317836
23.18738,1.6241036331834098,0.9439730984507739
23.19853,1.7459513093453276,0.984844967516241
23.20968,1.8478948375812076,1.0062436681659164
23.22083,1.8907409895052443,1.0005018840579696
23.23197,1.8748605347326304,0.9758832833583205
23.24312,1.8028977511244344,0.9219345677161401
23.25427,1.7196399000499727,0.8509375712143907
23.26541,1.6953630834582691,0.7971742728635655
23.27656,1.6957783208395778,0.7574994402798579
23.28771,1.6761902248875538,0.7241156321839066
23.29885,1.6270685557221378,0.6976526536731622
23.31,1.5500562418790593,0.6740376411794088
23.32115,1.4835557971014475,0.6539812943528217
23.3323,1.4471465867066433,0.6382482308845567
23.34344,1.4418385357321304,0.6258579610194905
23.35459,1.4770177161419265,0.6278323938030986
23.36574,1.535861594202896,0.6413680859570222
23.37688,1.5870034332833556,0.6558647076461779
23.38803,1.6067483908045956,0.6595031284357827
23.39918,1.5733361769115446,0.6402807496251877
23.41032,1.491399145427289,0.6042845277361327
23.42147,1.3689016391804132,0.5628676261869066
23.43262,1.256752728635686,0.5325909545227391
23.44377,1.185696236881562,0.5201085957021486
23.45491,1.149758685657171,0.5144359370314838
23.46606,1.1427663668165908,0.5161063468265867
23.47721,1.1615759220389794,0.5309748275862067
23.48835,1.2126974362818588,0.5635466766616686
23.4995,1.346802153923038,0.632600599700149
23.51065,1.6314626286856568,0.7620445777111432
23.52179,1.923518180909545,0.8931916541729118
23.53294,2.089435507246378,0.9735551324337808
23.54409,2.1815143378310866,1.0334188755622173
23.55524,2.231015947026493,1.0883310944527713
23.56638,2.2523148775612234,1.1354648625687127
23.57753,2.2644669215392277,1.174003548225885
23.58868,2.306033548225886,1.2146329785107421
23.59982,2.3788930434782625,1.2550676211894045
23.61097,2.4609899200399816,1.287269815092453
23.62212,2.5275589555222426,1.3154173713143429
23.63326,2.5535811794103003,1.3423257371314345
23.64441,2.557367411294361,1.3706058020989527
23.65556,2.55317447776113,1.4001567066466798
23.66671,2.5496035032483877,1.428145557221391
23.67785,2.5504600999500386,1.4499865017491258
23.689,2.5550486056971655,1.456867281359321
23.70015,2.5493316141929183,1.4421859970014999
23.71129,2.5121918840579833,1.4011303298350817
23.72244,2.3842337781109526,1.3230386456771606
23.73359,2.0877445327336352,1.190998175912042
23.74473,1.7693659770114898,1.066156136931535
23.75588,1.579358525737127,1.0075126786606694
23.76703,1.4781070714642672,0.983275442278861
23.77818,1.4264331934032992,0.969383088455773
23.78932,1.3981092953523266,0.9586239980010008
23.80047,1.3683525587206433,0.944367001499252
23.81162,1.3102426986506757,0.9200671064467772
23.82276,1.240200304847578,0.9003087756121944
23.83391,1.1905014692653688,0.906719355322339
23.84506,1.1848609695152443,0.9444484007995997
23.8562,1.2387665017491274,1.0126079910044967
23.86735,1.332449745127438,1.0917117841079453
23.8785,1.448581854072965,1.165528150924536
23.88965,1.5728553623188404,1.2204468715642183
23.90079,1.6901712293853068,1.255296811594203
23.91194,1.7802873213393293,1.2836120789605208
23.92309,1.8470195302348813,1.3152505097451288
23.93423,1.9079585957021474,1.3604913993003513
23.94538,1.9737833183408284,1.412918770614695
23.95653,2.0525199600199877,1.4625905947026503
23.96767,2.1361381809095445,1.5008624937531245
23.97882,2.2134884207896017,1.5204618690654685
23.98997,2.262179095452269,1.5247532933533263
24.00112,2.2728916391804073,1.5193073463268387
24.01226,2.2525166516741626,1.5138969265367328
24.02341,2.2097747876061953,1.5133157171414304
24.03456,2.160418870564719,1.515175907046476
24.0457,2.107488235882055,1.5114325537231388
24.05685,2.050501429285356,1.4929623438280855
24.068,1.9963991154422767,1.4564705047476265
24.07914,1.9552575862068953,1.4066579260369807
24.09029,1.9417502498750612,1.36080243878061
24.10144,1.9766008295852056,1.33359735632184
24.11259,2.018582748625686,1.326650604697651
24.12373,2.0244766316841596,1.3291096701649174
24.13488,2.043679615192406,1.3426763318340829
24.14603,2.1037088055972015,1.3677350274862559
24.15717,2.1658257921039468,1.3791527736131914
24.16832,2.202224182908545,1.3657433583208387
24.17947,2.2033875412293824,1.3325651624187893
24.19061,2.171397211394302,1.2904203098450782
24.20176,2.125029100449773,1.2549553173413288
24.21291,2.079898855572217,1.2292602748625696
24.22406,2.044705167416293,1.2141244277861072
24.2352,2.0248266316841583,1.2041549525237394
24.24635,2.020973958020989,1.194567231384309
24.2575,2.0254740629685157,1.185005837081461
24.26864,2.028458600699651,1.169523083458271
24.27979,2.024950984507746,1.145986751624187
24.29094,2.007040944527735,1.1088192353823072
24.30208,1.9643714692653658,1.0583835132433792
24.31323,1.881514172913543,1.0024143478260874
24.32438,1.7373429885057463,0.937015872063968
24.33553,1.5782272563718118,0.8713751774112942
24.34667,1.4593636531734095,0.8138503548225887
24.35782,1.3532341379310304,0.7503055372313839
24.36897,1.2406434882558703,0.6839583658170907
24.38011,1.1525730284857558,0.6400818240879557
24.39126,1.0964964917541224,0.6378246126936535
24.40241,1.0645925887056475,0.6729173213393308
24.41355,1.0416302548725644,0.7158550874562721
24.4247,1.0125539130434782,0.7468668065967025
24.43585,0.9952841829085454,0.7675522838580716
24.447,1.001065982008995,0.7769937581209402
24.45814,1.0341136881559216,0.7775959770114946
24.46929,1.0935514892553715,0.7727126086956524
24.48044,1.1740345427286358,0.7662584907546232
24.49158,1.2729915542228891,0.7659202198900549
24.50273,1.3818768515742144,0.7743666916541726
24.51388,1.4907322488755637,0.7930820939530241
24.52502,1.5886732433783113,0.8137532833583213
24.53617,1.6688046976511766,0.8267456371814098
24.54732,1.7282250524737672,0.8359457621189412
24.55847,1.7671507446276906,0.8476000549725144
24.56961,1.7861181009495293,0.8701768765617198
24.58076,1.797955622188909,0.9204685207396301
24.59191,1.813994952523742,1.002699515242378
24.60305,1.8315400649675204,1.086850059970013
24.6142,1.860104527736136,1.1383859120439763
24.62535,1.8920967816092014,1.1511836231884043
24.63649,1.9205774062968564,1.1458590754622668
24.64764,1.9513542778610742,1.1424300499750117
24.65879,1.9669258970514776,1.1427306696651658
24.66994,1.9600173913043502,1.143007836081959
24.68108,1.9300600599700175,1.140180674662668
24.69223,1.8702140779610226,1.1347616591704133
24.70338,1.7831254072963545,1.128909760119939
24.71452,1.6853777211394316,1.1184570564717633
24.72567,1.5925547726136928,1.1003191554222893
24.73682,1.5124506196901526,1.0780442178910554
24.74796,1.4516899750124905,1.0544162418790606
24.75911,1.4053202898550707,1.0305706096951528
24.77026,1.368790339830084,1.006955887056472
24.78141,1.3405192003997992,0.9802717891054473
24.79255,1.317113823088457,0.9485888455772112
24.8037,1.2766067316341836,0.9024921589205391
24.81485,1.201370784607698,0.8289839530234876
24.82599,1.1181151024487779,0.7512385007496257
24.83714,1.0494750524737628,0.6960973163418296
24.84829,1.0157583258370821,0.6645568615692156
24.85943,1.035907706146927,0.6557571164417781
24.87058,1.0930570514742624,0.655474932533732
24.88173,1.1686901899050453,0.6515069365317335
24.89288,1.2450126086956497,0.6492545777111439
24.90402,1.2987319575113794,0.6495069802731415
24.91517,1.3190592115077249,0.6433201331912634
24.92632,1.351035813168262,0.6375253179516054
24.93746,1.3849470065593323,0.6376650745378662
24.94861,1.410710031705771,0.6489338934686122
24.95976,1.4258992823290453,0.6684260460392696
24.9709,1.4297187509077691,0.6930927233115478
24.98205,1.4329059201252923,0.7211472278778397
24.9932,1.4468604248088353,0.7512442565845382
25.00435,1.476195366759516,0.7869156360259997


==> data/fig2-trans-AFM-profile.csv <==
position,height
10.202245999999999,0.002135384999999999
10.59464,0.0007396140000000014
10.987035,0.0
11.379429,0.03557317
11.771823,0.48086395499999995
12.164216999999999,0.776224695
12.556611,1.091088675
12.949005,1.254990675
13.341399,1.349523175
13.733793,1.360389575
14.126187,1.359316775


==> data/fig2-trans-conversion-maximum-new.csv <==
wavelength,conversion
12.95261,0.5022563913326117


==> data/fig2-trans-conversion-maximum.csv <==
wavelength,conversion
12.50916,0.4815151506033387


==> data/fig2-trans-conversion-spectra-new.csv <==
wavelength,crossed_T,parallel_T
1.25028,0.4877424483079913,0.8766128465536924
1.29489,0.4478250024846557,0.8656257305442885
1.3395,0.4056105338064122,0.8785011324573229
1.38412,0.3434267110128182,0.9052091268686993
1.42873,0.299882617127453,0.9539343193478548
1.47334,0.26345788068932724,1.0048288584438194
1.51795,0.22295366012929474,1.0358501301181455
1.56257,0.19515473517952356,1.0248987369216849
1.60718,0.16388542966367153,0.9908619536703116
1.65179,0.13250506001345913,0.9428227275410086
1.6964,0.11130657171993708,0.9099715978487792
1.74102,0.10296629473848186,0.9174867740917124
1.78563,0.10014430180817256,0.9597858880144399
1.83024,0.10074898184685722,1.0163899595329737
1.87485,0.10057960385315891,1.074225644802572
1.91947,0.09667856185672544,1.1162455139313439
1.96408,0.09107062755538378,1.1298844305428408
2.00869,0.08304749755147048,1.1164000909615686
2.05331,0.07097259640711949,1.0771756077092987
2.09792,0.06007030119983177,1.0270945732713526
2.14253,0.050508745057918664,0.9772845674727296
2.18714,0.04147277863158742,0.9379597511502472
2.23176,0.035746678096076706,0.9136654272553617
2.27637,0.03208968523656497,0.9084646812338718
2.32098,0.03009181959485512,0.9153391982996322
2.36559,0.030083500332288373,0.937944219035375
2.41021,0.03162186065705587,0.9713862678623073
2.45482,0.03375217215238724,1.0117180525350755
2.49943,0.03587372684896002,1.0545584419259826
2.54404,0.03648223989920986,1.099826453687019
2.58866,0.03779961107082273,1.138794604117245
2.63327,0.03723501268992513,1.1671116157376276
2.67788,0.037147775687397036,1.1855982221536965
2.72249,0.03472956359610474,1.1923273972086426
2.76711,0.03315144683505361,1.184690956562383
2.81172,0.02981789252493194,1.1682519607000454
2.85633,0.026541155095820317,1.143963660915863
2.90094,0.02223618250201149,1.1139613159743422
2.94556,0.019396974447792127,1.0822128773420168
2.99017,0.0173573604852185,1.0499517859324456
3.03478,0.01509423426031439,1.0184394313528824
3.07939,0.013929783283562994,0.9910614746782896
3.12401,0.013037672470964119,0.9672619358055727
3.16862,0.012266726726025416,0.9461902725146387
3.21323,0.010851231116304441,0.9300930729928165
3.25785,0.009474891668541732,0.918619941650605
3.30246,0.008751236018635627,0.9109940423774352
3.34707,0.008300734115695922,0.9063369210501457
3.39168,0.00779465757502925,0.9058159273975371
3.4363,0.007506503279457635,0.9095772876633297
3.48091,0.007603800712014549,0.9155753892002174
3.52552,0.007737678023006435,0.9244593821011634
3.57013,0.007268052987525614,0.9366494333816487
3.61475,0.007395435656149266,0.9509184290615719
3.65936,0.007431007624592978,0.9664841527089113
3.70397,0.008029098826818092,0.9835419768604974
3.74858,0.008010896516282635,1.0008371842593309
3.7932,0.007843479598036326,1.0197485600053915
3.83781,0.00759874569813784,1.0388033187339547
3.88242,0.007374625930107136,1.058278824301934
3.92703,0.006613098649083316,1.0778693104118275
3.97165,0.0067492461601561145,1.0969603139965867
4.01626,0.00701425773064273,1.115360765325867
4.06087,0.007428482999026653,1.1325152232272955
4.10548,0.007542355996588226,1.1458769579362722
4.1501,0.011647116742162088,1.1524836404797176
4.19471,0.012258979136751426,1.1612714278898624
4.23932,0.012664684389444798,1.1685392435851805
4.28393,0.01241242943535022,1.1737808764553157
4.32855,0.012251688536851955,1.1792807384672388
4.37316,0.007699433714933635,1.186904400919638
4.41777,0.006212372362048812,1.1889863462096826
4.46239,0.005153791049025946,1.1877223928158327
4.507,0.004555514741797859,1.1836106673170899
4.55161,0.0040927449842411145,1.1760106572149756
4.59622,0.003977889942760996,1.1675937360576927
4.64084,0.004013390284778314,1.1578015483536628
4.68545,0.004111958020638483,1.146685628368842
4.73006,0.004120747372915515,1.1353622828823928
4.77467,0.0035042855242478754,1.123227757063744
4.81929,0.003552642563737848,1.110276798031428
4.8639,0.0034992657950496543,1.0967368692378967
4.90851,0.0027604848781078283,1.0838013255914825
4.95312,0.0025345647860284103,1.0699358542390558
4.99774,0.002499639205623792,1.0557214143541744
5.04235,0.0025313737710470317,1.041358530343658
5.08696,0.0018971065957540077,1.026773123149682
5.13157,0.0014095175361460432,1.013635585879925
5.17619,0.0003860233275311629,0.9999950476860149
5.2208,-9.29463367592559e-5,0.9876562954085801
5.26541,-0.0004200536919161998,0.9766864254720279
5.31002,0.00015465957669104705,0.9680151078720906
5.35464,0.0008250518005631039,0.9585514156221112
5.39925,0.001187635552745845,0.9523278275047078
5.44386,0.0014877520952521796,0.9458948492573351
5.48847,0.0008299031156161554,0.9401913129922722
5.53309,0.00018396159930137226,0.9327041052216033
5.5777,-0.00020717273189127874,0.9272425926154556
5.62231,-3.3339350113166175e-5,0.9196889833535143
5.66693,-9.34962302444678e-6,0.9124529908980036
5.71154,-0.0002309532203742682,0.9062044848069692
5.75615,0.0009200238107049674,0.9019076907369865
5.80076,0.0024272793289843355,0.8939543740720101
5.84538,0.0024604722461101635,0.8918859856193614
5.88999,0.002861576321807214,0.8898049905164701
5.9346,0.0037389826829449576,0.8868744867831879
5.97921,0.004371087541772593,0.8845771766717896
6.02383,0.0043630292696192445,0.8841475039736201
6.06844,0.00423321200948674,0.8801728201076744
6.11305,0.004726915580567152,0.8778393420104038
6.15766,0.0038012140904776313,0.877261135162903
6.20228,0.0021879432861217837,0.877346891028171
6.24689,0.0016198325175639204,0.8777091807173832
6.2915,0.001830450277238731,0.8806959884242443
6.33611,0.0034998485419476116,0.8823814014707143
6.38073,0.004705914891713377,0.882287019697647
6.42534,0.006146718191117683,0.882889892642414
6.46995,0.006542676004825412,0.8841142447911035
6.51456,0.00724735891009947,0.8819318142160643
6.55918,0.006362081052279155,0.8858643668150481
6.60379,0.005459804004374864,0.8881961094293915
6.6484,0.003911978306597799,0.8905900103144615
6.69301,0.00391486911537489,0.894943513065553
6.73763,0.0036897724410991494,0.8989065449750578
6.78224,0.003109074134341949,0.9002896272142251
6.82685,0.0034581683621782676,0.9051226684499414
6.87147,0.0038973936681543694,0.906246628634884
6.91608,0.002553922406387958,0.9068712234117733
6.96069,0.0025892243283309087,0.9083922169908866
7.0053,0.0010511069500419301,0.912170178681604
7.04992,0.0010261001694310008,0.9152075748646294
7.09453,0.0004477357620903781,0.9214627884941109
7.13914,-0.00010044042047732508,0.927022433075427
7.18375,-0.00071652345031974,0.9316559069396753
7.22837,0.00022582292510033714,0.9353587010090385
7.27298,-3.541861160320792e-5,0.9410103669344062
7.31759,-0.00018633712782443503,0.9454312806550716
7.3622,0.00037162275062254703,0.9499397401085315
7.40682,-0.00020359817547938724,0.9583597344476834
7.45143,-0.00019691567106459862,0.9653270613040199
7.49604,0.0002444329158646733,0.9698430278626492
7.54065,0.000467727811117237,0.9760789846112021
7.58527,-0.00014091018370610345,0.9822377214938963
7.62988,-0.00016929361142984344,0.9879462313013376
7.67449,-0.00024379913667193012,0.9921782777937597
7.7191,-0.0007791789151534011,0.998749550927696
7.76372,-0.001236049759414248,1.0039117280072314
7.80833,-0.0010698112899844795,1.0110471988952763
7.85294,0.00041484190691268817,1.0166294028238607
7.89755,0.00012705654980881345,1.0226836540222692
7.94217,0.0003404611781780732,1.0286175237880306
7.98678,0.0008507423106363446,1.0355917429720691
8.03139,0.0010406625430920986,1.040034309379495
8.07601,-6.921235286654927e-5,1.0455577477853444
8.12062,-0.00045540137391703386,1.0526727146696147
8.16523,-0.0013638689374826218,1.0576235800015124
8.20984,-0.0011275172172603865,1.0619901801147569
8.25446,-0.00011036391591127091,1.0671781462263714
8.29907,-0.00014188703450427817,1.068155808154143
8.34368,-0.0009616408671232271,1.0678564456143218
8.38829,0.0002142835703699917,1.0668685659598727
8.43291,0.0007639229577141773,1.065778733978898
8.47752,6.47034970573529e-5,1.063189002458998
8.52213,0.0005150071979413001,1.0641035173492484
8.56674,0.0015544563884159028,1.06364611824659
8.61136,0.0017268584322045009,1.064140402873718
8.65597,0.0032160107508498754,1.0634955831076118
8.70058,0.004096661166857864,1.0619885518738774
8.74519,0.005475047414766978,1.0607399862976956
8.78981,0.00807537312196599,1.0605554117265552
8.83442,0.008950080013617037,1.0607183415042638
8.87903,0.00822779522479436,1.063398486315902
8.92364,0.00816236135168991,1.0645673029372502
8.96826,0.005944284154273324,1.0671834532732902
9.01287,0.004278066587334399,1.0697864104677544
9.05748,0.004179120946702369,1.0685939614150433
9.10209,0.005902312688775297,1.0659219851354453
9.14671,0.007413565685464883,1.0666918722352123
9.19132,0.009285473286850424,1.0628784200553856
9.23593,0.009746392666038363,1.0598248491776188
9.28055,0.010262616408483683,1.0592330764664197
9.32516,0.010413092834500735,1.0598873242086566
9.36977,0.012532276316517803,1.0619873872922891
9.41438,0.01587209544472368,1.0632483086457305
9.459,0.019109484456798685,1.0631818592620954
9.50361,0.022507979621877564,1.0630714381400088
9.54822,0.02460908340570524,1.0585321595050297
9.59283,0.026455808040803882,1.0511751702209655
9.63745,0.02922970169168009,1.045408797264938
9.68206,0.033159588241850876,1.0362865907428136
9.72667,0.0371132481947065,1.0267399288617143
9.77128,0.04170842330551096,1.0199693171375226
9.8159,0.051190417671842334,0.9964303998105389
9.86051,0.06272427540052761,0.9496657329352032
9.90512,0.0696567434410849,0.9158790015147642
9.94973,0.07380637121483696,0.8929182665910941
9.99435,0.07775842529390664,0.8711104371214538
10.03896,0.07748479639036854,0.8653898552978847
10.08357,0.07694759063126967,0.88246282085437
10.12818,0.07987544020289812,0.8853459920609648
10.1728,0.08600887438541667,0.8757493662832891
10.21741,0.09257803703679364,0.8636080871327546
10.26202,0.09847462430845255,0.8482222460103795
10.30664,0.101745370406581,0.8309059290789522
10.35125,0.10547024289179409,0.8148613361096508
10.39586,0.11034732117655653,0.7969909283783316
10.44047,0.11527071433019297,0.777128027706469
10.48509,0.11978380834053977,0.7564532213642515
10.5297,0.12418673348222715,0.7358744081633752
10.57431,0.1298610527533906,0.7169458881299197
10.61892,0.13473133076350205,0.6993983731354602
10.66354,0.13905831101052288,0.6812236130544939
10.70815,0.14372040162653657,0.665456220365689
10.75276,0.14948513185905182,0.6503076705661652
10.79737,0.1555211062252741,0.6316545172096221
10.84199,0.16161909395916485,0.6128076229587127
10.8866,0.16681534722182345,0.5955816943678613
10.93121,0.1718723890029957,0.57776190434229
10.97582,0.17673881314990808,0.5603081214257952
11.02044,0.1810585705207883,0.5456882426879576
11.06505,0.18619725554145827,0.5328285022621511
11.10966,0.19234147291060094,0.5186672699495155
11.15427,0.19878143309220797,0.5042900399855408
11.19889,0.2045073332352395,0.49137316650984697
11.2435,0.20837129656467865,0.47987084484742826
11.28811,0.21121748254861575,0.46910874100803485
11.33272,0.21237877776921504,0.4593121015081648
11.37734,0.21295326868612485,0.45052536239462715
11.42195,0.2145111096385337,0.44253785565212433
11.46656,0.21687042634774423,0.4339238434643064
11.51118,0.21851084702193277,0.4247481065015803
11.55579,0.22227753458515245,0.4157549537099912
11.6004,0.22351559213198124,0.40682738865330786
11.64501,0.22443113410286808,0.39787829604157926
11.68963,0.22611991387057925,0.39033456140556855
11.73424,0.22773059268731827,0.3830172976612933
11.77885,0.22784897958463612,0.37744222210817624
11.82346,0.23019238658712815,0.3742812692453404
11.86808,0.23158964300007864,0.3710147550042357
11.91269,0.23107152526138253,0.3663082949228654
11.9573,0.23035061040733382,0.3630498368657618
12.00191,0.2298865424841404,0.3606747206027443
12.04653,0.22924683770098636,0.3568828587135122
12.09114,0.2276758927597719,0.35410031575056033
12.13575,0.22440737214625792,0.3551047726187437
12.18036,0.2164620418820863,0.3576033947070316
12.22498,0.2043324812649061,0.36231115073221987
12.26959,0.19165764423943055,0.3719583169904174
12.3142,0.1843814059020528,0.38302022293722215
12.35881,0.1881959421967906,0.389005283015407
12.40343,0.20332548645958343,0.3883206584365144
12.44804,0.22861342709303742,0.3805693706573295
12.49265,0.2627020962100476,0.3663746078289132
12.53726,0.2999299752442063,0.34795676295791195
12.58188,0.33566603886987006,0.32910373234418583
12.62649,0.37119894895588773,0.3133682358590378
12.6711,0.40499922878894473,0.3005476744339919
12.71572,0.43335728119763844,0.2888061846812491
12.76033,0.4565307376451551,0.2789477836499355
12.80494,0.4750637944727257,0.27142439288382914
12.84955,0.48861800574791414,0.265473492236332
12.89417,0.4976731968317684,0.2612100455422453
12.93878,0.5019865918026065,0.25840305783965106
12.98339,0.5009691864587409,0.25737545433461073
13.028,0.4954782321354068,0.2586131112765158
13.07262,0.4884750648476221,0.2625615984223954
13.11723,0.4815925361645177,0.2689900523907827
13.16184,0.47502874126449,0.2770409362655396
13.20645,0.4692221666080572,0.2844583917425099
13.25107,0.46400520559382447,0.29111952135048086
13.29568,0.45758144933003825,0.2965704224483692
13.34029,0.4502439627533099,0.299685442364601
13.3849,0.4444653174954269,0.30159994433247433
13.42952,0.4406034201455064,0.3035964348947704
13.47413,0.43740499575473213,0.30482502789085575
13.51874,0.4338287443070686,0.3060804019666221
13.56335,0.4289768347429793,0.30974497023172914
13.60797,0.4226386564417182,0.3155013335705482
13.65258,0.4160481539531747,0.3220634079043047
13.69719,0.4104417016675249,0.32850965210708233
13.7418,0.4065231004078067,0.33422341302263164
13.78642,0.4051054355078666,0.33893886632586634
13.83103,0.4047740626131494,0.34359618072726356
13.87564,0.40290369102102697,0.34891099779748586
13.92026,0.3990036393822016,0.35481113333053077
13.96487,0.3946105994719585,0.3592120152251586
14.00948,0.3905713404550857,0.360211331723154
14.05409,0.3868479240089232,0.3592184079562808
14.09871,0.3845730563960157,0.3583671225930192
14.14332,0.3833904111104055,0.35775015874018545
14.18793,0.380401341480407,0.3580178669653619
14.23254,0.3749074077119608,0.3602288180327985
14.27716,0.3695798084823877,0.36329338080200085
14.32177,0.3659863798385454,0.366568901290689
14.36638,0.36426408616328254,0.37079242182661754
14.41099,0.3650116117808713,0.3762520968128442
14.45561,0.3671420207282643,0.38301449426063733
14.50022,0.36772364633454346,0.3891473394706892
14.54483,0.36548755408987726,0.3919361186917776
14.58944,0.36244486920801755,0.39264623271905746
14.63406,0.360769015100841,0.3939133477926188
14.67867,0.358990358065183,0.39552214718460627
14.72328,0.35612776035484095,0.39743994025203794
14.76789,0.35297183961941975,0.4003827183341415
14.81251,0.34869851207636293,0.4024749371281361
14.85712,0.3438788211224975,0.40118962212558085
14.90173,0.34175489729420866,0.39774290023931325
14.94634,0.3424244339819642,0.3950397295544655
14.99096,0.34483407875411304,0.3939151245531724
15.03557,0.3479727072278799,0.3938959995992269
15.08018,0.3495409806284205,0.3955116243422839
15.1248,0.34902977245755024,0.3999387210722388
15.16941,0.3491615396905241,0.4066029455140402
15.21402,0.34995520188244883,0.4137691166775708
15.25863,0.3499806348780812,0.42054080223682755
15.30325,0.3490828808333664,0.4274358037170949
15.34786,0.3460999730531509,0.43415009876284766
15.39247,0.3393878938014124,0.44039733770592365
15.43708,0.3309513704756547,0.4475178130168319
15.4817,0.324866928113504,0.45545581258147555
15.52631,0.32162051070736963,0.46092254832434154
15.57092,0.3187650565729497,0.4614198859222002
15.61553,0.3151083694477011,0.4583540980954379
15.66015,0.3100609963326175,0.45501600115357327
15.70476,0.3021572568465116,0.45291958806895527
15.74937,0.2919004401600999,0.4516616586178506
15.79398,0.28277041709119716,0.4510079239427605
15.8386,0.2781076071211149,0.45067658693026497
15.88321,0.27948589399292323,0.4504750935845776
15.92782,0.28610623276974495,0.45190996693923496
15.97243,0.2947100773104439,0.45636719209325927
16.01705,0.30125823848147687,0.46340650619801205
16.06166,0.30266910376293443,0.47215047338588345
16.10627,0.2992165307911757,0.4811445799315828
16.15088,0.29560356081161365,0.48806880539430175
16.1955,0.295404902562462,0.4921918655522616
16.24011,0.2969983371649552,0.49227397242918036
16.28472,0.2989783543308257,0.48485408759645365
16.32934,0.3033495628448093,0.47050545101001534
16.37395,0.30964092483221184,0.45677645857169785
16.41856,0.3143182381262146,0.45121995092656114
16.46317,0.3164923709330068,0.45929346923138
16.50779,0.31768041852944845,0.4850894548624576
16.5524,0.31854825786685265,0.5230421012321768
16.59701,0.32069512803773953,0.5577697962948982
16.64162,0.3265240469059231,0.5773400689539739
16.68624,0.3279467410311535,0.5780762377790094
16.73085,0.3079385804181193,0.5597739239372392
16.77546,0.27020661525605943,0.5281409147352222
16.82007,0.235021763997271,0.49473646282633604
16.86469,0.20312525493777706,0.46982418771176027
16.9093,0.1764439849524819,0.45560532517715185
16.95391,0.16746858339862106,0.44619934886557394
16.99852,0.17767919535259602,0.4322592880864971
17.04314,0.18245830266180588,0.4114203780321604
17.08775,0.18034822872854295,0.3963317440117638
17.13236,0.1843368573373704,0.40671478421844753
17.17697,0.21616506986855613,0.45477626432955176
17.22159,0.28679907448321007,0.5343901962660623
17.2662,0.3776917438417884,0.6096864999184999
17.31081,0.4640532378175783,0.6506712886531129
17.35542,0.5399077575960926,0.6655973907366391
17.40004,0.5871058813666555,0.6305625532777619
17.44465,0.5923882732664386,0.5863541773031803
17.48926,0.5967180294494858,0.5960403630759352
17.53388,0.609520724316043,0.6485557582682552
17.57849,0.6360209173868865,0.680768139847874
17.6231,0.6844690031564857,0.694127145666679
17.66771,0.7084471385369318,0.673722501300452
17.71233,0.6731139702300072,0.6373502598277494
17.75694,0.6419720779739851,0.6202478725871323
17.80155,0.6344921599619427,0.6537283506022314
17.84616,0.6105841573046509,0.7244303028708005
17.89078,0.6232826672271244,0.8234981493201345
17.93539,0.739987547352309,0.9322242487652496
17.98,0.9051888549977479,1.0377565976777665
18.02461,0.97271997039522,1.1178853295072668
18.06923,0.8953416523906949,1.1796961577388732
18.11384,0.7989561823951336,1.2572450240994013
18.15845,0.7312837344227733,1.4076277789794536
18.20306,0.6683253997314815,1.698670661665888
18.24768,0.6032170905333635,2.16283570557611
18.29229,0.6523364768174482,2.491676363191642
18.3369,0.720633735361747,2.424094488757996
18.38151,0.6821073172861606,1.99959326908899
18.42613,0.6093976194519696,1.5075172583649654
18.47074,0.6124951712989859,1.0901333063860132
18.51535,0.6457169782280615,0.9112565309886153
18.55996,0.6614203466562701,0.9600550274870806
18.60458,0.6712466016408152,1.1258838479492468
18.64919,0.6977550668637588,1.2801674071514273
18.6938,0.7268775040198256,1.28337411556855
18.73842,0.7142539113786182,1.0486659180460758
18.78303,0.6992918266411831,0.7769307153443218
18.82764,0.7404569802844044,0.6135323231003195
18.87225,0.8377784084077219,0.560218106977913
18.91687,0.9646926287596219,0.5676090895880767
18.96148,1.12621684230361,0.6339138902923376
19.00609,1.195190667221275,0.6861035218306215
19.0507,0.9586505993365668,0.6063550204319406
19.09532,0.6609231668337036,0.49316898919312374
19.13993,0.4757516047890414,0.4350516640010875
19.18454,0.3938564754912176,0.4195458266856635
19.22915,0.4117279638804555,0.4266615847304009
19.27377,0.5196463898740302,0.4526537772132177
19.31838,0.6202288460973493,0.48523017219305603
19.36299,0.7709430655488404,0.552416064773924
19.4076,1.0047642231474119,0.6597659902875883
19.45222,1.3123091889007934,0.8132485741554184
19.49683,1.6816868747441622,1.0610950077666008
19.54144,2.3339732969681086,1.6654629064474695
19.58605,3.4915914949459315,3.0657620494055435
19.63067,4.971956250523638,5.367825834228022
19.67528,4.910630663901147,6.207805149138513
19.71989,3.57517017109105,4.838053092349547
19.7645,2.499998710702997,3.0820503947463402
19.80912,2.0002857070240005,2.002503766967355
19.85373,1.5664578048484867,1.2660313301272912
19.89834,1.245747088659165,0.8620837398836554
19.94296,1.2545941525002597,0.7911647977594727
19.98757,1.6013375809870611,0.9901428904460073
20.03218,2.008973644108139,1.2703409457996102
20.07679,2.1695762728906347,1.446871185419849
20.12141,2.030377355162711,1.4879473249585267
20.16602,1.711324995278943,1.4379452099032117
20.21063,1.4111822567057566,1.3161679320393203
20.25524,1.3470313643372587,1.1905925068179457
20.29986,1.5763505051387001,1.1177702933964877
20.34447,2.068039672171421,1.1263079943203618
20.38908,2.6628009063520843,1.1451476068950428
20.43369,3.158605994309,1.1301093290231006
20.47831,3.3186305293630363,1.0829603092762838
20.52292,2.9764263826262636,0.9907847938575316
20.56753,2.145379756140876,0.78884190807392
20.61214,1.3459311091122355,0.5958931901784376
20.65676,0.7947096461883395,0.47178204127373924
20.70137,0.502234375031454,0.4209888608540747
20.74598,0.42925149663515766,0.42280623163828207
20.79059,0.49384748083892266,0.4326374055544464
20.83521,0.59656169890449,0.407085815365701
20.87982,0.7648312930304676,0.42639691395740187
20.92443,1.6555775444879692,0.7926855167768576
20.96904,2.8116998428535283,1.2991255073294232
21.01366,3.1063868286468694,1.437262370527232
21.05827,3.5074652100652135,1.6737024329216819
21.10288,4.011053805847672,2.006387778401141
21.1475,3.505749171098922,1.9027796533072812
21.19211,1.8961328817873233,1.287895822740842
21.23672,1.4179049629472893,1.1690066963163972
21.28133,1.4506172233785204,1.1505936007043382
21.32595,1.414530233211474,1.0033507259526053
21.37056,1.4154758511789276,0.857616465545108
21.41517,1.4983175079695954,0.7730364903814412
21.45978,1.6055823661155675,0.7844402331190288
21.5044,1.7414702504828985,0.928627557082894
21.54901,2.03452192202458,1.2714684173801931
21.59362,2.5509099264651733,1.8478071664673228
21.63823,2.9428017014099597,2.612370289678329
21.68285,3.0069288947942074,3.2149405472780392
21.72746,2.6852342901966053,3.2168003679936024
21.77207,2.316903481255794,2.945702939914769
21.81668,1.9894750341568985,2.6311833102427973
21.8613,1.713776699238509,2.2101116919162083
21.90591,1.548135740829564,1.7467241300403822
21.95052,1.5852915590431313,1.4641474453226957
21.99513,1.8471832137844693,1.517240998750349
22.03975,2.3294603726927248,2.3991902639014007
22.08436,2.9912375195524077,4.686960103803287
22.12897,3.4822111400258193,6.738371664723077
22.17359,3.0360598030292816,6.199698483916209
22.2182,1.946825860755611,4.023264349166207
22.26281,1.1700476747082562,2.3543764958145545
22.30742,0.7076331000271663,1.2749648667038411
22.35204,0.4402812046929858,0.7216836712719641
22.39665,0.30888680542617153,0.4998317880327311
22.44126,0.2779301514470746,0.42398801710311484
22.48587,0.31760505873172945,0.4041636255968557
22.53049,0.4376805872205359,0.42040806885563375
22.5751,0.6813542413460192,0.5233468109830995
22.61971,1.1055020875516954,0.7818768870773748
22.66432,1.714465912958887,1.253355558561844
22.70894,2.374221123271241,1.8648276819598022
22.75355,2.868261315826622,2.4552171697870526
22.79816,3.0038596758199527,2.8258795632504814
22.84277,2.7005765011597176,2.8009724128220825
22.88739,2.0854841959782777,2.3688843931041763
22.932,1.5624031707323511,1.872908990983501
22.97661,1.3016660618273674,1.520573474318854
23.02122,1.256754799630959,1.3675089242963325
23.06584,1.3395888087910381,1.3440469750943915
23.11045,1.4558712835282859,1.3692502612196418
23.15506,1.5933571647507148,1.43998729054462
23.19967,1.729421730685137,1.5279193412306566
23.24429,1.7893859619672043,1.5590215905558684
23.2889,1.6155564522927361,1.4101755848300932
23.33351,1.1867505207654199,1.0669829687295629
23.37813,0.7397967890030102,0.7152060540429859
23.42274,0.4385547887049535,0.48342145963175503
23.46735,0.29499643878367393,0.38367444251209454
23.51196,0.233446715308127,0.35634065465897585
23.55658,0.21632873604187117,0.3675585877171536
23.60119,0.24297108251490473,0.41928155956200586
23.6458,0.3348924222475878,0.5387090541773374
23.69041,0.4594570871167155,0.6851091734342464
23.73503,0.5044201150675924,0.7305866879594021
23.77964,0.4811528443773597,0.6998403004332506
23.82425,0.44244006427545074,0.6483301669734738
23.86886,0.44333002110850245,0.6418058936652324
23.91348,0.5120662588506555,0.7161757087052326
23.95809,0.6563278145433817,0.8944918022896071
24.0027,0.8683072436194672,1.2073345647725076
24.04731,1.1331868960185845,1.6880359016315256
24.09193,1.3927403427856597,2.285046050742523
24.13654,1.5581021589084567,2.8353843806970613
24.18115,1.5570657175718419,3.1793798544097776
24.22576,1.3001321203619385,3.1321016158840593
24.27038,0.8635065364715347,2.4941963861388627
24.31499,0.4981823589844077,1.6365353524096127
24.3596,0.30879009367829063,1.0697183659272327
24.40421,0.24642543385250415,0.7523192392489766
24.44883,0.2597980196952447,0.5833233280090302
24.49344,0.3053140424974379,0.5166045113730088
24.53805,0.3616381331809497,0.5040653596730744
24.58267,0.41651052363833435,0.5064359989489757
24.62728,0.45604357606014406,0.5031077009575737
24.67189,0.47711018556302515,0.4842073110929925
24.7165,0.48589501896890863,0.4692850573707975
24.76112,0.49093792588710156,0.48393322347200435
24.80573,0.49919088900521896,0.531536336904189
24.85034,0.5315272346106217,0.6281420460024613
24.89495,0.6277661330490961,0.7871969156826512
24.93957,0.765263696459767,0.9489248849626598
24.98418,0.8829403018896208,1.058006983520477
25.02879,1.053013687995359,1.1436851288762302


==> data/fig2-trans-conversion-spectra.csv <==
wavelength,crossed_T,parallel_T,crossed_T_Si,parallel_T_Si
1.25028,0.7546630158730162,0.6990134126984126,1.0804888888888888,0.810346666666667
1.29489,0.6168961061946906,0.702944911504425,0.8945988053097342,0.810910663716814
1.3395,0.47441569721115534,0.6943185657370516,0.7177016733067733,0.7726149402390441
1.38412,0.3759592430278883,0.6856757768924302,0.5969196414342631,0.7767273306772903
1.42873,0.30025398406374515,0.7031568127490037,0.47261792828685245,0.7634299601593624
1.47334,0.25421139442231067,0.7272258964143425,0.3722730677290835,0.7729949402390436
1.51795,0.22350920318725104,0.7401931872509961,0.31826163346613556,0.7489865737051792
1.56257,0.19666900398406387,0.761032908366533,0.27393191235059755,0.7597208366533861
1.60718,0.18231171314741026,0.7972751394422312,0.22176011952191235,0.762883705179283
1.65179,0.1719781274900397,0.801032151394423,0.19934474103585656,0.7645681673306773
1.6964,0.16381143426294817,0.796050956175299,0.17062079681274905,0.758023824701195
1.74102,0.14055039840637445,0.779227928286852,0.1439153784860557,0.7601675298804781
1.78563,0.11967390438247016,0.7670276892430273,0.1372061354581673,0.7542497609561748
1.83024,0.10387362549800795,0.7432965737051794,0.12634199203187246,0.746957370517928
1.87485,0.08944577689243037,0.7236105976095616,0.11558812749003981,0.7395051394422311
1.91947,0.07481980079681279,0.709895139442231,0.09865159362549795,0.733354820717131
1.96408,0.06872358565737055,0.7017714741035863,0.07821243027888444,0.7339101195219125
2.00869,0.060041952191235023,0.6971309960159365,0.06953067729083663,0.7313412749003984
2.05331,0.05772031872509965,0.6886369721115541,0.06347896414342623,0.7265395219123498
2.09792,0.048225019920318773,0.6870243426294826,0.06241059760956174,0.7197017529880478
2.14253,0.044230119521912366,0.6932253784860558,0.060030398406374474,0.7176561354581672
2.18714,0.043888844621513975,0.6997367729083667,0.055550079681274914,0.7165066533864549
2.23176,0.0439157768924303,0.7058662151394426,0.04821713147410355,0.7115552589641434
2.27637,0.03779250996015935,0.7168607968127492,0.048579322709163354,0.7102984462151395
2.32098,0.03294099601593627,0.7324008764940237,0.04431498007968128,0.7081305976095617
2.36559,0.030950438247011963,0.7487075697211159,0.03906709163346614,0.7053641035856576
2.41021,0.0310821513944223,0.7632418725099596,0.03494131474103585,0.7032636653386451
2.45482,0.032596135458167336,0.7767995617529883,0.03389027888446214,0.6998013545816731
2.49943,0.03468258964143428,0.7894258964143434,0.03651756972111552,0.6980298804780879
2.54404,0.034759203187251,0.7986963346613545,0.04196884462151395,0.6978275298804777
2.58866,0.03390247011952193,0.8068411553784856,0.043528525896414344,0.6970572509960155
2.63327,0.03215593625498009,0.8170339043824703,0.04750243027888446,0.6988089641434264
2.67788,0.03243398406374501,0.8233959760956172,0.04117804780876492,0.6947549402390435
2.72249,0.03461557768924302,0.8289741035856573,0.040553187250996,0.6950999203187248
2.76711,0.033205338645418324,0.8275196015936249,0.030250876494023922,0.6920699203187252
2.81172,0.031304940239043816,0.8252887649402391,0.0300206374501992,0.6879815139442227
2.85633,0.02933482071713147,0.8220126294820714,0.027626733067729076,0.6870570517928288
2.90094,0.024740438247011942,0.8203292031872516,0.027338844621513966,0.6864729482071711
2.94556,0.023957330677290847,0.8146238247011952,0.026028446215139438,0.6850924701195221
2.99017,0.024223984063745027,0.8075152191235063,0.027629442231075704,0.6854707569721111
3.03478,0.02413474103585659,0.8008942629482071,0.026851235059760937,0.6850023505976097
3.07939,0.022254063745019932,0.7938974501992031,0.027717729083665352,0.6844151394422316
3.12401,0.020262231075697204,0.7868533864541833,0.02775342629482072,0.6833141434262944
3.16862,0.020561792828685265,0.7781555378486059,0.026115776892430283,0.684087888446215
3.21323,0.021084262948207155,0.7712160159362551,0.025831992031872503,0.683846294820717
3.25785,0.02155581673306772,0.7652494422310758,0.025428924302788834,0.6832782071713149
3.30246,0.021455139442231073,0.75968203187251,0.021933426294820715,0.6832470517928287
3.34707,0.02053354581673307,0.7547613944223107,0.021392749003984073,0.6829098007968128
3.39168,0.019774980079681283,0.7511157768924303,0.020833386454183263,0.6845864940239045
3.4363,0.018174063745019904,0.7455805976095621,0.0220007171314741,0.6834239442231079
3.48091,0.019743227091633467,0.7399562948207173,0.02296462151394423,0.6820945418326692
3.52552,0.017702549800796816,0.7380454183266935,0.02178051792828684,0.6826620717131467
3.57013,0.01592478087649403,0.735911195219124,0.02077254980079682,0.682708366533865
3.61475,0.015438764940239047,0.7322703585657369,0.018861553784860565,0.6820874103585656
3.65936,0.015400637450199197,0.7287560557768923,0.019580517928286842,0.6807456972111554
3.70397,0.015428964143426283,0.727922470119522,0.0209823107569721,0.6811168924302794
3.74858,0.015756135458167324,0.727305179282869,0.0203193625498008,0.6812374900398408
3.7932,0.016834063745019917,0.7267435059760953,0.020180478087649403,0.6817374900398406
3.83781,0.016299721115537853,0.7262643824701193,0.01834286852589641,0.6815692430278887
3.88242,0.015641673306772907,0.7266147808764938,0.01802864541832669,0.6816522709163352
3.92703,0.014942908366533853,0.7254890836653389,0.01855701195219124,0.6812186454183272
3.97165,0.014121195219123521,0.7255258167330676,0.019595976095617536,0.6818515139442229
4.01626,0.015348366533864538,0.7278900796812746,0.02052227091633467,0.6833592828685258
4.06087,0.01586370517928287,0.7295609960159364,0.017237290836653384,0.6839267729083666
4.10548,0.01399533864541833,0.7319462151394425,0.01720561752988048,0.683372988047809
4.1501,0.01357390438247012,0.7319761354581674,0.018473864541832665,0.6821734661354578
4.19471,0.030444860557768946,0.7272621912350598,0.03531880478087648,0.6819148605577688
4.23932,0.039215697211155386,0.727184023904383,0.05160342629482071,0.6759752589641441
4.28393,0.035849203187251016,0.7369142231075697,0.04854884462151398,0.6765649402390436
4.32855,0.024097529880478093,0.7493884462151396,0.029908406374501994,0.6836224701195218
4.37316,0.016532709163346624,0.7491610358565735,0.01740605577689242,0.6866893625498004
4.41777,0.013383705179282866,0.7499864541832674,0.01622557768924303,0.6858725099601591
4.46239,0.014025856573705187,0.7522880478087648,0.015618286852589638,0.6856027091633472
4.507,0.013164541832669317,0.7575963745019919,0.01400239043824701,0.6866625896414342
4.55161,0.011059800796812748,0.7613382071713151,0.015002629482071714,0.6866143027888445
4.59622,0.012041354581673304,0.7657339840637452,0.017294501992031863,0.6876634661354584
4.64084,0.01292071713147411,0.7700007968127488,0.01731593625498008,0.687953227091633
4.68545,0.014277330677290832,0.7752657768924297,0.014578725099601585,0.6896479282868526
4.73006,0.013970876494023902,0.7790249003984067,0.01583884462151394,0.6896315936254974
4.77467,0.013963386454183276,0.7823358964143423,0.015122031872509961,0.6910021513944217
4.81929,0.011864741035856573,0.7843800000000004,0.016746015936254983,0.6889352191235055
4.8639,0.011108804780876494,0.7900544223107568,0.017018047808764942,0.6908264143426297
4.90851,0.010680358565737055,0.7945425896414342,0.01613254980079682,0.690826892430279
4.95312,0.01022884462151394,0.8007250597609559,0.01487262948207171,0.6919649800796808
4.99774,0.010136254980079681,0.8020814342629486,0.014163107569721115,0.6900145019920318
5.04235,0.010618486055776895,0.8044583665338645,0.015634860557768925,0.6888205577689248
5.08696,0.010402430278884461,0.808387370517928,0.014331075697211168,0.6897601593625495
5.13157,0.01114370517928286,0.8109419123505975,0.013472908366533858,0.6913268127490042
5.17619,0.01163051792828685,0.8139602390438246,0.014522549800796803,0.6942594422310762
5.2208,0.010666573705179289,0.8174875697211161,0.015748725099601582,0.6928909163346619
5.26541,0.012396334661354586,0.8212498007968125,0.016321474103585663,0.6941008366533865
5.31002,0.012308366533864542,0.8259979282868521,0.017033346613545816,0.6944592430278881
5.35464,0.015221593625498013,0.8308104382470117,0.017576095617529885,0.6959818725099605
5.39925,0.015553505976095611,0.8363179681274907,0.017092709163346605,0.6958024701195221
5.44386,0.014427131474103579,0.8371750597609559,0.01588569721115539,0.6925780478087649
5.48847,0.012602629482071713,0.84093673306773,0.016481394422310752,0.6924657370517929
5.53309,0.011932749003984064,0.8499800398406376,0.01789294820717131,0.6955154183266933
5.5777,0.011813585657370526,0.8518715936254982,0.019663227091633467,0.694530478087649
5.62231,0.013233386454183269,0.8542543426294823,0.01550338645418326,0.695519163346614
5.66693,0.01172478087649402,0.8561893625498002,0.01609641434262947,0.6965993227091632
5.71154,0.012218725099601592,0.8588315139442225,0.01830629482071714,0.6989199601593632
5.75615,0.014654780876494028,0.8638651792828687,0.019203346613545808,0.7020868924302793
5.80076,0.01797410358565736,0.8660537051792834,0.020083745019920305,0.7010292031872503
5.84538,0.015727729083665338,0.8751114741035855,0.023185776892430277,0.7080144621513952
5.88999,0.01647876494023905,0.8820817928286854,0.023488127490039836,0.7131776494023906
5.9346,0.014482231075697224,0.8886734262948209,0.020293864541832674,0.7171745816733059
5.97921,0.013065856573705178,0.8867398804780877,0.016783625498007947,0.7102744223107572
6.02383,0.01546358565737052,0.8874483266932276,0.01755940239043826,0.7044617928286846
6.06844,0.017359521912350583,0.8851865737051793,0.016929402390438247,0.7006507968127492
6.11305,0.018155458167330697,0.8848749003984059,0.018478127490039842,0.7002012350597608
6.15766,0.015618207171314744,0.8900007569721115,0.017897729083665357,0.6999055776892427
6.20228,0.01364505976095618,0.8941915139442235,0.01565000000000001,0.7011793227091629
6.24689,0.01311601593625498,0.8972788047808764,0.012589123505976092,0.7032511155378485
6.2915,0.012006454183266943,0.8998909561752996,0.016290796812749007,0.7027509960159367
6.33611,0.013032709163346605,0.9004194422310761,0.020096533864541848,0.7017065338645418
6.38073,0.01667852589641435,0.8997974900398404,0.022625139442231067,0.6979923107569719
6.42534,0.019824143426294814,0.9041280478087649,0.02148537848605579,0.7005843824701196
6.46995,0.024729760956175295,0.9083598406374503,0.022297808764940245,0.7064419920318721
6.51456,0.02385764940239043,0.9013745418326687,0.020732749003984058,0.7046642231075698
6.55918,0.018017131474103592,0.9058107569721121,0.021478326693227107,0.7063380478087651
6.60379,0.02206840637450199,0.9065046215139438,0.030353745019920303,0.7077804382470118
6.6484,0.018677968127490046,0.9114311155378483,0.026270278884462147,0.7115327091633469
6.69301,0.01271318725099602,0.9148487250996016,0.020224820717131466,0.7114677290836651
6.73763,0.01334239043824701,0.9109348605577688,0.017528047808764925,0.7060015936254981
6.78224,0.012056733067729081,0.90000984063745,0.01815398406374501,0.6980420717131475
6.82685,0.01554282868525897,0.8965907968127491,0.02163187250996017,0.6961856175298802
6.87147,0.015180517928286846,0.897004501992032,0.021676454183266938,0.6968215537848604
6.91608,0.012932709163346613,0.8972533466135456,0.02037673306772909,0.6969522310756978
6.96069,0.010380000000000004,0.8920452191235062,0.017585498007968135,0.6919376095617533
7.0053,0.014300039840637449,0.8959919920318726,0.014713227091633464,0.6972263745019918
7.04992,0.014780836653386458,0.897798964143426,0.013175776892430274,0.7004446215139442
7.09453,0.012394462151394423,0.8918849800796812,0.014539402390438251,0.6972413545816737
7.13914,0.009534940239043816,0.8908287649402389,0.012320318725099604,0.6939241434262947
7.18375,0.01161302788844621,0.8885042231075693,0.012105139442231065,0.692180199203187
7.22837,0.014058446215139443,0.8855079681274896,0.010396215139442227,0.6905968924302789
7.27298,0.01417390438247012,0.8900927490039836,0.01426482071713148,0.6926725099601595
7.31759,0.01227784860557769,0.8889213545816737,0.015020597609561752,0.6930018725099601
7.3622,0.009402151394422303,0.8902054581673309,0.013614382470119514,0.6970518326693227
7.40682,0.00927685258964144,0.8898091633466134,0.01472561752988048,0.7005141434262949
7.45143,0.012551513944223111,0.8853173705179279,0.01729250996015936,0.6966797211155382
7.49604,0.015796135458167333,0.8890293227091633,0.016246254980079682,0.7000417529880478
7.54065,0.014917410358565746,0.8847313147410363,0.012969800796812746,0.6955448605577688
7.58527,0.011326175298804779,0.8853464143426295,0.015318007968127493,0.6968782071713147
7.62988,0.011172031872509957,0.8822880079681276,0.01658836653386453,0.6950407171314744
7.67449,0.011566852589641421,0.8763939442231078,0.01580529880478088,0.6931725498007972
7.7191,0.008309800796812747,0.877436175298804,0.01616298804780877,0.696033227091634
7.76372,0.008845179282868527,0.8711174900398406,0.014568764940239036,0.6940955378486057
7.80833,0.011503426294820714,0.8720376095617528,0.01296661354581674,0.696083426294821
7.85294,0.012461035856573701,0.861608446215139,0.012776733067729073,0.6920774900398403
7.89755,0.011579243027888443,0.8636402390438244,0.012181354581673296,0.6970367729083666
7.94217,0.011249960159362554,0.8596423107569724,0.011913266932270912,0.6975545418326693
7.98678,0.011079003984063739,0.8660355776892436,0.012423904382470114,0.704135019920319
8.03139,0.01082003984063745,0.8582520717131483,0.011224980079681288,0.701857928286852
8.07601,0.012254860557768926,0.8572703585657369,0.011984741035856577,0.7030596015936258
8.12062,0.01165737051792828,0.8519472509960161,0.012980557768924305,0.6979098406374498
8.16523,0.013529641434262954,0.8552053784860558,0.013716095617529877,0.7036588047808763
8.20984,0.014173545816733076,0.8498382071713153,0.013888884462151398,0.7047169322709166
8.25446,0.013232549800796816,0.8499972908366535,0.017209800796812755,0.7058093625498004
8.29907,0.01545270916334661,0.8414785258964148,0.015607569721115528,0.7000951792828682
8.34368,0.015257011952191236,0.8368741035856575,0.01248689243027888,0.7011570517928288
8.38829,0.01647653386454184,0.8325209960159368,0.013192589641434268,0.7006517928286851
8.43291,0.015467968127490047,0.8301282071713146,0.0170181673306773,0.7019444621513944
8.47752,0.013761673306772916,0.8268426294820719,0.019352509960159373,0.7006514741035854
8.52213,0.013705139442231073,0.821472509960159,0.01900924302788846,0.7025086852589643
8.56674,0.015544900398406373,0.8189456972111551,0.02007924302788845,0.7052906772908365
8.61136,0.012298406374501986,0.8098398804780873,0.022715019920318723,0.7028324302788843
8.65597,0.008550039840637446,0.8054926294820722,0.02071904382470121,0.704774422310757
8.70058,0.009451434262948208,0.799563984063745,0.018754223107569728,0.7037527091633466
8.74519,0.011571593625498006,0.7967167729083671,0.01763422310756972,0.7030577689243033
8.78981,0.014280597609561758,0.7919040239043825,0.019413187250996024,0.7033800796812748
8.83442,0.01664394422310757,0.7904050199203193,0.01836398406374502,0.703418884462151
8.87903,0.014724143426294805,0.7899003187251,0.02102239043824702,0.7016179681274897
8.92364,0.013420318725099599,0.7848856573705183,0.027621474103585654,0.700371593625498
8.96826,0.011435737051792832,0.7829849800796818,0.030649561752988063,0.7024779282868527
9.01287,0.01425593625498008,0.7833589641434267,0.031625657370517916,0.7029140637450204
9.05748,0.01774701195219123,0.7832705179282871,0.029671952191235074,0.702805298804781
9.10209,0.01913996015936254,0.7838780876494026,0.029863067729083627,0.7056083266932269
9.14671,0.018494103585657378,0.7861942231075698,0.028664063745019924,0.7101318725099599
9.19132,0.02148677290836654,0.7799544223107571,0.028075418326693215,0.7094494820717132
9.23593,0.019877211155378483,0.7729127490039841,0.025305099601593644,0.7062896414342629
9.28055,0.01563470119521911,0.7728650199203185,0.021115976095617512,0.7085019123505979
9.32516,0.01390609561752988,0.7723831474103584,0.017304860557768913,0.7115752191235057
9.36977,0.01847561752988049,0.7742219123505972,0.021809840637450183,0.7153264541832668
9.41438,0.0178299203187251,0.7722098007968126,0.019916494023904385,0.7162900796812747
9.459,0.01381653386454183,0.7644458964143428,0.018483466135458173,0.7145954980079688
9.50361,0.015177529880478095,0.7621251792828685,0.017372111553784857,0.7169619521912356
9.54822,0.01879892430278884,0.7620673705179283,0.025718127490039856,0.7176033067729076
9.59283,0.018848207171314746,0.7552484462151389,0.028776533864541817,0.7132649800796815
9.63745,0.01919179282868525,0.7515705577689243,0.023812549800796824,0.7153617529880478
9.68206,0.022753745019920318,0.7474571713147411,0.01859980079681274,0.7167973306772905
9.72667,0.022235816733067723,0.7388582071713151,0.014849840637450202,0.7100913944223107
9.77128,0.01848254980079679,0.7359904780876495,0.016675976095617537,0.7138400398406375
9.8159,0.01875147410358567,0.7327809960159366,0.017877649402390432,0.7179181274900398
9.86051,0.029536932270916347,0.7080396812749004,0.019786653386454186,0.7136584462151397
9.90512,0.053226812749003996,0.6680465737051793,0.017479003984063747,0.7128132270916332
9.94973,0.06039031872509955,0.657333227091633,0.013128286852589639,0.7148084462151392
9.99435,0.047669083665338674,0.6799426693227094,0.012300358565737048,0.7111249800796812
10.03896,0.03270390438247013,0.7047369322709164,0.014065816733067728,0.7098641434262947
10.08357,0.03080764940239044,0.7109737450199207,0.012327330677290839,0.709572470119522
10.12818,0.0303148207171315,0.6962552589641435,0.013464262948207168,0.703439800796813
10.1728,0.02845155378486058,0.6854285258964145,0.020124501992031876,0.7015170916334665
10.21741,0.028047649402390462,0.6867269322709162,0.01944266932270916,0.7084795219123503
10.26202,0.0298385657370518,0.6834053386454179,0.014623705179282867,0.7077279681274897
10.30664,0.032979561752988044,0.6686536254980083,0.020789721115537868,0.7006207968127492
10.35125,0.03783944223107569,0.6624219123505977,0.024686533864541844,0.7026409163346614
10.39586,0.041430079681274906,0.6583786852589638,0.020690836653386457,0.705395976095618
10.44047,0.038406573705179296,0.6439190836653387,0.014626932270916333,0.697909721115538
10.48509,0.03888864541832668,0.6331306772908369,0.019571035856573712,0.6953808366533865
10.5297,0.04416362549800797,0.6333164940239043,0.027294143426294833,0.7021749402390443
10.57431,0.048107370517928315,0.6285379282868527,0.032604143426294835,0.7038352191235066
10.61892,0.04732737051792826,0.6164624302788847,0.034656055776892444,0.6985335059760958
10.66354,0.04859940239043827,0.6093557768924304,0.03155968127490039,0.6983433067729086
10.70815,0.054192549800796824,0.6068472509960158,0.02901334661354581,0.7022417529880476
10.75276,0.05726223107569721,0.5967225099601595,0.02736565737051793,0.6976526693227094
10.79737,0.05830625498007968,0.5806187250996016,0.024612509960159363,0.6863710358565732
10.84199,0.06529952191235058,0.5686498406374498,0.018277011952191228,0.6819984063745023
10.8866,0.0776811155378486,0.5610040239043823,0.013159840637450203,0.6872821912350604
10.93121,0.08009860557768926,0.5507249402390435,0.016022948207171324,0.6873948207171316
10.97582,0.07513386454183268,0.5405100000000002,0.02005752988047809,0.6823920318725103
11.02044,0.07753916334661358,0.5366645418326692,0.020258406374501985,0.6854526693227091
11.06505,0.0864591235059761,0.5324032669322707,0.017891992031872504,0.6922847011952189
11.10966,0.08810533864541828,0.5191446613545816,0.01782976095617528,0.6905437848605579
11.15427,0.08853633466135458,0.5009179282868523,0.018917729083665326,0.6787992430278884
11.19889,0.09761350597609564,0.4922594820717132,0.01445035856573705,0.673715338645418
11.2435,0.11032585657370518,0.48935087649402376,0.013081235059760958,0.6785339442231074
11.28811,0.11150302788844622,0.4825201195219125,0.01860250996015935,0.6808009561752992
11.33272,0.10887904382470123,0.4686286454183267,0.030253027888446228,0.6752580876494033
11.37734,0.11216183266932268,0.45699366533864544,0.03710617529880477,0.6745190039840636
11.42195,0.12039039840637455,0.45162904382470137,0.03534298804780877,0.6800929482071709
11.46656,0.12269298804780876,0.4479019521912347,0.034547848605577684,0.6812901992031873
11.51118,0.12706613545816742,0.435843187250996,0.03507123505976099,0.6750395219123514
11.55579,0.1331460956175298,0.42277075697211114,0.03273988047808764,0.6703802390438246
11.6004,0.1354541035856573,0.4176693227091634,0.026909282868525893,0.6768125498007971
11.64501,0.13999243027888444,0.415989880478088,0.023009482071713137,0.6876476892430277
11.68963,0.15470725099601582,0.40859693227091637,0.023575896414342636,0.6908807569721117
11.73424,0.16648820717131482,0.3995445019920319,0.026580756972111572,0.6888519521912354
11.77885,0.1680685258964144,0.3944927490039836,0.030349760956175285,0.6922615139442235
11.82346,0.1734831872509959,0.3978784063745019,0.029576653386454186,0.7012756175298807
11.86808,0.1885305577689244,0.4036722310756976,0.026998087649402387,0.7089323107569722
11.91269,0.19333916334661344,0.4000408764940237,0.024048924302788842,0.7078465338645418
11.9573,0.18134031872509979,0.38883776892430283,0.020903147410358563,0.6992002390438247
12.00191,0.1722027888446216,0.38024262948207166,0.02280613545816733,0.691100438247012
12.04653,0.17773039840637442,0.3785847410358565,0.029244621513944205,0.6902043426294819
12.09114,0.18859262948207173,0.38078195219123545,0.024813187250996002,0.6915909561752994
12.13575,0.20160764940239048,0.3813558167330676,0.021054621513944223,0.6866707171314741
12.18036,0.21559661354581666,0.3769892828685259,0.029758844621513934,0.6776387649402392
12.22498,0.22303254980079687,0.3691189243027891,0.03692988047808765,0.6759624701195218
12.26959,0.2242541832669323,0.3570371713147412,0.03355143426294821,0.6817640637450203
12.3142,0.2364434262948207,0.33674585657370515,0.027665338645418317,0.6862984462151395
12.35881,0.2678813545816733,0.31384051792828677,0.02573035856573707,0.6890673705179282
12.40343,0.30346494023904375,0.29951159362549806,0.021133864541832668,0.6892395219123503
12.44804,0.3277755378486056,0.30413988047808777,0.013686374501992032,0.6866321513944227
12.49265,0.3374477290836653,0.3243038645418326,0.012924900398406379,0.6865027490039843
12.53726,0.336212828685259,0.3471532669322709,0.015759362549800798,0.6928514342629478
12.58188,0.32715083665338646,0.3639279282868526,0.02037362549800797,0.6981253784860559
12.62649,0.3137970517928287,0.37595784860557774,0.02173211155378489,0.6963476494023901
12.6711,0.29835103585657347,0.3860815139442231,0.023522430278884465,0.6878525498007969
12.71572,0.2880057370517929,0.3965758167330676,0.02812792828685259,0.6806109561752985
12.76033,0.2850217131474105,0.4088771713147408,0.02835713147410358,0.6794514741035854
12.80494,0.2830167729083666,0.419720876494024,0.023821155378486066,0.6865434661354581
12.84955,0.27422318725099604,0.4263992031872511,0.02136282868525898,0.6948708366533868
12.89417,0.2614325099601595,0.4308519521912351,0.02117127490039841,0.6936797211155377
12.93878,0.24962039840637465,0.43525545816733086,0.02430310756972109,0.6813609561752985
12.98339,0.24452896414342648,0.4391809561752987,0.02506438247011953,0.6714815936254981
13.028,0.24645215139442228,0.44402884462151393,0.024312191235059746,0.6746019920318723
13.07262,0.25198964143426317,0.45245768924302776,0.026688446215139446,0.686062988047809
13.11723,0.2548725498007968,0.4593921912350598,0.029371752988047818,0.6933010358565732
13.16184,0.2505636653386453,0.4570329083665341,0.029796414342629498,0.6921341434262952
13.20645,0.23927972111553789,0.448896892430279,0.027391035856573705,0.6854049402390444
13.25107,0.23102131474103596,0.44606195219123507,0.025026613545816714,0.6777548207171319
13.29568,0.22984741035856587,0.45217438247011943,0.025960597609561754,0.6752325099601598
13.34029,0.22560884462151404,0.4612958964143424,0.03397836653386456,0.6779980478087647
13.3849,0.21691175298804777,0.4669424302788843,0.034066772908366516,0.6785006374501996
13.42952,0.21330366533864553,0.4663974501992032,0.025988804780876503,0.6701304780876494
13.47413,0.2135070517928286,0.4615179282868526,0.018101593625498014,0.6569217529880479
13.51874,0.21176318725099602,0.459009043824701,0.017095219123505975,0.6493204382470116
13.56335,0.20980119521912344,0.4617666135458169,0.020612231075697214,0.6528229083665336
13.60797,0.20913792828685276,0.4652022310756969,0.03227159362549801,0.6599560557768926
13.65258,0.2083472111553785,0.46676988047808765,0.03813083665338647,0.6660367729083667
13.69719,0.20832111553784874,0.4696751792828685,0.034501952191235086,0.6727907968127489
13.7418,0.2099522310756973,0.47577083665338665,0.02858956175298805,0.677504701195219
13.78642,0.20997752988047788,0.48428454183266906,0.02843266932270917,0.6762479681274903
13.83103,0.2053101195219123,0.49196139442231057,0.027730677290836638,0.6752943824701197
13.87564,0.20023693227091638,0.4951198406374503,0.026819402390438264,0.6812168127490043
13.92026,0.1985358964143426,0.4964143824701195,0.023871394422310767,0.6898147410358568
13.96487,0.1978301195219123,0.5026256573705178,0.02275290836653384,0.6982374501992029
14.00948,0.1968245418326693,0.511747888446215,0.026430677290836646,0.7085222709163346
14.05409,0.1973156175298805,0.5162361752988047,0.03392776892430279,0.7161413944223101
14.09871,0.19808350597609573,0.5158349003984065,0.037575617529880444,0.714869920318726
14.14332,0.1968362549800797,0.5134028685258964,0.030889681274900372,0.7080640239043832
14.18793,0.19432513944223098,0.5102904382470123,0.025620000000000014,0.7021828685258961
14.23254,0.19308848605577694,0.5098780079681278,0.026716733067729086,0.6997730677290829
14.27716,0.19367470119521887,0.5136629482071711,0.03029159362549801,0.7041037450199205
14.32177,0.19554239043824717,0.517397250996016,0.03586948207171318,0.7173958565737055
14.36638,0.20101637450199206,0.5194172908366536,0.04587848605577691,0.7331743027888441
14.41099,0.21247342629482066,0.5200944621513942,0.04673996015936252,0.7393123107569725
14.45561,0.22415286852589655,0.5163535059760959,0.03396430278884461,0.7326018326693228
14.50022,0.22417434262948197,0.5080373306772908,0.02902310756972111,0.7218407968127493
14.54483,0.2097113147410358,0.5007890836653386,0.040137729083665336,0.7153273705179283
14.58944,0.19341278884462154,0.49906509960159334,0.0574542231075697,0.7130964940239042
14.63406,0.18957007968127498,0.5028274501992034,0.06475059760956173,0.7112972509960162
14.67867,0.20045386454183256,0.5095329880478089,0.055719721115537836,0.7104883266932271
14.72328,0.2175382868525897,0.514384422310757,0.04892920318725102,0.7160131872509957
14.76789,0.22771350597609546,0.5147903187250997,0.05666243027888445,0.7267382470119523
14.81251,0.22369693227091617,0.5142825896414344,0.0685294023904383,0.7333182470119526
14.85712,0.20900330677290835,0.5160075697211158,0.07285119521912348,0.7314494422310757
14.90173,0.19217681274900386,0.5152579282868526,0.07626179282868521,0.7247568924302787
14.94634,0.18393330677290848,0.5048139840637452,0.07209513944223105,0.7182034661354578
14.99096,0.1863966533864541,0.4878637848605579,0.06684083665338648,0.7150982071713149
15.03557,0.18886780876494008,0.47450768924302783,0.06793434262948211,0.7145512350597613
15.08018,0.18098888446215147,0.4718416334661355,0.08456725099601588,0.7140676892430281
15.1248,0.17056235059760963,0.47979796812748987,0.10403402390438246,0.7173670517928282
15.16941,0.17313147410358562,0.4929127091633467,0.10060294820717129,0.7279196812749008
15.21402,0.19104306772908372,0.503724183266932,0.06646402390438254,0.7385655776892432
15.25863,0.2091383266932271,0.5099917131474103,0.03963215139442229,0.7401470119521907
15.30325,0.21498059760956173,0.5122166135458167,0.042998406374501995,0.734618844621514
15.34786,0.21354553784860555,0.510098486055777,0.05624573705179287,0.7288246215139443
15.39247,0.21108418326693243,0.5036709561752989,0.05638529880478085,0.7214415936254981
15.43708,0.20151665338645425,0.49228127490039814,0.04654207171314742,0.7071536653386455
15.4817,0.1835066533864542,0.4779777689243026,0.04059509960159359,0.6894063745019917
15.52631,0.16731625498007952,0.47050382470119523,0.04106027888446218,0.6784331075697209
15.57092,0.15874322709163344,0.47704625498007985,0.04369183266932274,0.6782079681274898
15.61553,0.15438880478087647,0.49105557768924324,0.05089653386454183,0.6851947410358561
15.66015,0.1519931075697212,0.4999998007968127,0.06380677290836652,0.696534860557769
15.70476,0.1495960956175299,0.49706055776892444,0.0816624701195219,0.7072971314741036
15.74937,0.14695175298804788,0.485963426294821,0.09939876494023904,0.7073718326693224
15.79398,0.15056059760956178,0.47786107569721087,0.1052605179282869,0.6936092430278886
15.8386,0.16604617529880475,0.4756217928286853,0.09615852589641437,0.6744041035856574
15.88321,0.18776772908366535,0.46583035856573696,0.08087147410358567,0.655295418326693
15.92782,0.2032299601593624,0.4388541434262949,0.07191171314741035,0.6336213545816733
15.97243,0.20307414342629496,0.40601553784860556,0.07270832669322706,0.6093303187250998
16.01705,0.1873696015936255,0.3853611952191233,0.09609892430278888,0.5889475697211157
16.06166,0.16465912350597628,0.3811966932270917,0.13350804780876488,0.5782672111553787
16.10627,0.1397978884462151,0.38453693227091607,0.1630463346613545,0.575773466135458
16.15088,0.1132679282868526,0.3836133466135458,0.16666398406374497,0.5735816733067731
16.1955,0.10633462151394427,0.3719251792828687,0.14876211155378483,0.5646268924302785
16.24011,0.12559262948207164,0.3552617928286852,0.11792071713147413,0.5463452589641438
16.28472,0.146223705179283,0.3482166135458168,0.10323095617529889,0.5202613545816734
16.32934,0.14348498007968125,0.35830749003984075,0.13521964143426296,0.4942749402390437
16.37395,0.1294562549800797,0.37643490039840627,0.1897327091633465,0.4806158964143424
16.41856,0.1239046215139442,0.3872294422310757,0.20622167330677307,0.4853590836653391
16.46317,0.13585171314741032,0.3854074900398407,0.17959880478087653,0.5017178486055776
16.50779,0.16056960159362543,0.37985254980079697,0.1444102788844621,0.5153209561752987
16.5524,0.17509848605577694,0.3824867729083667,0.12396354581673306,0.51824796812749
16.59701,0.1639931474103586,0.39619478087649396,0.14489091633466136,0.5172554183266935
16.64162,0.15604916334661356,0.41864059760956185,0.22607119521912344,0.5207797609561754
16.68624,0.1967517529880478,0.4459268127490039,0.3466456972111552,0.5259170916334664
16.73085,0.27432928286852604,0.4694868924302789,0.46859187250996015,0.534476892430279
16.77546,0.3333294422310756,0.4897639442231078,0.5373180079681271,0.5705199601593627
16.82007,0.3562761354581674,0.519193784860558,0.487104621513944,0.6560427888446214
16.86469,0.35656788844621506,0.5440785657370519,0.3627318326693231,0.7626305179282867
16.9093,0.3315296414342631,0.5202665737051794,0.320386294820717,0.8125229083665336
16.95391,0.27170374501992034,0.444641474103586,0.39585745019920343,0.7599178087649401
16.99852,0.1857683266932271,0.37940091633466133,0.47117179282868527,0.6533072908366531
17.04314,0.18095999999999998,0.3721838645418326,0.47804262948207193,0.5855177290836654
17.08775,0.3340303984063744,0.4002738645418327,0.44846410358565736,0.5944527490039843
17.13236,0.5051165338645416,0.41158984063745024,0.4763276494023904,0.6354649003984062
17.17697,0.5150182071713143,0.3927974501992033,0.5580550996015936,0.649952430278884
17.22159,0.47528685258964165,0.38517059760956174,0.5849832669322708,0.6477519123505971
17.2662,0.4703519123505978,0.42876713147410345,0.5161061354581674,0.6856859362549799
17.31081,0.4778695617529879,0.4924835059760958,0.48851733067729086,0.7735929482071715
17.35542,0.4918376494023905,0.5056635458167332,0.5168731075697209,0.8478229482071711
17.40004,0.5299794820717131,0.4450714342629479,0.5995513545816737,0.8486884860557768
17.44465,0.5453510358565733,0.3589475298804782,0.7205860557768925,0.7749852589641433
17.48926,0.5684822709163349,0.309860079681275,0.8428030677290836,0.6543074900398408
17.53388,0.6468564143426292,0.30751956175298817,0.8909210756972117,0.5207061752988049
17.57849,0.7692174900398412,0.30922896414342627,0.8874775298804778,0.4452235458167332
17.6231,0.9212170916334667,0.29750721115537865,0.9465450597609563,0.4497102390438249
17.66771,1.0661397609561756,0.3061515537848606,1.079861434262949,0.4931765737051794
17.71233,1.0802858167330676,0.3784524302788843,1.1451792828685259,0.5322998406374502
17.75694,0.9055739442231072,0.49314486055776857,1.0596733864541836,0.5735446613545815
17.80155,0.6956992430278882,0.5900685657370516,0.9207046613545812,0.6407280876494026
17.84616,0.6323435856573708,0.6407186852589644,0.8885657370517926,0.7465580478087652
17.89078,0.751467410358565,0.6605414342629479,0.8879766932270918,0.8611451792828685
17.93539,0.9324682071713144,0.6420439043824702,0.7982549402390433,0.9433567729083666
17.98,1.02726015936255,0.574144701195219,0.7247498007968128,0.9931829880478087
18.02461,0.9833096812749009,0.49676211155378497,0.8841474501992033,1.0338836653386456
18.06923,0.8829304382470123,0.469929163346614,1.2590801593625502,1.0505194820717132
18.11384,0.8033878087649396,0.5078634661354582,1.5418891633466139,0.9821546613545815
18.15845,0.7127641035856573,0.5361949003984064,1.5051701593625484,0.822261792828685
18.20306,0.6032790438247017,0.4979948605577691,1.264122669322708,0.6445568924302794
18.24768,0.5160886454183267,0.4056382470119523,1.079909083665339,0.5286236254980077
18.29229,0.5262895617529882,0.30321848605577717,1.022531235059761,0.5130161354581676
18.3369,0.7037750996015931,0.23495410358565738,0.9518113944223107,0.6555417928286854
18.38151,1.216462908366534,0.32063952191235057,1.002793665338644,1.0461579282868527
18.42613,2.040641992031873,0.6595899203187255,1.667739243027887,1.5968876494023903
18.47074,2.72105326693227,1.0913405976095616,3.0755163745019902,1.9898764541832663
18.51535,2.6654218725099628,1.2656102390438246,4.198070677290835,1.9962943426294824
18.55996,1.968845418326693,1.0362247808764935,4.022456972111552,1.710568326693228
18.60458,1.5043455378486053,0.6441252191235056,3.042241434262947,1.3961414741035847
18.64919,1.5309430278884462,0.393844143426295,2.181658366533864,1.2696709163346613
18.6938,1.6533528685258967,0.36584629482071696,1.6164990438247007,1.2135359362549798
18.73842,1.5530005976095629,0.4983845418326696,1.2837792031872512,1.0142447410358566
18.78303,1.3570498007968117,0.6815565737051793,1.171636653386453,0.7473085657370514
18.82764,1.0968298804780865,0.7882250199203177,1.22891091633466,0.664330119521912
18.87225,0.7864545816733068,0.7813629482071719,1.2452373705179276,0.8105821912350596
18.91687,0.6580770119521907,0.8209863346613537,1.2765821912350597,0.9821759760956174
18.96148,1.0375791633466136,0.9952088446215144,1.3911444223107572,1.0262067330677294
19.00609,1.581381035856574,1.0646756175298806,1.3487134661354587,0.9445851792828686
19.0507,1.9914196812749005,0.9568515537848609,1.2854752191235057,0.9489079282868531
19.09532,2.2643420717131475,0.8234762549800794,1.4636858964143427,1.1267762549800793
19.13993,2.549046772908366,0.818733227091634,1.9595596812749005,1.434252828685259
19.18454,2.5470896015936253,0.8476346613545813,2.3339782868525925,1.6525084462151396
19.22915,1.9873192430278892,0.7994335856573712,2.330381274900399,1.6346644223107563
19.27377,1.446608087649402,0.8507945816733067,2.3239631872509965,1.5928418326693234
19.31838,2.2230909960159364,1.3482944621513948,3.1108453386454165,2.1591360159362543
19.36299,3.320682988047809,1.7701920717131474,3.487563346613548,2.615529003984063
19.4076,3.3425837450199216,1.6841480079681281,2.7130026693227123,2.3320243027888456
19.45222,2.2616439442231075,1.2393361752988037,1.4384370916334661,1.545053824701194
19.49683,1.4638362549800792,0.983986613545817,1.0172170517928292,1.1298164940239042
19.54144,1.2448587649402385,0.8840225896414342,1.0703572908366532,0.9688194023904386
19.58605,1.2096843426294823,0.8356807569721119,1.1819984063745013,0.8710433067729079
19.63067,1.0821968924302776,0.8400305577689243,1.2851259760956175,0.8070683266932276
19.67528,0.9501611553784859,0.9380529482071708,1.434081792828686,0.8326331075697214
19.71989,1.035211633466135,1.097320557768924,1.530947250996017,0.9826623107569721
19.7645,1.361708486055777,1.176306733067729,1.3398782470119512,1.2087574900398408
19.80912,1.650747011952191,1.0730660557768918,1.0335071713147406,1.3057307171314732
19.85373,1.886487290836654,0.9064557370517932,1.115347569721116,1.2135018326693225
19.89834,2.2016774103585663,0.8213703585657371,1.7675262151394417,1.0111403187250994
19.94296,2.8610231872509964,1.0191786852589637,2.6244672908366526,1.0809862151394427
19.98757,4.025964262948208,1.7015934661354588,2.9864029482071692,1.978388047808765
20.03218,4.223644382470119,2.062104741035857,2.807858804780877,2.6030423107569707
20.07679,3.355420717131472,1.7803039442231066,3.028524581673306,2.3763681673306745
20.12141,2.6419956972111573,1.2934686852589645,3.987908127490039,1.9238079282868508
20.16602,2.9588520318725116,1.081873266932271,4.910888964143426,2.047034860557769
20.21063,3.1985849003984077,0.8296756175298798,4.867747848605577,2.252226892430281
20.25524,2.9290840239043807,0.6288159760956171,4.068341314741036,2.3422762549800797
20.29986,2.26092079681275,0.5583425099601591,3.0986367729083653,2.2790115537848608
20.34447,1.687058007968128,0.6138964541832665,2.523304501992032,2.1803473306772903
20.38908,1.726254940239043,0.749731752988048,2.4538575697211162,2.1943954980079696
20.43369,2.467383545816732,1.0424165338645413,2.717373147410359,2.3930429482071696
20.47831,3.393853266932271,1.4778531075697212,3.102082071713148,2.605322828685258
20.52292,3.747381792828684,1.9241727490039837,3.3738464940239052,2.5002590836653376
20.56753,3.3823964143426273,2.29352952191235,3.6051125498007988,2.0614503187251016
20.61214,3.110345059760956,2.9891827490039837,4.5702923904382455,1.9576061354581675
20.65676,3.0112054183266936,3.734383027888444,5.847993386454182,2.2314936254980067
20.70137,2.60783438247012,3.639392868525896,6.052778685258967,2.3500834661354593
20.74598,1.9822638645418322,2.5956632669322706,4.910594780876488,2.031542430278884
20.79059,1.8359190039840643,1.6468119920318713,3.9361656972111545,1.825473984063746
20.83521,2.1912298804780876,1.2454164541832666,3.6464718725099616,1.9406
20.87982,2.5316762151394436,1.329906812749005,3.5171320318725114,2.079910438247013
20.92443,2.7180067330677287,1.6895234262948198,3.484848964143426,1.9633993625498014
20.96904,2.8723238247011937,2.054231752988047,3.720512231075698,1.6622000796812753
21.01366,2.9298952191235066,2.1722471314741023,3.860795059760954,1.2536194023904381
21.05827,2.6140745418326667,1.874767211155379,3.2300775697211153,0.8139725498007963
21.10288,2.0715598406374505,1.3570204780876485,2.237447051792827,0.45758940239043844
21.1475,1.5869337051792825,0.9271907968127493,1.5012851394422313,0.2418830278884463
21.19211,1.3089908366533862,0.7824012749003991,1.3189202788844634,0.20856932270916323
21.23672,1.227981952191235,0.882754183266932,1.4528137848605571,0.36024079681274906
21.28133,1.4549305976095626,1.2389010756972105,1.9776043824701204,0.6168253784860557
21.32595,2.029693346613546,1.8354012749003976,3.069238525896415,0.8565832669322707
21.37056,2.4361990438247023,2.2013816334661365,3.871267131474105,0.9286027091633468
21.41517,2.341413505976096,2.0551785258964137,3.6437086055776904,0.8313515139442232
21.45978,1.937610717131474,1.635564143426294,2.6938954581673333,0.6939523505976098
21.5044,1.664274541832668,1.4384535458167342,1.9113925099601592,0.6911827888446219
21.54901,1.5120391235059762,1.4685889243027894,1.5387533067729091,0.8209468525896414
21.59362,1.3974760557768915,1.5892554183266934,1.677273067729084,1.00705374501992
21.63823,1.261769760956176,1.5740064940239045,1.9813853784860542,1.1198341035856574
21.68285,1.227974143426293,1.4411745816733073,2.071753784860558,1.1711962549800796
21.72746,1.4389513147410364,1.339243864541832,1.9269074900398415,1.2462910358565733
21.77207,1.8648320318725105,1.2975404382470126,1.7188305577689242,1.3440050996015944
21.81668,2.22301450199203,1.1792066932270917,1.561872031872511,1.348865697211155
21.8613,2.2879680876494026,0.9617568127490032,1.5717561354581682,1.2217389641434273
21.90591,2.1203974501992033,0.7701913545816733,1.7312194820717124,1.0551115537848605
21.95052,1.9220879282868526,0.7196224302788846,1.8953339840637446,0.9397181274900395
21.99513,1.7513974103585652,0.8517380478087646,1.9653660557768913,0.8951154581673304
22.03975,1.5120817928286856,1.0594622310756971,1.9195545418326694,0.908447131474104
22.08436,1.3731767330677291,1.2752869721115538,1.8574026693227088,1.0570765338645414
22.12897,1.8009924701195223,1.553349003984064,1.965204541832669,1.4799464940239044
22.17359,2.806919920318725,1.982676812749004,2.471876135458169,2.119461992031872
22.2182,3.6604296414342636,2.404485378486057,3.1979300398406374,2.623319721115537
22.26281,3.285281992031873,2.3395727888446216,3.302592071713145,2.397290836653388
22.30742,2.007996533864542,1.8013705976095613,2.616596414342627,1.5813431075697215
22.35204,1.009591752988048,1.3011059760956172,1.8769250996015936,0.850722350597609
22.39665,0.8319510756972112,1.115384183266932,1.538192310756972,0.615399282868526
22.44126,0.8956447808764942,1.0231903585657376,1.362963187250996,0.6203920318725095
22.48587,0.9648680079681273,0.9434409561752986,1.3447628286852584,0.7023398007968134
22.53049,1.0783154980079688,0.8934486454183267,1.4917208764940246,0.780450557768924
22.5751,1.2962045418326702,0.8882709163346612,1.6848888047808763,0.8404671314741033
22.61971,1.6390121912350584,0.9257984462151391,1.7838239442231067,0.8718425099601587
22.66432,1.9270599203187246,0.95499047808765,1.718827211155378,0.8788313545816736
22.70894,1.9478172509960157,0.9254155776892432,1.4969111553784862,0.8772704382470119
22.75355,1.8142394422310761,0.8747762549800796,1.263187529880478,0.8794606772908364
22.79816,1.8512788047808775,0.906609800796812,1.1920785657370523,0.9171352988047812
22.84277,2.2248760159362555,1.1083816334661352,1.4434121912350606,1.0836999203187254
22.88739,2.6391616733067744,1.4126700000000005,1.8151019123505987,1.3790026693227095
22.932,2.6892548207171307,1.670975059760956,1.932705657370519,1.6832050199203188
22.97661,2.222398207171314,1.7361510756972114,1.6762507968127485,1.8137570916334673
23.02122,1.5309182868525901,1.6170618725099604,1.315720517928287,1.7235425896414345
23.06584,0.9955611155378488,1.4175487250996022,1.1107209960159365,1.5035648605577683
23.11045,0.7860625498007967,1.241865816733067,1.1353951792828685,1.2713725896414338
23.15506,0.8014733864541836,1.09376454183267,1.3116734262948204,1.0268670119521919
23.19967,0.8616510358565742,0.9677288446215139,1.4771186852589633,0.8156021912350598
23.24429,0.9491112350597607,0.8813682470119518,1.5637216733067731,0.7263920717131471
23.2889,1.2387287250996017,0.8527714342629484,1.6086058565737045,0.8213254980079681
23.33351,1.8470848207171302,0.8841612749003991,1.7520989641434253,1.0872336653386452
23.37813,2.6685071314741022,0.9768037450199206,2.153672749003983,1.5030115537848603
23.42274,3.180175418326694,1.0059463745019919,2.552956334661353,1.8366352589641441
23.46735,2.8671046613545843,0.804579123505976,2.4432794023904365,1.795821792828686
23.51196,1.952274023904382,0.4906037848605579,1.9015136254980083,1.4359601992031874
23.55658,1.1533334661354586,0.34636760956175316,1.4934847410358567,1.0838908366533866
23.60119,0.7646058167330675,0.4546074501992033,1.4550811952191232,0.8620395617529878
23.6458,0.6733063346613544,0.7065539442231077,1.742228645418327,0.7447792031872509
23.69041,0.9077399601593623,1.0482047011952194,2.4817074900398395,0.8379714342629477
23.73503,1.3376212350597605,1.3679203187251001,3.5584199999999986,1.090762589641434
23.77964,1.6826444621513938,1.5209038247011946,4.604062749003982,1.2553947410358568
23.82425,1.7401335856573708,1.4624494422310754,5.12222187250996,1.190650557768924
23.86886,1.5489561752988046,1.282873984063746,4.881900398406375,0.9909503187250992
23.91348,1.290580996015937,1.104049163346613,4.143232031872509,0.7936660159362551
23.95809,1.139540637450198,0.9936897609561756,3.3956298406374525,0.6894724701195222
24.0027,1.1221940239043822,0.9687652589641426,2.754961912350599,0.7505591235059759
24.04731,1.150060836653386,0.9807736653386451,2.10441374501992,0.9462353386454183
24.09193,1.1811972509960158,0.9558878087649401,1.5331925896414356,1.1350556175298803
24.13654,1.194642231075697,0.8641216733067731,1.135065338645418,1.1903544223107565
24.18115,1.176592430278884,0.7569587250996016,0.8541223505976097,1.1134735458167329
24.22576,1.124052948207172,0.7119966932270915,0.7121692430278884,0.9853267330677288
24.27038,1.040739880478088,0.7729793625498012,0.8839852988047813,0.8895761354581674
24.31499,0.944666972111554,0.9048067330677295,1.3348818326693226,0.8852696812749001
24.3596,0.8564854980079682,1.0112769322709165,1.7971484462151388,0.9656198007968123
24.40421,0.7989302390438241,1.0431294820717134,2.123231035856575,1.1143154183266932
24.44883,0.7830092430278885,1.0321971713147413,2.388994900398407,1.32340764940239
24.49344,0.8408709960159362,1.2167190836653388,3.319723107569721,2.056501035856575
24.53805,0.9994308764940234,1.8362172111553787,5.643888167330679,3.8103155776892423
24.58267,1.2323564143426293,2.461664422310756,7.8177110358565765,5.474382310756972
24.62728,1.4740003984063736,2.4383258167330677,7.598289521912347,5.452523784860557
24.67189,1.598293147410358,1.8577278884462165,5.455277569721116,4.054519920318725
24.7165,1.520085338645418,1.2451113545816732,3.364683187250996,2.654357768924302
24.76112,1.3378835059760958,0.8408103585657365,2.1273509960159376,1.7841294820717124
24.80573,1.2158410358565737,0.6565705976095618,1.6614248207171312,1.362929043824702
24.85034,1.1919860956175299,0.6446087250996014,1.786737410358566,1.2590984462151393
24.89495,1.2335417928286854,0.7102498406374498,2.1945240637450207,1.2795192031872513
24.93957,1.342018406374502,0.8042490836653384,2.650635179282868,1.3305045816733068
24.98418,1.4923928205128205,0.896442222222222,2.9968964957264945,1.382135384615385
25.02879,1.5915055223880599,0.9464229850746266,3.1501638805970162,1.4071082089552238


==> data/fig3-ref-conversion-wl-vs-thickness-analytical.csv <==
conversion_wavelength,flake_thickness
12.0,2.7349016275744433
12.001,2.7230307869362846
12.002,2.7111873558960617
12.003,2.699371321101343
12.004,2.6875826696090415
12.005,2.675821388885339
12.006,2.66408746680557
12.007,2.652380891654076
12.008,2.6407016521240596
12.009,2.6290497373175756
12.01,2.617425136745599
12.011,2.605827840327755
12.012,2.594257838392552
12.013,2.582715121677387
12.014,2.5711996813285602
12.015,2.5597115089013656
12.016,2.548250596360281
12.017,2.5368169360790676
12.018,2.5254105208408615
12.019,2.514031343838687
12.02,2.502679398675199
12.021,2.4913546793633623
12.022,2.480057180326575
12.023,2.4687868963988238
12.024,2.457543822825305
12.025,2.4463279552625448
12.026,2.4351392897789346
12.027,2.42397782285505
12.028,2.412843551384077
12.029,2.401736472672395
12.03,2.390656584439938
12.031,2.3796038848207144
12.032,2.368578372363507
12.033,2.357580046032191
12.034,2.346608905206466
12.035,2.3356649496825863
12.036,2.3247481796737457
12.037,2.313858595810913
12.038,2.302996199143567
12.039,2.2921609911402436
12.04,2.2813529736894296
12.041,2.270572149100291
12.042,2.2598185201034924
12.043,2.249092089851962
12.044,2.2383928619217355
12.045,2.2277208403129762
12.046,2.21707602945064
12.047,2.206458434185632
12.048,2.195868059795601
12.049,2.1853049119859183
12.05,2.1747689968907995
12.051,2.1642603210742064
12.052,2.153778891530944
12.053,2.1433247156877515
12.054,2.132897801404291
12.055,2.122498156974435
12.056,2.112125791127339
12.057,2.1017807130285524
12.058,2.091462932281312
12.059,2.0811724589276475
12.06,2.070909303449777
12.061,2.0606734767712274
12.062,2.050464990258206
12.063,2.0402838557208396
12.064,2.030130085414618
12.065,2.020003692041681
12.066,2.009904688752156
12.067,1.9998330891456548
12.068,1.9897889072726864
12.069,1.9797721576359624
12.07,1.9697828551921448
12.071,1.959821015353001
12.072,1.9498866539871396
12.073,1.9399797874214795
12.074,1.9301004324428253
12.075,1.9202486062994022
12.076,1.9104243267023893
12.077,1.9006276118276972
12.078,1.8908584803174553
12.079,1.8811169512816246
12.08,1.8714030442999094
12.081,1.861716779423083
12.082,1.8520581771750138
12.083,1.8424272585541592
12.084,1.832824045035416
12.085,1.8232485585717826
12.086,1.8137008215962511
12.087,1.804180857023443
12.088,1.7946886882515234
12.089,1.7852243391638332
12.09,1.775787834130988
12.091,1.7663791980123669
12.092,1.756998456158172
12.093,1.7476456344113167
12.094,1.738320759109123
12.095,1.729023857085213
12.096,1.7197549556715859
12.097,1.7105140827001977
12.098,1.7013012665050966
12.099,1.692116535924246
12.1,1.6829599203012906
12.101,1.6738314494877018
12.102,1.6647311538444838
12.103,1.6556590642441904
12.104,1.6466152120727215
12.105,1.637599629231322
12.106,1.6286123481385004
12.107,1.6196534017318158
12.108,1.6107228234698505
12.109,1.601820647334094
12.11,1.5929469078307532
12.111,1.5841016399926804
12.112,1.5752848793812482
12.113,1.5664966620881298
12.114,1.5577370247371176
12.115,1.5490060044860599
12.116,1.540303639028407
12.117,1.5316299665952695
12.118,1.5229850259569766
12.119,1.514368856424912
12.12,1.5057814978530326
12.121,1.4972229906397974
12.122,1.488693375729615
12.123,1.4801926946145296
12.124,1.4717209893357142
12.125,1.463278302485146
12.126,1.4548646772069513
12.127,1.4464801571989236
12.128,1.4381247867139602
12.129,1.4297986105613196
12.13,1.4215016741079423
12.131,1.4132340232798393
12.132,1.404995704563112
12.133,1.39678676500507
12.134,1.388607252215441
12.135,1.3804572143672458
12.136,1.3723367001977946
12.137,1.3642457590093664
12.138,1.3561844406702304
12.139,1.3481527956151054
12.14,1.340150874845835
12.141,1.3321787299319567
12.142,1.3242364130109494
12.143,1.316323976788644
12.144,1.3084414745394013
12.145,1.300588960106238
12.146,1.292766487900641
12.147,1.284974112902637
12.148,1.2772118906603103
12.149,1.2694798772895648
12.15,1.2617781294734
12.151,1.25410670446144
12.152,1.2464656600688768
12.153,1.2388550546755812
12.154,1.2312749472250233
12.155,1.2237253972227793
12.156,1.2162064647351154
12.157,1.208718210387455
12.158,1.2012606953622076
12.159,1.193833981396955
12.16,1.186438130782137
12.161,1.1790732063584584
12.162,1.1717392715143313
12.163,1.1644363901829262
12.164,1.1571646268389568
12.165,1.1499240464953222
12.166,1.1427147146994452
12.167,1.1355366975294328
12.168,1.1283900615897406
12.169,1.1212748740068585
12.17,1.1141912024245073
12.171,1.1071391149985526
12.172,1.100118680391717
12.173,1.0931299677678668
12.174,1.0861730467859858
12.175,1.0792479875939023
12.176,1.0723548608215125
12.177,1.0654937375737892
12.178,1.0586646894232477
12.179,1.0518677884022796
12.18,1.0451031069948244
12.181,1.0383707181277595
12.182,1.0316706951618975
12.183,1.0250031118824838
12.184,1.0183680424892618
12.185,1.0117655615860714
12.186,1.0051957441700394
12.187,0.9986586656202211
12.188,0.992154401685659
12.189,0.9856830284732248
12.19,0.9792446224345276
12.191,0.9728392603525292
12.192,0.9664670193277122
12.193,0.9601279767632914
12.194,0.9538222103502138
12.195,0.9475497980514455
12.196,0.9413108180854349
12.197,0.9351053489093551
12.198,0.9289334692012542
12.199,0.9227952578419073
12.2,0.9166907938957958
12.201,0.9106201565913985
12.202,0.9045834253009176
12.203,0.8985806795190628
12.204,0.8926119988413433
12.205,0.8866774629413914
12.206,0.8807771515476702
12.207,0.8749111444193117
12.208,0.8690795213211292
12.209,0.863282361998005
12.21,0.8575197461481668
12.211,0.8517917533958582
12.212,0.8460984632630608
12.213,0.8404399551402796
12.214,0.8348163082565428
12.215,0.8292276016485673
12.216,0.8236739141287497
12.217,0.8181553242525216
12.218,0.8126719102846326
12.219,0.8072237501644268
12.22,0.801810921470351
12.221,0.7964335013833362
12.222,0.7910915666491861
12.223,0.7857851935401576
12.224,0.7805144578153361
12.225,0.7752794346801979
12.226,0.7700801987449499
12.227,0.7649168239821148
12.228,0.759789383682887
12.229,0.7546979504125875
12.23,0.7496425959650164
12.231,0.7446233913159096
12.232,0.739640406575231
12.233,0.7346937109385182
12.234,0.729783372637254
12.235,0.7249094588881322
12.236,0.7200720358414185
12.237,0.7152711685282593
12.238,0.7105069208070178
12.239,0.7057793553086456
12.24,0.7010885333811342
12.241,0.6964345150329646
12.242,0.691817358875641
12.243,0.6872371220654643
12.244,0.682693860244142
12.245,0.6781876274788776
12.246,0.6737184762013392
12.247,0.6692864571461077
12.248,0.6648916192880977
12.249,0.6605340097794065
12.25,0.656213673885546
12.251,0.6519306549207309
12.252,0.6476849941828735
12.253,0.6434767308879049
12.254,0.6393059021034428
12.255,0.6351725426822131
12.256,0.6310766851949826
12.257,0.6270183598629945
12.258,0.6229975944904057
12.259,0.6190144143961607
12.26,0.6150688423459839
12.261,0.6111608984840999
12.262,0.607290600264977
12.263,0.6034579623851459
12.264,0.5996629967150601
12.265,0.5959057122312876
12.266,0.5921861149488552
12.267,0.5885042078540611
12.268,0.5848599908376768
12.269,0.5812534606287109
12.27,0.577684610728836
12.271,0.5741534313475245
12.272,0.5706599093380097
12.273,0.5672040281341627
12.274,0.5637857676884254
12.275,0.5604051044107846
12.276,0.5570620111091559
12.277,0.5537564569308137
12.278,0.5504884073055443
12.279,0.5472578238901505
12.28,0.544064664514636
12.281,0.5409088831302415
12.282,0.5377904297591832
12.283,0.5347092504464863
12.284,0.531665287213788
12.285,0.5286584780154109
12.286,0.5256887566966216
12.287,0.522756052954308
12.288,0.5198602923001869
12.289,0.5170013960264935
12.29,0.5141792811744097
12.291,0.5113938605052459
12.292,0.5086450424745096
12.293,0.5059327312088757
12.294,0.5032568264862126
12.295,0.5006172237187322
12.296,0.49801381393933397
12.297,0.49544648379118045
12.298,0.4929151155206515
12.299,0.4904195869736474
12.3,0.48795977159534415
12.301,0.4855355384335325
12.302,0.4831467521453749
12.303,0.4807932730078505
12.304,0.47847495693182834
12.305,0.47619165547968767
12.306,0.47394321588675253
12.307,0.47172948108629964
12.308,0.4695502897383349
12.309,0.46740547626201573
12.31,0.4652948708717919
12.311,0.4632182996172299
12.312,0.461175584426438
12.313,0.4591665431531754
12.314,0.4571909896275623
12.315,0.455248733710252
12.316,0.4533395813501795
12.317,0.4514633346457536
12.318,0.4496197919093569
12.319,0.4478087477352316
12.32,0.44602999307054797
12.321,0.444283315289603
12.322,0.4425684982711465
12.323,0.4408853224785752
12.324,0.43923356504304245
12.325,0.4376129998492816
12.326,0.4360233976240847
12.327,0.4344645260272797
12.328,0.4329361497451012
12.329,0.43143803058583435
12.33,0.429969927577576
12.331,0.42853159706798777
12.332,0.4271227928259479
12.333,0.42574326614485153
12.334,0.42439276594754005
12.335,0.4230710388926229
12.336,0.42177782948209447
12.337,0.42051288017007155
12.338,0.41927593147250014
12.339,0.41806672207771284
12.34,0.4168849889576439
12.341,0.4157304674795661
12.342,0.41460289151823465
12.343,0.4135019935682242
12.344,0.41242750485637253
12.345,0.4113791554541434
12.346,0.4103566743897927
12.347,0.40935978976019094
12.348,0.4083882288421386
12.349,0.4074417182031032
12.35,0.40651998381114685
12.351,0.4056227511440316
12.352,0.40474974529730096
12.353,0.40390069109121834
12.354,0.40307531317650885
12.355,0.4022733361387259
12.356,0.4014944846011742
12.357,0.4007384833262822
12.358,0.40000505731531905
12.359,0.3992939319063803
12.36,0.39860483287054027
12.361,0.3979374865060954
12.362,0.3972916197308523
12.363,0.39666696017232367
12.364,0.39606323625585177
12.365,0.39548017729054064
12.366,0.3949175135529571
12.367,0.3943749763685713
12.368,0.3938522981908753
12.369,0.3933492126781428
12.37,0.3928654547678144
12.371,0.3924007607484564
12.372,0.3919548683293003
12.373,0.39152751670730696
12.374,0.3911184466317807
12.375,0.39072740046651494
12.376,0.39035412224943034
12.377,0.3899983577497695
12.378,0.3896598545227961
12.379,0.38933836196203175
12.38,0.38903363134904884
12.381,0.38874541590081346
12.382,0.38847347081461575
12.383,0.3882175533106079
12.384,0.387977422671964
12.385,0.3877528402827
12.386,0.3875435696631826
12.387,0.3873493765033605
12.388,0.38717002869375017
12.389,0.38700529635422165
12.39,0.3868549518606153
12.391,0.3867187698692378
12.392,0.38659652733927863
12.393,0.3864880035531926
12.394,0.3863929801350926
12.395,0.3863112410672022
12.396,0.38624257270441564
12.397,0.3861867637870139
12.398,0.3861436054515899
12.399,0.3861128912402269
12.4,0.3860944171079896
12.401,0.3860879814287724
12.402,0.3860933849995605
12.403,0.3861104310431532
12.404,0.3861389252094042
12.405,0.3861786755750265
12.406,0.3862294926420177
12.407,0.38629118933475315
12.408,0.38636358099580115
12.409,0.38644648538050863
12.41,0.3865397226504058
12.411,0.3866431153654856
12.412,0.3867564884753973
12.413,0.38687966930960854
12.414,0.3870124875665855
12.415,0.38715477530202735
12.416,0.3873063669162123
12.417,0.3874670991404922
12.418,0.387636811022984
12.419,0.3878153439134979
12.42,0.38800254144774615
12.421,0.3881982495308711
12.422,0.3884023163203387
12.423,0.38861459220822325
12.424,0.3888349298029421
12.425,0.3890631839104537
12.426,0.3892992115149684
12.427,0.38954287175921276
12.428,0.3897940259242596
12.429,0.39005253740897805
12.43,0.3903182717091268
12.431,0.3905910963961145
12.432,0.39087088109546975
12.433,0.3911574974650359
12.434,0.3914508191729344
12.435,0.3917507218753019
12.436,0.39205708319384325
12.437,0.3923697826932259
12.438,0.39268870185832105
12.439,0.39301372407133006
12.44,0.39334473458882274
12.441,0.3936816205186834
12.442,0.39402427079701086
12.443,0.3943725761649801
12.444,0.3947264291456756
12.445,0.39508572402093367
12.446,0.39545035680818813
12.447,0.3958202252373534
12.448,0.3961952287277478
12.449,0.396575268365072
12.45,0.39696024687846765
12.451,0.3973500686176515
12.452,0.39774463953015243
12.453,0.3981438671386539
12.454,0.3985476605184495
12.455,0.39895593027503806
12.456,0.39936858852184326
12.457,0.39978554885809225
12.458,0.4002067263468398
12.459,0.400632037493158
12.46,0.4010614002225022
12.461,0.40149473385923745
12.462,0.40193195910537094
12.463,0.4023729980194492
12.464,0.40281777399566715
12.465,0.4032662117431644
12.466,0.40371823726553396
12.467,0.40417377784053277
12.468,0.40463276200000164
12.469,0.4050951195100069
12.47,0.4055607813511959
12.471,0.4060296796993658
12.472,0.40650174790627025
12.473,0.40697692048063483
12.474,0.40745513306941056
12.475,0.40793632243925093
12.476,0.40842042645821264
12.477,0.4089073840776973
12.478,0.40939713531461913
12.479,0.40988962123379746
12.48,0.410384783930595
12.481,0.4108825665137742
12.482,0.4113829130885945
12.483,0.4118857687401403
12.484,0.41239107951686993
12.485,0.4128987924144135
12.486,0.4134088553595868
12.487,0.4139212171946294
12.488,0.41443582766169645
12.489,0.4149526373875452
12.49,0.4154715978684678
12.491,0.41599266145544567
12.492,0.4165157813395187
12.493,0.4170409115373855
12.494,0.41756800687721063
12.495,0.4180970229846714
12.496,0.41862791626919754
12.497,0.4191606439104319
12.498,0.4196951638449172
12.499,0.42023143475297436
12.5,0.42076941604579854
12.501,0.42130906785276356
12.502,0.42185035100892226
12.503,0.4223932270427117
12.504,0.4229376581638698
12.505,0.4234836072515277
12.506,0.42403103784251256
12.507,0.42457991411984175
12.508,0.42513020090140025
12.509,0.42568186362881794
12.51,0.42623486835651564
12.511,0.4267891817409552
12.512,0.4273447710300516
12.513,0.42790160405277416
12.514,0.42845964920892887
12.515,0.4290188754590951
12.516,0.42957925231475413
12.517,0.4301407498285764
12.518,0.43070333858488025
12.519,0.43126698969024846
12.52,0.4318316747643084
12.521,0.43239736593068656
12.522,0.4329640358080858
12.523,0.4335316575015603
12.524,0.43410020459391063
12.525,0.4346696511372393
12.526,0.4352399716446586
12.527,0.4358111410821341
12.528,0.4363831348604897
12.529,0.4369559288275271
12.53,0.4375294992603026
12.531,0.43810382285754657
12.532,0.4386788767321845
12.533,0.4392546384040378
12.534,0.43983108579261104
12.535,0.4404081972100303
12.536,0.44098595135410756
12.537,0.4415643273015155
12.538,0.4421433045010987
12.539,0.44272286276728917
12.54,0.4433029822736599
12.541,0.44388364354657156
12.542,0.4444648274589488
12.543,0.4450465152241597
12.544,0.4456286883900137
12.545,0.4462113288328512
12.546,0.4467944187517628
12.547,0.4473779406628931
12.548,0.4479618773938479
12.549,0.4485462120782225
12.55,0.44913092815019956
12.551,0.4497160093392658
12.552,0.4503014396650183
12.553,0.45088720343205674
12.554,0.45147328522498054
12.555,0.45205966990346597
12.556,0.45264634259743913
12.557,0.453233288702333
12.558,0.45382049387442297
12.559,0.45440794402626505
12.56,0.45499562532220267
12.561,0.45558352417394704
12.562,0.4561716272362647
12.563,0.45675992140271426
12.564,0.4573483938014759
12.565,0.45793703179125034
12.566,0.4585258229572397
12.567,0.4591147551071905
12.568,0.4597038162675126
12.569,0.4602929946794715
12.57,0.46088227879544547
12.571,0.4614716572752502
12.572,0.46206111898253716
12.573,0.4626506529812411
12.574,0.46324024853210594
12.575,0.46382989508927397
12.576,0.46441958229692315
12.577,0.46500929998597756
12.578,0.4655990381708727
12.579,0.4661887870463794
12.58,0.4667785369844843
12.581,0.46736827853132235
12.582,0.46795800240418106
12.583,0.4685476994885318
12.584,0.4691373608351418
12.585,0.4697269776572212
12.586,0.47031654132761674
12.587,0.4709060433760828
12.588,0.4714954754865655
12.589,0.4720848294945682
12.59,0.4726740973845368
12.591,0.4732632712873108
12.592,0.47385234347761607
12.593,0.4744413063715892
12.594,0.4750301525243731
12.595,0.4756188746277223
12.596,0.4762074655076804
12.597,0.4767959181222762
12.598,0.4773842255592833
12.599,0.4779723810339971
12.6,0.4785603778870626
12.601,0.4791482095823458
12.602,0.4797358697048337
12.603,0.4803233519585721
12.604,0.48091065016464857
12.605,0.481497758259201
12.606,0.4820846702914631
12.607,0.4826713804218549
12.608,0.4832578829200978
12.609,0.4838441721633529
12.61,0.48443024263442125
12.611,0.4850160889199465
12.612,0.48560170570866107
12.613,0.48618708778966985
12.614,0.4867722300507537
12.615,0.48735712747670346
12.616,0.4879417751476896
12.617,0.4885261682376587
12.618,0.4891103020127513
12.619,0.4896941718297539
12.62,0.4902777731345839
12.621,0.49086110146078293
12.622,0.4914441524280516
12.623,0.4920269217408112
12.624,0.49260940518677404
12.625,0.4931915986355589
12.626,0.4937734980373163
12.627,0.49435509942138284
12.628,0.49493639889496144
12.629,0.49551739264181904
12.63,0.49609807692100855
12.631,0.4966784480656172
12.632,0.49725850248152753
12.633,0.4978382366462149
12.634,0.4984176471075446
12.635,0.4989967304826095
12.636,0.4995754834565796
12.637,0.5001539027815655
12.638,0.5007319852755124
12.639,0.5013097278211035
12.64,0.5018871273646949
12.641,0.5024641809152521
12.642,0.5030408855433148
12.643,0.5036172383799843
12.644,0.5041932366159085
12.645,0.5047688775003129
12.646,0.5053441583400233
12.647,0.5059190764985128
12.648,0.5064936293949767
12.649,0.5070678145033992
12.65,0.507641629351664
12.651,0.5082150715206573
12.652,0.5087881386433923
12.653,0.5093608284041635
12.654,0.509933138537684
12.655,0.5105050668282751
12.656,0.5110766111090373
12.657,0.511647769261052
12.658,0.5122185392125932
12.659,0.5127889189383577
12.66,0.513358906458693
12.661,0.5139284998388544
12.662,0.514497697188269
12.663,0.5150664966598049
12.664,0.5156348964490688
12.665,0.5162028947936934
12.666,0.5167704899726652
12.667,0.517337680305625
12.668,0.5179044641522226
12.669,0.518470839911457
12.67,0.5190368060210172
12.671,0.5196023609566742
12.672,0.5201675032316382
12.673,0.5207322313959537
12.674,0.5212965440358999
12.675,0.5218604397733935
12.676,0.5224239172654087
12.677,0.522986975203403
12.678,0.5235496123127577
12.679,0.524111827352218
12.68,0.5246736191133512
12.681,0.5252349864200138
12.682,0.5257959281278151
12.683,0.5263564431236092
12.684,0.5269165303249798
12.685,0.5274761886797372
12.686,0.5280354171654287
12.687,0.528594214788849
12.688,0.5291525805855675
12.689,0.5297105136194517
12.69,0.5302680129822184
12.691,0.5308250777929607
12.692,0.5313817071977159
12.693,0.5319379003690194
12.694,0.5324936565054755
12.695,0.5330489748313221
12.696,0.5336038545960268
12.697,0.5341582950738659
12.698,0.534712295563518
12.699,0.5352658553876697
12.7,0.5358189738926182
12.701,0.536371650447896
12.702,0.5369238844458746
12.703,0.5374756753014055
12.704,0.5380270224514481
12.705,0.538577925354699
12.706,0.5391283834912521
12.707,0.5396783963622411
12.708,0.5402279634894852
12.709,0.5407770844151663
12.71,0.541325758701485
12.711,0.5418739859303361
12.712,0.542421765702986
12.713,0.5429690976397498
12.714,0.5435159813796868
12.715,0.5440624165802814
12.716,0.5446084029171552
12.717,0.5451539400837527
12.718,0.5456990277910592
12.719,0.5462436657673071
12.72,0.5467878537576951
12.721,0.5473315915241012
12.722,0.5478748788448191
12.723,0.5484177155142765
12.724,0.5489601013427741
12.725,0.5495020361562226
12.726,0.5500435197958823
12.727,0.5505845521181109
12.728,0.5511251329941121
12.729,0.5516652623096908
12.73,0.5522049399650122
12.731,0.5527441658743543
12.732,0.5532829399658873
12.733,0.5538212621814297
12.734,0.5543591324762258
12.735,0.5548965508187275
12.736,0.5554335171903614
12.737,0.5559700315853238
12.738,0.5565060940103552
12.739,0.5570417044845456
12.74,0.5575768630391127
12.741,0.5581115697172024
12.742,0.5586458245736983
12.743,0.5591796276750037
12.744,0.5597129790988704
12.745,0.56024587893419
12.746,0.5607783272808138
12.747,0.5613103242493631
12.748,0.5618418699610517
12.749,0.5623729645474996
12.75,0.5629036081505625
12.751,0.5634338009221513
12.752,0.5639635430240696
12.753,0.5644928346278321
12.754,0.5650216759145079
12.755,0.5655500670745573
12.756,0.5660780083076613
12.757,0.5666054998225724
12.758,0.5671325418369573
12.759,0.5676591345772362
12.76,0.5681852782784365
12.761,0.5687109731840428
12.762,0.5692362195458546
12.763,0.5697610176238291
12.764,0.570285367685954
12.765,0.5708092700080969
12.766,0.5713327248738695
12.767,0.5718557325744951
12.768,0.572378293408673
12.769,0.5729004076824389
12.77,0.5734220757090526
12.771,0.573943297808854
12.772,0.5744640743091403
12.773,0.5749844055440497
12.774,0.5755042918544349
12.775,0.5760237335877376
12.776,0.5765427310978777
12.777,0.5770612847451364
12.778,0.577579394896035
12.779,0.5780970619232274
12.78,0.5786142862053893
12.781,0.5791310681271046
12.782,0.5796474080787575
12.783,0.5801633064564357
12.784,0.5806787636618098
12.785,0.5811937801020433
12.786,0.5817083561896863
12.787,0.582222492342575
12.788,0.582736188983734
12.789,0.583249446541277
12.79,0.583762265448319
12.791,0.5842746461428733
12.792,0.5847865890677606
12.793,0.5852980946705253
12.794,0.5858091634033341
12.795,0.5863197957228967
12.796,0.5868299920903757
12.797,0.5873397529712974
12.798,0.5878490788354739
12.799,0.5883579701569142
12.8,0.5888664274137451
12.801,0.5893744510881307
12.802,0.5898820416661883
12.803,0.59038919963792
12.804,0.5908959254971209
12.805,0.5914022197413193
12.806,0.5919080828716878
12.807,0.5924135153929821
12.808,0.5929185178134573
12.809,0.5934230906448036
12.81,0.5939272344020712
12.811,0.5944309496036055
12.812,0.5949342367709776
12.813,0.5954370964289135
12.814,0.595939529105233
12.815,0.596441535330778
12.816,0.5969431156393602
12.817,0.597444270567678
12.818,0.597945000655276
12.819,0.5984453064444709
12.82,0.5989451884802893
12.821,0.5994446473104177
12.822,0.5999436834851366
12.823,0.600442297557266
12.824,0.6009404900821054
12.825,0.60143826161738
12.826,0.6019356127231875
12.827,0.6024325439619376
12.828,0.6029290558983053
12.829,0.603425149099175
12.83,0.603920824133585
12.831,0.6044160815726852
12.832,0.6049109219896784
12.833,0.6054053459597726
12.834,0.6058993540601394
12.835,0.6063929468698512
12.836,0.6068861249698502
12.837,0.6073788889428883
12.838,0.6078712393734891
12.839,0.6083631768479026
12.84,0.6088547019540542
12.841,0.6093458152815056
12.842,0.6098365174214132
12.843,0.61032680896648
12.844,0.6108166905109198
12.845,0.6113061626504106
12.846,0.611795225982057
12.847,0.6122838811043481
12.848,0.6127721286171213
12.849,0.6132599691215196
12.85,0.6137474032199545
12.851,0.6142344315160716
12.852,0.6147210546147074
12.853,0.6152072731218573
12.854,0.6156930876446393
12.855,0.6161784987912567
12.856,0.6166635071709634
12.857,0.617148113394032
12.858,0.6176323180717164
12.859,0.6181161218162203
12.86,0.6185995252406636
12.861,0.6190825289590557
12.862,0.6195651335862504
12.863,0.6200473397379301
12.864,0.6205291480305649
12.865,0.621010559081382
12.866,0.6214915735083443
12.867,0.6219721919301127
12.868,0.6224524149660176
12.869,0.6229322432360376
12.87,0.6234116773607608
12.871,0.6238907179613666
12.872,0.6243693656595928
12.873,0.6248476210777094
12.874,0.6253254848384969
12.875,0.6258029575652106
12.876,0.6262800398815646
12.877,0.6267567324117058
12.878,0.6272330357801784
12.879,0.6277089506119137
12.88,0.6281844775321986
12.881,0.628659617166649
12.882,0.6291343701411944
12.883,0.6296087370820485
12.884,0.6300827186156911
12.885,0.6305563153688415
12.886,0.6310295279684395
12.887,0.6315023570416252
12.888,0.6319748032157106
12.889,0.6324468671181698
12.89,0.632918549376611
12.891,0.6333898506187532
12.892,0.6338607714724174
12.893,0.6343313125654957
12.894,0.6348014745259376
12.895,0.6352712579817349
12.896,0.6357406635608914
12.897,0.6362096918914157
12.898,0.636678343601297
12.899,0.6371466193184908
12.9,0.637614519670899
12.901,0.6380820452863527
12.902,0.6385491967925983
12.903,0.6390159748172748
12.904,0.6394823799879022
12.905,0.6399484129318678
12.906,0.6404140742764037
12.907,0.6408793646485732
12.908,0.6413442846752572
12.909,0.6418088349831406
12.91,0.6422730161986936
12.911,0.6427368289481553
12.912,0.6432002738575296
12.913,0.6436633515525559
12.914,0.6441260626587091
12.915,0.6445884078011799
12.916,0.6450503876048583
12.917,0.6455120026943242
12.918,0.6459732536938365
12.919,0.6464341412273148
12.92,0.6468946659183316
12.921,0.647354828390093
12.922,0.6478146292654384
12.923,0.6482740691668171
12.924,0.6487331487162799
12.925,0.6491918685354744
12.926,0.649650229245618
12.927,0.6501082314675061
12.928,0.6505658758214853
12.929,0.6510231629274504
12.93,0.6514800934048333
12.931,0.6519366678725911
12.932,0.6523928869491941
12.933,0.6528487512526181
12.934,0.6533042614003357
12.935,0.6537594180093064
12.936,0.6542142216959581
12.937,0.6546686730761947
12.938,0.6551227727653723
12.939,0.6555765213782928
12.94,0.6560299195292025
12.941,0.6564829678317782
12.942,0.6569356668991122
12.943,0.6573880173437158
12.944,0.6578400197775056
12.945,0.6582916748117915
12.946,0.6587429830572753
12.947,0.6591939451240393
12.948,0.6596445616215407
12.949,0.6600948331585968
12.95,0.6605447603433914
12.951,0.6609943437834556
12.952,0.6614435840856605
12.953,0.6618924818562218
12.954,0.6623410377006815
12.955,0.6627892522239031
12.956,0.663237126030071
12.957,0.663684659722677
12.958,0.6641318539045155
12.959,0.6645787091776821
12.96,0.6650252261435623
12.961,0.6654714054028251
12.962,0.6659172475554203
12.963,0.6663627532005733
12.964,0.6668079229367762
12.965,0.6672527573617798
12.966,0.6676972570725983
12.967,0.6681414226654954
12.968,0.6685852547359786
12.969,0.669028753878798
12.97,0.6694719206879425
12.971,0.6699147557566294
12.972,0.6703572596773033
12.973,0.6707994330416333
12.974,0.6712412764404994
12.975,0.6716827904640003
12.976,0.6721239757014433
12.977,0.672564832741333
12.978,0.6730053621713803
12.979,0.6734455645784895
12.98,0.6738854405487564
12.981,0.6743249906674641
12.982,0.6747642155190782
12.983,0.6752031156872474
12.984,0.6756416917547949
12.985,0.6760799443037145
12.986,0.6765178739151728
12.987,0.6769554811694974
12.988,0.6773927666461828
12.989,0.67782973092388
12.99,0.6782663745803964
12.991,0.6787026981926902
12.992,0.6791387023368709
12.993,0.6795743875881946
12.994,0.6800097545210615
12.995,0.6804448037090084
12.996,0.6808795357247174
12.997,0.6813139511399974
12.998,0.6817480505257969
12.999,0.6821818344521942
13.0,0.6826153034883878
13.001,0.6830484582027105
13.002,0.6834812991626134
13.003,0.6839138269346664
13.004,0.6843460420845637
13.005,0.6847779451771105
13.006,0.6852095367762283
13.007,0.6856408174449494
13.008,0.6860717877454175
13.009,0.6865024482388856
13.01,0.6869327994857081
13.011,0.6873628420453473
13.012,0.6877925764763722
13.013,0.6882220033364441
13.014,0.6886511231823308
13.015,0.6890799365698946
13.016,0.6895084440540953
13.017,0.6899366461889863
13.018,0.6903645435277175
13.019,0.6907921366225286
13.02,0.6912194260247485
13.021,0.6916464122847986
13.022,0.6920730959521871
13.023,0.6924994775755094
13.024,0.6929255577024489
13.025,0.69335133687977
13.026,0.6937768156533236
13.027,0.6942019945680438
13.028,0.6946268741679461
13.029,0.6950514549961263
13.03,0.6954757375947601
13.031,0.6958997225051066
13.032,0.6963234102674982
13.033,0.696746801421348
13.034,0.6971698965051487
13.035,0.6975926960564636
13.036,0.6980152006119368
13.037,0.6984374107072883
13.038,0.6988593268773091
13.039,0.6992809496558677
13.04,0.6997022795759074
13.041,0.7001233171694438
13.042,0.7005440629675638
13.043,0.7009645175004301
13.044,0.7013846812972779
13.045,0.7018045548864144
13.046,0.7022241387952174
13.047,0.7026434335501399
13.048,0.7030624396767018
13.049,0.7034811576995006
13.05,0.7038995881422015
13.051,0.7043177315275421
13.052,0.704735588377332
13.053,0.7051531592124526
13.054,0.7055704445528538
13.055,0.705987444917563
13.056,0.7064041608246726
13.057,0.7068205927913538
13.058,0.7072367413338418
13.059,0.7076526069674506
13.06,0.708068190206565
13.061,0.708483491564639
13.062,0.708898511554203
13.063,0.7093132506868601
13.064,0.7097277094732857
13.065,0.7101418884232293
13.066,0.7105557880455143
13.067,0.7109694088480402
13.068,0.7113827513377777
13.069,0.7117958160207779
13.07,0.7122086034021637
13.071,0.7126211139861354
13.072,0.7130333482759716
13.073,0.7134453067740282
13.074,0.7138569899817344
13.075,0.7142683983996042
13.076,0.7146795325272273
13.077,0.7150903928632721
13.078,0.7155009799054902
13.079,0.7159112941507111
13.08,0.7163213360948494
13.081,0.7167311062328994
13.082,0.7171406050589381
13.083,0.7175498330661286
13.084,0.7179587907467163
13.085,0.718367478592034
13.086,0.7187758970924979
13.087,0.7191840467376136
13.088,0.7195919280159735
13.089,0.7199995414152591
13.09,0.7204068874222397
13.091,0.7208139665227754
13.092,0.7212207792018199
13.093,0.7216273259434164
13.094,0.7220336072307006
13.095,0.7224396235459065
13.096,0.7228453753703566
13.097,0.7232508631844737
13.098,0.723656087467779
13.099,0.7240610486988848
13.1,0.7244657473555102
13.101,0.7248701839144693
13.102,0.7252743588516777
13.103,0.7256782726421555
13.104,0.7260819257600228
13.105,0.7264853186785063
13.106,0.7268884518699369
13.107,0.7272913258057518
13.108,0.7276939409564958
13.109,0.7280962977918217
13.11,0.7284983967804946
13.111,0.728900238390389
13.112,0.7293018230884895
13.113,0.7297031513408976
13.114,0.730104223612827
13.115,0.7305050403686066
13.116,0.7309056020716851
13.117,0.7313059091846267
13.118,0.7317059621691162
13.119,0.7321057614859575
13.12,0.7325053075950789
13.121,0.7329046009555314
13.122,0.7333036420254859
13.123,0.7337024312622465
13.124,0.7341009691222373
13.125,0.7344992560610146
13.126,0.7348972925332663
13.127,0.7352950789928041
13.128,0.7356926158925786
13.129,0.7360899036846705
13.13,0.7364869428202983
13.131,0.7368837337498128
13.132,0.7372802769227046
13.133,0.7376765727876053
13.134,0.7380726217922848
13.135,0.7384684243836522
13.136,0.7388639810077646
13.137,0.7392592921098217
13.138,0.7396543581341676
13.139,0.7400491795242957
13.14,0.7404437567228472
13.141,0.7408380901716132
13.142,0.7412321803115384
13.143,0.7416260275827191
13.144,0.7420196324244043
13.145,0.7424129952750023
13.146,0.742806116572079
13.147,0.743198996752353
13.148,0.7435916362517104
13.149,0.7439840355051976
13.15,0.7443761949470216
13.151,0.7447681150105552
13.152,0.7451597961283366
13.153,0.7455512387320763
13.154,0.745942443252649
13.155,0.7463334101201
13.156,0.7467241397636519
13.157,0.7471146326116949
13.158,0.7475048890917972
13.159,0.7478949096307059
13.16,0.7482846946543421
13.161,0.7486742445878083
13.162,0.7490635598553922
13.163,0.7494526408805564
13.164,0.7498414880859557
13.165,0.7502301018934251
13.166,0.7506184827239919
13.167,0.751006630997868
13.168,0.7513945471344583
13.169,0.7517822315523596
13.17,0.7521696846693618
13.171,0.7525569069024488
13.172,0.752943898667805
13.173,0.7533306603808093
13.174,0.7537171924560424
13.175,0.7541034953072856
13.176,0.7544895693475242
13.177,0.7548754149889477
13.178,0.7552610326429511
13.179,0.7556464227201376
13.18,0.7560315856303196
13.181,0.756416521782521
13.182,0.7568012315849794
13.183,0.7571857154451415
13.184,0.7575699737696748
13.185,0.7579540069644627
13.186,0.7583378154346059
13.187,0.7587213995844265
13.188,0.7591047598174702
13.189,0.7594878965365036
13.19,0.7598708101435185
13.191,0.7602535010397371
13.192,0.760635969625607
13.193,0.7610182163008045
13.194,0.7614002414642416
13.195,0.7617820455140589
13.196,0.7621636288476364
13.197,0.7625449918615873
13.198,0.7629261349517631
13.199,0.7633070585132561
13.2,0.7636877629403996
13.201,0.7640682486267687
13.202,0.764448515965183
13.203,0.7648285653477087
13.204,0.7652083971656601
13.205,0.7655880118096
13.206,0.7659674096693408
13.207,0.766346591133951
13.208,0.7667255565917482
13.209,0.7671043064303106
13.21,0.7674828410364707
13.211,0.7678611607963185
13.212,0.7682392660952083
13.213,0.7686171573177536
13.214,0.7689948348478339
13.215,0.7693722990685912
13.216,0.7697495503624356
13.217,0.7701265891110476
13.218,0.770503415695374
13.219,0.7708800304956355
13.22,0.7712564338913284
13.221,0.7716326262612182
13.222,0.7720086079833516
13.223,0.7723843794350531
13.224,0.7727599409929233
13.225,0.7731352930328489
13.226,0.773510435929996
13.227,0.7738853700588152
13.228,0.7742600957930463
13.229,0.7746346135057139
13.23,0.7750089235691334
13.231,0.7753830263549109
13.232,0.7757569222339421
13.233,0.7761306115764225
13.234,0.7765040947518385
13.235,0.7768773721289758
13.236,0.7772504440759178
13.237,0.7776233109600489
13.238,0.777995973148057
13.239,0.7783684310059316
13.24,0.7787406848989683
13.241,0.7791127351917683
13.242,0.7794845822482434
13.243,0.7798562264316137
13.244,0.7802276681044099
13.245,0.7805989076284798
13.246,0.7809699453649812
13.247,0.7813407816743899
13.248,0.7817114169165016
13.249,0.7820818514504287
13.25,0.7824520856346048
13.251,0.7828221198267873
13.252,0.7831919543840579
13.253,0.7835615896628222
13.254,0.7839310260188143
13.255,0.7843002638070979
13.256,0.7846693033820645
13.257,0.7850381450974403
13.258,0.7854067893062819
13.259,0.7857752363609853
13.26,0.7861434866132797
13.261,0.7865115404142333
13.262,0.7868793981142539
13.263,0.7872470600630901
13.264,0.7876145266098343
13.265,0.7879817981029235
13.266,0.7883488748901402
13.267,0.788715757318612
13.268,0.7890824457348204
13.269,0.7894489404845914
13.27,0.7898152419131073
13.271,0.7901813503649044
13.272,0.7905472661838695
13.273,0.7909129897132509
13.274,0.7912785212956521
13.275,0.7916438612730384
13.276,0.7920090099867351
13.277,0.7923739677774287
13.278,0.7927387349851728
13.279,0.7931033119493847
13.28,0.7934676990088492
13.281,0.7938318965017229
13.282,0.7941959047655268
13.283,0.7945597241371585
13.284,0.7949233549528881
13.285,0.7952867975483568
13.286,0.7956500522585881
13.287,0.7960131194179787
13.288,0.7963759993603065
13.289,0.7967386924187296
13.29,0.7971011989257872
13.291,0.7974635192134052
13.292,0.7978256536128924
13.293,0.7981876024549429
13.294,0.7985493660696449
13.295,0.7989109447864677
13.296,0.7992723389342801
13.297,0.7996335488413376
13.298,0.7999945748352922
13.299,0.8003554172431915
13.3,0.8007160763914798
13.301,0.8010765526059999
13.302,0.8014368462119927
13.303,0.8017969575341047
13.304,0.802156886896381
13.305,0.8025166346222733
13.306,0.8028762010346385
13.307,0.8032355864557402
13.308,0.8035947912072514
13.309,0.8039538156102555
13.31,0.8043126599852458
13.311,0.8046713246521293
13.312,0.8050298099302271
13.313,0.8053881161382788
13.314,0.8057462435944373
13.315,0.8061041926162745
13.316,0.806461963520788
13.317,0.8068195566243881
13.318,0.807176972242915
13.319,0.8075342106916303
13.32,0.8078912722852213
13.321,0.8082481573378039
13.322,0.8086048661629218
13.323,0.8089613990735471
13.324,0.809317756382087
13.325,0.8096739384003762
13.326,0.8100299454396893
13.327,0.810385777810733
13.328,0.8107414358236503
13.329,0.8110969197880266
13.33,0.8114522300128812
13.331,0.8118073668066793
13.332,0.8121623304773281
13.333,0.8125171213321755
13.334,0.8128717396780175
13.335,0.8132261858210962
13.336,0.8135804600670998
13.337,0.81393456272117
13.338,0.814288494087894
13.339,0.8146422544713162
13.34,0.8149958441749285
13.341,0.8153492635016838
13.342,0.8157025127539886
13.343,0.8160555922337043
13.344,0.8164085022421548
13.345,0.8167612430801232
13.346,0.8171138150478522
13.347,0.8174662184450504
13.348,0.8178184535708884
13.349,0.8181705207240032
13.35,0.8185224202024979
13.351,0.8188741523039449
13.352,0.819225717325385
13.353,0.8195771155633309
13.354,0.8199283473137658
13.355,0.8202794128721494
13.356,0.8206303125334117
13.357,0.8209810465919632
13.358,0.8213316153416893
13.359,0.8216820190759541
13.36,0.8220322580876029
13.361,0.8223823326689614
13.362,0.8227322431118386
13.363,0.8230819897075257
13.364,0.8234315727468015
13.365,0.8237809925199299
13.366,0.8241302493166616
13.367,0.8244793434262394
13.368,0.824828275137393
13.369,0.8251770447383436
13.37,0.82552565251681
13.371,0.8258740987600005
13.372,0.82622238375462
13.373,0.8265705077868698
13.374,0.8269184711424511
13.375,0.8272662741065612
13.376,0.8276139169638996
13.377,0.8279613999986686
13.378,0.8283087234945705
13.379,0.8286558877348141
13.38,0.8290028930021134
13.381,0.8293497395786881
13.382,0.8296964277462655
13.383,0.8300429577860844
13.384,0.8303893299788927
13.385,0.830735544604948
13.386,0.831081601944024
13.387,0.8314275022754058
13.388,0.8317732458778966
13.389,0.8321188330298127
13.39,0.8324642640089918
13.391,0.8328095390927867
13.392,0.833154658558073
13.393,0.8334996226812484
13.394,0.8338444317382295
13.395,0.8341890860044612
13.396,0.8345335857549099
13.397,0.8348779312640695
13.398,0.8352221228059619
13.399,0.835566160654135
13.4,0.8359100450816725
13.401,0.8362537763611803
13.402,0.8365973547648033
13.403,0.8369407805642186
13.404,0.8372840540306342
13.405,0.8376271754347984
13.406,0.8379701450469929
13.407,0.8383129631370385
13.408,0.8386556299742964
13.409,0.8389981458276662
13.41,0.8393405109655915
13.411,0.8396827256560552
13.412,0.8400247901665869
13.413,0.84036670476426
13.414,0.8407084697156937
13.415,0.8410500852870553
13.416,0.8413915517440612
13.417,0.8417328693519746
13.418,0.8420740383756117
13.419,0.8424150590793409
13.42,0.8427559317270816
13.421,0.843096656582309
13.422,0.8434372339080538
13.423,0.8437776639669009
13.424,0.8441179470209932
13.425,0.8444580833320359
13.426,0.8447980731612899
13.427,0.8451379167695767
13.428,0.8454776144172838
13.429,0.8458171663643569
13.43,0.8461565728703095
13.431,0.8464958341942188
13.432,0.8468349505947298
13.433,0.8471739223300526
13.434,0.847512749657967
13.435,0.8478514328358241
13.436,0.8481899721205436
13.437,0.8485283677686175
13.438,0.8488666200361128
13.439,0.8492047291786671
13.44,0.8495426954514964
13.441,0.84988051910939
13.442,0.8502182004067175
13.443,0.8505557395974234
13.444,0.8508931369350359
13.445,0.8512303926726601
13.446,0.8515675070629842
13.447,0.8519044803582777
13.448,0.8522413128103972
13.449,0.8525780046707802
13.45,0.8529145561904511
13.451,0.853250967620024
13.452,0.8535872392096955
13.453,0.8539233712092557
13.454,0.854259363868084
13.455,0.8545952174351489
13.456,0.8549309321590122
13.457,0.8552665082878299
13.458,0.8556019460693504
13.459,0.8559372457509177
13.46,0.8562724075794735
13.461,0.8566074318015544
13.462,0.8569423186632968
13.463,0.8572770684104363
13.464,0.8576116812883096
13.465,0.8579461575418519
13.466,0.8582804974156049
13.467,0.8586147011537095
13.468,0.8589487689999141
13.469,0.8592827011975714
13.47,0.8596164979896406
13.471,0.8599501596186878
13.472,0.8602836863268877
13.473,0.8606170783560255
13.474,0.860950335947495
13.475,0.8612834593423029
13.476,0.8616164487810681
13.477,0.8619493045040229
13.478,0.8622820267510121
13.479,0.8626146157614988
13.48,0.8629470717745596
13.481,0.8632793950288911
13.482,0.8636115857628074
13.483,0.8639436442142397
13.484,0.8642755706207427
13.485,0.86460736521949
13.486,0.8649390282472782
13.487,0.8652705599405277
13.488,0.8656019605352804
13.489,0.8659332302672079
13.49,0.8662643693716031
13.491,0.8665953780833882
13.492,0.8669262566371138
13.493,0.8672570052669576
13.494,0.8675876242067285
13.495,0.8679181136898649
13.496,0.8682484739494404
13.497,0.8685787052181563
13.498,0.8689088077283502
13.499,0.8692387817119951
13.5,0.8695686274006962
13.501,0.8698983450256993
13.502,0.8702279348178853
13.503,0.8705573970077719
13.504,0.8708867318255187
13.505,0.8712159395009245
13.506,0.8715450202634277
13.507,0.8718739743421109
13.508,0.8722028019656977
13.509,0.872531503362558
13.51,0.872860078760704
13.511,0.8731885283877923
13.512,0.8735168524711311
13.513,0.87384505123767
13.514,0.8741731249140109
13.515,0.8745010737264052
13.516,0.8748288979007499
13.517,0.8751565976625989
13.518,0.8754841732371534
13.519,0.8758116248492697
13.52,0.8761389527234581
13.521,0.8764661570838816
13.522,0.8767932381543604
13.523,0.8771201961583688
13.524,0.8774470313190411
13.525,0.8777737438591703
13.526,0.8781003340012031
13.527,0.8784268019672511
13.528,0.8787531479790854
13.529,0.8790793722581373
13.53,0.8794054750255021
13.531,0.8797314565019384
13.532,0.8800573169078673
13.533,0.8803830564633766
13.534,0.8807086753882198
13.535,0.8810341739018167
13.536,0.881359552223254
13.537,0.8816848105712892
13.538,0.8820099491643459
13.539,0.8823349682205216
13.54,0.8826598679575824
13.541,0.8829846485929659
13.542,0.8833093103437835
13.543,0.8836338534268201
13.544,0.8839582780585349
13.545,0.8842825844550619
13.546,0.8846067728322107
13.547,0.8849308434054702
13.548,0.8852547963900036
13.549,0.8855786320006552
13.55,0.8859023504519485
13.551,0.8862259519580846
13.552,0.8865494367329486
13.553,0.8868728049901076
13.554,0.8871960569428078
13.555,0.887519192803982
13.556,0.8878422127862463
13.557,0.8881651171019026
13.558,0.888487905962938
13.559,0.8888105795810258
13.56,0.889133138167528
13.561,0.8894555819334938
13.562,0.889777911089663
13.563,0.8901001258464629
13.564,0.8904222264140141
13.565,0.8907442130021274
13.566,0.8910660858203058
13.567,0.8913878450777448
13.568,0.8917094909833366
13.569,0.8920310237456649
13.57,0.8923524435730101
13.571,0.8926737506733491
13.572,0.8929949452543553
13.573,0.8933160275234013
13.574,0.8936369976875546
13.575,0.8939578559535861
13.576,0.8942786025279672
13.577,0.8945992376168644
13.578,0.8949197614261526
13.579,0.8952401741614057
13.58,0.8955604760278999
13.581,0.8958806672306199
13.582,0.8962007479742499
13.583,0.8965207184631823
13.584,0.8968405789015149
13.585,0.8971603294930537
13.586,0.8974799704413116
13.587,0.8977995019495093
13.588,0.8981189242205786
13.589,0.8984382374571599
13.59,0.8987574418616048
13.591,0.8990765376359753
13.592,0.899395524982049
13.593,0.8997144041013128
13.594,0.9000331751949691
13.595,0.9003518384639344
13.596,0.90067039410884
13.597,0.900988842330034
13.598,0.9013071833275816
13.599,0.9016254173012643
13.6,0.9019435444505816
13.601,0.9022615649747542
13.602,0.9025794790727173
13.603,0.9028972869431319
13.604,0.9032149887843788
13.605,0.9035325847945589
13.606,0.9038500751714956
13.607,0.9041674601127363
13.608,0.9044847398155542
13.609,0.9048019144769437
13.61,0.9051189842936257
13.611,0.90543594946205
13.612,0.905752810178388
13.613,0.9060695666385429
13.614,0.9063862190381449
13.615,0.9067027675725506
13.616,0.9070192124368511
13.617,0.9073355538258641
13.618,0.9076517919341376
13.619,0.9079679269559553
13.62,0.9082839590853306
13.621,0.9085998885160088
13.622,0.9089157154414716
13.623,0.909231440054933
13.624,0.9095470625493448
13.625,0.9098625831173921
13.626,0.9101780019514973
13.627,0.9104933192438208
13.628,0.9108085351862595
13.629,0.9111236499704503
13.63,0.9114386637877683
13.631,0.9117535768293284
13.632,0.9120683892859872
13.633,0.9123831013483413
13.634,0.9126977132067324
13.635,0.9130122250512386
13.636,0.9133266370716875
13.637,0.913640949457648
13.638,0.9139551623984326
13.639,0.9142692760831007
13.64,0.9145832907004582
13.641,0.9148972064390554
13.642,0.9152110234871914
13.643,0.9155247420329135
13.644,0.9158383622640164
13.645,0.9161518843680442
13.646,0.9164653085322926
13.647,0.9167786349438053
13.648,0.9170918637893787
13.649,0.9174049952555614
13.65,0.9177180295286538
13.651,0.9180309667947085
13.652,0.9183438072395333
13.653,0.9186565510486905
13.654,0.9189691984074966
13.655,0.9192817495010237
13.656,0.9195942045141013
13.657,0.9199065636313144
13.658,0.920218827037007
13.659,0.9205309949152819
13.66,0.9208430674499964
13.661,0.9211550448247724
13.662,0.921466927222992
13.663,0.9217787148277928
13.664,0.9220904078220783
13.665,0.9224020063885136
13.666,0.9227135107095248
13.667,0.923024920967302
13.668,0.9233362373437989
13.669,0.923647460020735
13.67,0.923958589179593
13.671,0.9242696250016216
13.672,0.9245805676678392
13.673,0.9248914173590244
13.674,0.9252021742557304
13.675,0.9255128385382748
13.676,0.9258234103867429
13.677,0.9261338899809937
13.678,0.9264442775006524
13.679,0.9267545731251148
13.68,0.927064777033551
13.681,0.9273748894049003
13.682,0.927684910417875
13.683,0.9279948402509604
13.684,0.9283046790824145
13.685,0.9286144270902722
13.686,0.9289240844523394
13.687,0.9292336513462014
13.688,0.929543127949216
13.689,0.9298525144385187
13.69,0.9301618109910239
13.691,0.9304710177834205
13.692,0.9307801349921779
13.693,0.9310891627935438
13.694,0.9313981013635461
13.695,0.9317069508779913
13.696,0.9320157115124673
13.697,0.9323243834423431
13.698,0.9326329668427716
13.699,0.9329414618886837
13.7,0.9332498687547962
13.701,0.9335581876156096
13.702,0.9338664186454065
13.703,0.9341745620182569
13.704,0.9344826179080132
13.705,0.9347905864883157
13.706,0.9350984679325894
13.707,0.9354062624140481
13.708,0.9357139701056912
13.709,0.9360215911803073
13.71,0.9363291258104744
13.711,0.9366365741685564
13.712,0.9369439364267115
13.713,0.9372512127568842
13.714,0.9375584033308119
13.715,0.9378655083200229
13.716,0.9381725278958383
13.717,0.9384794622293697
13.718,0.9387863114915243
13.719,0.9390930758530001
13.72,0.9393997554842931
13.721,0.9397063505556887
13.722,0.9400128612372725
13.723,0.9403192876989246
13.724,0.9406256301103181
13.725,0.9409318886409275
13.726,0.9412380634600233
13.727,0.9415441547366729
13.728,0.941850162639742
13.729,0.9421560873378965
13.73,0.942461928999603
13.731,0.9427676877931257
13.732,0.94307336388653
13.733,0.9433789574476849
13.734,0.9436844686442559
13.735,0.9439898976437169
13.736,0.9442952446133418
13.737,0.9446005097202055
13.738,0.9449056931311904
13.739,0.9452107950129822
13.74,0.9455158155320693
13.741,0.9458207548547496
13.742,0.9461256131471232
13.743,0.9464303905750975
13.744,0.9467350873043882
13.745,0.9470397035005168
13.746,0.947344239328816
13.747,0.9476486949544213
13.748,0.9479530705422831
13.749,0.9482573662571578
13.75,0.9485615822636122
13.751,0.9488657187260257
13.752,0.9491697758085873
13.753,0.9494737536752965
13.754,0.9497776524899666
13.755,0.9500814724162231
13.756,0.950385213617505
13.757,0.9506888762570632
13.758,0.9509924604979643
13.759,0.9512959665030902
13.76,0.951599394435135
13.761,0.9519027444566114
13.762,0.9522060167298466
13.763,0.952509211416985
13.764,0.9528123286799881
13.765,0.9531153686806346
13.766,0.9534183315805215
13.767,0.9537212175410642
13.768,0.9540240267234985
13.769,0.9543267592888773
13.77,0.9546294153980758
13.771,0.9549319952117886
13.772,0.9552344988905321
13.773,0.9555369265946431
13.774,0.9558392784842816
13.775,0.9561415547194294
13.776,0.9564437554598911
13.777,0.9567458808652956
13.778,0.9570479310950953
13.779,0.9573499063085672
13.78,0.9576518066648116
13.781,0.9579536323227583
13.782,0.9582553834411575
13.783,0.9585570601785897
13.784,0.958858662693462
13.785,0.9591601911440057
13.786,0.9594616456882838
13.787,0.9597630264841848
13.788,0.9600643336894266
13.789,0.9603655674615574
13.79,0.9606667279579525
13.791,0.9609678153358218
13.792,0.9612688297522
13.793,0.9615697713639563
13.794,0.9618706403277929
13.795,0.96217143680024
13.796,0.9624721609376612
13.797,0.9627728128962576
13.798,0.9630733928320564
13.799,0.9633739009009247
13.8,0.9636743372585602
13.801,0.9639747020604966
13.802,0.9642749954621029
13.803,0.9645752176185843
13.804,0.9648753686849807
13.805,0.9651754488161689
13.806,0.9654754581668638
13.807,0.965775396891618
13.808,0.9660752651448185
13.809,0.9663750630806951
13.81,0.9666747908533146
13.811,0.9669744486165817
13.812,0.9672740365242438
13.813,0.9675735547298856
13.814,0.9678730033869343
13.815,0.9681723826486569
13.816,0.9684716926681626
13.817,0.9687709335984026
13.818,0.9690701055921697
13.819,0.9693692088021013
13.82,0.9696682433806744
13.821,0.9699672094802144
13.822,0.9702661072528875
13.823,0.9705649368507067
13.824,0.9708636984255259
13.825,0.9711623921290508
13.826,0.9714610181128279
13.827,0.9717595765282513
13.828,0.9720580675265625
13.829,0.97235649125885
13.83,0.9726548478760503
13.831,0.9729531375289465
13.832,0.973251360368171
13.833,0.9735495165442051
13.834,0.97384760620738
13.835,0.974145629507876
13.836,0.9744435865957236
13.837,0.9747414776208035
13.838,0.9750393027328478
13.839,0.9753370620814408
13.84,0.975634755816018
13.841,0.9759323840858659
13.842,0.9762299470401269
13.843,0.9765274448277919
13.844,0.9768248775977099
13.845,0.9771222454985822
13.846,0.9774195486789631
13.847,0.9777167872872634
13.848,0.978013961471748
13.849,0.9783110713805377
13.85,0.9786081171616109
13.851,0.9789050989628004
13.852,0.9792020169317954
13.853,0.9794988712161442
13.854,0.9797956619632525
13.855,0.9800923893203843
13.856,0.9803890534346599
13.857,0.9806856544530606
13.858,0.9809821925224267
13.859,0.9812786677894573
13.86,0.9815750804007124
13.861,0.9818714305026137
13.862,0.9821677182414408
13.863,0.9824639437633368
13.864,0.9827601072143058
13.865,0.9830562087402144
13.866,0.9833522484867917
13.867,0.98364822659963
13.868,0.9839441432241834
13.869,0.9842399985057708
13.87,0.9845357925895766
13.871,0.9848315256206479
13.872,0.985127197743896
13.873,0.9854228091041002
13.874,0.985718359845903
13.875,0.9860138501138135
13.876,0.9863092800522083
13.877,0.98660464980533
13.878,0.986899959517289
13.879,0.9871952093320627
13.88,0.9874903993934981
13.881,0.9877855298453069
13.882,0.9880806008310737
13.883,0.9883756124942511
13.884,0.9886705649781601
13.885,0.9889654584259925
13.886,0.9892602929808105
13.887,0.989555068785547
13.888,0.9898497859830063
13.889,0.9901444447158624
13.89,0.9904390451266646
13.891,0.9907335873578313
13.892,0.9910280715516545
13.893,0.9913224978503001
13.894,0.9916168663958059
13.895,0.9919111773300852
13.896,0.9922054307949242
13.897,0.9924996269319837
13.898,0.9927937658827994
13.899,0.9930878477887829
13.9,0.9933818727912214
13.901,0.9936758410312769
13.902,0.993969752649989
13.903,0.9942636077882749
13.904,0.9945574065869255
13.905,0.9948511491866132
13.906,0.9951448357278864
13.907,0.9954384663511703
13.908,0.9957320411967723
13.909,0.9960255604048758
13.91,0.9963190241155435
13.911,0.9966124324687209
13.912,0.99690578560423
13.913,0.9971990836617749
13.914,0.9974923267809402
13.915,0.9977855151011918
13.916,0.9980786487618784
13.917,0.9983717279022266
13.918,0.9986647526613498
13.919,0.9989577231782419
13.92,0.9992506395917795
13.921,0.9995435020407226
13.922,0.9998363106637169
13.923,1.0001290655992887
13.924,1.0004217669858513
13.925,1.000714414961702
13.926,1.001007009665022
13.927,1.001299551233881
13.928,1.0015920398062317
13.929,1.0018844755199137
13.93,1.0021768585126525
13.931,1.002469188922063
13.932,1.0027614668856444
13.933,1.0030536925407847
13.934,1.00334586602476
13.935,1.0036379874747352
13.936,1.003930057027762
13.937,1.0042220748207817
13.938,1.0045140409906272
13.939,1.0048059556740176
13.94,1.005097819007564
13.941,1.0053896311277688
13.942,1.0056813921710206
13.943,1.0059731022736045
13.944,1.0062647615716953
13.945,1.0065563702013565
13.946,1.0068479282985479
13.947,1.0071394359991195
13.948,1.0074308934388148
13.949,1.0077223007532685
13.95,1.0080136580780117
13.951,1.008304965548468
13.952,1.0085962232999532
13.953,1.008887431467681
13.954,1.0091785901867578
13.955,1.009469699592185
13.956,1.0097607598188592
13.957,1.0100517710015748
13.958,1.0103427332750203
13.959,1.0106336467737818
13.96,1.010924511632342
13.961,1.0112153279850786
13.962,1.0115060959662718
13.963,1.0117968157100936
13.964,1.0120874873506192
13.965,1.012378111021817
13.966,1.0126686868575596
13.967,1.0129592149916171
13.968,1.0132496955576549
13.969,1.0135401286892445
13.97,1.0138305145198527
13.971,1.014120853182849
13.972,1.014411144811503
13.973,1.014701389538986
13.974,1.0149915874983695
13.975,1.015281738822628
13.976,1.0155718436446368
13.977,1.015861902097174
13.978,1.0161519143129216
13.979,1.0164418804244626
13.98,1.016731800564285
13.981,1.0170216748647787
13.982,1.0173115034582398
13.983,1.0176012864768673
13.984,1.0178910240527648
13.985,1.0181807163179408
13.986,1.0184703634043095
13.987,1.0187599654436903
13.988,1.0190495225678087
13.989,1.0193390349082965
13.99,1.0196285025966918
13.991,1.019917925764439
13.992,1.0202073045428919
13.993,1.0204966390633077
13.994,1.0207859294568544
13.995,1.0210751758546093
13.996,1.0213643783875541
13.997,1.0216535371865816
13.998,1.021942652382494
13.999,1.0222317241060022
14.0,1.0225207524877258
14.001,1.022809737658196
14.002,1.023098679747854
14.003,1.023387578887049
14.004,1.0236764352060443
14.005,1.0239652488350146
14.006,1.0242540199040426
14.007,1.0245427485431255
14.008,1.0248314348821728
14.009,1.0251200790510049
14.01,1.025408681179356
14.011,1.025697241396872
14.012,1.025985759833114
14.013,1.0262742366175552
14.014,1.026562671879584
14.015,1.0268510657485013
14.016,1.0271394183535243
14.017,1.0274277298237833
14.018,1.0277160002883263
14.019,1.0280042298761136
14.02,1.0282924187160238
14.021,1.0285805669368502
14.022,1.028868674667302
14.023,1.0291567420360064
14.024,1.0294447691715067
14.025,1.0297327562022642
14.026,1.030020703256656
14.027,1.0303086104629784
14.028,1.0305964779494468
14.029,1.0308843058441919
14.03,1.0311720942752656
14.031,1.0314598433706388
14.032,1.0317475532581994
14.033,1.0320352240657586
14.034,1.0323228559210438
14.035,1.032610448951705
14.036,1.0328980032853106
14.037,1.0331855190493517
14.038,1.0334729963712401
14.039,1.0337604353783072
14.04,1.034047836197809
14.041,1.0343351989569207
14.042,1.0346225237827402
14.043,1.0349098108022894
14.044,1.0351970601425113
14.045,1.0354842719302728
14.046,1.0357714462923646
14.047,1.0360585833554994
14.048,1.0363456832463154
14.049,1.0366327460913736
14.05,1.0369197720171615
14.051,1.0372067611500897
14.052,1.0374937136164937
14.053,1.0377806295426364
14.054,1.038067509054703
14.055,1.0383543522788075
14.056,1.0386411593409894
14.057,1.0389279303672148
14.058,1.039214665483375
14.059,1.0395013648152889
14.06,1.0397880284887049
14.061,1.0400746566292969
14.062,1.0403612493626657
14.063,1.0406478068143443
14.064,1.0409343291097888
14.065,1.041220816374388
14.066,1.0415072687334597
14.067,1.0417936863122463
14.068,1.0420800692359264
14.069,1.0423664176296035
14.07,1.0426527316183123
14.071,1.0429390113270196
14.072,1.043225256880621
14.073,1.0435114684039442
14.074,1.0437976460217462
14.075,1.044083789858718
14.076,1.0443699000394813
14.077,1.0446559766885886
14.078,1.0449420199305253
14.079,1.0452280298897119
14.08,1.0455140066904969
14.081,1.0457999504571671
14.082,1.0460858613139383
14.083,1.0463717393849623
14.084,1.0466575847943245
14.085,1.0469433976660445
14.086,1.0472291781240755
14.087,1.0475149262923058
14.088,1.0478006422945592
14.089,1.0480863262545963
14.09,1.048371978296108
14.091,1.048657598542727
14.092,1.048943187118018
14.093,1.0492287441454833
14.094,1.049514269748563
14.095,1.0497997640506325
14.096,1.0500852271750045
14.097,1.0503706592449287
14.098,1.0506560603835944
14.099,1.0509414307141263
14.1,1.0512267703595888
14.101,1.0515120794429855
14.102,1.051797358087256
14.103,1.0520826064152797
14.104,1.0523678245498786
14.105,1.0526530126138094
14.106,1.0529381707297714
14.107,1.0532232990204027
14.108,1.0535083976082826
14.109,1.0537934666159297
14.11,1.0540785061658045
14.111,1.0543635163803076
14.112,1.0546484973817825
14.113,1.054933449292512
14.114,1.0552183722347226
14.115,1.0555032663305814
14.116,1.0557881317021982
14.117,1.056072968471628
14.118,1.056357776760863
14.119,1.056642556691844
14.12,1.056927308386452
14.121,1.0572120319665137
14.122,1.0574967275537979
14.123,1.0577813952700172
14.124,1.0580660352368314
14.125,1.0583506475758406
14.126,1.0586352324085928
14.127,1.0589197898565832
14.128,1.0592043200412458
14.129,1.0594888230839659
14.13,1.0597732991060729
14.131,1.0600577482288418
14.132,1.0603421705734946
14.133,1.0606265662612
14.134,1.0609109354130732
14.135,1.0611952781501754
14.136,1.0614795945935187
14.137,1.0617638848640594
14.138,1.062048149082702
14.139,1.0623323873703012
14.14,1.0626165998476587
14.141,1.0629007866355238
14.142,1.0631849478545965
14.143,1.0634690836255258
14.144,1.063753194068908
14.145,1.0640372793052915
14.146,1.0643213394551736
14.147,1.0646053746390007
14.148,1.0648893849771706
14.149,1.0651733705900317
14.15,1.065457331597884
14.151,1.0657412681209755
14.152,1.0660251802795095
14.153,1.066309068193637
14.154,1.0665929319834642
14.155,1.0668767717690466
14.156,1.0671605876703951
14.157,1.06744437980747
14.158,1.0677281483001853
14.159,1.068011893268409
14.16,1.0682956148319611
14.161,1.068579313110616
14.162,1.068862988224102
14.163,1.0691466402920995
14.164,1.0694302694342452
14.165,1.0697138757701292
14.166,1.0699974594192974
14.167,1.0702810205012478
14.168,1.0705645591354376
14.169,1.0708480754412766
14.17,1.0711315695381303
14.171,1.0714150415453205
14.172,1.0716984915821264
14.173,1.0719819197677822
14.174,1.0722653262214779
14.175,1.0725487110623626
14.176,1.0728320744095403
14.177,1.073115416382073
14.178,1.0733987370989815
14.179,1.073682036679242
14.18,1.0739653152417898
14.181,1.0742485729055182
14.182,1.074531809789281
14.183,1.0748150260118878
14.184,1.0750982216921074
14.185,1.0753813969486703
14.186,1.075664551900263
14.187,1.0759476866655333
14.188,1.0762308013630906
14.189,1.0765138961115
14.19,1.076796971029291
14.191,1.077080026234952
14.192,1.0773630618469308
14.193,1.0776460779836399
14.194,1.077929074763449
14.195,1.0782120523046914
14.196,1.0784950107256615
14.197,1.078777950144616
14.198,1.0790608706797735
14.199,1.0793437724493145
14.2,1.079626655571383
14.201,1.0799095201640851
14.202,1.0801923663454889
14.203,1.0804751942336293
14.204,1.0807580039465008
14.205,1.0810407956020633
14.206,1.0813235693182417
14.207,1.0816063252129227
14.208,1.081889063403959
14.209,1.0821717840091674
14.21,1.08245448714633
14.211,1.0827371729331932
14.212,1.0830198414874688
14.213,1.0833024929268356
14.214,1.0835851273689359
14.215,1.0838677449313787
14.216,1.0841503457317403
14.217,1.0844329298875626
14.218,1.0847154975163538
14.219,1.0849980487355881
14.22,1.0852805836627102
14.221,1.085563102415128
14.222,1.085845605110218
14.223,1.086128091865328
14.224,1.086410562797767
14.225,1.0866930180248193
14.226,1.0869754576637325
14.227,1.0872578818317256
14.228,1.0875402906459832
14.229,1.0878226842236633
14.23,1.0881050626818902
14.231,1.0883874261377589
14.232,1.0886697747083323
14.233,1.0889521085106457
14.234,1.0892344276617032
14.235,1.0895167322784785
14.236,1.0897990224779182
14.237,1.090081298376937
14.238,1.0903635600924217
14.239,1.0906458077412324
14.24,1.0909280414401954
14.241,1.0912102613061136
14.242,1.0914924674557607
14.243,1.0917746600058797
14.244,1.0920568390731897
14.245,1.0923390047743797
14.246,1.0926211572261126
14.247,1.0929032965450227
14.248,1.0931854228477187
14.249,1.093467536250785
14.25,1.0937496368707735
14.251,1.0940317248242153
14.252,1.0943138002276136
14.253,1.0945958631974437
14.254,1.0948779138501599
14.255,1.095159952302187
14.256,1.095441978669927
14.257,1.0957239930697553
14.258,1.0960059956180228
14.259,1.0962879864310577
14.26,1.0965699656251615
14.261,1.0968519333166131
14.262,1.0971338896216671
14.263,1.0974158346565528
14.264,1.0976977685374787
14.265,1.097979691380628
14.266,1.0982616033021615
14.267,1.0985435044182175
14.268,1.0988253948449112
14.269,1.0991072746983348
14.27,1.0993891440945585
14.271,1.0996710031496317
14.272,1.09995285197958
14.273,1.100234690700408
14.274,1.1005165194281001
14.275,1.1007983382786186
14.276,1.101080147367903
14.277,1.1013619468118754
14.278,1.101643736726435
14.279,1.1019255172274594
14.28,1.1022072884308094
14.281,1.1024890504523235
14.282,1.1027708034078205
14.283,1.1030525474131003
14.284,1.1033342825839432
14.285,1.1036160090361093
14.286,1.1038977268853416
14.287,1.1041794362473625
14.288,1.1044611372378765
14.289,1.1047428299725695
14.29,1.1050245145671096
14.291,1.1053061911371473
14.292,1.1055878597983142
14.293,1.1058695206662235
14.294,1.1061511738564747
14.295,1.1064328194846462
14.296,1.1067144576663006
14.297,1.1069960885169845
14.298,1.1072777121522273
14.299,1.1075593286875414
14.3,1.1078409382384253
14.301,1.108122540920358
14.302,1.1084041368488051
14.303,1.1086857261392167
14.304,1.1089673089070247
14.305,1.1092488852676499
14.306,1.1095304553364955
14.307,1.1098120192289502
14.308,1.1100935770603875
14.309,1.1103751289461679
14.31,1.1106566750016378
14.311,1.1109382153421268
14.312,1.1112197500829537
14.313,1.1115012793394223
14.314,1.1117828032268227
14.315,1.1120643218604322
14.316,1.1123458353555162
14.317,1.1126273438273238
14.318,1.1129088473910953
14.319,1.1131903461620563
14.32,1.1134718402554198
14.321,1.1137533297863873
14.322,1.11403481487015
14.323,1.1143162956218855
14.324,1.1145977721567593
14.325,1.1148792445899272
14.326,1.115160713036533
14.327,1.1154421776117092
14.328,1.115723638430579
14.329,1.1160050956082535
14.33,1.1162865492598335
14.331,1.11656799950041
14.332,1.1168494464450651
14.333,1.117130890208869
14.334,1.1174123309068835
14.335,1.1176937686541606
14.336,1.1179752035657426
14.337,1.1182566357566641
14.338,1.1185380653419503
14.339,1.1188194924366162
14.34,1.1191009171556705
14.341,1.1193823396141105
14.342,1.1196637599269301
14.343,1.1199451782091117
14.344,1.1202265945756296
14.345,1.1205080091414525
14.346,1.1207894220215409
14.347,1.1210708333308488
14.348,1.1213522431843213
14.349,1.1216336516968985
14.35,1.1219150589835134
14.351,1.1221964651590925
14.352,1.122477870338554
14.353,1.1227592746368134
14.354,1.123040678168779
14.355,1.1233220810493525
14.356,1.1236034833934307
14.357,1.1238848853159051
14.358,1.1241662869316629
14.359,1.1244476883555838
14.36,1.1247290897025437
14.361,1.1250104910874175
14.362,1.1252918926250686
14.363,1.1255732944303622
14.364,1.1258546966181575
14.365,1.1261360993033078
14.366,1.1264175026006666
14.367,1.1266989066250808
14.368,1.1269803114913937
14.369,1.1272617173144472
14.37,1.1275431242090794
14.371,1.127824532290127
14.372,1.1281059416724202
14.373,1.1283873524707912
14.374,1.1286687648000677
14.375,1.128950178775074
14.376,1.129231594510635
14.377,1.1295130121215737
14.378,1.1297944317227087
14.379,1.1300758534288606
14.38,1.1303572773548467
14.381,1.1306387036154844
14.382,1.1309201323255875
14.383,1.1312015635999737
14.384,1.1314829975534573
14.385,1.131764434300851
14.386,1.1320458739569708
14.387,1.1323273166366303
14.388,1.1326087624546435
14.389,1.1328902115258253
14.39,1.133171663964991
14.391,1.1334531198869566
14.392,1.1337345794065379
14.393,1.1340160426385546
14.394,1.134297509697824
14.395,1.1345789806991669
14.396,1.1348604557574067
14.397,1.1351419349873648
14.398,1.135423418503868
14.399,1.1357049064217442
14.4,1.135986398855824
14.401,1.136267895920938
14.402,1.1365493977319217
14.403,1.1368309044036145
14.404,1.1371124160508546
14.405,1.1373939327884872
14.406,1.1376754547313586
14.407,1.13795698199432
14.408,1.1382385146922247
14.409,1.138520052939931
14.41,1.1388015968523009
14.411,1.1390831465441997
14.412,1.1393647021304976
14.413,1.13964626372607
14.414,1.1399278314457952
14.415,1.1402094054045575
14.416,1.1404909857172478
14.417,1.1407725724987565
14.418,1.141054165863986
14.419,1.1413357659278405
14.42,1.141617372805229
14.421,1.14189898661107
14.422,1.1421806074602847
14.423,1.1424622354678007
14.424,1.142743870748554
14.425,1.1430255134174852
14.426,1.1433071635895409
14.427,1.1435888213796768
14.428,1.143870486902854
14.429,1.144152160274041
14.43,1.1444338416082125
14.431,1.144715531020353
14.432,1.144997228625454
14.433,1.1452789345385106
14.434,1.1455606488745331
14.435,1.145842371748534
14.436,1.1461241032755365
14.437,1.1464058435705715
14.438,1.1466875927486788
14.439,1.1469693509249073
14.44,1.147251118214313
14.441,1.1475328947319634
14.442,1.1478146805929343
14.443,1.1480964759123096
14.444,1.1483782808051846
14.445,1.148660095386662
14.446,1.1489419197718567
14.447,1.149223754075893
14.448,1.149505598413905
14.449,1.1497874529010357
14.45,1.1500693176524417
14.451,1.1503511927832875
14.452,1.1506330784087495
14.453,1.1509149746440148
14.454,1.1511968816042828
14.455,1.1514787994047608
14.456,1.151760728160672
14.457,1.1520426679872482
14.458,1.1523246189997334
14.459,1.1526065813133828
14.46,1.1528885550434667
14.461,1.1531705403052637
14.462,1.153452537214067
14.463,1.1537345458851822
14.464,1.1540165664339264
14.465,1.1542985989756303
14.466,1.154580643625638
14.467,1.1548627004993062
14.468,1.1551447697120032
14.469,1.1554268513791135
14.47,1.1557089456160343
14.471,1.1559910525381758
14.472,1.1562731722609623
14.473,1.1565553048998325
14.474,1.1568374505702381
14.475,1.157119609387647
14.476,1.1574017814675404
14.477,1.1576839669254142
14.478,1.157966165876779
14.479,1.15824837843716
14.48,1.1585306047220993
14.481,1.1588128448471504
14.482,1.1590950989278868
14.483,1.159377367079895
14.484,1.1596596494187765
14.485,1.1599419460601492
14.486,1.1602242571196488
14.487,1.160506582712924
14.488,1.1607889229556418
14.489,1.1610712779634853
14.49,1.1613536478521536
14.491,1.161636032737362
14.492,1.1619184327348449
14.493,1.162200847960351
14.494,1.1624832785296464
14.495,1.1627657245585175
14.496,1.163048186162764
14.497,1.1633306634582063
14.498,1.1636131565606795
14.499,1.1638956655860395
14.5,1.1641781906501578
14.501,1.1644607318689255
14.502,1.164743289358252
14.503,1.1650258632340638
14.504,1.1653084536123066
14.505,1.1655910606089455
14.506,1.1658736843399626
14.507,1.1661563249213607
14.508,1.1664389824691614
14.509,1.1667216570994057
14.51,1.1670043489281512
14.511,1.1672870580714798
14.512,1.1675697846454896
14.513,1.1678525287662986
14.514,1.1681352905500457
14.515,1.1684180701128906
14.516,1.1687008675710118
14.517,1.168983683040607
14.518,1.1692665166378993
14.519,1.169549368479125
14.52,1.169832238680548
14.521,1.1701151273584496
14.522,1.1703980346291312
14.523,1.1706809606089192
14.524,1.1709639054141567
14.525,1.171246869161212
14.526,1.1715298519664725
14.527,1.1718128539463486
14.528,1.172095875217272
14.529,1.1723789158956957
14.53,1.1726619760980959
14.531,1.172945055940971
14.532,1.1732281555408401
14.533,1.1735112750142471
14.534,1.173794414477756
14.535,1.1740775740479557
14.536,1.1743607538414573
14.537,1.1746439539748945
14.538,1.1749271745649237
14.539,1.1752104157282248
14.54,1.1754936775815021
14.541,1.1757769602414831
14.542,1.1760602638249176
14.543,1.1763435884485791
14.544,1.1766269342292692
14.545,1.1769103012838067
14.546,1.1771936897290391
14.547,1.1774770996818382
14.548,1.1777605312590975
14.549,1.178043984577737
14.55,1.1783274597547022
14.551,1.1786109569069607
14.552,1.1788944761515052
14.553,1.179178017605357
14.554,1.179461581385558
14.555,1.179745167609178
14.556,1.1800287763933117
14.557,1.1803124078550797
14.558,1.1805960621116265
14.559,1.1808797392801236
14.56,1.1811634394777684
14.561,1.1814471628217846
14.562,1.1817309094294197
14.563,1.1820146794179518
14.564,1.1822984729046806
14.565,1.182582290006934
14.566,1.182866130842069
14.567,1.1831499955274647
14.568,1.1834338841805307
14.569,1.1837177969187023
14.57,1.1840017338594409
14.571,1.1842856951202358
14.572,1.1845696808186033
14.573,1.1848536910720893
14.574,1.185137725998264
14.575,1.1854217857147256
14.576,1.1857058703391026
14.577,1.1859899799890483
14.578,1.1862741147822453
14.579,1.1865582748364056
14.58,1.1868424602692664
14.581,1.1871266711985955
14.582,1.1874109077421893
14.583,1.1876951700178697
14.584,1.1879794581434906
14.585,1.1882637722369334
14.586,1.188548112416108
14.587,1.188832478798953
14.588,1.1891168715034375
14.589,1.1894012906475586
14.59,1.189685736349342
14.591,1.189970208726844
14.592,1.1902547078981511
14.593,1.1905392339813763
14.594,1.190823787094667
14.595,1.1911083673561955
14.596,1.1913929748841665
14.597,1.1916776097968151
14.598,1.191962272212406
14.599,1.192246962249233
14.6,1.1925316800256214
14.601,1.1928164256599278
14.602,1.1931011992705371
14.603,1.1933860009758661
14.604,1.1936708308943622
14.605,1.1939556891445045
14.606,1.1942405758448005
14.607,1.1945254911137917
14.608,1.1948104350700492
14.609,1.1950954078321738
14.61,1.195380409518802
14.611,1.1956654402485976
14.612,1.1959505001402575
14.613,1.1962355893125094
14.614,1.1965207078841147
14.615,1.196805855973865
14.616,1.1970910337005836
14.617,1.1973762411831268
14.618,1.1976614785403819
14.619,1.1979467458912687
14.62,1.1982320433547415
14.621,1.1985173710497825
14.622,1.1988027290954113
14.623,1.1990881176106756
14.624,1.1993735367146592
14.625,1.1996589865264764
14.626,1.1999444671652755
14.627,1.200229978750238
14.628,1.2005155214005765
14.629,1.2008010952355386
14.63,1.2010867003744052
14.631,1.2013723369364884
14.632,1.2016580050411363
14.633,1.2019437048077277
14.634,1.2022294363556787
14.635,1.2025151998044348
14.636,1.202800995273477
14.637,1.203086822882321
14.638,1.2033726827505153
14.639,1.203658574997642
14.64,1.2039444997433202
14.641,1.2042304571071971
14.642,1.2045164472089598
14.643,1.2048024701683286
14.644,1.2050885261050552
14.645,1.2053746151389289
14.646,1.2056607373897723
14.647,1.2059468929774422
14.648,1.2062330820218303
14.649,1.2065193046428633
14.65,1.2068055609605042
14.651,1.2070918510947468
14.652,1.2073781751656247
14.653,1.2076645332932041
14.654,1.207950925597585
14.655,1.2082373521989054
14.656,1.208523813217338
14.657,1.2088103087730881
14.658,1.2090968389864
14.659,1.2093834039775524
14.66,1.2096700038668582
14.661,1.2099566387746667
14.662,1.2102433088213647
14.663,1.2105300141273716
14.664,1.2108167548131445
14.665,1.2111035309991764
14.666,1.211390342805997
14.667,1.2116771903541685
14.668,1.2119640737642945
14.669,1.2122509931570113
14.67,1.2125379486529906
14.671,1.212824940372944
14.672,1.2131119684376162
14.673,1.2133990329677904
14.674,1.2136861340842844
14.675,1.2139732719079546
14.676,1.2142604465596925
14.677,1.2145476581604269
14.678,1.2148349068311244
14.679,1.2151221926927847
14.68,1.2154095158664493
14.681,1.2156968764731928
14.682,1.2159842746341285
14.683,1.2162717104704064
14.684,1.2165591841032133
14.685,1.2168466956537745
14.686,1.2171342452433496
14.687,1.2174218329932376
14.688,1.2177094590247763
14.689,1.2179971234593356
14.69,1.2182848264183288
14.691,1.2185725680232034
14.692,1.2188603483954434
14.693,1.2191481676565734
14.694,1.219436025928154
14.695,1.2197239233317825
14.696,1.2200118599890957
14.697,1.2202998360217667
14.698,1.2205878515515085
14.699,1.2208759067000683
14.7,1.2211640015892338
14.701,1.2214521363408315
14.702,1.2217403110767224
14.703,1.2220285259188093
14.704,1.2223167809890296
14.705,1.2226050764093608
14.706,1.222893412301819
14.707,1.2231817887884566
14.708,1.2234702059913658
14.709,1.2237586640326763
14.71,1.2240471630345553
14.711,1.2243357031192097
14.712,1.2246242844088835
14.713,1.2249129070258609
14.714,1.225201571092463
14.715,1.225490276731049
14.716,1.2257790240640172
14.717,1.2260678132138045
14.718,1.2263566443028866
14.719,1.2266455174537767
14.72,1.2269344327890277
14.721,1.2272233904312306
14.722,1.2275123905030143
14.723,1.227801433127049
14.724,1.2280905184260398
14.725,1.2283796465227323
14.726,1.228668817539913
14.727,1.2289580316004027
14.728,1.2292472888270645
14.729,1.2295365893427996
14.73,1.2298259332705463
14.731,1.2301153207332838
14.732,1.2304047518540295
14.733,1.2306942267558398
14.734,1.230983745561809
14.735,1.2312733083950702
14.736,1.231562915378798
14.737,1.2318525666362035
14.738,1.232142262290537
14.739,1.2324320024650879
14.74,1.2327217872831862
14.741,1.2330116168681973
14.742,1.2333014913435303
14.743,1.2335914108326291
14.744,1.2338813754589784
14.745,1.234171385346102
14.746,1.234461440617563
14.747,1.2347515413969632
14.748,1.2350416878079413
14.749,1.2353318799741793
14.75,1.2356221180193938
14.751,1.2359124020673435
14.752,1.2362027322418265
14.753,1.2364931086666764
14.754,1.2367835314657682
14.755,1.2370740007630179
14.756,1.237364516682376
14.757,1.2376550793478345
14.758,1.2379456888834244
14.759,1.2382363454132181
14.76,1.2385270490613198
14.761,1.2388177999518803
14.762,1.2391085982090875
14.763,1.2393994439571638
14.764,1.2396903373203763
14.765,1.2399812784230284
14.766,1.240272267389461
14.767,1.2405633043440574
14.768,1.2408543894112385
14.769,1.241145522715461
14.77,1.2414367043812249
14.771,1.2417279345330667
14.772,1.2420192132955619
14.773,1.2423105407933257
14.774,1.2426019171510096
14.775,1.2428933424933084
14.776,1.2431848169449509
14.777,1.2434763406307072
14.778,1.2437679136753865
14.779,1.2440595362038336
14.78,1.2443512083409352
14.781,1.2446429302116153
14.782,1.2449347019408366
14.783,1.245226523653599
14.784,1.2455183954749443
14.785,1.2458103175299489
14.786,1.2461022899437286
14.787,1.2463943128414416
14.788,1.2466863863482769
14.789,1.2469785105894686
14.79,1.2472706856902864
14.791,1.2475629117760385
14.792,1.247855188972069
14.793,1.2481475174037642
14.794,1.248439897196547
14.795,1.2487323284758765
14.796,1.2490248113672509
14.797,1.2493173459962086
14.798,1.249609932488323
14.799,1.2499025709692062
14.8,1.2501952615645073
14.801,1.2504880043999165
14.802,1.250780799601156
14.803,1.251073647293992
14.804,1.251366547604224
14.805,1.2516595006576903
14.806,1.2519525065802657
14.807,1.2522455654978646
14.808,1.252538677536437
14.809,1.2528318428219702
14.81,1.2531250614804905
14.811,1.2534183336380578
14.812,1.2537116594207727
14.813,1.2540050389547717
14.814,1.2542984723662272
14.815,1.2545919597813493
14.816,1.254885501326386
14.817,1.2551790971276184
14.818,1.2554727473113692
14.819,1.255766452003994
14.82,1.2560602113318857
14.821,1.2563540254214742
14.822,1.2566478943992265
14.823,1.2569418183916448
14.824,1.257235797525266
14.825,1.2575298319266663
14.826,1.2578239217224565
14.827,1.2581180670392813
14.828,1.258412268003824
14.829,1.2587065247428035
14.83,1.2590008373829724
14.831,1.2592952060511204
14.832,1.2595896308740724
14.833,1.2598841119786885
14.834,1.2601786494918632
14.835,1.2604732435405288
14.836,1.260767894251649
14.837,1.2610626017522255
14.838,1.2613573661692945
14.839,1.2616521876299251
14.84,1.2619470662612218
14.841,1.2622420021903258
14.842,1.2625369955444097
14.843,1.2628320464506815
14.844,1.2631271550363838
14.845,1.2634223214287947
14.846,1.2637175457552228
14.847,1.2640128281430132
14.848,1.264308168719545
14.849,1.2646035676122278
14.85,1.2648990249485086
14.851,1.2651945408558665
14.852,1.2654901154618123
14.853,1.2657857488938917
14.854,1.2660814412796828
14.855,1.2663771927467968
14.856,1.2666730034228775
14.857,1.266968873435601
14.858,1.267264802912676
14.859,1.2675607919818441
14.86,1.26785684077088
14.861,1.2681529494075876
14.862,1.268449118019805
14.863,1.2687453467354006
14.864,1.2690416356822776
14.865,1.2693379849883664
14.866,1.2696343947816318
14.867,1.269930865190068
14.868,1.2702273963417017
14.869,1.2705239883645907
14.87,1.2708206413868206
14.871,1.2711173555365127
14.872,1.2714141309418125
14.873,1.2717109677309022
14.874,1.2720078660319898
14.875,1.2723048259733134
14.876,1.2726018476831435
14.877,1.2728989312897772
14.878,1.2731960769215442
14.879,1.273493284706801
14.88,1.273790554773934
14.881,1.274087887251359
14.882,1.2743852822675195
14.883,1.2746827399508887
14.884,1.2749802604299678
14.885,1.2752778438332861
14.886,1.2755754902894014
14.887,1.2758731999268988
14.888,1.2761709728743915
14.889,1.276468809260519
14.89,1.2767667092139499
14.891,1.277064672863379
14.892,1.2773627003375279
14.893,1.2776607917651452
14.894,1.277958947275007
14.895,1.2782571669959126
14.896,1.2785554510566908
14.897,1.2788537995861955
14.898,1.2791522127133035
14.899,1.2794506905669218
14.9,1.2797492332759792
14.901,1.280047840969431
14.902,1.2803465137762566
14.903,1.28064525182546
14.904,1.2809440552460716
14.905,1.2812429241671428
14.906,1.2815418587177512
14.907,1.2818408590269985
14.908,1.2821399252240073
14.909,1.2824390574379274
14.91,1.2827382557979277
14.911,1.2830375204332019
14.912,1.2833368514729677
14.913,1.2836362490464617
14.914,1.2839357132829456
14.915,1.2842352443117016
14.916,1.2845348422620344
14.917,1.2848345072632694
14.918,1.285134239444753
14.919,1.2854340389358525
14.92,1.2857339058659571
14.921,1.2860338403644747
14.922,1.2863338425608344
14.923,1.2866339125844846
14.924,1.2869340505648934
14.925,1.2872342566315502
14.926,1.2875345309139592
14.927,1.2878348735416474
14.928,1.2881352846441587
14.929,1.2884357643510542
14.93,1.288736312791916
14.931,1.2890369300963407
14.932,1.289337616393946
14.933,1.2896383718143616
14.934,1.2899391964872389
14.935,1.2902400905422442
14.936,1.2905410541090583
14.937,1.2908420873173805
14.938,1.2911431902969253
14.939,1.2914443631774215
14.94,1.2917456060886137
14.941,1.292046919160263
14.942,1.2923483025221403
14.943,1.2926497563040356
14.944,1.2929512806357513
14.945,1.2932528756471022
14.946,1.293554541467917
14.947,1.2938562782280376
14.948,1.2941580860573194
14.949,1.2944599650856277
14.95,1.2947619154428416
14.951,1.2950639372588524
14.952,1.2953660306635593
14.953,1.295668195786878
14.954,1.2959704327587296
14.955,1.2962727417090487
14.956,1.2965751227677784
14.957,1.2968775760648732
14.958,1.2971801017302937
14.959,1.297482699894012
14.96,1.2977853706860096
14.961,1.2980881142362724
14.962,1.2983909306747974
14.963,1.2986938201315892
14.964,1.2989967827366575
14.965,1.29929981862002
14.966,1.2996029279117005
14.967,1.2999061107417305
14.968,1.3002093672401442
14.969,1.300512697536983
14.97,1.3008161017622932
14.971,1.3011195800461237
14.972,1.301423132518531
14.973,1.301726759309574
14.974,1.3020304605493123
14.975,1.3023342363678116
14.976,1.3026380868951397
14.977,1.3029420122613644
14.978,1.30324601259656
14.979,1.3035500880307964
14.98,1.3038542386941478
14.981,1.3041584647166893
14.982,1.3044627662284942
14.983,1.3047671433596382
14.984,1.305071596240192
14.985,1.3053761250002291
14.986,1.305680729769821
14.987,1.3059854106790356
14.988,1.3062901678579386
14.989,1.3065950014365948
14.99,1.3068999115450624
14.991,1.3072048983133988
14.992,1.3075099618716577
14.993,1.3078151023498836
14.994,1.3081203198781213
14.995,1.3084256145864062
14.996,1.3087309866047714
14.997,1.3090364360632387
14.998,1.3093419630918275
14.999,1.3096475678205473
15.0,1.3099532503794005
15.001,1.3102590108983816
15.002,1.310564849507476
15.003,1.3108707663366577
15.004,1.3111767615158936
15.005,1.3114828351751409
15.006,1.3117889874443422
15.007,1.3120952184534331
15.008,1.312401528332335
15.009,1.312707917210958
15.01,1.3130143852191987
15.011,1.3133209324869408
15.012,1.3136275591440538
15.013,1.3139342653203934
15.014,1.314241051145801
15.015,1.3145479167501009
15.016,1.3148548622631033
15.017,1.3151618878146007
15.018,1.315468993534371
15.019,1.3157761795521699
15.02,1.31608344599774
15.021,1.3163907930008039
15.022,1.316698220691062
15.023,1.317005729198199
15.024,1.3173133186518775
15.025,1.3176209891817414
15.026,1.3179287409174092
15.027,1.3182365739884803
15.028,1.3185444885245325
15.029,1.3188524846551164
15.03,1.3191605625097642
15.031,1.3194687222179808
15.032,1.319776963909244
15.033,1.3200852877130127
15.034,1.3203936937587148
15.035,1.3207021821757514
15.036,1.3210107530934994
15.037,1.321319406641306
15.038,1.3216281429484888
15.039,1.3219369621443395
15.04,1.3222458643581176
15.041,1.3225548497190536
15.042,1.3228639183563446
15.043,1.3231730703991602
15.044,1.3234823059766359
15.045,1.3237916252178719
15.046,1.3241010282519388
15.047,1.3244105152078713
15.048,1.3247200862146693
15.049,1.3250297414012973
15.05,1.3253394808966836
15.051,1.3256493048297198
15.052,1.3259592133292615
15.053,1.3262692065241235
15.054,1.3265792845430835
15.055,1.3268894475148798
15.056,1.32719969556821
15.057,1.3275100288317314
15.058,1.3278204474340587
15.059,1.3281309515037651
15.06,1.328441541169382
15.061,1.3287522165593941
15.062,1.3290629778022442
15.063,1.3293738250263303
15.064,1.3296847583600022
15.065,1.3299957779315652
15.066,1.330306883869277
15.067,1.3306180763013467
15.068,1.3309293553559354
15.069,1.331240721161153
15.07,1.3315521738450606
15.071,1.3318637135356692
15.072,1.332175340360937
15.073,1.3324870544487677
15.074,1.3327988559270143
15.075,1.3331107449234758
15.076,1.3334227215658958
15.077,1.3337347859819604
15.078,1.3340469382993014
15.079,1.3343591786454931
15.08,1.3346715071480506
15.081,1.334983923934432
15.082,1.335296429132035
15.083,1.3356090228681956
15.084,1.3359217052701893
15.085,1.3362344764652319
15.086,1.336547336580471
15.087,1.3368602857429959
15.088,1.3371733240798271
15.089,1.3374864517179237
15.09,1.3377996687841744
15.091,1.3381129754054037
15.092,1.3384263717083666
15.093,1.3387398578197491
15.094,1.3390534338661675
15.095,1.3393670999741705
15.096,1.3396808562702296
15.097,1.3399947028807495
15.098,1.3403086399320574
15.099,1.3406226675504076
15.1,1.340936785861982
15.101,1.3412509949928824
15.102,1.3415652950691361
15.103,1.3418796862166915
15.104,1.3421941685614192
15.105,1.3425087422291095
15.106,1.3428234073454712
15.107,1.3431381640361335
15.108,1.3434530124266428
15.109,1.3437679526424593
15.11,1.3440829848089626
15.111,1.3443981090514425
15.112,1.344713325495107
15.113,1.3450286342650746
15.114,1.3453440354863755
15.115,1.3456595292839506
15.116,1.345975115782649
15.117,1.3462907951072314
15.118,1.3466065673823655
15.119,1.3469224327326235
15.12,1.3472383912824855
15.121,1.3475544431563353
15.122,1.3478705884784594
15.123,1.3481868273730495
15.124,1.348503159964196
15.125,1.3488195863758914
15.126,1.3491361067320258
15.127,1.349452721156392
15.128,1.3497694297726741
15.129,1.350086232704457
15.13,1.350403130075218
15.131,1.3507201220083296
15.132,1.3510372086270581
15.133,1.3513543900545604
15.134,1.3516716664138841
15.135,1.3519890378279666
15.136,1.3523065044196338
15.137,1.3526240663115998
15.138,1.3529417236264645
15.139,1.3532594764867107
15.14,1.353577325014711
15.141,1.3538952693327133
15.142,1.3542133095628521
15.143,1.3545314458271425
15.144,1.354849678247476
15.145,1.3551680069456231
15.146,1.3554864320432354
15.147,1.3558049536618324
15.148,1.3561235719228157
15.149,1.3564422869474555
15.15,1.356761098856898
15.151,1.3570800077721554
15.152,1.3573990138141137
15.153,1.3577181171035269
15.154,1.3580373177610134
15.155,1.3583566159070604
15.156,1.3586760116620196
15.157,1.358995505146104
15.158,1.3593150964793916
15.159,1.3596347857818194
15.16,1.3599545731731855
15.161,1.3602744587731432
15.162,1.360594442701207
15.163,1.3609145250767454
15.164,1.3612347060189804
15.165,1.3615549856469873
15.166,1.3618753640796946
15.167,1.3621958414358795
15.168,1.36251641783417
15.169,1.3628370933930414
15.17,1.3631578682308125
15.171,1.363478742465652
15.172,1.36379971621557
15.173,1.364120789598415
15.174,1.364441962731884
15.175,1.364763235733508
15.176,1.3650846087206565
15.177,1.3654060818105378
15.178,1.3657276551201945
15.179,1.3660493287665014
15.18,1.3663711028661678
15.181,1.3666929775357333
15.182,1.3670149528915665
15.183,1.367337029049864
15.184,1.367659206126649
15.185,1.3679814842377709
15.186,1.3683038634989013
15.187,1.3686263440255335
15.188,1.368948925932983
15.189,1.3692716093363824
15.19,1.369594394350684
15.191,1.3699172810906548
15.192,1.3702402696708753
15.193,1.3705633602057405
15.194,1.3708865528094567
15.195,1.3712098475960397
15.196,1.371533244679312
15.197,1.3718567441729064
15.198,1.3721803461902564
15.199,1.3725040508446018
15.2,1.3728278582489835
15.201,1.3731517685162444
15.202,1.3734757817590206
15.203,1.373799898089751
15.204,1.374124117620668
15.205,1.3744484404637956
15.206,1.3747728667309536
15.207,1.3750973965337492
15.208,1.3754220299835789
15.209,1.3757467671916266
15.21,1.3760716082688627
15.211,1.3763965533260372
15.212,1.376721602473686
15.213,1.3770467558221235
15.214,1.3773720134814442
15.215,1.3776973755615152
15.216,1.3780228421719831
15.217,1.3783484134222652
15.218,1.3786740894215508
15.219,1.3789998702787973
15.22,1.3793257561027321
15.221,1.3796517470018483
15.222,1.3799778430844012
15.223,1.380304044458411
15.224,1.3806303512316567
15.225,1.380956763511677
15.226,1.3812832814057667
15.227,1.3816099050209754
15.228,1.381936634464107
15.229,1.382263469841715
15.23,1.382590411260105
15.231,1.382917458825325
15.232,1.3832446126431739
15.233,1.3835718728191921
15.234,1.383899239458661
15.235,1.3842267126666006
15.236,1.3845542925477727
15.237,1.3848819792066713
15.238,1.3852097727475252
15.239,1.3855376732742957
15.24,1.385865680890673
15.241,1.3861937957000754
15.242,1.3865220178056485
15.243,1.3868503473102587
15.244,1.3871787843164958
15.245,1.387507328926671
15.246,1.3878359812428103
15.247,1.3881647413666571
15.248,1.3884936093996656
15.249,1.388822585443005
15.25,1.3891516695975525
15.251,1.389480861963891
15.252,1.3898101626423107
15.253,1.3901395717328024
15.254,1.3904690893350578
15.255,1.3907987155484707
15.256,1.391128450472127
15.257,1.3914582942048086
15.258,1.3917882468449898
15.259,1.3921183084908357
15.26,1.3924484792401948
15.261,1.3927787591906038
15.262,1.3931091484392861
15.263,1.3934396470831383
15.264,1.393770255218741
15.265,1.3941009729423512
15.266,1.3944318003498961
15.267,1.3947627375369775
15.268,1.395093784598868
15.269,1.3954249416305027
15.27,1.395756208726486
15.271,1.3960875859810824
15.272,1.396419073488214
15.273,1.396750671341467
15.274,1.3970823796340783
15.275,1.3974141984589374
15.276,1.3977461279085874
15.277,1.3980781680752141
15.278,1.3984103190506543
15.279,1.398742580926386
15.28,1.3990749537935252
15.281,1.3994074377428318
15.282,1.3997400328646947
15.283,1.4000727392491428
15.284,1.4004055569858282
15.285,1.4007384861640375
15.286,1.4010715268726799
15.287,1.4014046792002888
15.288,1.4017379432350159
15.289,1.402071319064633
15.29,1.4024048067765267
15.291,1.402738406457696
15.292,1.4030721181947494
15.293,1.4034059420739031
15.294,1.4037398781809793
15.295,1.4040739266014004
15.296,1.4044080874201887
15.297,1.4047423607219653
15.298,1.4050767465909408
15.299,1.405411245110923
15.3,1.4057458563653016
15.301,1.4060805804370577
15.302,1.4064154174087533
15.303,1.4067503673625292
15.304,1.4070854303801075
15.305,1.4074206065427788
15.306,1.4077558959314123
15.307,1.4080912986264429
15.308,1.4084268147078707
15.309,1.4087624442552609
15.31,1.4090981873477388
15.311,1.4094340440639856
15.312,1.4097700144822398
15.313,1.4101060986802902
15.314,1.4104422967354735
15.315,1.410778608724673
15.316,1.4111150347243162
15.317,1.4114515748103666
15.318,1.411788229058329
15.319,1.4121249975432404
15.32,1.412461880339666
15.321,1.4127988775217017
15.322,1.4131359891629698
15.323,1.4134732153366085
15.324,1.4138105561152794
15.325,1.4141480115711584
15.326,1.4144855817759308
15.327,1.4148232668007958
15.328,1.4151610667164551
15.329,1.4154989815931143
15.33,1.4158370115004804
15.331,1.4161751565077516
15.332,1.416513416683628
15.333,1.416851792096288
15.334,1.417190282813408
15.335,1.417528888902143
15.336,1.4178676104291252
15.337,1.418206447460469
15.338,1.4185454000617592
15.339,1.418884468298053
15.34,1.419223652233872
15.341,1.4195629519332027
15.342,1.4199023674594913
15.343,1.4202418988756416
15.344,1.4205815462440086
15.345,1.4209213096264002
15.346,1.4212611890840678
15.347,1.421601184677707
15.348,1.4219412964674538
15.349,1.4222815245128781
15.35,1.4226218688729841
15.351,1.4229623296062037
15.352,1.4233029067703935
15.353,1.4236436004228354
15.354,1.4239844106202226
15.355,1.4243253374186713
15.356,1.424666380873701
15.357,1.425007541040244
15.358,1.4253488179726337
15.359,1.425690211724602
15.36,1.4260317223492802
15.361,1.4263733498991913
15.362,1.426715094426244
15.363,1.427056955981734
15.364,1.4273989346163425
15.365,1.4277410303801195
15.366,1.4280832433224957
15.367,1.4284255734922688
15.368,1.4287680209376006
15.369,1.4291105857060198
15.37,1.4294532678444067
15.371,1.4297960673990042
15.372,1.4301389844153956
15.373,1.4304820189385206
15.374,1.4308251710126527
15.375,1.4311684406814094
15.376,1.4315118279877408
15.377,1.4318553329739256
15.378,1.4321989556815724
15.379,1.4325426961516088
15.38,1.432886554424281
15.381,1.4332305305391535
15.382,1.4335746245350938
15.383,1.4339188364502804
15.384,1.4342631663221923
15.385,1.434607614187604
15.386,1.434952180082585
15.387,1.4352968640424952
15.388,1.4356416661019749
15.389,1.4359865862949472
15.39,1.4363316246546152
15.391,1.4366767812134462
15.392,1.4370220560031806
15.393,1.4373674490548214
15.394,1.4377129603986287
15.395,1.4380585900641167
15.396,1.4384043380800529
15.397,1.4387502044744465
15.398,1.4390961892745515
15.399,1.439442292506854
15.4,1.4397885141970752
15.401,1.4401348543701644
15.402,1.4404813130502914
15.403,1.4408278902608487
15.404,1.4411745860244363
15.405,1.4415214003628698
15.406,1.4418683332971658
15.407,1.4422153848475423
15.408,1.4425625550334107
15.409,1.442909843873377
15.41,1.4432572513852289
15.411,1.443604777585935
15.412,1.443952422491646
15.413,1.444300186117676
15.414,1.4446480684785123
15.415,1.4449960695878012
15.416,1.445344189458349
15.417,1.4456924281021075
15.418,1.446040785530182
15.419,1.4463892617528202
15.42,1.4467378567794016
15.421,1.447086570618443
15.422,1.4474354032775874
15.423,1.4477843547635991
15.424,1.4481334250823605
15.425,1.4484826142388665
15.426,1.448831922237219
15.427,1.4491813490806196
15.428,1.44953089477137
15.429,1.4498805593108637
15.43,1.450230342699576
15.431,1.4505802449370693
15.432,1.4509302660219776
15.433,1.4512804059520084
15.434,1.4516306647239323
15.435,1.4519810423335826
15.436,1.4523315387758458
15.437,1.4526821540446568
15.438,1.4530328881329984
15.439,1.4533837410328847
15.44,1.4537347127353708
15.441,1.4540858032305364
15.442,1.4544370125074806
15.443,1.4547883405543223
15.444,1.455139787358193
15.445,1.455491352905223
15.446,1.4558430371805504
15.447,1.4561948401683038
15.448,1.4565467618515981
15.449,1.4568988022125366
15.45,1.457250961232193
15.451,1.4576032388906193
15.452,1.45795563516683
15.453,1.458308150038798
15.454,1.4586607834834537
15.455,1.4590135354766727
15.456,1.4593664059932745
15.457,1.459719395007016
15.458,1.4600725024905818
15.459,1.4604257284155842
15.46,1.460779072752553
15.461,1.4611325354709288
15.462,1.4614861165390616
15.463,1.4618398159242
15.464,1.4621936335924888
15.465,1.46254756950896
15.466,1.4629016236375254
15.467,1.4632557959409793
15.468,1.4636100863809778
15.469,1.463964494918046
15.47,1.4643190215115667
15.471,1.4646736661197675
15.472,1.4650284286997295
15.473,1.4653833092073634
15.474,1.4657383075974177
15.475,1.4660934238234666
15.476,1.4664486578378986
15.477,1.4668040095919204
15.478,1.467159479035539
15.479,1.4675150661175667
15.48,1.4678707707856071
15.481,1.4682265929860474
15.482,1.4685825326640574
15.483,1.4689385897635818
15.484,1.4692947642273273
15.485,1.4696510559967635
15.486,1.4700074650121142
15.487,1.4703639912123443
15.488,1.4707206345351649
15.489,1.4710773949170157
15.49,1.4714342722930625
15.491,1.4717912665971926
15.492,1.4721483777620028
15.493,1.4725056057187957
15.494,1.472862950397571
15.495,1.4732204117270242
15.496,1.4735779896345282
15.497,1.4739356840461377
15.498,1.474293494886576
15.499,1.4746514220792266
15.5,1.475009465546134


==> data/fig3-ref-conversion-wl-vs-thickness.csv <==
conversion_wavelength,flake_thickness
12.65035,0.484
13.91843,0.92
12.06301,1.5
14.4293,1.2
12.92133,0.566
14.64532,1.429


==> data/fig3-ref-max-e.csv <==
wavelength,thickness
12.4,0.205
12.405,0.215
12.41,0.22
12.415,0.23
12.42,0.235
12.425,0.245
12.43,0.25
12.435,0.26
12.44,0.265
12.445,0.27
12.45,0.28
12.455,0.285
12.46,0.29
12.465,0.295
12.47,0.3
12.475,0.305
12.48,0.315
12.485,0.32
12.49,0.325
12.495,0.33
12.5,0.335
12.505,0.34
12.51,0.345
12.515,0.35
12.52,0.355
12.525,0.36
12.53,0.365
12.535,0.37
12.54,0.37
12.545,0.375
12.55,0.38
12.555,0.385
12.56,0.39
12.565,0.395
12.57,0.4
12.575,0.405
12.58,0.405
12.585,0.41
12.59,0.415
12.595,0.42
12.6,0.425
12.605,0.425
12.61,0.43
12.615,0.435
12.62,0.44
12.625,0.44
12.63,0.445
12.635,0.45
12.64,0.455
12.645,0.455
12.65,0.46
12.655,0.465
12.66,0.47
12.665,0.47
12.67,0.475
12.675,0.48
12.68,0.48
12.685,0.485
12.69,0.49
12.695,0.49
12.7,0.495
12.705,0.5
12.71,0.5
12.715,0.505
12.72,0.51
12.725,0.51
12.73,0.515
12.735,0.52
12.74,0.52
12.745,0.525
12.75,0.53
12.755,0.53
12.76,0.535
12.765,0.535
12.77,0.54
12.775,0.545
12.78,0.545
12.785,0.55
12.79,0.55
12.795,0.555
12.8,0.56
12.805,0.56
12.81,0.565
12.815,0.565
12.82,0.57
12.825,0.57
12.83,0.575
12.835,0.58
12.84,0.58
12.845,0.585
12.85,0.585
12.855,0.59
12.86,0.59
12.865,0.595
12.87,0.595
12.875,0.6
12.88,0.6
12.885,0.605
12.89,0.61
12.895,0.61
12.9,0.615
12.905,0.615
12.91,0.62
12.915,0.62
12.92,0.625
12.925,0.625
12.93,0.63
12.935,0.63
12.94,0.635
12.945,0.635
12.95,0.64
12.955,0.64
12.96,0.645
12.965,0.645
12.97,0.65
12.975,0.65
12.98,0.655
12.985,0.655
12.99,0.66
12.995,0.66
13.0,0.665
13.005,0.665
13.01,0.67
13.015,0.67
13.02,0.67
13.025,0.675
13.03,0.675
13.035,0.68
13.04,0.68
13.045,0.685
13.05,0.685
13.055,0.69
13.06,0.69
13.065,0.695
13.07,0.695
13.075,0.7
13.08,0.7
13.085,0.7
13.09,0.705
13.095,0.705
13.1,0.71
13.105,0.71
13.11,0.715
13.115,0.715
13.12,0.72
13.125,0.72
13.13,0.72
13.135,0.725
13.14,0.725
13.145,0.73
13.15,0.73
13.155,0.735
13.16,0.735
13.165,0.735
13.17,0.74
13.175,0.74
13.18,0.745
13.185,0.745
13.19,0.745
13.195,0.75
13.2,0.75
13.205,0.755
13.21,0.755
13.215,0.76
13.22,0.76
13.225,0.76
13.23,0.765
13.235,0.765
13.24,0.77
13.245,0.77
13.25,0.77
13.255,0.775
13.26,0.775
13.265,0.78
13.27,0.78
13.275,0.78
13.28,0.785
13.285,0.785
13.29,0.79
13.295,0.79
13.3,0.79
13.305,0.795
13.31,0.795
13.315,0.795
13.32,0.8
13.325,0.8
13.33,0.805
13.335,0.805
13.34,0.805
13.345,0.81
13.35,0.81
13.355,0.815
13.36,0.815
13.365,0.815
13.37,0.82
13.375,0.82
13.38,0.82
13.385,0.825
13.39,0.825
13.395,0.825
13.4,0.83
13.405,0.83
13.41,0.835
13.415,0.835
13.42,0.835
13.425,0.84
13.43,0.84
13.435,0.84
13.44,0.845
13.445,0.845
13.45,0.845
13.455,0.85
13.46,0.85
13.465,0.855
13.47,0.855
13.475,0.855
13.48,0.86
13.485,0.86
13.49,0.86
13.495,0.865
13.5,0.865
13.505,0.865
13.51,0.87
13.515,0.87
13.52,0.87
13.525,0.875
13.53,0.875
13.535,0.875
13.54,0.88
13.545,0.88
13.55,0.88
13.555,0.885
13.56,0.885
13.565,0.885
13.57,0.89
13.575,0.89
13.58,0.89
13.585,0.895
13.59,0.895
13.595,0.895
13.6,0.9
13.605,0.9
13.61,0.9
13.615,0.905
13.62,0.905
13.625,0.905
13.63,0.91
13.635,0.91
13.64,0.91
13.645,0.915
13.65,0.915
13.655,0.915
13.66,0.92
13.665,0.92
13.67,0.92
13.675,0.925
13.68,0.925
13.685,0.925
13.69,0.93
13.695,0.93
13.7,0.93
13.705,0.935
13.71,0.935
13.715,0.935
13.72,0.94
13.725,0.94
13.73,0.94
13.735,0.945
13.74,0.945
13.745,0.945
13.75,0.95
13.755,0.95
13.76,0.95
13.765,0.95
13.77,0.955
13.775,0.955
13.78,0.955
13.785,0.96
13.79,0.96
13.795,0.96
13.8,0.965
13.805,0.965
13.81,0.965
13.815,0.97
13.82,0.97
13.825,0.97
13.83,0.975
13.835,0.975
13.84,0.975
13.845,0.975
13.85,0.98
13.855,0.98
13.86,0.98
13.865,0.985
13.87,0.985
13.875,0.985
13.88,0.99
13.885,0.99
13.89,0.99
13.895,0.99
13.9,0.995
13.905,0.995
13.91,0.995
13.915,1.0
13.92,1.0
13.925,1.0
13.93,1.005
13.935,1.005
13.94,1.005
13.945,1.005
13.95,1.01
13.955,1.01
13.96,1.01
13.965,1.015
13.97,1.015
13.975,1.015
13.98,1.015
13.985,1.02
13.99,1.02
13.995,1.02
14.0,1.025
14.005,1.025
14.01,1.025
14.015,1.03
14.02,1.03
14.025,1.03
14.03,1.03
14.035,1.035
14.04,1.035
14.045,1.035
14.05,1.04
14.055,1.04
14.06,1.04
14.065,1.04
14.07,1.045
14.075,1.045
14.08,1.045
14.085,1.05
14.09,1.05
14.095,1.05
14.1,1.05
14.105,1.055
14.11,1.055
14.115,1.055
14.12,1.06
14.125,1.06
14.13,1.06
14.135,1.06
14.14,1.065
14.145,1.065
14.15,1.065
14.155,1.07
14.16,1.07
14.165,1.07
14.17,1.07
14.175,1.075
14.18,1.075
14.185,1.075
14.19,1.075
14.195,1.08
14.2,1.08
14.205,1.08
14.21,1.085
14.215,1.085
14.22,1.085
14.225,1.085
14.23,1.09
14.235,1.09
14.24,1.09
14.245,1.095
14.25,1.095
14.255,1.095
14.26,1.095
14.265,1.1
14.27,1.1
14.275,1.1
14.28,1.1
14.285,1.105
14.29,1.105
14.295,1.105
14.3,1.11
14.305,1.11
14.31,1.11
14.315,1.11
14.32,1.115
14.325,1.115
14.33,1.115
14.335,1.115
14.34,1.12
14.345,1.12
14.35,1.12
14.355,1.125
14.36,1.125
14.365,1.125
14.37,1.125
14.375,1.13
14.38,1.13
14.385,1.13
14.39,1.13
14.395,1.135
14.4,1.135
14.405,1.135
14.41,1.14
14.415,1.14
14.42,1.14
14.425,1.14
14.43,1.145
14.435,1.145
14.44,1.145
14.445,1.145
14.45,1.15
14.455,1.15
14.46,1.15
14.465,1.15
14.47,1.155
14.475,1.155
14.48,1.155
14.485,1.16
14.49,1.16
14.495,1.16
14.5,1.16
14.505,1.165
14.51,1.165
14.515,1.165
14.52,1.165
14.525,1.17
14.53,1.17
14.535,1.17
14.54,1.175
14.545,1.175
14.55,1.175
14.555,1.175
14.56,1.18
14.565,1.18
14.57,1.18
14.575,1.18
14.58,1.185
14.585,1.185
14.59,1.185
14.595,1.185
14.6,1.19
14.605,1.19
14.61,1.19
14.615,1.195
14.62,1.195
14.625,1.195
14.63,1.195
14.635,1.2
14.64,1.2
14.645,1.2
14.65,1.2
14.655,1.205
14.66,1.205
14.665,1.205
14.67,1.205
14.675,1.21
14.68,1.21
14.685,1.21
14.69,1.215
14.695,1.215
14.7,1.215
14.705,1.215
14.71,1.22
14.715,1.22
14.72,1.22
14.725,1.22
14.73,1.225
14.735,1.225
14.74,1.225
14.745,1.225
14.75,1.23
14.755,1.23
14.76,1.23
14.765,1.23
14.77,1.235
14.775,1.235
14.78,1.235
14.785,1.24
14.79,1.24
14.795,1.24
14.8,1.24
14.805,1.245
14.81,1.245
14.815,1.245
14.82,1.245
14.825,1.25
14.83,1.25
14.835,1.25
14.84,1.25
14.845,1.255
14.85,1.255
14.855,1.255
14.86,1.26
14.865,1.26
14.87,1.26
14.875,1.26
14.88,1.265
14.885,1.265
14.89,1.265
14.895,1.265
14.9,1.27
14.905,1.27
14.91,1.27
14.915,1.27
14.92,1.275
14.925,1.275
14.93,1.275
14.935,1.28
14.94,1.28
14.945,1.28
14.95,1.28
14.955,1.285
14.96,1.285
14.965,1.285
14.97,1.285
14.975,1.29
14.98,1.29
14.985,1.29
14.99,1.295
14.995,1.295
15.0,1.295
15.005,1.295
15.01,1.3
15.015,1.3
15.02,1.3
15.025,1.3
15.03,1.305
15.035,1.305
15.04,1.305
15.045,1.31
15.05,1.31
15.055,1.31
15.06,1.31
15.065,1.315
15.07,1.315
15.075,1.315
15.08,1.315
15.085,1.32
15.09,1.32
15.095,1.32
15.1,1.325


==> data/fig3-ref-psi-contour-2.csv <==
wavelength,thickness
15.1,1.165
15.095,1.16
15.09,1.16
15.085,1.16
15.08,1.155
15.075,1.155
15.07,1.155
15.065,1.155
15.06,1.15
15.055,1.15
15.05,1.15
15.045,1.15
15.04,1.145
15.035,1.145
15.03,1.145
15.025,1.145
15.02,1.14
15.015,1.14
15.01,1.14
15.005,1.14
15.0,1.135
14.995,1.135
14.99,1.135
14.985,1.135
14.98,1.13
14.975,1.13
14.97,1.13
14.965,1.13
14.96,1.125
14.955,1.125
14.95,1.125
14.945,1.125
14.94,1.12
14.935,1.12
14.93,1.12
14.925,1.12
14.92,1.115
14.915,1.115
14.91,1.115
14.905,1.115
14.9,1.11
14.895,1.11
14.89,1.11
14.885,1.11
14.88,1.105
14.875,1.105
14.87,1.105
14.865,1.105
14.86,1.1
14.855,1.1
14.85,1.1
14.845,1.1
14.84,1.1
14.835,1.095
14.83,1.095
14.825,1.095
14.82,1.095
14.815,1.09
14.81,1.09
14.805,1.09
14.8,1.09
14.795,1.085
14.79,1.085
14.785,1.085
14.78,1.085
14.775,1.085
14.77,1.08
14.765,1.08
14.76,1.08
14.755,1.08
14.75,1.075
14.745,1.075
14.74,1.075
14.735,1.075
14.73,1.07
14.725,1.07
14.72,1.07
14.715,1.07
14.71,1.07
14.705,1.065
14.7,1.065
14.695,1.065
14.69,1.065
14.685,1.06
14.68,1.06
14.675,1.06
14.67,1.06
14.665,1.06
14.66,1.055
14.655,1.055
14.65,1.055
14.645,1.055
14.64,1.05
14.635,1.05
14.63,1.05
14.625,1.05
14.62,1.05
14.615,1.045
14.61,1.045
14.605,1.045
14.6,1.045
14.595,1.04
14.59,1.04
14.585,1.04
14.58,1.04
14.575,1.04
14.57,1.035
14.565,1.035
14.56,1.035
14.555,1.035
14.55,1.035
14.545,1.03
14.54,1.03
14.535,1.03
14.53,1.03
14.525,1.025
14.52,1.025
14.515,1.025
14.51,1.025
14.505,1.025
14.5,1.02
14.495,1.02
14.49,1.02
14.485,1.02
14.48,1.02
14.475,1.015
14.47,1.015
14.465,1.015
14.46,1.015
14.455,1.01
14.45,1.01
14.445,1.01
14.44,1.01
14.435,1.01
14.43,1.005
14.425,1.005
14.42,1.005
14.415,1.005
14.41,1.005
14.405,1.0
14.4,1.0
14.395,1.0
14.39,1.0
14.385,0.995
14.38,0.995
14.375,0.995
14.37,0.995
14.365,0.995
14.36,0.99
14.355,0.99
14.35,0.99
14.345,0.99
14.34,0.99
14.335,0.985
14.33,0.985
14.325,0.985
14.32,0.985
14.315,0.98
14.31,0.98
14.305,0.98
14.3,0.98
14.295,0.98
14.29,0.975
14.285,0.975
14.28,0.975
14.275,0.975
14.27,0.975
14.265,0.97
14.26,0.97
14.255,0.97
14.25,0.97
14.245,0.965
14.24,0.965
14.235,0.965
14.23,0.965
14.225,0.965
14.22,0.96
14.215,0.96
14.21,0.96
14.205,0.96
14.2,0.96
14.195,0.955
14.19,0.955
14.185,0.955
14.18,0.955
14.175,0.95
14.17,0.95
14.165,0.95
14.16,0.95
14.155,0.95
14.15,0.945
14.145,0.945
14.14,0.945
14.135,0.945
14.13,0.945
14.125,0.94
14.12,0.94
14.115,0.94
14.11,0.94
14.105,0.935
14.1,0.935
14.095,0.935
14.09,0.935
14.085,0.935
14.08,0.93
14.075,0.93
14.07,0.93
14.065,0.93
14.06,0.93
14.055,0.925
14.05,0.925
14.045,0.925
14.04,0.925
14.035,0.92
14.03,0.92
14.025,0.92
14.02,0.92
14.015,0.92
14.01,0.915
14.005,0.915
14.0,0.915
13.995,0.915
13.99,0.915
13.985,0.91
13.98,0.91
13.975,0.91
13.97,0.91
13.965,0.905
13.96,0.905
13.955,0.905
13.95,0.905
13.945,0.905
13.94,0.9
13.935,0.9
13.93,0.9
13.925,0.9
13.92,0.9
13.915,0.895
13.91,0.895
13.905,0.895
13.9,0.895
13.895,0.89
13.89,0.89
13.885,0.89
13.88,0.89
13.875,0.89
13.87,0.885
13.865,0.885
13.86,0.885
13.855,0.885
13.85,0.88
13.845,0.88
13.84,0.88
13.835,0.88
13.83,0.88
13.825,0.875
13.82,0.875
13.815,0.875
13.81,0.875
13.805,0.87
13.8,0.87
13.795,0.87
13.79,0.87
13.785,0.87
13.78,0.865
13.775,0.865
13.77,0.865
13.765,0.865
13.76,0.86
13.755,0.86
13.75,0.86
13.745,0.86
13.74,0.86
13.735,0.855
13.73,0.855
13.725,0.855
13.72,0.855
13.715,0.85
13.71,0.85
13.705,0.85
13.7,0.85
13.695,0.85
13.69,0.845
13.685,0.845
13.68,0.845
13.675,0.845
13.67,0.84
13.665,0.84
13.66,0.84
13.655,0.84
13.65,0.84
13.645,0.835
13.64,0.835
13.635,0.835
13.63,0.835
13.625,0.83
13.62,0.83
13.615,0.83
13.61,0.83
13.605,0.83
13.6,0.825
13.595,0.825
13.59,0.825
13.585,0.825
13.58,0.82
13.575,0.82
13.57,0.82
13.565,0.82
13.56,0.815
13.555,0.815
13.55,0.815
13.545,0.815
13.54,0.815
13.535,0.81
13.53,0.81
13.525,0.81
13.52,0.81
13.515,0.805
13.51,0.805
13.505,0.805
13.5,0.805
13.495,0.805
13.49,0.8
13.485,0.8
13.48,0.8
13.475,0.8
13.47,0.795
13.465,0.795
13.46,0.795
13.455,0.795
13.45,0.795
13.445,0.79
13.44,0.79
13.435,0.79
13.43,0.79
13.425,0.785
13.42,0.785
13.415,0.785
13.41,0.785
13.405,0.785
13.4,0.78
13.395,0.78
13.39,0.78
13.385,0.78
13.38,0.775
13.375,0.775
13.37,0.775
13.365,0.775
13.36,0.775
13.355,0.77
13.35,0.77
13.345,0.77
13.34,0.77
13.335,0.77
13.33,0.765
13.325,0.765
13.32,0.765
13.315,0.765
13.31,0.765
13.305,0.76
13.3,0.76
13.295,0.76
13.29,0.76
13.285,0.76
13.28,0.76
13.275,0.755
13.27,0.755
13.265,0.755
13.26,0.755
13.255,0.755
13.25,0.755
13.245,0.75
13.24,0.75
13.235,0.75
13.23,0.75
13.225,0.75
13.22,0.75
13.215,0.75
13.21,0.75
13.205,0.75
13.2,0.75
13.195,0.745
13.19,0.745
13.185,0.745
13.18,0.75
13.175,0.75
13.17,0.75
13.165,0.75
13.16,0.755
13.155,0.755
13.155,0.775
13.16,0.78
13.165,0.79
13.17,0.795
13.175,0.8
13.18,0.805
13.185,0.81
13.19,0.815
13.195,0.82
13.2,0.825
13.205,0.83
13.21,0.835
13.215,0.835
13.22,0.84
13.225,0.845
13.23,0.85
13.235,0.855
13.24,0.855
13.245,0.86
13.25,0.865
13.255,0.87
13.26,0.87
13.265,0.875
13.27,0.88
13.275,0.885
13.28,0.885
13.285,0.89
13.29,0.895
13.295,0.895
13.3,0.9
13.305,0.905
13.31,0.905
13.315,0.91
13.32,0.915
13.325,0.915
13.33,0.92
13.335,0.925
13.34,0.925
13.345,0.93
13.35,0.935
13.355,0.935
13.36,0.94
13.365,0.94
13.37,0.945
13.375,0.95
13.38,0.95
13.385,0.955
13.39,0.96
13.395,0.96
13.4,0.965
13.405,0.965
13.41,0.97
13.415,0.975
13.42,0.975
13.425,0.98
13.43,0.98
13.435,0.985
13.44,0.985
13.445,0.99
13.45,0.995
13.455,0.995
13.46,1.0
13.465,1.0
13.47,1.005
13.475,1.005
13.48,1.01
13.485,1.015
13.49,1.015
13.495,1.02
13.5,1.02
13.505,1.025
13.51,1.025
13.515,1.03
13.52,1.03
13.525,1.035
13.53,1.035
13.535,1.04
13.54,1.045
13.545,1.045
13.55,1.05
13.555,1.05
13.56,1.055
13.565,1.055
13.57,1.06
13.575,1.06
13.58,1.065
13.585,1.065
13.59,1.07
13.595,1.07
13.6,1.075
13.605,1.075
13.61,1.08
13.615,1.08
13.62,1.085
13.625,1.085
13.63,1.09
13.635,1.09
13.64,1.095
13.645,1.095
13.65,1.1
13.655,1.1
13.66,1.105
13.665,1.105
13.67,1.11
13.675,1.11
13.68,1.115
13.685,1.115
13.69,1.115
13.695,1.12
13.7,1.12
13.705,1.125
13.71,1.125
13.715,1.13
13.72,1.13
13.725,1.135
13.73,1.135
13.735,1.14
13.74,1.14
13.745,1.145
13.75,1.145
13.755,1.145
13.76,1.15
13.765,1.15
13.77,1.155
13.775,1.155
13.78,1.16
13.785,1.16
13.79,1.165
13.795,1.165
13.8,1.165
13.805,1.17
13.81,1.17
13.815,1.175
13.82,1.175
13.825,1.18
13.83,1.18
13.835,1.185
13.84,1.185
13.845,1.185
13.85,1.19
13.855,1.19
13.86,1.195
13.865,1.195
13.87,1.2
13.875,1.2
13.88,1.2
13.885,1.205
13.89,1.205
13.895,1.21
13.9,1.21
13.905,1.21
13.91,1.215
13.915,1.215
13.92,1.22
13.925,1.22
13.93,1.22
13.935,1.225
13.94,1.225
13.945,1.23
13.95,1.23
13.955,1.23
13.96,1.235
13.965,1.235
13.97,1.24
13.975,1.24
13.98,1.24
13.985,1.245
13.99,1.245
13.995,1.25
14.0,1.25
14.005,1.25
14.01,1.255
14.015,1.255
14.02,1.26
14.025,1.26
14.03,1.26
14.035,1.265
14.04,1.265
14.045,1.27
14.05,1.27
14.055,1.27
14.06,1.275
14.065,1.275
14.07,1.275
14.075,1.28
14.08,1.28
14.085,1.285
14.09,1.285
14.095,1.285
14.1,1.29
14.105,1.29
14.11,1.29
14.115,1.295
14.12,1.295
14.125,1.3
14.13,1.3
14.135,1.3
14.14,1.305
14.145,1.305
14.15,1.305
14.155,1.31
14.16,1.31
14.165,1.31
14.17,1.315
14.175,1.315
14.18,1.32
14.185,1.32
14.19,1.32
14.195,1.325
14.2,1.325
14.205,1.325
14.21,1.33
14.215,1.33
14.22,1.33
14.225,1.335
14.23,1.335
14.235,1.335
14.24,1.34
14.245,1.34
14.25,1.34
14.255,1.345
14.26,1.345
14.265,1.345
14.27,1.35
14.275,1.35
14.28,1.355
14.285,1.355
14.29,1.355
14.295,1.36
14.3,1.36
14.305,1.36
14.31,1.365
14.315,1.365
14.32,1.365
14.325,1.37
14.33,1.37
14.335,1.37
14.34,1.375
14.345,1.375
14.35,1.375
14.355,1.38
14.36,1.38
14.365,1.38
14.37,1.385
14.375,1.385
14.38,1.385
14.385,1.39
14.39,1.39
14.395,1.39
14.4,1.395
14.405,1.395
14.41,1.395
14.415,1.4
14.42,1.4
14.425,1.4
14.43,1.4
14.435,1.405
14.44,1.405
14.445,1.405
14.45,1.41
14.455,1.41
14.46,1.41
14.465,1.415
14.47,1.415
14.475,1.415
14.48,1.42
14.485,1.42
14.49,1.42
14.495,1.425
14.5,1.425
14.505,1.425
14.51,1.43
14.515,1.43
14.52,1.43
14.525,1.43
14.53,1.435
14.535,1.435
14.54,1.435
14.545,1.44
14.55,1.44
14.555,1.44
14.56,1.445
14.565,1.445
14.57,1.445
14.575,1.45
14.58,1.45
14.585,1.45
14.59,1.45
14.595,1.455
14.6,1.455
14.605,1.455
14.61,1.46
14.615,1.46
14.62,1.46
14.625,1.465
14.63,1.465
14.635,1.465
14.64,1.465
14.645,1.47
14.65,1.47
14.655,1.47
14.66,1.475
14.665,1.475
14.67,1.475
14.675,1.475
14.68,1.48
14.685,1.48
14.69,1.48
14.695,1.485
14.7,1.485
14.705,1.485
14.71,1.485
14.715,1.49
14.72,1.49
14.725,1.49
14.73,1.495
14.735,1.495
14.74,1.495
14.745,1.495
14.75,1.5
14.755,1.5
14.76,1.5
14.765,1.505
14.77,1.505
14.775,1.505
14.78,1.505
14.785,1.51
14.79,1.51
14.795,1.51
14.8,1.51
14.805,1.515
14.81,1.515
14.815,1.515
14.82,1.52
14.825,1.52
14.83,1.52
14.835,1.52
14.84,1.525
14.845,1.525
14.85,1.525
14.855,1.525
14.86,1.53
14.865,1.53
14.87,1.53
14.875,1.535
14.88,1.535
14.885,1.535
14.89,1.535
14.895,1.54
14.9,1.54
14.905,1.54
14.91,1.54
14.915,1.545
14.92,1.545
14.925,1.545
14.93,1.545
14.935,1.55
14.94,1.55
14.945,1.55
14.95,1.55
14.955,1.555
14.96,1.555
14.965,1.555
14.97,1.555
14.975,1.56
14.98,1.56
14.985,1.56
14.99,1.56
14.995,1.565
15.0,1.565
15.005,1.565
15.01,1.565
15.015,1.57
15.02,1.57
15.025,1.57
15.03,1.57
15.035,1.57
15.04,1.575
15.045,1.575
15.05,1.575
15.055,1.575
15.06,1.58
15.065,1.58
15.07,1.58
15.075,1.58
15.08,1.585
15.085,1.585
15.09,1.585
15.095,1.585
15.1,1.585


==> data/fig3-ref-psi-contour.csv <==
wavelength,thickness
15.1,1.265
15.095,1.26
15.09,1.26
15.085,1.255
15.08,1.255
15.075,1.25
15.07,1.25
15.065,1.245
15.06,1.245
15.055,1.24
15.05,1.24
15.045,1.24
15.04,1.235
15.035,1.235
15.03,1.23
15.025,1.23
15.02,1.23
15.015,1.225
15.01,1.225
15.005,1.22
15.0,1.22
14.995,1.22
14.99,1.215
14.985,1.215
14.98,1.21
14.975,1.21
14.97,1.21
14.965,1.205
14.96,1.205
14.955,1.205
14.95,1.2
14.945,1.2
14.94,1.2
14.935,1.195
14.93,1.195
14.925,1.19
14.92,1.19
14.915,1.19
14.91,1.185
14.905,1.185
14.9,1.185
14.895,1.18
14.89,1.18
14.885,1.18
14.88,1.175
14.875,1.175
14.87,1.175
14.865,1.175
14.86,1.17
14.855,1.17
14.85,1.17
14.845,1.165
14.84,1.165
14.835,1.165
14.83,1.16
14.825,1.16
14.82,1.16
14.815,1.155
14.81,1.155
14.805,1.155
14.8,1.155
14.795,1.15
14.79,1.15
14.785,1.15
14.78,1.145
14.775,1.145
14.77,1.145
14.765,1.145
14.76,1.14
14.755,1.14
14.75,1.14
14.745,1.135
14.74,1.135
14.735,1.135
14.73,1.135
14.725,1.13
14.72,1.13
14.715,1.13
14.71,1.125
14.705,1.125
14.7,1.125
14.695,1.125
14.69,1.12
14.685,1.12
14.68,1.12
14.675,1.12
14.67,1.115
14.665,1.115
14.66,1.115
14.655,1.115
14.65,1.11
14.645,1.11
14.64,1.11
14.635,1.105
14.63,1.105
14.625,1.105
14.62,1.105
14.615,1.1
14.61,1.1
14.605,1.1
14.6,1.1
14.595,1.095
14.59,1.095
14.585,1.095
14.58,1.095
14.575,1.09
14.57,1.09
14.565,1.09
14.56,1.09
14.555,1.085
14.55,1.085
14.545,1.085
14.54,1.085
14.535,1.08
14.53,1.08
14.525,1.08
14.52,1.08
14.515,1.08
14.51,1.075
14.505,1.075
14.5,1.075
14.495,1.075
14.49,1.07
14.485,1.07
14.48,1.07
14.475,1.07
14.47,1.065
14.465,1.065
14.46,1.065
14.455,1.065
14.45,1.06
14.445,1.06
14.44,1.06
14.435,1.06
14.43,1.06
14.425,1.055
14.42,1.055
14.415,1.055
14.41,1.055
14.405,1.05
14.4,1.05
14.395,1.05
14.39,1.05
14.385,1.045
14.38,1.045
14.375,1.045
14.37,1.045
14.365,1.045
14.36,1.04
14.355,1.04
14.35,1.04
14.345,1.04
14.34,1.035
14.335,1.035
14.33,1.035
14.325,1.035
14.32,1.035
14.315,1.03
14.31,1.03
14.305,1.03
14.3,1.03
14.295,1.025
14.29,1.025
14.285,1.025
14.28,1.025
14.275,1.025
14.27,1.02
14.265,1.02
14.26,1.02
14.255,1.02
14.25,1.015
14.245,1.015
14.24,1.015
14.235,1.015
14.23,1.015
14.225,1.01
14.22,1.01
14.215,1.01
14.21,1.01
14.205,1.01
14.2,1.005
14.195,1.005
14.19,1.005
14.185,1.005
14.18,1.0
14.175,1.0
14.17,1.0
14.165,1.0
14.16,1.0
14.155,0.995
14.15,0.995
14.145,0.995
14.14,0.995
14.135,0.995
14.13,0.99
14.125,0.99
14.12,0.99
14.115,0.99
14.11,0.99
14.105,0.985
14.1,0.985
14.095,0.985
14.09,0.985
14.085,0.985
14.08,0.98
14.075,0.98
14.07,0.98
14.065,0.98
14.06,0.975
14.055,0.975
14.05,0.975
14.045,0.975
14.04,0.975
14.035,0.97
14.03,0.97
14.025,0.97
14.02,0.97
14.015,0.97
14.01,0.965
14.005,0.965
14.0,0.965
13.995,0.965
13.99,0.965
13.985,0.96
13.98,0.96
13.975,0.96
13.97,0.96
13.965,0.96
13.96,0.96
13.955,0.955
13.95,0.955
13.945,0.955
13.94,0.955
13.935,0.955
13.93,0.95
13.925,0.95
13.92,0.95
13.915,0.95
13.91,0.95
13.905,0.945
13.9,0.945
13.895,0.945
13.89,0.945
13.885,0.945
13.88,0.94
13.875,0.94
13.87,0.94
13.865,0.94
13.86,0.94
13.855,0.94
13.85,0.935
13.845,0.935
13.84,0.935
13.835,0.935
13.83,0.935
13.825,0.935
13.82,0.93
13.815,0.93
13.81,0.93
13.805,0.93
13.8,0.93
13.795,0.925
13.79,0.925
13.785,0.925
13.78,0.925
13.775,0.925
13.77,0.925
13.765,0.925
13.76,0.92
13.755,0.92
13.75,0.92
13.745,0.92
13.74,0.92
13.735,0.92
13.73,0.915
13.725,0.915
13.72,0.915
13.715,0.915
13.71,0.915
13.705,0.915
13.7,0.915
13.695,0.915
13.69,0.91
13.685,0.91
13.68,0.91
13.675,0.91
13.67,0.91
13.665,0.91
13.66,0.91
13.655,0.91
13.65,0.91
13.645,0.91
13.64,0.91
13.635,0.91
13.63,0.905
13.625,0.905
13.62,0.905
13.615,0.905
13.61,0.905
13.605,0.91
13.6,0.91
13.595,0.91
13.59,0.91
13.585,0.91
13.58,0.91
13.575,0.915
13.57,0.915
13.565,0.92
13.565,0.93
13.57,0.94
13.575,0.945
13.58,0.95
13.585,0.955
13.59,0.96
13.595,0.965
13.6,0.97
13.605,0.975
13.61,0.975
13.615,0.98
13.62,0.985
13.625,0.99
13.63,0.99
13.635,0.995
13.64,1.0
13.645,1.0
13.65,1.005
13.655,1.01
13.66,1.01
13.665,1.015
13.67,1.015
13.675,1.02
13.68,1.025
13.685,1.025
13.69,1.03
13.695,1.03
13.7,1.035
13.705,1.04
13.71,1.04
13.715,1.045
13.72,1.045
13.725,1.05
13.73,1.05
13.735,1.055
13.74,1.055
13.745,1.06
13.75,1.065
13.755,1.065
13.76,1.07
13.765,1.07
13.77,1.075
13.775,1.075
13.78,1.08
13.785,1.08
13.79,1.085
13.795,1.085
13.8,1.09
13.805,1.09
13.81,1.095
13.815,1.095
13.82,1.1
13.825,1.1
13.83,1.105
13.835,1.105
13.84,1.11
13.845,1.11
13.85,1.11
13.855,1.115
13.86,1.115
13.865,1.12
13.87,1.12
13.875,1.125
13.88,1.125
13.885,1.13
13.89,1.13
13.895,1.135
13.9,1.135
13.905,1.14
13.91,1.14
13.915,1.14
13.92,1.145
13.925,1.145
13.93,1.15
13.935,1.15
13.94,1.155
13.945,1.155
13.95,1.155
13.955,1.16
13.96,1.16
13.965,1.165
13.97,1.165
13.975,1.17
13.98,1.17
13.985,1.17
13.99,1.175
13.995,1.175
14.0,1.18
14.005,1.18
14.01,1.18
14.015,1.185
14.02,1.185
14.025,1.19
14.03,1.19
14.035,1.19
14.04,1.195
14.045,1.195
14.05,1.2
14.055,1.2
14.06,1.2
14.065,1.205
14.07,1.205
14.075,1.21
14.08,1.21
14.085,1.21
14.09,1.215
14.095,1.215
14.1,1.22
14.105,1.22
14.11,1.22
14.115,1.225
14.12,1.225
14.125,1.225
14.13,1.23
14.135,1.23
14.14,1.23
14.145,1.235
14.15,1.235
14.155,1.24
14.16,1.24
14.165,1.24
14.17,1.245
14.175,1.245
14.18,1.245
14.185,1.25
14.19,1.25
14.195,1.25
14.2,1.255
14.205,1.255
14.21,1.26
14.215,1.26
14.22,1.26
14.225,1.265
14.23,1.265
14.235,1.265
14.24,1.27
14.245,1.27
14.25,1.27
14.255,1.275
14.26,1.275
14.265,1.275
14.27,1.28
14.275,1.28
14.28,1.28
14.285,1.285
14.29,1.285
14.295,1.285
14.3,1.29
14.305,1.29
14.31,1.29
14.315,1.295
14.32,1.295
14.325,1.295
14.33,1.295
14.335,1.3
14.34,1.3
14.345,1.3
14.35,1.305
14.355,1.305
14.36,1.305
14.365,1.31
14.37,1.31
14.375,1.31
14.38,1.315
14.385,1.315
14.39,1.315
14.395,1.32
14.4,1.32
14.405,1.32
14.41,1.32
14.415,1.325
14.42,1.325
14.425,1.325
14.43,1.33
14.435,1.33
14.44,1.33
14.445,1.33
14.45,1.335
14.455,1.335
14.46,1.335
14.465,1.34
14.47,1.34
14.475,1.34
14.48,1.34
14.485,1.345
14.49,1.345
14.495,1.345
14.5,1.35
14.505,1.35
14.51,1.35
14.515,1.35
14.52,1.355
14.525,1.355
14.53,1.355
14.535,1.36
14.54,1.36
14.545,1.36
14.55,1.36
14.555,1.365
14.56,1.365
14.565,1.365
14.57,1.365
14.575,1.37
14.58,1.37
14.585,1.37
14.59,1.37
14.595,1.375
14.6,1.375
14.605,1.375
14.61,1.375
14.615,1.38
14.62,1.38
14.625,1.38
14.63,1.38
14.635,1.385
14.64,1.385
14.645,1.385
14.65,1.385
14.655,1.39
14.66,1.39
14.665,1.39
14.67,1.39
14.675,1.39
14.68,1.395
14.685,1.395
14.69,1.395
14.695,1.395
14.7,1.4
14.705,1.4
14.71,1.4
14.715,1.4
14.72,1.4
14.725,1.405
14.73,1.405
14.735,1.405
14.74,1.405
14.745,1.41
14.75,1.41
14.755,1.41
14.76,1.41
14.765,1.41
14.77,1.415
14.775,1.415
14.78,1.415
14.785,1.415
14.79,1.415
14.795,1.415
14.8,1.42
14.805,1.42
14.81,1.42
14.815,1.42
14.82,1.42
14.825,1.425
14.83,1.425
14.835,1.425
14.84,1.425
14.845,1.425
14.85,1.425
14.855,1.43
14.86,1.43
14.865,1.43
14.87,1.43
14.875,1.43
14.88,1.43
14.885,1.435
14.89,1.435
14.895,1.435
14.9,1.435
14.905,1.435
14.91,1.435
14.915,1.435
14.92,1.435
14.925,1.44
14.93,1.44
14.935,1.44
14.94,1.44
14.945,1.44
14.95,1.44
14.955,1.44
14.96,1.44
14.965,1.44
14.97,1.445
14.975,1.445
14.98,1.445
14.985,1.445
14.99,1.445
14.995,1.445
15.0,1.445
15.005,1.445
15.01,1.445
15.015,1.445
15.02,1.445
15.025,1.445
15.03,1.445
15.035,1.445
15.04,1.445
15.045,1.45
15.05,1.45
15.055,1.45
15.06,1.45
15.065,1.45
15.07,1.45
15.075,1.45
15.08,1.45
15.085,1.445
15.09,1.445
15.095,1.445
15.1,1.445


==> data/fig3-ref-wl-vs-conversion-ratio.csv <==
wavelength,conversion_ratio,conversion_ratio_err
12.65035,0.40878154895816526,0.04091654409494659
13.91843,0.8178955974989176,0.009446431016639082
12.06301,0.2385441171340397,0.018552571159711713
14.4293,0.5208430738243924,0.060939027139819316
12.92133,0.41557337565167274,0.028746327149159586
14.64532,0.5798795415693296,0.02448546143814348


==> data/fig3-ref-wl-vs-conversion.csv <==
wavelength,conversion,conversion_err
12.65035,0.27733740361788806,0.041096621001684965
13.91843,0.6203692884098031,0.013911286560186193
12.06301,0.23582303794346268,0.022598701510198004
14.4293,0.4762885410432671,0.09260463545267675
12.92133,0.321478517448444,0.03469170424488901
14.64532,0.6004993380600433,0.03339271437646511


==> data/fig3-trans-conversion-wl-vs-thickness-analytical.csv <==
conversion_wavelength,flake_thickness
12.0,5.469803255148887
12.0005,5.457925560410186
12.001,5.446061573872569
12.0015,5.434211292121074
12.002,5.4223747117921235
12.0025,5.410551829573137
12.003,5.398742642202686
12.0035,5.386947146470697
12.004,5.375165339218083
12.0045,5.3633972173369475
12.005,5.351642777770678
12.0055,5.3399020175135945
12.006,5.32817493361114
12.0065,5.316461523160039
12.007,5.304761783308152
12.0075,5.293075711254154
12.008,5.281403304248119
12.0085,5.269744559591061
12.009,5.258099474635151
12.0095,5.246468046783774
12.01,5.234850273491198
12.0105,5.223246152262855
12.011,5.21165568065551
12.0115,5.200078856276586
12.012,5.188515676785104
12.0125,5.1769661398908555
12.013,5.165430243354774
12.0135,5.153907984989122
12.014,5.1423993626571205
12.0145,5.130904374273119
12.015,5.119423017802731
12.0155,5.107955291262612
12.016,5.096501192720562
12.0165,5.085060720295618
12.017,5.073633872158135
12.0175,5.062220646529259
12.018,5.050821041681723
12.0185,5.0394350559394905
12.019,5.028062687677374
12.0195,5.016703935321769
12.02,5.005358797350398
12.0205,4.994027272292021
12.021,4.982709358726725
12.0215,4.971405055286172
12.022,4.96011436065315
12.0225,4.948837273561739
12.023,4.9375737927976475
12.0235,4.9263239171977595
12.024,4.91508764565061
12.0245,4.903864977095932
12.025,4.8926559105250895
12.0255,4.881460444980962
12.026,4.870278579557869
12.0265,4.859110313401744
12.027,4.8479556457101
12.0275,4.836814575731939
12.028,4.825687102768154
12.0285,4.814573226171095
12.029,4.80347294534479
12.0295,4.792386259745151
12.03,4.781313168879876
12.0305,4.7702536723082
12.031,4.759207769641429
12.0315,4.748175460542762
12.032,4.737156744727014
12.0325,4.7261516219612
12.033,4.715160092064382
12.0335,4.704182154907265
12.034,4.693217810412932
12.0345,4.682267058556499
12.035,4.671329899365173
12.0355,4.660406332918246
12.036,4.649496359347491
12.0365,4.638599978836624
12.037,4.627717191621826
12.0375,4.616847997991706
12.038,4.605992398287134
12.0385,4.595150392901397
12.039,4.584321982280487
12.0395,4.573507166922575
12.04,4.562705947378859
12.0405,4.551918324252767
12.041,4.541144298200582
12.0415,4.530383869931462
12.042,4.519637040206985
12.0425,4.5089038098419465
12.043,4.498184179703924
12.0435,4.487478150713259
12.044,4.476785723843471
12.0445,4.466106900121222
12.045,4.4554416806259525
12.0455,4.444790066490612
12.046,4.43415205890128
12.0465,4.4235276590973
12.047,4.412916868371264
12.0475,4.402319688069374
12.048,4.391736119591202
12.0485,4.381166164389778
12.049,4.3706098239718365
12.0495,4.360067099897769
12.05,4.349537993781599
12.0505,4.339022507291267
12.051,4.328520642148413
12.0515,4.318032400128772
12.052,4.307557783061888
12.0525,4.297096792831535
12.053,4.286649431375503
12.0535,4.276215700685704
12.054,4.265795602808582
12.0545,4.255389139844583
12.055,4.24499631394887
12.0555,4.234617127330825
12.056,4.224251582254678
12.0565,4.213899681038953
12.057,4.203561426057105
12.0575,4.193236819737326
12.058,4.182925864562624
12.0585,4.172628563070937
12.059,4.162344917855295
12.0595,4.152074931563802
12.06,4.141818606899554
12.0605,4.131575946621201
12.061,4.121346953542455
12.0615,4.111131630532622
12.062,4.100929980516412
12.0625,4.090742006474086
12.063,4.080567711441679
12.0635,4.070407098510903
12.064,4.060260170829236
12.0645,4.050126931600263
12.065,4.040007384083362
12.0655,4.029901531594088
12.066,4.019809377504312
12.0665,4.009730925241906
12.067,3.9996661782913097
12.0675,3.98961514019332
12.068,3.979577814545373
12.0685,3.9695542050013115
12.069,3.9595443152719247
12.0695,3.9495481491248086
12.07,3.9395657103842896
12.0705,3.9295970029318545
12.071,3.919642030706002
12.0715,3.9097007977024427
12.072,3.899773307974279
12.0725,3.889859565631747
12.073,3.879959574842959
12.0735,3.870073339833188
12.074,3.8602008648856505
12.0745,3.8503421543412255
12.075,3.8404972125988044
12.0755,3.830666044114985
12.076,3.8208486534047785
12.0765,3.81104504504116
12.077,3.8012552236553945
12.0775,3.7914791939372057
12.078,3.7817169606349106
12.0785,3.7719685285550457
12.079,3.762233902563249
12.0795,3.7525130875838206
12.08,3.742806088599819
12.0805,3.7331129106534977
12.081,3.723433558846166
12.0815,3.7137680383384417
12.082,3.7041163543500275
12.0825,3.694478512160376
12.083,3.6848545171083185
12.0835,3.6752443745923307
12.084,3.665648090070832
12.0845,3.6560656690618014
12.085,3.646497117143565
12.0855,3.6369424399542867
12.086,3.6274016431925022
12.0865,3.617874732616986
12.087,3.608361714046886
12.0875,3.5988625933621217
12.088,3.589377376503047
12.0885,3.5799060694708706
12.089,3.5704486783276663
12.0895,3.5610052091966917
12.09,3.551575668261976
12.0905,3.5421600617690028
12.091,3.5327583960247337
12.0915,3.5233706773971805
12.092,3.513996912316344
12.0925,3.5046371072737585
12.093,3.4952912688226334
12.0935,3.4859594035783403
12.094,3.476641518218246
12.0945,3.4673376194816528
12.095,3.458047714170426
12.0955,3.4487718091487114
12.096,3.4395099113431717
12.0965,3.4302620277429945
12.097,3.4210281654003953
12.0975,3.411808331430163
12.098,3.402602533010193
12.0985,3.393410777381574
12.099,3.384233071848492
12.0995,3.3750694237784664
12.1,3.365919840602581
12.1005,3.35678432981544
12.101,3.3476628989754036
12.1015,3.3385555557045925
12.102,3.3294623076889676
12.1025,3.3203831626788776
12.103,3.311318128488381
12.1035,3.3022672129962185
12.104,3.293230424145443
12.1045,3.2842077699434924
12.105,3.275199258462644
12.1055,3.266204897839885
12.106,3.257224696277001
12.1065,3.2482586620409144
12.107,3.2393068034636316
12.1075,3.2303691289423706
12.108,3.221445646939701
12.1085,3.2125363659837514
12.109,3.203641294668188
12.1095,3.1947604416523268
12.11,3.1858938156615064
12.1105,3.177041425486726
12.111,3.1682032799853608
12.1115,3.159379388080739
12.112,3.1505697587624963
12.1125,3.1417744010868227
12.113,3.1329933241762595
12.1135,3.124226537220091
12.114,3.1154740494742352
12.1145,3.1067358702616503
12.115,3.0980120089721197
12.1155,3.089302475062429
12.116,3.080607278056814
12.1165,3.0719264275465368
12.117,3.063259933190539
12.1175,3.0546078047150607
12.118,3.045970051913953
12.1185,3.037346684649068
12.119,3.028737712849824
12.1195,3.020143146513614
12.12,3.0115629957060652
12.1205,3.0029972705607837
12.121,2.9944459812795947
12.1215,2.985909138132874
12.122,2.97738675145923
12.1225,2.968878831665986
12.123,2.9603853892290592
12.1235,2.9519064346930026
12.124,2.9434419786714283
12.1245,2.9349920318466975
12.125,2.926556604970292
12.1255,2.9181357088627697
12.126,2.9097293544139027
12.1265,2.9013375525827727
12.127,2.8929603143978473
12.1275,2.884597650957108
12.128,2.8762495734279203
12.1285,2.8679160930474388
12.129,2.8595972211226393
12.1295,2.8512929690299202
12.13,2.8430033482158845
12.1305,2.83472837019703
12.131,2.8264680465596785
12.1315,2.8182223889605056
12.132,2.809991409126224
12.1325,2.8017751188536693
12.133,2.79357353001014
12.1335,2.7853866545331925
12.134,2.777214504430882
12.1345,2.76905709178165
12.135,2.7609144287344916
12.1355,2.7527865275090737
12.136,2.7446734003955893
12.1365,2.7365750597548915
12.137,2.728491518018733
12.1375,2.720422787689525
12.138,2.7123688813404607
12.1385,2.704329811615659
12.139,2.6963055912302107
12.1395,2.688296232969919
12.14,2.68030174969167
12.1405,2.672322154323399
12.141,2.6643574598639135
12.1415,2.656407679383078
12.142,2.648472826021899
12.1425,2.640552912992259
12.143,2.632647953577288
12.1435,2.6247579611310754
12.144,2.6168829490788026
12.1445,2.6090229309168307
12.145,2.601177920212476
12.1455,2.593347930604109
12.146,2.585532975801282
12.1465,2.577733069584477
12.147,2.569948225805274
12.1475,2.5621784583861222
12.148,2.5544237813206205
12.1485,2.5466842086731707
12.149,2.5389597545791296
12.1495,2.531250433244662
12.15,2.5235562589468
12.1505,2.515877246033419
12.151,2.50821340892288
12.1515,2.500564762104389
12.152,2.4929313201377536
12.1525,2.4853130976530893
12.153,2.4777101093511624
12.1535,2.4701223700030717
12.154,2.4625498944500466
12.1545,2.4549926976036334
12.155,2.4474507944455586
12.1555,2.439924200027241
12.156,2.432412929470231
12.1565,2.424916997965846
12.157,2.41743642077491
12.1575,2.4099712132278133
12.158,2.402521390724415
12.1585,2.395086968733734
12.159,2.38766796279391
12.1595,2.3802643885121464
12.16,2.372876261564274
12.1605,2.3655035976948313
12.161,2.3581464127169167
12.1615,2.3508047225117026
12.162,2.3434785430286627
12.1625,2.3361678902850618
12.163,2.3288727803658524
12.1635,2.321593229423542
12.164,2.3143292536779136
12.1645,2.307080869415714
12.165,2.2998480929906444
12.1655,2.292630940822852
12.166,2.2854294293988904
12.1665,2.278243575271421
12.167,2.2710733950588655
12.1675,2.263918905445124
12.168,2.2567801231794813
12.1685,2.249657065076065
12.169,2.242549748013717
12.1695,2.2354581889356475
12.17,2.2283824048490146
12.1705,2.221322412824752
12.171,2.214278229997105
12.1715,2.207249873563344
12.172,2.200237360783434
12.1725,2.1932407089795114
12.173,2.1862599355357335
12.1735,2.179295057897646
12.174,2.1723460935719716
12.1745,2.165413060126144
12.175,2.1584959751878046
12.1755,2.1515948564444725
12.176,2.144709721643025
12.1765,2.1378405885892957
12.177,2.1309874751475784
12.1775,2.124150399240037
12.178,2.1173293788464953
12.1785,2.1105244320036287
12.179,2.103735576804559
12.1795,2.0969628313983835
12.18,2.090206213989649
12.1805,2.0834657428375056
12.181,2.076741436255519
12.1815,2.0700333126108905
12.182,2.063341390323795
12.1825,2.0566656878670098
12.183,2.0500062237649677
12.1835,2.0433630165934042
12.184,2.0367360849785237
12.1845,2.030125447596334
12.185,2.023531123172143
12.1855,2.01695313047959
12.186,2.010391488340079
12.1865,2.0038462156221386
12.187,1.9973173312404422
12.1875,1.9908048541551888
12.188,1.984308803371318
12.1885,1.9778291979378022
12.189,1.9713660569464495
12.1895,1.9649193995316518
12.19,1.9584892448690552
12.1905,1.9520756121748595
12.191,1.9456785207050584
12.1915,1.939297989754416
12.192,1.9329340386554243
12.1925,1.9265866867776287
12.193,1.9202559535265828
12.1935,1.9139418583426675
12.194,1.9076444207004275
12.1945,1.9013636601073585
12.195,1.895099596102891
12.1955,1.8888522482573364
12.196,1.8826216361708699
12.1965,1.876407779472504
12.197,1.8702106978187103
12.1975,1.864030410892553
12.198,1.8578669384025084
12.1985,1.8517203000810911
12.199,1.8455905156838146
12.1995,1.8394776049880306
12.2,1.8333815877915915
12.2005,1.827302483911488
12.201,1.821240313182797
12.2015,1.8151950954572211
12.202,1.8091668506018352
12.2025,1.8031555984975791
12.203,1.7971613590381257
12.2035,1.7911841521283045
12.204,1.7852239976826867
12.2045,1.7792809156242557
12.205,1.7733549258827828
12.2055,1.7674460483934957
12.206,1.7615543030953404
12.2065,1.75567970992972
12.207,1.7498222888386235
12.2075,1.743982059763215
12.208,1.7381590426422584
12.2085,1.7323532574102556
12.209,1.72656472399601
12.2095,1.7207934623206917
12.21,1.7150394922963337
12.2105,1.7093028338239393
12.211,1.7035835067917164
12.2115,1.6978815310734057
12.212,1.6921969265261216
12.2125,1.686529712988889
12.213,1.6808799102805592
12.2135,1.6752475381977063
12.214,1.6696326165130857
12.2145,1.6640351649733582
12.215,1.6584552032971347
12.2155,1.652892751173003
12.216,1.6473478282574994
12.2165,1.6418204541728652
12.217,1.6363106485050432
12.2175,1.6308184308015745
12.218,1.6253438205692652
12.2185,1.619886837272047
12.219,1.6144475003288536
12.2195,1.609025829111141
12.22,1.603621842940702
12.2205,1.5982355610874062
12.221,1.5928670027666725
12.2215,1.5875161871371504
12.222,1.5821831332983722
12.2225,1.5768678602881752
12.223,1.5715703870803153
12.2235,1.5662907325818625
12.224,1.5610289156306723
12.2245,1.5557849549929539
12.225,1.5505588693603958
12.2255,1.5453506773476975
12.226,1.5401603974898999
12.2265,1.534988048239593
12.227,1.5298336479642296
12.2275,1.524697214943347
12.228,1.519578767365774
12.2285,1.5144783233267642
12.229,1.509395900825175
12.2295,1.5043315177604895
12.23,1.4992851919300327
12.2305,1.4942569410258673
12.231,1.4892467826318192
12.2315,1.484254734220576
12.232,1.479280813150462
12.2325,1.4743250366624416
12.233,1.4693874218770364
12.2335,1.464467985791039
12.234,1.459566745274508
12.2345,1.4546837170673308
12.235,1.4498189177762644
12.2355,1.4449723638713516
12.236,1.440144071682837
12.2365,1.4353340573977598
12.237,1.4305423370565187
12.2375,1.4257689265495945
12.238,1.4210138416140357
12.2385,1.4162770978299728
12.239,1.411558710617291
12.2395,1.406858695231898
12.24,1.4021770667622684
12.2405,1.397513840125961
12.241,1.3928690300659292
12.2415,1.3882426511467516
12.242,1.383634717751282
12.2425,1.3790452440767367
12.243,1.3744742441309286
12.2435,1.369921731728777
12.244,1.365387720488284
12.2445,1.36087222382694
12.245,1.3563752549577552
12.2455,1.3518968268854374
12.246,1.3474369524026784
12.2465,1.342995644086067
12.247,1.3385729142922154
12.2475,1.334168775153953
12.248,1.3297832385761954
12.2485,1.3254163162320454
12.249,1.321068019558813
12.2495,1.3167383597540085
12.25,1.312427347771092
12.2505,1.308134994315695
12.251,1.3038613098414618
12.2515,1.2996063045457316
12.252,1.295369988365747
12.2525,1.2911523709743744
12.253,1.2869534617758098
12.2535,1.2827732699017067
12.254,1.2786118042068857
12.2545,1.2744690732649688
12.255,1.2703450853644263
12.2555,1.2662398485043351
12.256,1.2621533703899652
12.2565,1.2580856584287425
12.257,1.254036719725989
12.2575,1.250006561080601
12.258,1.2459951889808114
12.2585,1.2420026095999679
12.259,1.2380288287923213
12.2595,1.234073852088626
12.26,1.2301376846919678
12.2605,1.2262203314735234
12.261,1.2223217969681999
12.2615,1.2184420853704647
12.262,1.214581200529954
12.2625,1.2107391459474348
12.263,1.2069159247702919
12.2635,1.203111539788447
12.264,1.1993259934301201
12.2645,1.1955592877574823
12.265,1.1918114244625753
12.2655,1.1880824048629879
12.266,1.1843722298977104
12.2665,1.180680900123015
12.267,1.1770084157081222
12.2675,1.1733547764312675
12.268,1.1697199816753536
12.2685,1.1661040304240107
12.269,1.1625069212574217
12.2695,1.1589286523482532
12.27,1.155369221457672
12.2705,1.151828625931261
12.271,1.148306862695049
12.2715,1.1448039282516098
12.272,1.1413198186760194
12.2725,1.1378545296120677
12.273,1.1344080562683254
12.2735,1.1309803934143352
12.274,1.1275715353768507
12.2745,1.1241814760359554
12.275,1.1208102088215692
12.2755,1.117457726709612
12.276,1.1141240222183117
12.2765,1.110809087404836
12.277,1.1075129138616273
12.2775,1.1042354927128673
12.278,1.1009768146110885
12.2785,1.0977368697338603
12.279,1.094515647780301
12.2795,1.0913131379678889
12.28,1.088129329029272
12.2805,1.0849642092090037
12.281,1.081817766260483
12.2815,1.0786899874429292
12.282,1.0755808595183665
12.2825,1.0724903687487226
12.283,1.0694185008929726
12.2835,1.0663652412043265
12.284,1.063330574427576
12.2845,1.0603144847964157
12.285,1.0573169560308218
12.2855,1.054337971334679
12.286,1.0513775133932433
12.2865,1.0484355643708247
12.287,1.045512105908616
12.2875,1.0426071191223698
12.288,1.0397205846003739
12.2885,1.0368524824014473
12.289,1.034002792052987
12.2895,1.0311714925490758
12.29,1.0283585623488194
12.2905,1.025563979374585
12.291,1.0227877210104919
12.2915,1.0200297641009117
12.292,1.0172900849490192
12.2925,1.0145686593156136
12.293,1.0118654624177514
12.2935,1.0091804689278212
12.294,1.0065136529724252
12.2945,1.003864988131469
12.295,1.0012344474374644
12.2955,0.9986220033746721
12.296,0.9960276278786679
12.2965,0.9934512923356789
12.297,0.9908929675823609
12.2975,0.9883526239053871
12.298,0.985830231041303
12.2985,0.9833257581765281
12.299,0.9808391739472948
12.2995,0.9783704464398327
12.3,0.9759195431906883
12.3005,0.9734864311870226
12.301,0.971071076867065
12.3015,0.9686734461208314
12.302,0.9662935042907498
12.3025,0.9639312161724264
12.303,0.961586546015701
12.3035,0.9592594575256429
12.304,0.9569499138636567
12.3045,0.954657877648843
12.305,0.9523833109593753
12.3055,0.9501261753339569
12.306,0.9478864317735051
12.3065,0.9456640407428367
12.307,0.9434589621725993
12.3075,0.9412711554611485
12.308,0.9391005794766698
12.3085,0.9369471925594346
12.309,0.9348109525240315
12.3095,0.9326918166618448
12.31,0.9305897417435838
12.3105,0.9285046840219733
12.311,0.9264365992344598
12.3115,0.9243854426061566
12.312,0.922351168852876
12.3125,0.9203337321840914
12.313,0.9183330863063508
12.3135,0.9163491844265069
12.314,0.9143819792551247
12.3145,0.9124314230101548
12.315,0.910497467420504
12.3155,0.9085800637298062
12.316,0.906679162700359
12.3165,0.9047947146170624
12.317,0.9029266692915072
12.3175,0.901074976066164
12.318,0.8992395838187138
12.3185,0.8974204409663861
12.319,0.8956174954704632
12.3195,0.8938306948409401
12.32,0.8920599861410959
12.3205,0.8903053159923711
12.321,0.888566630579206
12.3215,0.8868438756540226
12.322,0.885136996542293
12.3225,0.8834459381476397
12.323,0.8817706449571504
12.3235,0.880111061046635
12.324,0.8784671300860849
12.3245,0.8768387953451123
12.325,0.8752259996985632
12.3255,0.8736286856321459
12.326,0.8720467952481694
12.3265,0.8704802702713145
12.327,0.8689290520545594
12.3275,0.8673930815850585
12.328,0.8658722994902024
12.3285,0.8643666460436984
12.329,0.8628760611716687
12.3295,0.8614004844589177
12.33,0.859939855155152
12.3305,0.8584941121813084
12.331,0.8570631941359755
12.3315,0.8556470393017838
12.332,0.8542455856518958
12.3325,0.8528587708565671
12.333,0.8514865322897031
12.3335,0.8501288070354917
12.334,0.8487855318950801
12.3345,0.8474566433932594
12.335,0.8461420777852457
12.3355,0.8448417710634283
12.336,0.8435556589641889
12.3365,0.842283676974785
12.337,0.8410257603401431
12.3375,0.8397818440698476
12.338,0.8385518629450003
12.3385,0.8373357515251892
12.339,0.8361334441554257
12.3395,0.8349448749731769
12.34,0.8337699779152878
12.3405,0.8326086867250374
12.341,0.8314609349591322
12.3415,0.8303266559947333
12.342,0.8292057830364693
12.3425,0.8280982491234834
12.343,0.8270039871364484
12.3435,0.8259229298045976
12.344,0.8248550097127451
12.3445,0.823800159308302
12.345,0.8227583109082868
12.3455,0.8217293967063155
12.346,0.8207133487795853
12.3465,0.8197100990958557
12.347,0.8187195795203819
12.3475,0.8177417218228427
12.348,0.8167764576842772
12.3485,0.8158237187039544
12.349,0.8148834364062064
12.3495,0.8139555422473145
12.35,0.8130399676222937
12.3505,0.8121366438716262
12.351,0.8112455022880632
12.3515,0.8103664741232924
12.352,0.8094994905946019
12.3525,0.8086444828915326
12.353,0.8078013821824367
12.3535,0.806970119621064
12.354,0.8061506263530177
12.3545,0.805342833522252
12.355,0.8045466722774518
12.3555,0.8037620737784142
12.356,0.8029889692023484
12.3565,0.8022272897501397
12.357,0.8014769666525644
12.3575,0.8007379311764135
12.358,0.8000101146306381
12.3585,0.7992934483723337
12.359,0.7985878638127606
12.3595,0.7978932924232538
12.36,0.7972096657410805
12.3605,0.796536915375235
12.361,0.7958749730121908
12.3615,0.7952237704215657
12.362,0.7945832394617046
12.3625,0.7939533120852592
12.363,0.7933339203446473
12.3635,0.7927249963974323
12.364,0.7921264725117035
12.3645,0.791538281071315
12.365,0.7909603545810813
12.3655,0.7903926256719265
12.366,0.7898350271059142
12.3665,0.7892874917812425
12.367,0.7887499527371425
12.3675,0.7882223431587313
12.368,0.7877045963817506
12.3685,0.7871966458972686
12.369,0.7866984253562856
12.3695,0.7862098685742724
12.37,0.7857309095356289
12.3705,0.785261482398063
12.371,0.7848015214969128
12.3715,0.7843509613493653
12.372,0.7839097366586006
12.3725,0.7834777823178986
12.373,0.7830550334146139
12.3735,0.7826414252340982
12.374,0.7822368932635614
12.3745,0.7818413731958315
12.375,0.7814548009330299
12.3755,0.7810771125902036
12.376,0.7807082444988607
12.3765,0.7803481332104041
12.377,0.779996715499539
12.3775,0.7796539283675624
12.378,0.7793197090455922
12.3785,0.7789939949977138
12.379,0.7786767239240635
12.3795,0.7783678337638142
12.38,0.7780672626980977
12.3805,0.7777749491528616
12.381,0.7774908318016269
12.3815,0.7772148495681855
12.382,0.7769469416292315
12.3825,0.7766870474168923
12.383,0.7764351066212158
12.3835,0.7761910591925616
12.384,0.775954845343928
12.3845,0.7757264055532163
12.385,0.7755056805654
12.3855,0.7752926113946497
12.386,0.7750871393263652
12.3865,0.7748892059191519
12.387,0.774698753006721
12.3875,0.7745157226997195
12.388,0.7743400573875003
12.3885,0.7741716997398147
12.389,0.7740105927084433
12.3895,0.7738566795287607
12.39,0.7737099037212306
12.3905,0.7735702090928424
12.391,0.7734375397384756
12.3915,0.7733118400422081
12.392,0.7731930546785573
12.3925,0.7730811286136587
12.393,0.7729760071063853
12.3935,0.7728776357094067
12.394,0.7727859602701852
12.3945,0.7727009269319158
12.395,0.7726224821344044
12.3955,0.7725505726148949
12.396,0.7724851454088313
12.3965,0.7724261478505682
12.397,0.7723735275740278
12.3975,0.7723272325132984
12.398,0.7722872109031798
12.3985,0.7722534112796794
12.399,0.7722257824804538
12.3995,0.7722042736451958
12.4,0.7721888342159792
12.4005,0.7721794139375447
12.401,0.7721759628575448
12.4015,0.7721784313267349
12.402,0.772186769999121
12.4025,0.7722009298320581
12.403,0.7722208620863064
12.4035,0.7722465183260391
12.404,0.7722778504188084
12.4045,0.7723148105354681
12.405,0.772357351150053
12.4055,0.7724054250396182
12.406,0.7724589852840354
12.4065,0.7725179852657511
12.407,0.7725823786695063
12.4075,0.7726521194820136
12.408,0.7727271619916023
12.4085,0.7728074607878231
12.409,0.7728929707610173
12.4095,0.7729836471018493
12.41,0.7730794453008116
12.4105,0.7731803211476845
12.411,0.7732862307309712
12.4115,0.7733971304373011
12.412,0.7735129769507946
12.4125,0.7736337272524024
12.413,0.7737593386192171
12.4135,0.7738897686237478
12.414,0.774024975133171
12.4145,0.7741649163085557
12.415,0.7743095506040547
12.4155,0.7744588367660759
12.416,0.7746127338324246
12.4165,0.774771201131418
12.417,0.7749341982809844
12.4175,0.7751016851877255
12.418,0.775273622045968
12.4185,0.7754499693367853
12.419,0.7756306878269958
12.4195,0.7758157385681526
12.42,0.7760050828954923
12.4205,0.7761986824268842
12.421,0.7763964990617422
12.4215,0.7765984949799393
12.422,0.7768046326406775
12.4225,0.7770148747813602
12.423,0.7772291844164465
12.4235,0.7774475248362752
12.424,0.7776698596058842
12.4245,0.7778961525638182
12.425,0.7781263678209074
12.4255,0.7783604697590412
12.426,0.7785984230299368
12.4265,0.7788401925538723
12.427,0.7790857435184255
12.4275,0.7793350413771973
12.428,0.7795880518485192
12.4285,0.7798447409141459
12.429,0.7801050748179561
12.4295,0.7803690200646158
12.43,0.7806365434182536
12.4305,0.7809076119011193
12.431,0.781182192792229
12.4315,0.781460253626013
12.432,0.7817417621909395
12.4325,0.7820266865281489
12.433,0.7823149949300718
12.4335,0.7826066559390359
12.434,0.7829016383458688
12.4345,0.7831999111885125
12.435,0.7835014437506038
12.4355,0.7838062055600609
12.436,0.7841141663876865
12.4365,0.7844252962457261
12.437,0.7847395653864518
12.4375,0.7850569443007439
12.438,0.7853774037166421
12.4385,0.7857009145979229
12.439,0.7860274481426601
12.4395,0.7863569757817876
12.44,0.7866894691776455
12.4405,0.7870249002225572
12.441,0.7873632410373668
12.4415,0.7877044639700015
12.442,0.7880485415940217
12.4425,0.7883954467071803
12.443,0.7887451523299602
12.4435,0.7890976317041434
12.444,0.7894528582913511
12.4445,0.7898108057716022
12.445,0.7901714480418673
12.4455,0.7905347592146141
12.446,0.7909007136163763
12.4465,0.7912692857863005
12.447,0.7916404504747068
12.4475,0.7920141826416557
12.448,0.7923904574554956
12.4485,0.7927692502914443
12.449,0.793150536730144
12.4495,0.7935342925562386
12.45,0.7939204937569353
12.4505,0.7943091165205955
12.451,0.794700137235303
12.4515,0.7950935324874454
12.452,0.7954892790603049
12.4525,0.7958873539326466
12.453,0.7962877342773078
12.4535,0.7966903974597987
12.454,0.797095321036899
12.4545,0.7975024827552749
12.455,0.7979118605500761
12.4555,0.7983234325435536
12.456,0.7987371770436865
12.4565,0.7991530725427977
12.457,0.7995710977161845
12.4575,0.799991231420758
12.458,0.8004134526936796
12.4585,0.8008377407509988
12.459,0.801264074986316
12.4595,0.8016924349694323
12.46,0.8021228004450044
12.4605,0.8025551513312201
12.461,0.8029894677184749
12.4615,0.8034257298680373
12.462,0.8038639182107419
12.4625,0.8043040133456811
12.463,0.8047459960388984
12.4635,0.8051898472220932
12.464,0.8056355479913343
12.4645,0.8060830796057613
12.465,0.8065324234863288
12.4655,0.8069835612145144
12.466,0.8074364745310679
12.4665,0.8078911453347465
12.467,0.8083475556810655
12.4675,0.8088056877810497
12.468,0.8092655240000033
12.4685,0.8097270468562702
12.469,0.8101902390200137
12.4695,0.8106550833120043
12.47,0.8111215627023918
12.4705,0.8115896603095222
12.471,0.8120593593987316
12.4715,0.8125306433811529
12.472,0.8130034958125405
12.4725,0.8134779003920881
12.473,0.8139538409612697
12.4735,0.8144313015026661
12.474,0.8149102661388211
12.4745,0.8153907191310924
12.475,0.8158726448785019
12.4755,0.8163560279166198
12.476,0.8168408529164253
12.4765,0.8173271046831952
12.477,0.8178147681553946
12.4775,0.8183038284035647
12.478,0.8187942706292383
12.4785,0.819286080163835
12.479,0.8197792424675949
12.4795,0.8202737431284967
12.48,0.82076956786119
12.4805,0.8212667025059333
12.481,0.8217651330275484
12.4815,0.8222648455143667
12.482,0.822765826177189
12.4825,0.8232680613482717
12.483,0.8237715374802806
12.4835,0.8242762411452794
12.484,0.8247821590337399
12.4845,0.8252892779535086
12.485,0.825797584828827
12.4855,0.8263070666993569
12.486,0.8268177107191736
12.4865,0.8273295041557984
12.487,0.8278424343892588
12.4875,0.8283564889110873
12.488,0.8288716553233929
12.4885,0.829387921337918
12.489,0.8299052747750904
12.4895,0.8304237035630899
12.49,0.8309431957369356
12.4905,0.8314637394375595
12.491,0.8319853229108913
12.4915,0.832507934506971
12.492,0.8330315626790374
12.4925,0.833556195982642
12.493,0.834081823074771
12.4935,0.8346084327129527
12.494,0.8351360137544213
12.4945,0.8356645551552159
12.495,0.8361940459693428
12.4955,0.8367244753479359
12.496,0.8372558325383951
12.4965,0.8377881068835525
12.497,0.8383212878208638
12.4975,0.8388553648815583
12.498,0.8393903276898343
12.4985,0.8399261659620577
12.499,0.8404628695059487
12.4995,0.8410004282197794
12.5,0.8415388320915971
12.5005,0.8420780711984367
12.501,0.8426181357055271
12.5015,0.8431590158655479
12.502,0.8437007020178445
12.5025,0.8442431845876619
12.503,0.8447864540854234
12.5035,0.8453305011059509
12.504,0.8458753163277396
12.5045,0.8464208905122275
12.505,0.8469672145030555
12.5055,0.8475142792253545
12.506,0.8480620756850251
12.5065,0.8486105949680284
12.507,0.8491598282396835
12.5075,0.8497097667439591
12.508,0.8502604018028005
12.5085,0.8508117248154206
12.509,0.8513637272576359
12.5095,0.8519164006811762
12.51,0.8524697367130313
12.5105,0.8530237270547758
12.511,0.8535783634819104
12.5115,0.8541336378432158
12.512,0.8546895420601032
12.5125,0.8552460681259639
12.513,0.8558032081055483
12.5135,0.8563609541343282
12.514,0.8569192984178577
12.5145,0.8574782332311829
12.515,0.8580377509181902
12.5155,0.858597843891035
12.516,0.8591585046295083
12.5165,0.8597197256804513
12.517,0.8602814996571528
12.5175,0.860843819238779
12.518,0.8614066771697605
12.5185,0.8619700662592434
12.519,0.8625339793804969
12.5195,0.8630984094703484
12.52,0.8636633495286168
12.5205,0.8642287926175791
12.521,0.8647947318613731
12.5215,0.8653611604454772
12.522,0.8659280716161716
12.5225,0.8664954586799763
12.523,0.8670633150031206
12.5235,0.8676316340110435
12.524,0.8682004091878213
12.5245,0.8687696340756841
12.525,0.8693393022744786
12.5255,0.8699094074411661
12.526,0.8704799432893172
12.5265,0.8710509035885924
12.527,0.8716222821642682
12.5275,0.8721940728967326
12.528,0.8727662697209794
12.5285,0.8733388666261548
12.529,0.8739118576550542
12.5295,0.8744852369036429
12.53,0.8750589985206052
12.5305,0.875633136706859
12.531,0.8762076457150931
12.5315,0.8767825198493043
12.532,0.877357753464369
12.5325,0.8779333409655509
12.533,0.8785092768080756
12.5335,0.879085555496692
12.534,0.8796621715852221
12.5345,0.8802391196761209
12.535,0.8808163944200607
12.5355,0.8813939905154916
12.536,0.8819719027082151
12.5365,0.8825501257909764
12.537,0.883128654603031
12.5375,0.8837074840297516
12.538,0.8842866090021974
12.5385,0.8848660244967235
12.539,0.8854457255345783
12.5395,0.8860257071814981
12.54,0.8866059645473198
12.5405,0.8871864927855817
12.541,0.8877672870931431
12.5415,0.8883483427097972
12.542,0.8889296549178975
12.5425,0.8895112190419641
12.543,0.8900930304483194
12.5435,0.8906750845447335
12.544,0.8912573767800274
12.5445,0.8918399026437259
12.545,0.8924226576657024
12.5455,0.8930056374158105
12.546,0.8935888375035256
12.5465,0.8941722535776205
12.547,0.8947558813257862
12.5475,0.8953397164742991
12.548,0.8959237547876958
12.5485,0.8965079920684114
12.549,0.897092424156445
12.5495,0.8976770469290541
12.55,0.8982618563003991
12.5505,0.8988468482212217
12.551,0.8994320186785316
12.5515,0.900017363695278
12.552,0.9006028793300366
12.5525,0.9011885616766846
12.553,0.9017744068641135
12.5535,0.9023604110558849
12.554,0.9029465704499611
12.5545,0.9035328812783713
12.555,0.9041193398069319
12.5555,0.9047059423349422
12.556,0.9052926851948783
12.5565,0.9058795647521268
12.557,0.906466577404666
12.5575,0.9070537195827925
12.558,0.9076409877488459
12.5585,0.9082283783969081
12.559,0.9088158880525301
12.5595,0.9094035132724729
12.56,0.9099912506444053
12.5605,0.9105790967866425
12.561,0.9111670483478941
12.5615,0.9117551020069703
12.562,0.9123432544725294
12.5625,0.912931502482823
12.563,0.9135198428054285
12.5635,0.9141082722369838
12.564,0.9146967876029518
12.5645,0.9152853857573455
12.565,0.9158740635825007
12.5655,0.9164628179888092
12.566,0.9170516459144794
12.5665,0.9176405443253002
12.567,0.918229510214381
12.5675,0.9188185406019364
12.568,0.9194076325350252
12.5685,0.9199967830873348
12.569,0.920585989358943
12.5695,0.921175248476073
12.57,0.9217645575908909
12.5705,0.9223539138812519
12.571,0.9229433145505004
12.5715,0.9235327568272331
12.572,0.9241222379650743
12.5725,0.9247117552424746
12.573,0.9253013059624822
12.5735,0.9258908874525255
12.574,0.9264804970642119
12.5745,0.9270701321731123
12.575,0.9276597901785479
12.5755,0.928249468503391
12.576,0.9288391645938463
12.5765,0.9294288759192715
12.577,0.9300185999719551
12.5775,0.9306083342669246
12.578,0.9311980763417455
12.5785,0.931787823756337
12.579,0.9323775740927588
12.5795,0.9329673249550388
12.58,0.9335570739689686
12.5805,0.934146818781918
12.581,0.9347365570626447
12.5815,0.9353262865011305
12.582,0.9359160048083621
12.5825,0.9365057097161735
12.583,0.9370953989770636
12.5835,0.9376850703640093
12.584,0.9382747216702836
12.5845,0.9388643507093092
12.585,0.9394539553144424
12.5855,0.9400435333388292
12.586,0.9406330826552335
12.5865,0.9412226011558539
12.587,0.9418120867521655
12.5875,0.9424015373747485
12.588,0.942990950973131
12.5885,0.9435803255156215
12.589,0.9441696589891364
12.5895,0.9447589493990597
12.59,0.9453481947690736
12.5905,0.9459373931409915
12.591,0.9465265425746217
12.5915,0.9471156411475983
12.592,0.9477046869552321
12.5925,0.9482936781103551
12.593,0.9488826127431784
12.5935,0.9494714890011398
12.594,0.9500603050487462
12.5945,0.9506490590674381
12.595,0.9512377492554446
12.5955,0.9518263738276294
12.596,0.9524149310153608
12.5965,0.9530034190663546
12.597,0.9535918362445523
12.5975,0.9541801808299729
12.598,0.9547684511185666
12.5985,0.9553566454220999
12.599,0.9559447620679942
12.5995,0.9565327993992155
12.6,0.9571207557741253
12.6005,0.9577086295663584
12.601,0.9582964191646915
12.6015,0.9588841229729061
12.602,0.9594717394096673
12.6025,0.9600592669083963
12.603,0.9606467039171442
12.6035,0.9612340488984696
12.604,0.9618213003292971
12.6045,0.9624084567008332
12.605,0.962995516518402
12.6055,0.9635824783013485
12.606,0.9641693405829262
12.6065,0.9647561019101515
12.607,0.9653427608437098
12.6075,0.9659293159578377
12.608,0.9665157658401956
12.6085,0.9671021090917571
12.609,0.9676883443267058
12.6095,0.9682744701723182
12.61,0.9688604852688425
12.6105,0.9694463882694051
12.611,0.970032177839893
12.6115,0.9706178526588357
12.612,0.9712034114173221
12.6125,0.9717888528188718
12.613,0.9723741755793397
12.6135,0.9729593784268155
12.614,0.9735444601015074
12.6145,0.9741294193556521
12.615,0.9747142549534069
12.6155,0.97529896567075
12.616,0.9758835502953792
12.6165,0.9764680076266218
12.617,0.9770523364753174
12.6175,0.9776365356637425
12.618,0.9782206040255026
12.6185,0.9788045404054269
12.619,0.9793883436595078
12.6195,0.979972012654763
12.62,0.9805555462691679
12.6205,0.9811389433915652
12.621,0.9817222029215659
12.6215,0.9823053237694526
12.622,0.9828883048561032
12.6225,0.9834711451128999
12.623,0.9840538434816224
12.6235,0.9846363989143873
12.624,0.9852188103735481
12.6245,0.9858010768315998
12.625,0.9863831972711178
12.6255,0.9869651706846442
12.626,0.9875469960746326
12.6265,0.9881286724533414
12.627,0.9887101988427657
12.6275,0.9892915742745552
12.628,0.9898727977899229
12.6285,0.9904538684395804
12.629,0.9910347852836381
12.6295,0.9916155473915519
12.63,0.9921961538420171
12.6305,0.9927766037229181
12.631,0.9933568961312343
12.6315,0.9939370301729623
12.632,0.9945170049630551
12.6325,0.9950968196253381
12.633,0.9956764732924298
12.6335,0.9962559651056786
12.634,0.9968352942150892
12.6345,0.9974144597792388
12.635,0.997993460965219
12.6355,0.9985722969485625
12.636,0.9991509669131592
12.6365,0.9997294700512099
12.637,1.000307805563131
12.6375,1.0008859726575103
12.638,1.0014639705510249
12.6385,1.0020417984683694
12.639,1.002619455642207
12.6395,1.0031969413130892
12.64,1.0037742547293897
12.6405,1.0043513951472494
12.641,1.0049283618305043
12.6415,1.0055051540506204
12.642,1.0060817710866297
12.6425,1.0066582122250844
12.643,1.0072344767599686
12.6435,1.0078105639926471
12.644,1.008386473231817
12.6445,1.0089622037934292
12.645,1.0095377550006257
12.6455,1.010113126183709
12.646,1.0106883166800467
12.6465,1.0112633258340307
12.647,1.0118381529970255
12.6475,1.0124127975272967
12.648,1.0129872587899533
12.6485,1.0135615361569057
12.649,1.0141356290067984
12.6495,1.014709536724957
12.65,1.015283258703328
12.6505,1.0158567943404353
12.651,1.0164301430413145
12.6515,1.0170033042174607
12.652,1.0175762772867847
12.6525,1.0181490616735531
12.653,1.018721656808327
12.6535,1.019294062127925
12.654,1.019866277075368
12.6545,1.0204383010998235
12.655,1.0210101336565502
12.6555,1.0215817742068651
12.656,1.0221532222180747
12.6565,1.0227244771634343
12.657,1.023295538522104
12.6575,1.0238664057790845
12.658,1.0244370784251864
12.6585,1.0250075559569751
12.659,1.0255778378767153
12.6595,1.0261479236923396
12.66,1.026717812917386
12.6605,1.0272875050709662
12.661,1.0278569996777087
12.6615,1.0284262962677198
12.662,1.028995394376538
12.6625,1.0295642935450793
12.663,1.0301329933196097
12.6635,1.0307014932516918
12.664,1.0312697928981376
12.6645,1.0318378918209734
12.665,1.0324057895873868
12.6655,1.0329734857697077
12.666,1.0335409799453303
12.6665,1.0341082716966927
12.667,1.03467536061125
12.6675,1.035242246281396
12.668,1.0358089283044452
12.6685,1.036375406282609
12.669,1.036941679822914
12.6695,1.0375077485371906
12.67,1.0380736120420344
12.6705,1.0386392699587583
12.671,1.0392047219133485
12.6715,1.0397699675364405
12.672,1.0403350064632764
12.6725,1.040899838333652
12.673,1.0414644627919074
12.6735,1.0420288794868648
12.674,1.0425930880717997
12.6745,1.043157088204416
12.675,1.043720879546787
12.6755,1.0442844617653413
12.676,1.0448478345308174
12.6765,1.0454109975182226
12.677,1.045973950406806
12.6775,1.0465366928800293
12.678,1.0470992246255153
12.6785,1.0476615453350286
12.679,1.048223654704436
12.6795,1.0487855524336709
12.68,1.0493472382267024
12.6805,1.0499087117915091
12.681,1.0504699728400275
12.6815,1.0510310210881377
12.682,1.0515918562556301
12.6825,1.0521524780661569
12.683,1.0527128862472184
12.6835,1.0532730805301251
12.684,1.0538330606499595
12.6845,1.0543928263455609
12.685,1.0549523773594744
12.6855,1.0555117134379415
12.686,1.0560708343308574
12.6865,1.056629739791735
12.687,1.057188429577698
12.6875,1.057746903449421
12.688,1.058305161171135
12.6885,1.0588632025105567
12.689,1.0594210272389033
12.6895,1.0599786351308385
12.69,1.0605360259644367
12.6905,1.061093199521183
12.691,1.0616501555859215
12.6915,1.0622068939468379
12.692,1.0627634143954319
12.6925,1.0633197167264845
12.693,1.063875800738039
12.6935,1.0644316662313689
12.694,1.064987313010951
12.6945,1.0655427408844356
12.695,1.0660979496626442
12.6955,1.066652939159503
12.696,1.0672077091920535
12.6965,1.067762259580411
12.697,1.0683165901477318
12.6975,1.068870700720212
12.698,1.069424591127036
12.6985,1.0699782612003719
12.699,1.0705317107753394
12.6995,1.0710849396899766
12.7,1.0716379477852365
12.7005,1.0721907349049498
12.701,1.072743300895792
12.7015,1.0732956456072822
12.702,1.0738477688917492
12.7025,1.074399670604303
12.703,1.074951350602811
12.7035,1.075502808747898
12.704,1.0760540449028961
12.7045,1.0766050589338236
12.705,1.077155850709398
12.7055,1.0777064201009645
12.706,1.0782567669825043
12.7065,1.078806891230619
12.707,1.0793567927244823
12.7075,1.0799064713458324
12.708,1.0804559269789704
12.7085,1.081005159510697
12.709,1.0815541688303325
12.7095,1.0821029548296683
12.71,1.08265151740297
12.7105,1.083199856446931
12.711,1.0837479718606722
12.7115,1.0842958635457167
12.712,1.084843531405972
12.7125,1.0853909753476951
12.713,1.0859381952794995
12.7135,1.0864851911123126
12.714,1.0870319627593736
12.7145,1.0875785101361937
12.715,1.0881248331605629
12.7155,1.0886709317525165
12.716,1.0892168058343104
12.7165,1.0897624553304195
12.717,1.0903078801675055
12.7175,1.090853080274405
12.718,1.0913980555821183
12.7185,1.0919428060237688
12.719,1.0924873315346142
12.7195,1.0930316320520068
12.72,1.0935757075153902
12.7205,1.0941195578662664
12.721,1.0946631830482023
12.7215,1.0952065830067905
12.722,1.0957497576896382
12.7225,1.0962927070463597
12.723,1.096835431028553
12.7235,1.097377929589778
12.724,1.0979202026855481
12.7245,1.098462250273317
12.725,1.0990040723124452
12.7255,1.0995456687642096
12.726,1.1000870395917646
12.7265,1.1006281847601393
12.727,1.1011691042362217
12.7275,1.1017097979887307
12.728,1.1022502659882243
12.7285,1.1027905082070562
12.729,1.1033305246193816
12.7295,1.1038703152011395
12.73,1.1044098799300244
12.7305,1.1049492187854857
12.731,1.1054883317487085
12.7315,1.1060272188026035
12.732,1.1065658799317746
12.7325,1.107104315122531
12.733,1.1076425243628594
12.7335,1.108180507642399
12.734,1.1087182649524516
12.7345,1.109255796285953
12.735,1.109793101637455
12.7355,1.1103301810031272
12.736,1.1108670343807228
12.7365,1.1114036617695922
12.737,1.1119400631706475
12.7375,1.1124762385863491
12.738,1.1130121880207104
12.7385,1.113547911479275
12.739,1.1140834089690912
12.7395,1.1146186804987224
12.74,1.1151537260782254
12.7405,1.1156885457191204
12.741,1.1162231394344049
12.7415,1.1167575072385354
12.742,1.1172916491473965
12.7425,1.1178255651783053
12.743,1.1183592553500075
12.7435,1.11889271968264
12.744,1.1194259581977408
12.7445,1.1199589709182263
12.745,1.12049175786838
12.7455,1.1210243190738516
12.746,1.1215566545616276
12.7465,1.1220887643600368
12.747,1.1226206484987262
12.7475,1.1231523070086615
12.748,1.1236837399221034
12.7485,1.1242149472726026
12.749,1.1247459290949993
12.7495,1.1252766854253853
12.75,1.125807216301125
12.7505,1.1263375217608167
12.751,1.1268676018443027
12.7515,1.1273974565926528
12.752,1.1279270860481392
12.7525,1.1284564902542484
12.753,1.1289856692556641
12.7535,1.129514623098242
12.754,1.1300433518290158
12.7545,1.130571855496191
12.755,1.1311001341491147
12.7555,1.1316281878382808
12.756,1.1321560166153226
12.7565,1.13268362053299
12.757,1.1332109996451447
12.7575,1.1337381540067668
12.758,1.1342650836739145
12.7585,1.1347917887037424
12.759,1.1353182691544723
12.7595,1.1358445250853981
12.76,1.136370556556873
12.7605,1.1368963636302893
12.761,1.1374219463680857
12.7615,1.1379473048337323
12.762,1.1384724390917091
12.7625,1.1389973492075165
12.763,1.1395220352476583
12.7635,1.1400464972796307
12.764,1.140570735371908
12.7645,1.1410947495939536
12.765,1.1416185400161938
12.7655,1.1421421067100075
12.766,1.142665449747739
12.7665,1.1431885692026622
12.767,1.1437114651489901
12.7675,1.1442341376618645
12.768,1.144756586817346
12.7685,1.14527881269239
12.769,1.1458008153648778
12.7695,1.1463225949135687
12.77,1.1468441514181051
12.7705,1.1473654849590198
12.771,1.147886595617708
12.7715,1.1484074834764217
12.772,1.1489281486182805
12.7725,1.1494485911272412
12.773,1.1499688110880995
12.7735,1.1504888085864908
12.774,1.1510085837088697
12.7745,1.151528136542502
12.775,1.1520474671754752
12.7755,1.1525665756966654
12.776,1.1530854621957554
12.7765,1.1536041267632113
12.777,1.1541225694902728
12.7775,1.154640790468966
12.778,1.15515878979207
12.7785,1.1556765675531326
12.779,1.1561941238464548
12.7795,1.1567114587670746
12.78,1.1572285724107787
12.7805,1.1577454648740755
12.781,1.1582621362542092
12.7815,1.1587785866491305
12.782,1.159294816157515
12.7825,1.1598108248787398
12.783,1.1603266129128713
12.7835,1.1608421803606794
12.784,1.1613575273236196
12.7845,1.1618726539038189
12.785,1.1623875602040865
12.7855,1.1629022463278937
12.786,1.1634167123793726
12.7865,1.1639309584633157
12.787,1.16444498468515
12.7875,1.1649587911509631
12.788,1.165472377967468
12.7885,1.1659857452420075
12.789,1.166498893082554
12.7895,1.1670118215976988
12.79,1.167524530896638
12.7905,1.1680370210891837
12.791,1.1685492922857466
12.7915,1.1690613445973275
12.792,1.1695731781355212
12.7925,1.1700847930125133
12.793,1.1705961893410506
12.7935,1.1711073672344703
12.794,1.1716183268066682
12.7945,1.172129068172105
12.795,1.1726395914457934
12.7955,1.1731498967433045
12.796,1.1736599841807513
12.7965,1.1741698538747858
12.797,1.1746795059425947
12.7975,1.1751889405018996
12.798,1.1756981576709478
12.7985,1.1762071575684971
12.799,1.1767159403138283
12.7995,1.177224506026729
12.8,1.1777328548274901
12.8005,1.1782409868369061
12.801,1.1787489021762614
12.8015,1.1792566009673324
12.802,1.1797640833323766
12.8025,1.1802713493941432
12.803,1.18077839927584
12.8035,1.1812852331011527
12.804,1.1817918509942418
12.8045,1.182298253079716
12.805,1.1828044394826387
12.8055,1.1833104103285363
12.806,1.1838161657433757
12.8065,1.1843217058535707
12.807,1.1848270307859643
12.8075,1.1853321406678439
12.808,1.1858370356269146
12.8085,1.1863417157913188
12.809,1.1868461812896072
12.8095,1.187350432250752
12.81,1.1878544688041424
12.8105,1.1883582910795623
12.811,1.188861899207211
12.8115,1.1893652933176804
12.812,1.1898684735419551
12.8125,1.190371440011416
12.813,1.190874192857827
12.8135,1.191376732213334
12.814,1.191879058210466
12.8145,1.1923811709821193
12.815,1.192883070661556
12.8155,1.1933847573824259
12.816,1.1938862312787204
12.8165,1.1943874924847908
12.817,1.194888541135356
12.8175,1.195389377365474
12.818,1.195890001310552
12.8185,1.1963904131063448
12.819,1.1968906128889418
12.8195,1.1973906007947663
12.82,1.1978903769605787
12.8205,1.1983899415234636
12.821,1.1988892946208354
12.8215,1.199388436390423
12.822,1.1998873669702732
12.8225,1.200386086498753
12.823,1.200884595114532
12.8235,1.201382892956589
12.824,1.2018809801642107
12.8245,1.2023788568769753
12.825,1.20287652323476
12.8255,1.2033739793777405
12.826,1.203871225446375
12.8265,1.2043682615814084
12.827,1.2048650879238751
12.8275,1.2053617046150826
12.828,1.2058581117966105
12.8285,1.2063543096103237
12.829,1.20685029819835
12.8295,1.2073460777030771
12.83,1.20784164826717
12.8305,1.2083370100335442
12.831,1.2088321631453705
12.8315,1.2093271077460817
12.832,1.2098218439793569
12.8325,1.210316371989121
12.833,1.2108106919195452
12.8335,1.2113048039150485
12.834,1.2117987081202788
12.8345,1.212292404680121
12.835,1.2127858937397025
12.8355,1.2132791754443688
12.836,1.2137722499397003
12.8365,1.2142651173714942
12.837,1.2147577778857765
12.8375,1.2152502316287865
12.838,1.2157424787469782
12.8385,1.2162345193870272
12.839,1.2167263536958053
12.8395,1.2172179818204014
12.84,1.2177094039081084
12.8405,1.2182006201064146
12.841,1.218691630563011
12.8415,1.219182435425787
12.842,1.2196730348428264
12.8425,1.2201634289623953
12.843,1.22065361793296
12.8435,1.2211436019031654
12.844,1.2216333810218396
12.8445,1.2221229554379935
12.845,1.2226123253008212
12.8455,1.2231014907596802
12.846,1.223590451964114
12.8465,1.2240792090638257
12.847,1.2245677622086961
12.8475,1.225056111548768
12.848,1.2255442572342425
12.8485,1.2260321994154915
12.849,1.2265199382430392
12.8495,1.2270074738675654
12.85,1.227494806439909
12.8505,1.2279819361110569
12.851,1.2284688630321432
12.8515,1.2289555873544529
12.852,1.2294421092294148
12.8525,1.229928428808598
12.853,1.2304145462437146
12.8535,1.2309004616866148
12.854,1.2313861752892785
12.8545,1.23187168720383
12.855,1.2323569975825135
12.8555,1.2328421065777102
12.856,1.2333270143419268
12.8565,1.2338117210277948
12.857,1.234296226788064
12.8575,1.234780531775614
12.858,1.2352646361434327
12.8585,1.2357485400446329
12.859,1.2362322436324407
12.8595,1.2367157470601895
12.86,1.2371990504813273
12.8605,1.2376821540494163
12.861,1.2381650579181114
12.8615,1.2386477622411811
12.862,1.2391302671725009
12.8625,1.2396125728660394
12.863,1.2400946794758603
12.8635,1.2405765871561374
12.864,1.2410582960611298
12.8645,1.2415398063451877
12.865,1.242021118162764
12.8655,1.2425022316683914
12.866,1.2429831470166885
12.8665,1.2434638643623686
12.867,1.2439443838602253
12.8675,1.2444247056651283
12.868,1.244904829932035
12.8685,1.2453847568159815
12.869,1.2458644864720751
12.8695,1.2463440190555022
12.87,1.2468233547215215
12.8705,1.2473024936254662
12.871,1.2477814359227333
12.8715,1.2482601817687944
12.872,1.2487387313191856
12.8725,1.2492170847295054
12.873,1.2496952421554188
12.8735,1.2501732037526532
12.874,1.2506509696769939
12.8745,1.2511285400842804
12.875,1.2516059151304213
12.8755,1.2520830949713675
12.876,1.252560079763129
12.8765,1.253036869661774
12.877,1.2535134648234116
12.8775,1.2539898654041994
12.878,1.2544660715603568
12.8785,1.254942083448134
12.879,1.2554179012238273
12.8795,1.2558935250437882
12.88,1.2563689550643973
12.8805,1.2568441914420787
12.881,1.257319234333298
12.8815,1.2577940838945572
12.882,1.2582687402823889
12.8825,1.2587432036533674
12.883,1.259217474164097
12.8835,1.2596915519712153
12.884,1.2601654372313822
12.8845,1.2606391301012965
12.885,1.261112630737683
12.8855,1.2615859392972875
12.886,1.262059055936879
12.8865,1.2625319808132611
12.887,1.2630047140832503
12.8875,1.2634772559036815
12.888,1.2639496064314213
12.8885,1.2644217658233456
12.889,1.2648937342363396
12.8895,1.2653655118273264
12.89,1.265837098753222
12.8905,1.2663084951709658
12.891,1.2667797012375064
12.8915,1.2672507171098084
12.892,1.2677215429448347
12.8925,1.2681921788995674
12.893,1.2686626251309914
12.8935,1.2691328817960958
12.894,1.2696029490518752
12.8945,1.2700728270553352
12.895,1.2705425159634698
12.8955,1.2710120159332854
12.896,1.2714813271217829
12.8965,1.271950449685965
12.897,1.2724193837828315
12.8975,1.2728881295693752
12.898,1.273356687202594
12.8985,1.2738250568394698
12.899,1.2742932386369816
12.8995,1.2747612327521032
12.9,1.275229039341798
12.9005,1.2756966585630178
12.901,1.2761640905727054
12.9015,1.2766313355277954
12.902,1.2770983935851965
12.9025,1.2775652649018179
12.903,1.2780319496345496
12.9035,1.278498447940259
12.904,1.2789647599758045
12.9045,1.2794308858980263
12.905,1.2798968258637355
12.9055,1.280362580029737
12.906,1.2808281485528075
12.9065,1.2812935315896987
12.907,1.2817587292971464
12.9075,1.282223741831857
12.908,1.2826885693505143
12.9085,1.28315321200978
12.909,1.2836176699662811
12.9095,1.2840819433766253
12.91,1.2845460323973872
12.9105,1.2850099371851087
12.911,1.2854736578963106
12.9115,1.2859371946874762
12.912,1.2864005477150593
12.9125,1.2868637171354733
12.913,1.2873267031051119
12.9135,1.2877895057803226
12.914,1.2882521253174182
12.9145,1.2887145618726854
12.915,1.2891768156023597
12.9155,1.289638886662647
12.916,1.2901007752097167
12.9165,1.290562481399687
12.917,1.2910240053886484
12.9175,1.2914853473326442
12.918,1.291946507387673
12.9185,1.2924074857096979
12.919,1.2928682824546296
12.9195,1.293328897778342
12.92,1.2937893318366631
12.9205,1.2942495847853646
12.921,1.294709656780186
12.9215,1.2951695479768115
12.922,1.2956292585308768
12.9225,1.2960887885979706
12.923,1.2965481383336341
12.9235,1.2970073078933537
12.924,1.2974662974325597
12.9245,1.2979251071066502
12.925,1.2983837370709488
12.9255,1.2988421874807343
12.926,1.299300458491236
12.9265,1.2997585502576239
12.927,1.3002164629350121
12.9275,1.3006741966784579
12.928,1.3011317516429706
12.9285,1.3015891279834877
12.929,1.3020463258549009
12.9295,1.3025033454120374
12.93,1.3029601868096665
12.9305,1.3034168502024996
12.931,1.3038733357451822
12.9315,1.3043296435923035
12.932,1.3047857738983881
12.9325,1.305241726817897
12.933,1.3056975025052362
12.9335,1.3061531011147367
12.934,1.3066085228006714
12.9345,1.3070637677172503
12.935,1.3075188360186127
12.9355,1.3079737278588304
12.936,1.3084284433919162
12.9365,1.3088829827718134
12.937,1.3093373461523894
12.9375,1.3097915336874544
12.938,1.3102455455307447
12.9385,1.3106993818359196
12.939,1.3111530427565856
12.9395,1.3116065284462641
12.94,1.312059839058405
12.9405,1.312512974746401
12.941,1.3129659356635563
12.9415,1.3134187219631084
12.942,1.3138713337982244
12.9425,1.3143237713219942
12.943,1.3147760346874315
12.9435,1.3152281240474823
12.944,1.3156800395550112
12.9445,1.3161317813628068
12.945,1.316583349623583
12.9455,1.3170347444899766
12.946,1.3174859661145506
12.9465,1.317937014649786
12.947,1.3183878902480786
12.9475,1.3188385930617632
12.948,1.3192891232430815
12.9485,1.3197394809441931
12.949,1.3201896663171937
12.9495,1.3206396795140842
12.95,1.3210895206867828
12.9505,1.3215391899871394
12.951,1.3219886875669111
12.9515,1.3224380135777725
12.952,1.322887168171321
12.9525,1.3233361514990711
12.953,1.3237849637124437
12.9535,1.324233604962789
12.954,1.324682075401363
12.9545,1.3251303751793386
12.955,1.3255785044478061
12.9555,1.3260264633577696
12.956,1.326474252060142
12.9565,1.3269218707057573
12.957,1.327369319445354
12.9575,1.3278165984295902
12.958,1.328263707809031
12.9585,1.3287106477341586
12.959,1.3291574183553643
12.9595,1.329604019822948
12.96,1.3300504522871246
12.9605,1.3304967158980123
12.961,1.3309428108056502
12.9615,1.3313887371599724
12.962,1.3318344951108405
12.9625,1.3322800848080094
12.963,1.3327255064011465
12.9635,1.333170760039833
12.964,1.3336158458735523
12.9645,1.3340607640516928
12.965,1.3345055147235596
12.9655,1.334950098038358
12.966,1.3353945141451966
12.9665,1.3358387631931008
12.967,1.3362828453309907
12.9675,1.3367267607076958
12.968,1.3371705094719573
12.9685,1.3376140917724078
12.969,1.338057507757596
12.9695,1.3385007575759715
12.97,1.338943841375885
12.9705,1.3393867593055935
12.971,1.3398295115132588
12.9715,1.3402720981469411
12.972,1.3407145193546066
12.9725,1.3411567752841262
12.973,1.3415988660832665
12.9735,1.3420407918996966
12.974,1.3424825528809987
12.9745,1.3429241491746429
12.975,1.3433655809280005
12.9755,1.3438068482883576
12.976,1.3442479514028867
12.9765,1.3446888904186598
12.977,1.345129665482666
12.9775,1.3455702767417723
12.978,1.3460107243427606
12.9785,1.3464510084323056
12.979,1.346891129156979
12.9795,1.3473310866632588
12.98,1.3477708810975129
12.9805,1.348210512606013
12.981,1.3486499813349282
12.9815,1.3490892874303215
12.982,1.3495284310381563
12.9825,1.3499674123042968
12.983,1.350406231374495
12.9835,1.3508448883944097
12.984,1.3512833835095899
12.9845,1.351721716865482
12.985,1.352159888607429
12.9855,1.3525978988806717
12.986,1.3530357478303456
12.9865,1.353473435601478
12.987,1.3539109623389949
12.9875,1.3543483281877207
12.988,1.3547855332923655
12.9885,1.3552225777975446
12.989,1.35565946184776
12.9895,1.356096185587412
12.99,1.3565327491607928
12.9905,1.3569691527120884
12.991,1.3574053963853805
12.9915,1.357841480324642
12.992,1.3582774046737418
12.9925,1.3587131695764407
12.993,1.359148775176389
12.9935,1.3595842216171365
12.994,1.360019509042123
12.9945,1.360454637594673
12.995,1.3608896074180168
12.9955,1.3613244186552682
12.996,1.3617590714494348
12.9965,1.3621935659434112
12.997,1.3626279022799948
12.9975,1.363062080601867
12.998,1.3634961010515938
12.9985,1.3639299637716518
12.999,1.3643636689043883
12.9995,1.3647972165920474
13.0,1.3652306069767757
13.0005,1.3656638402005954
13.001,1.366096916405421
13.0015,1.3665298357330646
13.002,1.3669625983252267
13.0025,1.3673952043234887
13.003,1.3678276538693328
13.0035,1.3682599471041286
13.004,1.3686920841691275
13.0045,1.3691240652054792
13.005,1.369555890354221
13.0055,1.3699875597562758
13.006,1.3704190735524566
13.0065,1.370850431883469
13.007,1.3712816348898988
13.0075,1.3717126827122348
13.008,1.372143575490835
13.0085,1.3725743133659671
13.009,1.3730048964777712
13.0095,1.3734353249662783
13.01,1.3738655989714161
13.0105,1.3742957186329903
13.011,1.3747256840906945
13.0115,1.3751554954841227
13.012,1.3755851529527443
13.0125,1.3760146566359162
13.013,1.3764440066728882
13.0135,1.3768732032027966
13.014,1.3773022463646616
13.0145,1.377731136297392
13.015,1.3781598731397893
13.0155,1.3785884570305302
13.016,1.3790168881081906
13.0165,1.3794451665112237
13.017,1.3798732923779726
13.0175,1.3803012658466731
13.018,1.380729087055435
13.0185,1.3811567561422677
13.019,1.3815842732450572
13.0195,1.3820116385015806
13.02,1.382438852049497
13.0205,1.3828659140263588
13.021,1.3832928245695972
13.0215,1.3837195838165333
13.022,1.3841461919043743
13.0225,1.3845726489702108
13.023,1.384998955151019
13.0235,1.3854251105836664
13.024,1.3858511154048978
13.0245,1.386276969751348
13.025,1.38670267375954
13.0255,1.3871282275658758
13.026,1.3875536313066472
13.0265,1.3879788851180315
13.027,1.3884039891360875
13.0275,1.3888289434967631
13.028,1.3892537483358922
13.0285,1.3896784037891867
13.029,1.3901029099922526
13.0295,1.3905272670805726
13.03,1.3909514751895202
13.0305,1.3913755344543555
13.031,1.3917994450102131
13.0315,1.3922232069921228
13.032,1.3926468205349964
13.0325,1.3930702857736275
13.033,1.393493602842696
13.0335,1.3939167718767698
13.034,1.3943397930102974
13.0345,1.394762666377607
13.035,1.3951853921129271
13.0355,1.3956079703503534
13.036,1.3960304012238736
13.0365,1.3964526848673637
13.037,1.3968748214145765
13.0375,1.3972968109991522
13.038,1.3977186537546182
13.0385,1.3981403498143838
13.039,1.3985618993117355
13.0395,1.3989833023798617
13.04,1.3994045591518147
13.0405,1.3998256697605493
13.041,1.4002466343388875
13.0415,1.4006674530195464
13.042,1.4010881259351275
13.0425,1.4015086532181102
13.043,1.4019290350008602
13.0435,1.4023492714156318
13.044,1.4027693625945559
13.0445,1.403189308669653
13.045,1.4036091097728287
13.0455,1.404028766035866
13.046,1.4044482775904348
13.0465,1.4048676445680925
13.047,1.4052868671002798
13.0475,1.4057059453183134
13.048,1.4061248793534036
13.0485,1.4065436693366422
13.049,1.4069623153990012
13.0495,1.407380817671341
13.05,1.407799176284403
13.0505,1.4082173913688127
13.051,1.4086354630550841
13.0515,1.4090533914736085
13.052,1.409471176754664
13.0525,1.409888819028414
13.053,1.4103063184249052
13.0535,1.4107236750740637
13.054,1.4111408891057076
13.0545,1.4115579606495359
13.055,1.411974889835126
13.0555,1.4123916767919449
13.056,1.4128083216493452
13.0565,1.413224824536561
13.057,1.4136411855827076
13.0575,1.4140574049167844
13.058,1.4144734826676837
13.0585,1.414889418964173
13.059,1.4153052139349012
13.0595,1.4157208677084137
13.06,1.41613638041313
13.0605,1.416551752177352
13.061,1.416966983129278
13.0615,1.4173820733969766
13.062,1.417797023108406
13.0625,1.4182118323914124
13.063,1.4186265013737203
13.0635,1.4190410301829415
13.064,1.4194554189465713
13.0645,1.4198696677919889
13.065,1.4202837768464587
13.0655,1.420697746237127
13.066,1.4211115760910287
13.0665,1.4215252665350786
13.067,1.4219388176960803
13.0675,1.4223522297007136
13.068,1.4227655026755555
13.0685,1.4231786367470558
13.069,1.4235916320415558
13.0695,1.4240044886852747
13.07,1.4244172068043275
13.0705,1.424829786524697
13.071,1.4252422279722707
13.0715,1.4256545312728055
13.072,1.4260666965519433
13.0725,1.426478723935223
13.073,1.4268906135480564
13.0735,1.427302365515742
13.074,1.4277139799634688
13.0745,1.428125457016308
13.075,1.4285367967992084
13.0755,1.4289479994370171
13.076,1.4293590650544545
13.0765,1.4297699937761317
13.077,1.4301807857265443
13.0775,1.4305914410300717
13.078,1.4310019598109804
13.0785,1.4314123421934186
13.079,1.4318225883014222
13.0795,1.432232698258916
13.08,1.4326426721896988
13.0805,1.433052510217468
13.081,1.4334622124657987
13.0815,1.433871779058152
13.082,1.4342812101178761
13.0825,1.4346905057682047
13.083,1.4350996661322573
13.0835,1.4355086913330357
13.084,1.4359175814934326
13.0845,1.4363263367362236
13.085,1.436734957184068
13.0855,1.437143442959513
13.086,1.4375517941849958
13.0865,1.4379600109828314
13.087,1.4383680934752272
13.0875,1.4387760417842752
13.088,1.439183856031947
13.0885,1.439591536340112
13.089,1.4399990828305183
13.0895,1.4404064956247982
13.09,1.4408137748444794
13.0905,1.4412209206109643
13.091,1.4416279330455508
13.0915,1.4420348122694215
13.092,1.4424415584036399
13.0925,1.442848171569163
13.093,1.4432546518868328
13.0935,1.4436609994773728
13.094,1.4440672144614013
13.0945,1.4444732969594198
13.095,1.444879247091813
13.0955,1.4452850649788551
13.096,1.4456907507407133
13.0965,1.4460963044974326
13.097,1.4465017263689475
13.0975,1.446907016475087
13.098,1.447312174935558
13.0985,1.4477172018699545
13.099,1.4481220973977695
13.0995,1.4485268616383726
13.1,1.4489314947110203
13.1005,1.4493359967348634
13.101,1.4497403678289387
13.1015,1.4501446081121654
13.102,1.4505487177033554
13.1025,1.450952696721208
13.103,1.451356545284311
13.1035,1.4517602635111357
13.104,1.4521638515200457
13.1045,1.4525673094292921
13.105,1.4529706373570126
13.1055,1.4533738354212338
13.106,1.4537769037398738
13.1065,1.4541798424307328
13.107,1.4545826516115037
13.1075,1.4549853313997656
13.108,1.4553878819129915
13.1085,1.4557903032685344
13.109,1.4561925955836434
13.1095,1.4565947589754553
13.11,1.456996793560989
13.1105,1.457398699457165
13.111,1.457800476780778
13.1115,1.4582021256485236
13.112,1.458603646176979
13.1125,1.4590050384826168
13.113,1.4594063026817952
13.1135,1.459807438890761
13.114,1.460208447225654
13.1145,1.4606093278024985
13.115,1.4610100807372133
13.1155,1.4614107061456054
13.116,1.4618112041433702
13.1165,1.462211574846094
13.117,1.4626118183692534
13.1175,1.463011934828214
13.118,1.4634119243382324
13.1185,1.4638117870144518
13.119,1.464211522971915
13.1195,1.4646111323255457
13.12,1.4650106151901578
13.1205,1.4654099716804645
13.121,1.465809201911063
13.1215,1.4662083059964355
13.122,1.4666072840509718
13.1225,1.4670061361889377
13.123,1.467404862524493
13.1235,1.4678034631716899
13.124,1.4682019382444746
13.1245,1.4686002878566804
13.125,1.4689985121220293
13.1255,1.4693966111541468
13.126,1.4697945850665326
13.1265,1.4701924339725878
13.127,1.4705901579856082
13.1275,1.470987757218772
13.128,1.4713852317851572
13.1285,1.4717825817977284
13.129,1.472179807369341
13.1295,1.4725769086127514
13.13,1.4729738856405965
13.1305,1.4733707385654107
13.131,1.4737674674996255
13.1315,1.4741640725555536
13.132,1.4745605538454092
13.1325,1.474956911481298
13.133,1.4753531455752107
13.1335,1.4757492562390413
13.134,1.4761452435845697
13.1345,1.4765411077234665
13.135,1.4769368487673045
13.1355,1.4773324668275425
13.136,1.4777279620155293
13.1365,1.4781233344425193
13.137,1.4785185842196433
13.1375,1.4789137114579394
13.138,1.4793087162683352
13.1385,1.4797035987616476
13.139,1.4800983590485914
13.1395,1.4804929972397725
13.14,1.4808875134456945
13.1405,1.4812819077767483
13.141,1.4816761803432263
13.1415,1.4820703312553118
13.142,1.4824643606230767
13.1425,1.4828582685564973
13.143,1.4832520551654382
13.1435,1.4836457205596556
13.144,1.4840392648488085
13.1445,1.4844326881424441
13.145,1.4848259905500045
13.1455,1.485219172180833
13.146,1.485612233144158
13.1465,1.4860051735491053
13.147,1.486397993504706
13.1475,1.4867906931198733
13.148,1.4871832725034209
13.1485,1.4875757317640617
13.149,1.4879680710103953
13.1495,1.4883602903509228
13.15,1.4887523898940431
13.1505,1.4891443697480404
13.151,1.4895362300211104
13.1515,1.4899279708213267
13.152,1.4903195922566732
13.1525,1.4907110944350273
13.153,1.4911024774641526
13.1535,1.4914937414517222
13.154,1.491884886505298
13.1545,1.4922759127323384
13.155,1.4926668202402
13.1555,1.4930576091361403
13.156,1.4934482795273039
13.1565,1.4938388315207372
13.157,1.4942292652233897
13.1575,1.4946195807420972
13.158,1.4950097781835945
13.1585,1.4953998576545238
13.159,1.4957898192614119
13.1595,1.4961796631106887
13.16,1.4965693893086842
13.1605,1.49695899796162
13.161,1.4973484891756166
13.1615,1.4977378630567
13.162,1.4981271197107844
13.1625,1.4985162592436836
13.163,1.4989052817611128
13.1635,1.4992941873686871
13.164,1.4996829761719115
13.1645,1.500071648276197
13.165,1.5004602037868502
13.1655,1.5008486428090793
13.166,1.5012369654479838
13.1665,1.5016251718085698
13.167,1.502013261995736
13.1675,1.5024012361142864
13.168,1.5027890942689166
13.1685,1.5031768365642277
13.169,1.5035644631047191
13.1695,1.503951973994784
13.17,1.5043393693387237
13.1705,1.5047266492407287
13.171,1.5051138138048976
13.1715,1.5055008631352278
13.172,1.50588779733561
13.1725,1.5062746165098413
13.173,1.5066613207616186
13.1735,1.5070479101945347
13.174,1.5074343849120848
13.1745,1.5078207450176635
13.175,1.5082069906145712
13.1755,1.5085931218060002
13.176,1.5089791386950484
13.1765,1.5093650413847155
13.177,1.5097508299778954
13.1775,1.5101365045773907
13.178,1.5105220652859022
13.1785,1.5109075122060294
13.179,1.5112928454402752
13.1795,1.5116780650910435
13.18,1.5120631712606392
13.1805,1.512448164051272
13.181,1.512833043565042
13.1815,1.5132178099039684
13.182,1.5136024631699587
13.1825,1.513987003464824
13.183,1.514371430890283
13.1835,1.5147557455479528
13.184,1.5151399475393497
13.1845,1.5155240369658995
13.185,1.5159080139289254
13.1855,1.5162918785296535
13.186,1.5166756308692118
13.1865,1.517059271048634
13.187,1.517442799168853
13.1875,1.5178262153307083
13.188,1.5182095196349403
13.1885,1.5185927121821898
13.189,1.5189757930730072
13.1895,1.5193587624078375
13.19,1.519741620287037
13.1905,1.5201243668108637
13.191,1.5205070020794742
13.1915,1.5208895261929343
13.192,1.521271939251214
13.1925,1.5216542413541791
13.193,1.522036432601609
13.1935,1.5224185130931835
13.194,1.5228004829284831
13.1945,1.523182342206996
13.195,1.5235640910281179
13.1955,1.5239457294911425
13.196,1.5243272576952729
13.1965,1.5247086757396133
13.197,1.5250899837231746
13.1975,1.5254711817448723
13.198,1.5258522699035262
13.1985,1.5262332482978644
13.199,1.5266141170265122
13.1995,1.526994876188011
13.2,1.5273755258807993
13.2005,1.5277560662032237
13.201,1.5281364972535374
13.2015,1.5285168191298957
13.202,1.528897031930366
13.2025,1.5292771357529142
13.203,1.5296571306954174
13.2035,1.5300370168556576
13.204,1.5304167943313203
13.2045,1.5307964632200006
13.205,1.5311760236192
13.2055,1.5315554756263243
13.206,1.5319348193386817
13.2065,1.5323140548535004
13.207,1.532693182267902
13.2075,1.5330722016789202
13.208,1.5334511131834965
13.2085,1.5338299168784808
13.209,1.5342086128606212
13.2095,1.534587201226586
13.21,1.5349656820729414
13.2105,1.5353440554961624
13.211,1.535722321592637
13.2115,1.5361004804586549
13.212,1.5364785321904166
13.2125,1.536856476884028
13.213,1.5372343146355072
13.2135,1.5376120455407765
13.214,1.5379896696956679
13.2145,1.538367187195919
13.215,1.5387445981371823
13.2155,1.5391219026150098
13.216,1.5394991007248713
13.2165,1.5398761925621385
13.217,1.5402531782220952
13.2175,1.5406300577999295
13.218,1.541006831390748
13.2185,1.5413834990895565
13.219,1.541760060991271
13.2195,1.542136517190726
13.22,1.5425128677826567
13.2205,1.5428891128617057
13.221,1.5432652525224364
13.2215,1.5436412868593121
13.222,1.5440172159667032
13.2225,1.544393039938905
13.223,1.5447687588701062
13.2235,1.5451443728544147
13.224,1.5455198819858467
13.2245,1.5458952863583304
13.225,1.5462705860656978
13.2255,1.546645781201699
13.226,1.547020871859992
13.2265,1.5473958581341414
13.227,1.5477707401176304
13.2275,1.5481455179038475
13.228,1.5485201915860927
13.2285,1.5488947612575796
13.229,1.5492692270114279
13.2295,1.5496435889406754
13.23,1.5500178471382668
13.2305,1.5503920016970585
13.231,1.5507660527098217
13.2315,1.5511400002692322
13.232,1.5515138444678842
13.2325,1.5518875853982839
13.233,1.552261223152845
13.2335,1.5526347578238964
13.234,1.553008189503677
13.2345,1.5533815182843413
13.235,1.5537547442579516
13.2355,1.5541278675164851
13.236,1.5545008881518356
13.2365,1.5548738062558007
13.237,1.5552466219200978
13.2375,1.5556193352363574
13.238,1.555991946296114
13.2385,1.5563644551908289
13.239,1.5567368620118631
13.2395,1.5571091668505017
13.24,1.5574813697979366
13.2405,1.5578534709452734
13.241,1.5582254703835365
13.2415,1.5585973682036594
13.242,1.5589691644964867
13.2425,1.5593408593527833
13.243,1.5597124528632273
13.2435,1.5600839451184023
13.244,1.5604553362088198
13.2445,1.560826626224895
13.245,1.5611978152569597
13.2455,1.5615689033952602
13.246,1.5619398907299624
13.2465,1.562310777351137
13.247,1.5626815633487798
13.2475,1.563052248812796
13.248,1.5634228338330032
13.2485,1.5637933184991393
13.249,1.5641637029008575
13.2495,1.5645339871277184
13.25,1.5649041712692096
13.2505,1.5652742554147234
13.251,1.5656442396535746
13.2515,1.5660141240749919
13.252,1.5663839087681157
13.2525,1.566753593822007
13.253,1.5671231793256444
13.2535,1.567492665367915
13.254,1.5678620520376285
13.2545,1.5682313394235095
13.255,1.5686005276141959
13.2555,1.568969616698243
13.256,1.569338606764129
13.2565,1.5697074979002392
13.257,1.5700762901948806
13.2575,1.5704449837362737
13.258,1.5708135786125639
13.2585,1.5711820749118048
13.259,1.5715504727219707
13.2595,1.5719187721309527
13.26,1.5722869732265594
13.2605,1.5726550760965168
13.261,1.5730230808284666
13.2615,1.5733909875099696
13.262,1.5737587962285078
13.2625,1.5741265070714716
13.263,1.5744941201261802
13.2635,1.5748616354798626
13.264,1.5752290532196687
13.2645,1.57559637343267
13.265,1.575963596205847
13.2655,1.5763307216261098
13.266,1.5766977497802803
13.2665,1.5770646807550996
13.267,1.577431514637224
13.2675,1.5777982515132405
13.268,1.578164891469641
13.2685,1.5785314345928405
13.269,1.5788978809691827
13.2695,1.5792642306849154
13.27,1.5796304838262145
13.2705,1.5799966404791745
13.271,1.580362700729809
13.2715,1.5807286646640428
13.272,1.581094532367739
13.2725,1.5814603039266606
13.273,1.5818259794265017
13.2735,1.5821915589528732
13.274,1.5825570425913043
13.2745,1.5829224304272493
13.275,1.5832877225460769
13.2755,1.5836529190330793
13.276,1.5840180199734701
13.2765,1.5843830254523772
13.277,1.5847479355548575
13.2775,1.5851127503658824
13.278,1.5854774699703456
13.2785,1.5858420944530613
13.279,1.5862066238987693
13.2795,1.5865710583921235
13.28,1.5869353980176983
13.2805,1.5872996428600004
13.281,1.5876637930034458
13.2815,1.5880278485323738
13.282,1.5883918095310536
13.2825,1.5887556760836663
13.283,1.589119448274317
13.2835,1.5894831261870375
13.284,1.5898467099057763
13.2845,1.5902101995144025
13.285,1.5905735950967137
13.2855,1.5909368967364272
13.286,1.5913001045171762
13.2865,1.591663218522526
13.287,1.5920262388359574
13.2875,1.5923891655408775
13.288,1.592751998720613
13.2885,1.5931147384584157
13.289,1.5934773848374593
13.2895,1.5938399379408386
13.29,1.5942023978515745
13.2905,1.594564764652611
13.291,1.5949270384268104
13.2915,1.5952892192569634
13.292,1.5956513072257847
13.2925,1.5960133024159049
13.293,1.5963752049098858
13.2935,1.5967370147902125
13.294,1.5970987321392898
13.2945,1.5974603570394454
13.295,1.5978218895729355
13.2955,1.5981833298219406
13.296,1.5985446778685601
13.2965,1.5989059337948208
13.297,1.5992670976826753
13.2975,1.5996281696139956
13.298,1.5999891496705845
13.2985,1.6003500379341646
13.299,1.600710834486383
13.2995,1.6010715394088162
13.3,1.6014321527829596
13.3005,1.6017926746902376
13.301,1.6021531052119997
13.3015,1.6025134444295155
13.302,1.6028736924239855
13.3025,1.6032338492765341
13.303,1.6035939150682095
13.3035,1.6039538898799843
13.304,1.604313773792762
13.3045,1.6046735668873668
13.305,1.6050332692445466
13.3055,1.6053928809449838
13.306,1.605752402069277
13.3065,1.6061118326979578
13.307,1.6064711729114804
13.3075,1.6068304227902273
13.308,1.6071895824145028
13.3085,1.6075486518645459
13.309,1.607907631220511
13.3095,1.6082665205624873
13.31,1.6086253199704916
13.3105,1.6089840295244588
13.311,1.6093426493042586
13.3115,1.6097011793896834
13.312,1.6100596198604542
13.3125,1.610417970796223
13.313,1.6107762322765575
13.3135,1.611134404380965
13.314,1.6114924871888745
13.3145,1.6118504807796403
13.315,1.612208385232549
13.3155,1.6125662006268155
13.316,1.612923927041576
13.3165,1.6132815645558956
13.317,1.6136391132487762
13.3175,1.6139965731991368
13.318,1.61435394448583
13.3185,1.6147112271876343
13.319,1.6150684213832607
13.3195,1.615425527151342
13.32,1.6157825445704426
13.3205,1.6161394737190589
13.321,1.6164963146756077
13.3215,1.6168530675184438
13.322,1.6172097323258436
13.3225,1.617566309176015
13.323,1.6179227981470943
13.3235,1.6182791993171495
13.324,1.618635512764174
13.3245,1.6189917385660895
13.325,1.6193478768007523
13.3255,1.6197039275459464
13.326,1.6200598908793786
13.3265,1.620415766878695
13.327,1.620771555621466
13.3275,1.6211272571851925
13.328,1.6214828716473006
13.3285,1.6218383990851586
13.329,1.6221938395760531
13.3295,1.6225491931972018
13.33,1.6229044600257625
13.3305,1.6232596401388124
13.331,1.6236147336133586
13.3315,1.6239697405263507
13.332,1.6243246609546562
13.3325,1.6246794949750776
13.333,1.625034242664351
13.3335,1.6253889040991387
13.334,1.625743479356035
13.3345,1.6260979685115677
13.335,1.6264523716421924
13.3355,1.626806688824296
13.336,1.6271609201341997
13.3365,1.6275150656481538
13.337,1.62786912544234
13.3375,1.6282230995928693
13.338,1.628576988175788
13.3385,1.6289307912670732
13.339,1.6292845089426324
13.3395,1.6296381412783019
13.34,1.629991688349857
13.3405,1.6303451502330022
13.341,1.6306985270033676
13.3415,1.6310518187365273
13.342,1.6314050255079773
13.3425,1.6317581473931466
13.343,1.6321111844674085
13.3435,1.6324641368060544
13.344,1.6328170044843096
13.3445,1.633169787577342
13.345,1.6335224861602464
13.3455,1.6338751003080458
13.346,1.6342276300957044
13.3465,1.6345800755981155
13.347,1.6349324368901008
13.3475,1.635284714046423
13.348,1.635636907141777
13.3485,1.635989016250785
13.349,1.6363410414480064
13.3495,1.6366929828079342
13.35,1.6370448404049958
13.3505,1.6373966143135503
13.351,1.6377483046078898
13.3515,1.6380999113622439
13.352,1.63845143465077
13.3525,1.6388028745475667
13.353,1.6391542311266618
13.3535,1.6395055044620173
13.354,1.6398566946275317
13.3545,1.640207801697037
13.355,1.640558825744299
13.3555,1.6409097668430155
13.356,1.6412606250668234
13.3565,1.6416114004892934
13.357,1.6419620931839265
13.3575,1.6423127032241642
13.358,1.6426632306833786
13.3585,1.643013675634878
13.359,1.6433640381519081
13.3595,1.6437143183076464
13.36,1.6440645161752059
13.3605,1.644414631827637
13.361,1.6447646653379229
13.3615,1.6451146167789836
13.362,1.6454644862236771
13.3625,1.6458142737447907
13.363,1.6461639794150513
13.3635,1.6465136033071237
13.364,1.646863145493603
13.3645,1.6472126060470256
13.365,1.6475619850398597
13.3655,1.6479112825445132
13.366,1.6482604986333231
13.3665,1.6486096333785747
13.367,1.6489586868524788
13.3675,1.6493076591271858
13.368,1.649656550274786
13.3685,1.6500053603672988
13.369,1.6503540894766873
13.3695,1.650702737674851
13.37,1.65105130503362
13.3705,1.651399791624768
13.371,1.651748197520001
13.3715,1.652096522790965
13.372,1.65244476750924
13.3725,1.6527929317463468
13.373,1.6531410155737396
13.3735,1.6534890190628164
13.374,1.6538369422849022
13.3745,1.6541847853112686
13.375,1.6545325482131223
13.3755,1.6548802310616053
13.376,1.6552278339277993
13.3765,1.6555753568827252
13.377,1.6559227999973372
13.3775,1.6562701633425316
13.378,1.656617446989141
13.3785,1.6569646510079377
13.379,1.6573117754696283
13.3795,1.6576588204448628
13.38,1.6580057860042268
13.3805,1.6583526722182427
13.381,1.6586994791573761
13.3815,1.6590462068920255
13.382,1.659392855492531
13.3825,1.6597394250291737
13.383,1.6600859155721688
13.3835,1.660432327191676
13.384,1.6607786599577854
13.3845,1.6611249139405337
13.385,1.661471089209896
13.3855,1.6618171858357833
13.386,1.662163203888048
13.3865,1.6625091434364812
13.387,1.6628550045508117
13.3875,1.6632007873007126
13.388,1.6635464917557932
13.3885,1.6638921179856017
13.389,1.6642376660596254
13.3895,1.664583136047297
13.39,1.6649285280179835
13.3905,1.665273842040991
13.391,1.6656190781855733
13.3915,1.6659642365209157
13.392,1.666309317116146
13.3925,1.6666543200403368
13.393,1.6669992453624969
13.3935,1.6673440931515737
13.394,1.667688863476459
13.3945,1.6680335564059863
13.395,1.6683781720089224
13.3955,1.6687227103539826
13.396,1.6690671715098198
13.3965,1.6694115555450257
13.397,1.669755862528139
13.3975,1.670100092527632
13.398,1.6704442456119237
13.3985,1.6707883218493695
13.399,1.67113232130827
13.3995,1.6714762440568691
13.4,1.671820090163345
13.4005,1.6721638596958193
13.401,1.6725075527223605
13.4015,1.6728511693109749
13.402,1.6731947095296067
13.4025,1.673538173446151
13.403,1.6738815611284372
13.4035,1.6742248726442361
13.404,1.6745681080612684
13.4045,1.6749112674471895
13.405,1.6752543508695967
13.4055,1.6755973583960329
13.406,1.6759402900939857
13.4065,1.6762831460308765
13.407,1.676625926274077
13.4075,1.6769686308908993
13.408,1.6773112599485929
13.4085,1.6776538135143582
13.409,1.6779962916553324
13.4095,1.6783386944385996
13.41,1.678681021931183
13.4105,1.6790232742000493
13.411,1.6793654513121103
13.4115,1.6797075533342196
13.412,1.6800495803331739
13.4125,1.6803915323757124
13.413,1.68073340952852
13.4135,1.6810752118582215
13.414,1.6814169394313874
13.4145,1.6817585923145328
13.415,1.6821001705741105
13.4155,1.6824416742765262
13.416,1.6827831034881224
13.4165,1.6831244582751854
13.417,1.683465738703949
13.4175,1.6838069448405892
13.418,1.6841480767512234
13.4185,1.6844891345019193
13.419,1.6848301181586818
13.4195,1.685171027787464
13.42,1.6855118634541633
13.4205,1.68585262522462
13.421,1.686193313164618
13.4215,1.6865339273398898
13.422,1.6868744678161076
13.4225,1.6872149346588885
13.423,1.6875553279338018
13.4235,1.6878956477063496
13.424,1.6882358940419864
13.4245,1.6885760670061145
13.425,1.6889161666640717
13.4255,1.6892561930811487
13.426,1.6895961463225797
13.4265,1.6899360264535404
13.427,1.6902758335391534
13.4275,1.6906155676444914
13.428,1.6909552288345675
13.4285,1.6912948171743385
13.429,1.6916343327287138
13.4295,1.6919737755625421
13.43,1.692313145740619
13.4305,1.6926524433276893
13.431,1.6929916683884376
13.4315,1.693330820987501
13.432,1.6936699011894596
13.4325,1.694008909058835
13.433,1.6943478446601052
13.4335,1.6946867080576835
13.434,1.695025499315934
13.4345,1.6953642184991706
13.435,1.6957028656716482
13.4355,1.6960414408975695
13.436,1.6963799442410872
13.4365,1.696718375766295
13.437,1.697056735537235
13.4375,1.6973950236179005
13.438,1.6977332400722256
13.4385,1.698071384964094
13.439,1.6984094583573341
13.4395,1.698747460315726
13.44,1.6990853909029928
13.4405,1.699423250182803
13.441,1.69976103821878
13.4415,1.700098755074485
13.442,1.700436400813435
13.4425,1.7007739754990854
13.443,1.7011114791948467
13.4435,1.7014489119640754
13.444,1.7017862738700718
13.4445,1.7021235649760882
13.445,1.7024607853453202
13.4455,1.7027979350409148
13.446,1.7031350141259685
13.4465,1.703472022663518
13.447,1.7038089607165554
13.4475,1.7041458283480202
13.448,1.7044826256207943
13.4485,1.7048193525977133
13.449,1.7051560093415603
13.4495,1.7054925959150653
13.45,1.7058291123809022
13.4505,1.7061655588017048
13.451,1.706501935240048
13.4515,1.7068382417584504
13.452,1.707174478419391
13.4525,1.7075106452852877
13.453,1.7078467424185113
13.4535,1.7081827698813827
13.454,1.708518727736168
13.4545,1.7088546160450842
13.455,1.7091904348702978
13.4555,1.7095261842739233
13.456,1.7098618643180243
13.4565,1.7101974750646156
13.457,1.7105330165756598
13.4575,1.7108684889130679
13.458,1.7112038921387007
13.4585,1.711539226314371
13.459,1.7118744915018353
13.4595,1.7122096877628092
13.46,1.712544815158947
13.4605,1.7128798737518602
13.461,1.7132148636031088
13.4615,1.713549784774199
13.462,1.7138846373265937
13.4625,1.7142194213216988
13.463,1.7145541368208725
13.4635,1.714888783885427
13.464,1.7152233625766191
13.4645,1.7155578729556569
13.465,1.7158923150837038
13.4655,1.7162266890218678
13.466,1.7165609948312097
13.4665,1.7168952325727391
13.467,1.717229402307419
13.4675,1.717563504096162
13.468,1.7178975379998283
13.4685,1.7182315040792344
13.469,1.7185654023951429
13.4695,1.71889923300827
13.47,1.7192329959792811
13.4705,1.7195666913687924
13.471,1.7199003192373756
13.4715,1.7202338796455459
13.472,1.7205673726537754
13.4725,1.720900798322486
13.473,1.721234156712051
13.4735,1.7215674478827936
13.474,1.72190067189499
13.4745,1.7222338288088685
13.475,1.7225669186846058
13.4755,1.7228999415823358
13.476,1.7232328975621363
13.4765,1.723565786684045
13.477,1.7238986090080457
13.4775,1.7242313645940743
13.478,1.7245640535020241
13.4785,1.7248966757917341
13.479,1.7252292315229976
13.4795,1.725561720755559
13.48,1.7258941435491193
13.4805,1.7262264999633268
13.481,1.7265587900577821
13.4815,1.7268910138920428
13.482,1.7272231715256148
13.4825,1.7275552630179571
13.483,1.7278872884284795
13.4835,1.728219247816551
13.484,1.7285511412414853
13.4845,1.7288829687625547
13.485,1.72921473043898
13.4855,1.729546426329938
13.486,1.7298780564945564
13.4865,1.7302096209919169
13.487,1.7305411198810554
13.4875,1.7308725532209572
13.488,1.7312039210705608
13.4885,1.7315352234887658
13.489,1.7318664605344158
13.4895,1.73219763226631
13.49,1.7325287387432062
13.4905,1.7328597800238092
13.491,1.7331907561667763
13.4915,1.733521667230727
13.492,1.7338525132742275
13.4925,1.734183294355797
13.493,1.7345140105339152
13.4935,1.7348446618670057
13.494,1.735175248413457
13.4945,1.7355057702315997
13.495,1.7358362273797299
13.4955,1.736166619916091
13.496,1.7364969478988808
13.4965,1.7368272113862502
13.497,1.7371574104363126
13.4975,1.7374875451071226
13.498,1.7378176154567004
13.4985,1.7381476215430145
13.499,1.7384775634239902
13.4995,1.738807441157505
13.5,1.7391372548013924
13.5005,1.7394670044134435
13.501,1.7397966900513986
13.5015,1.7401263117729586
13.502,1.7404558696357706
13.5025,1.7407853636974444
13.503,1.7411147940155438
13.5035,1.7414441606475846
13.504,1.7417734636510374
13.5045,1.7421027030833314
13.505,1.742431879001849
13.5055,1.7427609914639257
13.506,1.7430900405268555
13.5065,1.7434190262478872
13.507,1.7437479486842218
13.5075,1.7440768078930204
13.508,1.7444056039313953
13.5085,1.7447343368564205
13.509,1.745063006725116
13.5095,1.7453916135944654
13.51,1.745720157521408
13.5105,1.7460486385628315
13.511,1.7463770567755845
13.5115,1.746705412216476
13.512,1.7470337049422622
13.5125,1.7473619350096576
13.513,1.74769010247534
13.5135,1.7480182073959343
13.514,1.7483462498280218
13.5145,1.748674229828149
13.515,1.7490021474528104
13.5155,1.7493300027584562
13.516,1.7496577958014998
13.5165,1.7499855266383066
13.517,1.7503131953251978
13.5175,1.7506408019184514
13.518,1.7509683464743069
13.5185,1.7512958290489533
13.519,1.7516232496985393
13.5195,1.7519506084791738
13.52,1.7522779054469162
13.5205,1.7526051406577872
13.521,1.7529323141677633
13.5215,1.753259426032777
13.522,1.7535864763087208
13.5225,1.753913465051439
13.523,1.7542403923167376
13.5235,1.754567258160381
13.524,1.7548940626380822
13.5245,1.7552208058055263
13.525,1.7555474877183406
13.5255,1.7558741084321163
13.526,1.7562006680024063
13.5265,1.7565271664847142
13.527,1.7568536039345022
13.5275,1.757179980407195
13.528,1.7575062959581709
13.5285,1.7578325506427654
13.529,1.7581587445162745
13.5295,1.7584848776339512
13.53,1.7588109500510043
13.5305,1.7591369618226047
13.531,1.7594629130038768
13.5315,1.7597888036499059
13.532,1.7601146338157345
13.5325,1.7604404035563634
13.533,1.7607661129267531
13.5335,1.76109176198182
13.534,1.7614173507764397
13.5345,1.7617428793654453
13.535,1.7620683478036334
13.5355,1.7623937561457497
13.536,1.762719104446508
13.5365,1.7630443927605755
13.537,1.7633696211425784
13.5375,1.7636947896471014
13.538,1.7640198983286919
13.5385,1.764344947241853
13.539,1.7646699364410432
13.5395,1.7649948659806887
13.54,1.765319735915165
13.5405,1.765644546298812
13.541,1.7659692971859318
13.5415,1.7662939886307771
13.542,1.766618620687567
13.5425,1.7669431934104762
13.543,1.7672677068536402
13.5435,1.767592161071154
13.544,1.7679165561170698
13.5445,1.7682408920454011
13.545,1.7685651689101238
13.5455,1.7688893867651654
13.546,1.7692135456644213
13.5465,1.7695376456617433
13.547,1.7698616868109405
13.5475,1.7701856691657845
13.548,1.7705095927800072
13.5485,1.7708334577073006
13.549,1.7711572640013105
13.5495,1.7714810117156536
13.55,1.771804700903897
13.5505,1.7721283316195708
13.551,1.7724519039161692
13.5515,1.7727754178471427
13.552,1.7730988734658972
13.5525,1.7734222708258123
13.553,1.7737456099802151
13.5535,1.7740688909823974
13.554,1.7743921138856156
13.5545,1.7747152787430798
13.555,1.775038385607964
13.5555,1.775361434533404
13.556,1.7756844255724926
13.5565,1.7760073587782883
13.557,1.7763302342038052
13.5575,1.7766530519020212
13.558,1.776975811925876
13.5585,1.7772985143282651
13.559,1.7776211591620517
13.5595,1.7779437464800543
13.56,1.778266276335056
13.5605,1.7785887487797991
13.561,1.7789111638669877
13.5615,1.7792335216492878
13.562,1.779555822179326
13.5625,1.779878065509689
13.563,1.7802002516929258
13.5635,1.7805223807815473
13.564,1.7808444528280283
13.5645,1.7811664678847985
13.565,1.7814884260042547
13.5655,1.7818103272387529
13.566,1.7821321716406116
13.5665,1.7824539592621094
13.567,1.7827756901554896
13.5675,1.7830973643729575
13.568,1.7834189819666733
13.5685,1.7837405429887674
13.569,1.7840620474913298
13.5695,1.7843834955264095
13.57,1.7847048871460203
13.5705,1.7850262224021367
13.571,1.7853475013466982
13.5715,1.7856687240316038
13.572,1.7859898905087106
13.5725,1.7863110008298477
13.573,1.7866320550468027
13.5735,1.7869530532113165
13.574,1.7872739953751091
13.5745,1.7875948815898497
13.575,1.7879157119071722
13.5755,1.7882364863786806
13.576,1.7885572050559344
13.5765,1.788877867990454
13.577,1.7891984752337289
13.5775,1.7895190268372092
13.578,1.7898395228523052
13.5785,1.7901599633303928
13.579,1.7904803483228113
13.5795,1.790800677880858
13.58,1.7911209520557998
13.5805,1.7914411708988656
13.581,1.7917613344612398
13.5815,1.7920814427940797
13.582,1.7924014959484997
13.5825,1.7927214939755793
13.583,1.7930414369263645
13.5835,1.7933613248518565
13.584,1.7936811578030298
13.5845,1.794000935830815
13.585,1.7943206589861074
13.5855,1.7946403273197686
13.586,1.7949599408826231
13.5865,1.7952794997254553
13.587,1.7955990038990186
13.5875,1.7959184534540276
13.588,1.7962378484411572
13.5885,1.796557188911052
13.589,1.7968764749143198
13.5895,1.7971957065015272
13.59,1.7975148837232096
13.5905,1.797834006629863
13.591,1.7981530752719506
13.5915,1.7984720896999
13.592,1.798791049964098
13.5925,1.7991099561149013
13.593,1.7994288082026255
13.5935,1.799747606277556
13.594,1.8000663503899381
13.5945,1.8003850405899824
13.595,1.8007036769278688
13.5955,1.801022259453731
13.596,1.80134078821768
13.5965,1.80165926326978
13.597,1.801977684660068
13.5975,1.8022960524385414
13.598,1.8026143666551633
13.5985,1.802932627359861
13.599,1.8032508346025287
13.5995,1.8035689884330233
13.6,1.8038870889011631
13.6005,1.804205136056741
13.601,1.8045231299495084
13.6015,1.804841070629176
13.602,1.8051589581454346
13.6025,1.8054767925479263
13.603,1.8057945738862637
13.6035,1.806112302210028
13.604,1.8064299775687576
13.6045,1.8067476000119642
13.605,1.8070651695891178
13.6055,1.8073826863496583
13.606,1.8077001503429913
13.6065,1.8080175616184835
13.607,1.8083349202254726
13.6075,1.8086522262132598
13.608,1.8089694796311084
13.6085,1.8092866805282513
13.609,1.8096038289538874
13.6095,1.8099209249571793
13.61,1.8102379685872514
13.6105,1.8105549598932067
13.611,1.8108718989241
13.6115,1.811188785728958
13.612,1.811505620356776
13.6125,1.8118224028565109
13.613,1.8121391332770858
13.6135,1.8124558116673926
13.614,1.8127724380762897
13.6145,1.8130890125525947
13.615,1.8134055351451013
13.6155,1.8137220059025638
13.616,1.8140384248737023
13.6165,1.8143547921072058
13.617,1.8146711076517281
13.6175,1.8149873715558889
13.618,1.8153035838682752
13.6185,1.815619744637444
13.619,1.8159358539119106
13.6195,1.8162519117401654
13.62,1.816567918170661
13.6205,1.8168838732518144
13.621,1.8171997770320176
13.6215,1.8175156295596189
13.622,1.8178314308829433
13.6225,1.8181471810502738
13.623,1.818462880109866
13.6235,1.8187785281099433
13.624,1.8190941250986896
13.6245,1.8194096711242627
13.625,1.8197251662347842
13.6255,1.8200406104783433
13.626,1.8203560039029947
13.6265,1.8206713465567639
13.627,1.8209866384876416
13.6275,1.8213018797435843
13.628,1.821617070372519
13.6285,1.8219322104223377
13.629,1.8222472999409005
13.6295,1.8225623389760344
13.63,1.8228773275755366
13.6305,1.8231922657871662
13.631,1.823507153658657
13.6315,1.8238219912377043
13.632,1.8241367785719744
13.6325,1.8244515157091015
13.633,1.8247662026966827
13.6335,1.8250808395822924
13.634,1.8253954264134649
13.6345,1.8257099632377005
13.635,1.8260244501024772
13.6355,1.8263388870552335
13.636,1.826653274143375
13.6365,1.8269676114142808
13.637,1.827281898915296
13.6375,1.827596136693729
13.638,1.827910324796865
13.6385,1.82822446327195
13.639,1.8285385521662014
13.6395,1.828852591526805
13.64,1.8291665814009164
13.6405,1.8294805218356538
13.641,1.8297944128781107
13.6415,1.830108254575345
13.642,1.8304220469743828
13.6425,1.830735790122223
13.643,1.831049484065827
13.6435,1.8313631288521284
13.644,1.8316767245280328
13.6445,1.8319902711404057
13.645,1.8323037687360884
13.6455,1.8326172173618904
13.646,1.8329306170645852
13.6465,1.8332439678909198
13.647,1.8335572698876106
13.6475,1.8338705231013397
13.648,1.8341837275787574
13.6485,1.8344968833664896
13.649,1.8348099905111228
13.6495,1.8351230490592192
13.65,1.8354360590573076
13.6505,1.8357490205518834
13.651,1.836061933589417
13.6515,1.836374798216343
13.652,1.8366876144790667
13.6525,1.837000382423966
13.653,1.837313102097381
13.6535,1.8376257735456296
13.654,1.8379383968149932
13.6545,1.838250971951725
13.655,1.8385634990020474
13.6555,1.8388759780121526
13.656,1.8391884090282027
13.6565,1.8395007920963269
13.657,1.8398131272626288
13.6575,1.8401254145731787
13.658,1.840437654074014
13.6585,1.840749845811149
13.659,1.8410619898305638
13.6595,1.841374086178202
13.66,1.8416861348999929
13.6605,1.8419981360418223
13.661,1.8423100896495448
13.6615,1.8426219957690009
13.662,1.842933854445984
13.6625,1.843245665726264
13.663,1.8435574296555857
13.6635,1.843869146279657
13.664,1.8441808156441566
13.6645,1.8444924377947405
13.665,1.844804012777027
13.6655,1.8451155406366095
13.666,1.8454270214190496
13.6665,1.8457384551698797
13.667,1.846049841934604
13.6675,1.846361181758695
13.668,1.8466724746875978
13.6685,1.8469837207667277
13.669,1.84729492004147
13.6695,1.8476060725571797
13.67,1.847917178359186
13.6705,1.8482282374927852
13.671,1.8485392500032432
13.6715,1.848850215935806
13.672,1.8491611353356785
13.6725,1.8494720082480405
13.673,1.8497828347180487
13.6735,1.8500936147908256
13.674,1.8504043485114607
13.6745,1.8507150359250237
13.675,1.8510256770765496
13.6755,1.851336272011043
13.676,1.8516468207734857
13.6765,1.8519573234088278
13.677,1.8522677799619873
13.6775,1.8525781904778578
13.678,1.8528885550013048
13.6785,1.8531988735771585
13.679,1.8535091462502296
13.6795,1.8538193730652952
13.68,1.854129554067102
13.6805,1.854439689300374
13.681,1.8547497788098006
13.6815,1.8550598226400468
13.682,1.85536982083575
13.6825,1.855679773441514
13.683,1.8559896805019207
13.6835,1.8562995420615174
13.684,1.856609358164829
13.6845,1.8569191288563494
13.685,1.8572288541805444
13.6855,1.8575385341818513
13.686,1.8578481689046789
13.6865,1.858157758393413
13.687,1.8584673026924028
13.6875,1.8587768018459767
13.688,1.859086255898432
13.6885,1.8593956648940382
13.689,1.8597050288770374
13.6895,1.860014347891646
13.69,1.8603236219820478
13.6905,1.8606328511924024
13.691,1.860942035566841
13.6915,1.8612511751494656
13.692,1.8615602699843559
13.6925,1.8618693201155558
13.693,1.8621783255870876
13.6935,1.8624872864429454
13.694,1.8627962027270921
13.6945,1.8631050744834672
13.695,1.8634139017559825
13.6955,1.863722684588518
13.696,1.8640314230249346
13.6965,1.8643401171090572
13.697,1.8646487668846863
13.6975,1.8649573723956003
13.698,1.8652659336855433
13.6985,1.8655744507982346
13.699,1.8658829237773673
13.6995,1.8661913526666078
13.7,1.8664997375095924
13.7005,1.866808078349935
13.701,1.8671163752312192
13.7015,1.8674246281970017
13.702,1.867732837290813
13.7025,1.8680410025561587
13.703,1.8683491240365138
13.7035,1.8686572017753293
13.704,1.8689652358160265
13.7045,1.869273226202004
13.705,1.8695811729766314
13.7055,1.8698890761832505
13.706,1.8701969358651789
13.7065,1.870504752065706
13.707,1.8708125248280962
13.7075,1.8711202541955834
13.708,1.8714279402113825
13.7085,1.8717355829186753
13.709,1.8720431823606145
13.7095,1.8723507385803386
13.71,1.872658251620949
13.7105,1.8729657215255235
13.711,1.8732731483371128
13.7115,1.8735805320987469
13.712,1.873887872853423
13.7125,1.8741951706441138
13.713,1.8745024255137683
13.7135,1.8748096375053067
13.714,1.8751168066616237
13.7145,1.875423933025589
13.715,1.8757310166400458
13.7155,1.8760380575478124
13.716,1.8763450557916765
13.7165,1.8766520114144067
13.717,1.8769589244587395
13.7175,1.8772657949673912
13.718,1.8775726229830485
13.7185,1.8778794085483737
13.719,1.8781861517060001
13.7195,1.8784928524985438
13.72,1.8787995109685862
13.7205,1.8791061271586855
13.721,1.8794127011113775
13.7215,1.879719232869171
13.722,1.880025722474545
13.7225,1.8803321699699618
13.723,1.8806385753978492
13.7235,1.880944938800612
13.724,1.8812512602206362
13.7245,1.8815575397002748
13.725,1.881863777281855
13.7255,1.8821699730076873
13.726,1.8824761269200465
13.7265,1.88278223906119
13.727,1.8830883094733457
13.7275,1.8833943381987166
13.728,1.883700325279484
13.7285,1.8840062707578002
13.729,1.884312174675793
13.7295,1.8846180370755703
13.73,1.884923857999206
13.7305,1.8852296374887563
13.731,1.8855353755862514
13.7315,1.8858410723336931
13.732,1.88614672777306
13.7325,1.8864523419463088
13.733,1.8867579148953697
13.7335,1.887063446662142
13.734,1.8873689372885118
13.7345,1.8876743868163337
13.735,1.8879797952874338
13.7355,1.8882851627436232
13.736,1.8885904892266836
13.7365,1.8888957747783675
13.737,1.889201019440411
13.7375,1.889506223254521
13.738,1.8898113862623809
13.7385,1.8901165085056508
13.739,1.8904215900259644
13.7395,1.8907266308649315
13.74,1.8910316310641386
13.7405,1.89133659066515
13.741,1.8916415097094992
13.7415,1.8919463882387015
13.742,1.8922512262942464
13.7425,1.8925560239175971
13.743,1.892860781150195
13.7435,1.8931654980334571
13.744,1.8934701746087763
13.7445,1.8937748109175203
13.745,1.8940794070010336
13.7455,1.8943839629006403
13.746,1.894688478657632
13.7465,1.8949929543132826
13.747,1.8952973899088426
13.7475,1.8956017854855376
13.748,1.8959061410845661
13.7485,1.8962104567471074
13.749,1.8965147325143157
13.7495,1.8968189684273191
13.75,1.8971231645272244
13.7505,1.897427320855117
13.751,1.8977314374520513
13.7515,1.8980355143590666
13.752,1.8983395516171746
13.7525,1.898643549267361
13.753,1.898947507350593
13.7535,1.899251425907811
13.754,1.8995553049799332
13.7545,1.8998591446078548
13.755,1.9001629448324462
13.7555,1.900466705694556
13.756,1.90077042723501
13.7565,1.9010741094946075
13.757,1.9013777525141264
13.7575,1.9016813563343238
13.758,1.9019849209959285
13.7585,1.902288446539653
13.759,1.9025919330061805
13.7595,1.902895380436172
13.76,1.90319878887027
13.7605,1.903502158349089
13.761,1.9038054889132228
13.7615,1.904108780603241
13.762,1.9044120334596932
13.7625,1.9047152475231026
13.763,1.90501842283397
13.7635,1.9053215594327768
13.764,1.9056246573599762
13.7645,1.9059277166560042
13.765,1.9062307373612692
13.7655,1.9065337195161598
13.766,1.906836663161043
13.7665,1.9071395683362586
13.767,1.9074424350821284
13.7675,1.9077452634389502
13.768,1.908048053446997
13.7685,1.908350805146521
13.769,1.9086535185777547
13.7695,1.9089561937809034
13.77,1.9092588307961516
13.7705,1.9095614296636632
13.771,1.9098639904235772
13.7715,1.9101665131160126
13.772,1.9104689977810643
13.7725,1.9107714444588055
13.773,1.9110738531892861
13.7735,1.9113762240125356
13.774,1.9116785569685633
13.7745,1.9119808520973494
13.775,1.9122831094388588
13.7755,1.9125853290330288
13.776,1.9128875109197823
13.7765,1.9131896551390106
13.777,1.913491761730591
13.7775,1.9137938307343751
13.778,1.9140958621901907
13.7785,1.9143978561378474
13.779,1.9146998126171344
13.7795,1.9150017316678112
13.78,1.9153036133296233
13.7805,1.9156054576422932
13.781,1.9159072646455166
13.7815,1.9162090343789713
13.782,1.916510766882315
13.7825,1.9168124621951814
13.783,1.9171141203571793
13.7835,1.9174157414079054
13.784,1.917717325386924
13.7845,1.9180188723337834
13.785,1.9183203822880115
13.7855,1.9186218552891123
13.786,1.9189232913765677
13.7865,1.919224690589839
13.787,1.9195260529683695
13.7875,1.919827378551574
13.788,1.9201286673788531
13.7885,1.920429919489583
13.789,1.9207311349231149
13.7895,1.9210323137187844
13.79,1.921333455915905
13.7905,1.921634561553769
13.791,1.9219356306716435
13.7915,1.9222366633087762
13.792,1.9225376595044
13.7925,1.9228386192977174
13.793,1.9231395427279125
13.7935,1.923440429834155
13.794,1.9237412806555858
13.7945,1.9240420952313253
13.795,1.92434287360048
13.7955,1.9246436158021252
13.796,1.9249443218753224
13.7965,1.9252449918591144
13.797,1.9255456257925152
13.7975,1.9258462237145222
13.798,1.9261467856641128
13.7985,1.926447311680245
13.799,1.9267478018018493
13.7995,1.9270482560678435
13.8,1.9273486745171204
13.8005,1.9276490571885518
13.801,1.9279494041209932
13.8015,1.9282497153532736
13.802,1.9285499909242059
13.8025,1.9288502308725803
13.803,1.9291504352371687
13.8035,1.9294506040567192
13.804,1.9297507373699614
13.8045,1.9300508352156054
13.805,1.9303508976323378
13.8055,1.93065092465883
13.806,1.9309509163337275
13.8065,1.9312508726956605
13.807,1.931550793783236
13.8075,1.9318506796350374
13.808,1.932150530289637
13.8085,1.932450345785579
13.809,1.9327501261613902
13.8095,1.933049871455578
13.81,1.9333495817066293
13.8105,1.9336492569530084
13.811,1.9339488972331633
13.8115,1.9342485025855218
13.812,1.9345480730484876
13.8125,1.9348476086604487
13.813,1.9351471094597712
13.8135,1.9354465754848025
13.814,1.9357460067738685
13.8145,1.936045403365276
13.815,1.9363447652973138
13.8155,1.9366440926082478
13.816,1.9369433853363252
13.8165,1.9372426435197745
13.817,1.9375418671968052
13.8175,1.9378410564056041
13.818,1.9381402111843393
13.8185,1.9384393315711623
13.819,1.9387384176042026
13.8195,1.939037469321566
13.82,1.9393364867613487
13.8205,1.9396354699616187
13.821,1.9399344189604288
13.8215,1.9402333337958109
13.822,1.940532214505775
13.8225,1.940831061128318
13.823,1.9411298737014133
13.8235,1.9414286522630122
13.824,1.9417273968510518
13.8245,1.942026107503451
13.825,1.9423247842581015
13.8255,1.9426234271528853
13.826,1.9429220362256558
13.8265,1.9432206115142543
13.827,1.9435191530565026
13.8275,1.943817660890199
13.828,1.944116135053125
13.8285,1.9444145755830446
13.829,1.9447129825177
13.8295,1.9450113558948172
13.83,1.9453096957521006
13.8305,1.9456080021272373
13.831,1.945906275057893
13.8315,1.9462045145817173
13.832,1.946502720736342
13.8325,1.9468008935593748
13.833,1.9470990330884101
13.8335,1.9473971393610208
13.834,1.94769521241476
13.8345,1.9479932522871652
13.835,1.948291259015752
13.8355,1.9485892326380185
13.836,1.9488871731914472
13.8365,1.9491850807134952
13.837,1.949482955241607
13.8375,1.9497807968132055
13.838,1.9500786054656956
13.8385,1.950376381236466
13.839,1.9506741241628816
13.8395,1.950971834282294
13.84,1.951269511632036
13.8405,1.9515671562494163
13.841,1.9518647681717318
13.8415,1.952162347436258
13.842,1.9524598940802538
13.8425,1.9527574081409538
13.843,1.9530548896555837
13.8435,1.9533523386613454
13.844,1.9536497551954197
13.8445,1.9539471392949785
13.845,1.9542444909971644
13.8455,1.9545418103391095
13.846,1.9548390973579262
13.8465,1.9551363520907075
13.847,1.9554335745745268
13.8475,1.9557307648464424
13.848,1.956027922943496
13.8485,1.9563250489027049
13.849,1.9566221427610755
13.8495,1.9569192045555934
13.85,1.9572162343232218
13.8505,1.9575132321009134
13.851,1.9578101979256008
13.8515,1.9581071318341934
13.852,1.9584040338635909
13.8525,1.9587009040506675
13.853,1.9589977424322884
13.8535,1.9592945490452942
13.854,1.959591323926505
13.8545,1.9598880671127343
13.855,1.9601847786407687
13.8555,1.9604814585473778
13.856,1.9607781068693197
13.8565,1.9610747236433277
13.857,1.961371308906121
13.8575,1.9616678626944009
13.858,1.9619643850448534
13.8585,1.9622608759941413
13.859,1.9625573355789145
13.8595,1.9628537638358048
13.86,1.9631501608014248
13.8605,1.9634465265123735
13.861,1.9637428610052274
13.8615,1.9640391643165476
13.862,1.9643354364828816
13.8625,1.9646316775407522
13.863,1.9649278875266736
13.8635,1.9652240664771343
13.864,1.9655202144286117
13.8645,1.9658163314175623
13.865,1.9661124174804288
13.8655,1.9664084726536337
13.866,1.9667044969735834
13.8665,1.9670004904766683
13.867,1.96729645319926
13.8675,1.9675923851777128
13.868,1.9678882864483669
13.8685,1.9681841570475411
13.869,1.9684799970115416
13.8695,1.968775806376657
13.87,1.9690715851791531
13.8705,1.9693673334552877
13.871,1.9696630512412958
13.8715,1.969958738573396
13.872,1.970254395487792
13.8725,1.970550022020671
13.873,1.9708456182082004
13.8735,1.9711411840865332
13.874,1.971436719691806
13.8745,1.9717322250601348
13.875,1.972027700227627
13.8755,1.9723231452303633
13.876,1.9726185601044166
13.8765,1.9729139448858366
13.877,1.97320929961066
13.8775,1.9735046243149066
13.878,1.973799919034578
13.8785,1.9740951838056617
13.879,1.9743904186641255
13.8795,1.9746856236459254
13.88,1.9749807987869963
13.8805,1.9752759441232561
13.881,1.9755710596906138
13.8815,1.9758661455249538
13.882,1.9761612016621475
13.8825,1.9764562281380518
13.883,1.9767512249885022
13.8835,1.9770461922493223
13.884,1.9773411299563202
13.8845,1.9776360381452824
13.885,1.977930916851985
13.8855,1.9782257661121845
13.886,1.978520585961621
13.8865,1.9788153764360217
13.887,1.979110137571094
13.8875,1.979404869402532
13.888,1.9796995719660127
13.8885,1.9799942452971953
13.889,1.9802888894317248
13.8895,1.9805835044052336
13.89,1.9808780902533292
13.8905,1.9811726470116118
13.891,1.9814671747156627
13.8915,1.9817616734010466
13.892,1.982056143103309
13.8925,1.9823505838579885
13.893,1.9826449957006003
13.8935,1.982939378666647
13.894,1.9832337327916119
13.8945,1.9835280581109693
13.895,1.9838223546601703
13.8955,1.9841166224746567
13.896,1.9844108615898484
13.8965,1.984705072041154
13.897,1.9849992538639674
13.8975,1.9852934070936616
13.898,1.9855875317655989
13.8985,1.985881627915124
13.899,1.9861756955775658
13.8995,1.9864697347882396
13.9,1.9867637455824427
13.9005,1.9870577279954578
13.901,1.9873516820625539
13.9015,1.9876456078189815
13.902,1.987939505299978
13.9025,1.9882333745407659
13.903,1.9885272155765499
13.9035,1.9888210284425183
13.904,1.989114813173851
13.9045,1.9894085698057065
13.905,1.9897022983732264
13.9055,1.9899959989115432
13.906,1.9902896714557727
13.9065,1.9905833160410094
13.907,1.9908769327023406
13.9075,1.9911705214748354
13.908,1.9914640823935446
13.9085,1.9917576154935086
13.909,1.9920511208097516
13.9095,1.9923445983772792
13.91,1.992638048231087
13.9105,1.9929314704061547
13.911,1.9932248649374418
13.9115,1.9935182318598996
13.912,1.99381157120846
13.9125,1.9941048830180423
13.913,1.9943981673235498
13.9135,1.9946914241598717
13.914,1.9949846535618805
13.9145,1.995277855564438
13.915,1.9955710302023837
13.9155,1.9958641775105521
13.916,1.9961572975237567
13.9165,1.996450390276793
13.917,1.9967434558044532
13.9175,1.9970364941415035
13.918,1.9973295053226996
13.9185,1.997622489382784
13.919,1.9979154463564839
13.9195,1.9982083762785094
13.92,1.998501279183559
13.9205,1.9987941551063153
13.921,1.9990870040814452
13.9215,1.9993798261436062
13.922,1.9996726213274338
13.9225,1.999965389667553
13.923,2.0002581311985774
13.9235,2.0005508459551
13.924,2.0008435339717026
13.9245,2.001136195282953
13.925,2.001428829923404
13.9255,2.0017214379275923
13.926,2.002014019330044
13.9265,2.0023065741652704
13.927,2.002599102467762
13.9275,2.0028916042720053
13.928,2.0031840796124634
13.9285,2.0034765285235907
13.929,2.0037689510398273
13.9295,2.004061347195594
13.93,2.004353717025305
13.9305,2.0046460605633545
13.931,2.004938377844126
13.9315,2.0052306689019845
13.932,2.0055229337712888
13.9325,2.0058151724863746
13.933,2.0061073850815694
13.9335,2.0063995715911855
13.934,2.00669173204952
13.9345,2.0069838664908577
13.935,2.0072759749494704
13.9355,2.007568057459611
13.936,2.007860114055524
13.9365,2.0081521447714366
13.937,2.0084441496415635
13.9375,2.0087361287001086
13.938,2.0090280819812545
13.9385,2.0093200095191763
13.939,2.0096119113480353
13.9395,2.009903787501975
13.94,2.010195638015128
13.9405,2.010487462921614
13.941,2.0107792622555376
13.9415,2.0110710360509856
13.942,2.011362784342041
13.9425,2.0116545071627656
13.943,2.011946204547209
13.9435,2.0122378765294098
13.944,2.0125295231433906
13.9445,2.012821144423159
13.945,2.013112740402713
13.9455,2.0134043111160356
13.946,2.0136958565970957
13.9465,2.01398737687985
13.947,2.014278871998239
13.9475,2.0145703419861944
13.948,2.0148617868776295
13.9485,2.0151532067064464
13.949,2.015444601506537
13.9495,2.0157359713117757
13.95,2.0160273161560234
13.9505,2.0163186360731316
13.951,2.016609931096936
13.9515,2.0169012012612577
13.952,2.0171924465999065
13.9525,2.017483667146682
13.953,2.017774862935362
13.9535,2.0180660339997214
13.954,2.0183571803735156
13.9545,2.018648302090487
13.955,2.01893939918437
13.9555,2.019230471688878
13.956,2.0195215196377183
13.9565,2.0198125430645826
13.957,2.0201035420031497
13.9575,2.020394516487085
13.958,2.0206854665500407
13.9585,2.0209763922256587
13.959,2.0212672935475635
13.9595,2.0215581705493717
13.96,2.021849023264684
13.9605,2.022139851727087
13.961,2.0224306559701573
13.9615,2.02272143602746
13.962,2.0230121919325437
13.9625,2.023302923718944
13.963,2.0235936314201872
13.9635,2.023884315069785
13.964,2.0241749747012383
13.9645,2.0244656103480283
13.965,2.024756222043634
13.9655,2.0250468098215166
13.966,2.0253373737151192
13.9665,2.025627913757885
13.967,2.0259184299832342
13.9675,2.0262089224245745
13.968,2.0264993911153097
13.9685,2.0267898360888235
13.969,2.027080257378489
13.9695,2.0273706550176662
13.97,2.0276610290397055
13.9705,2.0279513794779414
13.971,2.028241706365698
13.9715,2.028532009736287
13.972,2.028822289623006
13.9725,2.0291125460591433
13.973,2.029402779077972
13.9735,2.029692988712754
13.974,2.029983174996739
13.9745,2.0302733379631652
13.975,2.030563477645256
13.9755,2.0308535940762256
13.976,2.0311436872892736
13.9765,2.031433757317589
13.977,2.031723804194348
13.9775,2.032013827952715
13.978,2.0323038286258432
13.9785,2.0325938062468705
13.979,2.032883760848925
13.9795,2.0331736924651236
13.98,2.03346360112857
13.9805,2.033753486872354
13.981,2.0340433497295574
13.9815,2.0343331897332475
13.982,2.0346230069164797
13.9825,2.0349128013122986
13.983,2.0352025729537346
13.9835,2.0354923218738095
13.984,2.0357820481055295
13.9845,2.0360717516818916
13.985,2.0363614326358817
13.9855,2.036651091000469
13.986,2.036940726808619
13.9865,2.0372303400932763
13.987,2.0375199308873806
13.9875,2.0378094992238567
13.988,2.0380990451356173
13.9885,2.038388568655566
13.989,2.038678069816593
13.9895,2.038967548651576
13.99,2.0392570051933836
13.9905,2.03954643947487
13.991,2.039835851528878
13.9915,2.040125241388242
13.992,2.0404146090857838
13.9925,2.0407039546543073
13.993,2.0409932781266154
13.9935,2.0412825795354905
13.994,2.041571858913709
13.9945,2.041861116294035
13.995,2.0421503517092185
13.9955,2.042439565191999
13.996,2.0427287567751082
13.9965,2.0430179264912605
13.997,2.043307074373163
13.9975,2.043596200453512
13.998,2.043885304764988
13.9985,2.044174387340265
13.999,2.0444634482120043
13.9995,2.044752487412853
14.0,2.0450415049754516
14.0005,2.045330500932426
14.001,2.045619475316392
14.0015,2.045908428159954
14.002,2.046197359495708
14.0025,2.04648626935623
14.003,2.046775157774098
14.0035,2.0470640247818688
14.004,2.0473528704120887
14.0045,2.0476416946973015
14.005,2.047930497670029
14.0055,2.048219279362788
14.006,2.0485080398080853
14.0065,2.048796779038413
14.007,2.049085497086251
14.0075,2.049374193984076
14.008,2.0496628697643455
14.0085,2.049951524459512
14.009,2.0502401581020098
14.0095,2.0505287707242705
14.01,2.050817362358712
14.0105,2.051105933037737
14.011,2.051394482793744
14.0115,2.051683011659116
14.012,2.051971519666228
14.0125,2.0522600068474426
14.013,2.0525484732351105
14.0135,2.0528369188615763
14.014,2.053125343759168
14.0145,2.053413747960207
14.015,2.0537021314970025
14.0155,2.053990494401854
14.016,2.0542788367070486
14.0165,2.054567158444864
14.017,2.0548554596475666
14.0175,2.0551437403474155
14.018,2.0554320005766527
14.0185,2.0557202403675157
14.019,2.0560084597522272
14.0195,2.0562966587630056
14.02,2.0565848374320477
14.0205,2.0568729957915526
14.021,2.0571611338737004
14.0215,2.0574492517106635
14.022,2.057737349334604
14.0225,2.0580254267776743
14.023,2.0583134840720128
14.0235,2.0586015212497535
14.024,2.0588895383430135
14.0245,2.0591775353839057
14.025,2.0594655124045285
14.0255,2.05975346943697
14.026,2.060041406513312
14.0265,2.0603293236656226
14.027,2.060617220925957
14.0275,2.0609050983263684
14.028,2.0611929558988935
14.0285,2.0614807936755577
14.029,2.0617686116883838
14.0295,2.062056409969375
14.03,2.062344188550531
14.0305,2.062631947463839
14.031,2.0629196867412776
14.0315,2.0632074064148114
14.032,2.063495106516399
14.0325,2.06378278707799
14.033,2.0640704481315173
14.0335,2.06435808970891
14.034,2.0646457118420876
14.0345,2.064933314562955
14.035,2.06522089790341
14.0355,2.0655084618953388
14.036,2.065796006570621
14.0365,2.0660835319611235
14.037,2.0663710380987035
14.0375,2.06665852501521
14.038,2.0669459927424803
14.0385,2.067233441312342
14.039,2.0675208707566144
14.0395,2.0678082811071072
14.04,2.068095672395618
14.0405,2.0683830446539355
14.041,2.0686703979138414
14.0415,2.068957732207102
14.042,2.0692450475654804
14.0425,2.0695323440207254
14.043,2.0698196216045788
14.0435,2.0701068803487708
14.044,2.0703941202850227
14.0445,2.070681341445048
14.045,2.0709685438605456
14.0455,2.071255727563213
14.046,2.0715428925847292
14.0465,2.0718300389567705
14.047,2.0721171667109988
14.0475,2.0724042758790704
14.048,2.0726913664926307
14.0485,2.0729784385833145
14.049,2.073265492182747
14.0495,2.0735525273225486
14.05,2.073839544034323
14.0505,2.0741265423496698
14.051,2.0744135223001794
14.0515,2.0747004839174292
14.052,2.0749874272329873
14.0525,2.0752743522784187
14.053,2.075561259085273
14.0535,2.075848147685089
14.054,2.076135018109406
14.0545,2.0764218703897432
14.055,2.076708704557615
14.0555,2.076995520644529
14.056,2.077282318681979
14.0565,2.0775690987014523
14.057,2.0778558607344295
14.0575,2.078142604812374
14.058,2.07842933096675
14.0585,2.078716039229003
14.059,2.0790027296305778
14.0595,2.079289402202906
14.06,2.0795760569774098
14.0605,2.079862693985503
14.061,2.0801493132585938
14.0615,2.0804359148280733
14.062,2.0807224987253314
14.0625,2.081009064981748
14.063,2.0812956136286886
14.0635,2.081582144697513
14.064,2.0818686582195776
14.0645,2.0821551542262218
14.065,2.082441632748776
14.0655,2.0827280938185706
14.066,2.0830145374669193
14.0665,2.0833009637251254
14.067,2.0835873726244927
14.0675,2.0838737641963094
14.068,2.084160138471853
14.0685,2.084446495482398
14.069,2.084732835259207
14.0695,2.0850191578335333
14.07,2.0853054632366246
14.0705,2.0855917514997167
14.071,2.085878022654039
14.0715,2.086164276730811
14.072,2.086450513761242
14.0725,2.086736733776537
14.073,2.0870229368078883
14.0735,2.087309122886481
14.074,2.0875952920434924
14.0745,2.0878814443100917
14.075,2.088167579717436
14.0755,2.08845369829668
14.076,2.0887398000789625
14.0765,2.089025885095419
14.077,2.089311953377177
14.0775,2.0895980049553513
14.078,2.0898840398610505
14.0785,2.0901700581253784
14.079,2.0904560597794237
14.0795,2.0907420448542697
14.08,2.0910280133809938
14.0805,2.0913139653906625
14.081,2.0915999009143342
14.0815,2.091885819983057
14.082,2.0921717226278767
14.0825,2.0924576088798235
14.083,2.0927434787699246
14.0835,2.093029332329197
14.084,2.093315169588649
14.0845,2.093600990579283
14.085,2.093886795332089
14.0855,2.094172583878053
14.086,2.094458356248151
14.0865,2.0947441124733497
14.087,2.0950298525846116
14.0875,2.0953155766128884
14.088,2.0956012845891183
14.0885,2.0958869765442456
14.089,2.0961726525091926
14.0895,2.0964583125148777
14.09,2.096743956592216
14.0905,2.09702958477211
14.091,2.097315197085454
14.0915,2.0976007935631347
14.092,2.097886374236036
14.0925,2.098171939135024
14.093,2.0984574882909666
14.0935,2.0987430217347183
14.094,2.099028539497126
14.0945,2.099314041609031
14.095,2.099599528101265
14.0955,2.0998849990046518
14.096,2.100170454350009
14.0965,2.1004558941681433
14.097,2.1007413184898573
14.0975,2.101026727345944
14.098,2.1013121207671888
14.0985,2.1015974987843675
14.099,2.1018828614282525
14.0995,2.1021682087296036
14.1,2.1024535407191776


==> data/fig3-trans-conversion-wl-vs-thickness-new.csv <==
conversion_wavelength,flake_thickness
12.79602,1.4
12.95261,1.39
13.0338,1.53
12.49444,0.83


==> data/fig3-trans-conversion-wl-vs-thickness.csv <==
conversion_wavelength,flake_thickness
12.43243,0.726
12.39718,0.7000000000000001
12.89818,1.4000000000000001
12.91915,1.3900000000000001
13.00971,1.53
12.50916,0.8300000000000001


==> data/fig3-trans-max-e.csv <==
wavelength,thickness
12.35,0.965
12.351,0.96
12.352,0.96
12.353,0.955
12.354,0.955
12.355,0.95
12.356,0.95
12.357,0.945
12.358,0.945
12.359,0.94
12.36,0.94
12.361,0.935
12.362,0.935
12.363,0.93
12.364,0.93
12.365,0.925
12.366,0.925
12.367,0.925
12.368,0.92
12.369,0.92
12.37,0.915
12.371,0.915
12.372,0.915
12.373,0.91
12.374,0.91
12.375,0.91
12.376,0.905
12.377,0.905
12.378,0.905
12.379,0.9
12.38,0.9
12.381,0.9
12.382,0.9
12.383,0.895
12.384,0.895
12.385,0.895
12.386,0.895
12.387,0.89
12.388,0.89
12.389,0.89
12.39,0.89
12.391,0.89
12.392,0.885
12.393,0.885
12.394,0.885
12.395,0.885
12.396,0.885
12.397,0.885
12.398,0.885
12.399,0.88
12.4,0.88
12.401,0.88
12.402,0.88
12.403,0.88
12.404,0.88
12.405,0.88
12.406,0.88
12.407,0.875
12.408,0.875
12.409,0.875
12.41,0.875
12.411,0.875
12.412,0.875
12.413,0.875
12.414,0.875
12.415,0.875
12.416,0.875
12.417,0.875
12.418,0.875
12.419,0.875
12.42,0.875
12.421,0.875
12.422,0.875
12.423,0.875
12.424,0.875
12.425,0.875
12.426,0.875
12.427,0.875
12.428,0.875
12.429,0.875
12.43,0.875
12.431,0.875
12.432,0.875
12.433,0.875
12.434,0.875
12.435,0.875
12.436,0.875
12.437,0.875
12.438,0.875
12.439,0.875
12.44,0.875
12.441,0.875
12.442,0.875
12.443,0.875
12.444,0.875
12.445,0.875
12.446,0.88
12.447,0.88
12.448,0.88
12.449,0.88
12.45,0.88
12.451,0.88
12.452,0.88
12.453,0.88
12.454,0.88
12.455,0.88
12.456,0.88
12.457,0.88
12.458,0.885
12.459,0.885
12.46,0.885
12.461,0.885
12.462,0.885
12.463,0.885
12.464,0.885
12.465,0.885
12.466,0.885
12.467,0.89
12.468,0.89
12.469,0.89
12.47,0.89
12.471,0.89
12.472,0.89
12.473,0.89
12.474,0.89
12.475,0.895
12.476,0.895
12.477,0.895
12.478,0.895
12.479,0.895
12.48,0.895
12.481,0.895
12.482,0.9
12.483,0.9
12.484,0.9
12.485,0.9
12.486,0.9
12.487,0.9
12.488,0.9
12.489,0.905
12.49,0.905
12.491,0.905
12.492,0.905
12.493,0.905
12.494,0.905
12.495,0.91
12.496,0.91
12.497,0.91
12.498,0.91
12.499,0.91
12.5,0.91
12.501,0.91
12.502,0.915
12.503,0.915
12.504,0.915
12.505,0.915
12.506,0.915
12.507,0.92
12.508,0.92
12.509,0.92
12.51,0.92
12.511,0.92
12.512,0.92
12.513,0.925
12.514,0.925
12.515,0.925
12.516,0.925
12.517,0.925
12.518,0.925
12.519,0.93
12.52,0.93
12.521,0.93
12.522,0.93
12.523,0.93
12.524,0.935
12.525,0.935
12.526,0.935
12.527,0.935
12.528,0.935
12.529,0.94
12.53,0.94
12.531,0.94
12.532,0.94
12.533,0.94
12.534,0.94
12.535,0.945
12.536,0.945
12.537,0.945
12.538,0.945
12.539,0.945
12.54,0.95
12.541,0.95
12.542,0.95
12.543,0.95
12.544,0.95
12.545,0.955
12.546,0.955
12.547,0.955
12.548,0.955
12.549,0.955
12.55,0.96
12.551,0.96
12.552,0.96
12.553,0.96
12.554,0.96
12.555,0.965
12.556,0.965
12.557,0.965
12.558,0.965
12.559,0.965
12.56,0.97
12.561,0.97
12.562,0.97
12.563,0.97
12.564,0.97
12.565,0.975
12.566,0.975
12.567,0.975
12.568,0.975
12.569,0.975
12.57,0.98
12.571,0.98
12.572,0.98
12.573,0.98
12.574,0.98
12.575,0.985
12.576,0.985
12.577,0.985
12.578,0.985
12.579,0.99
12.58,0.99
12.581,0.99
12.582,0.99
12.583,0.99
12.584,0.995
12.585,0.995
12.586,0.995
12.587,0.995
12.588,0.995
12.589,1.0
12.59,1.0
12.591,1.0
12.592,1.0
12.593,1.0
12.594,1.005
12.595,1.005
12.596,1.005
12.597,1.005
12.598,1.005
12.599,1.01
12.6,1.01
12.601,1.01
12.602,1.01
12.603,1.015
12.604,1.015
12.605,1.015
12.606,1.015
12.607,1.015
12.608,1.02
12.609,1.02
12.61,1.02
12.611,1.02
12.612,1.02
12.613,1.025
12.614,1.025
12.615,1.025
12.616,1.025
12.617,1.025
12.618,1.03
12.619,1.03
12.62,1.03
12.621,1.03
12.622,1.03
12.623,1.035
12.624,1.035
12.625,1.035
12.626,1.035
12.627,1.04
12.628,1.04
12.629,1.04
12.63,1.04
12.631,1.04
12.632,1.045
12.633,1.045
12.634,1.045
12.635,1.045
12.636,1.045
12.637,1.05
12.638,1.05
12.639,1.05
12.64,1.05
12.641,1.05
12.642,1.055
12.643,1.055
12.644,1.055
12.645,1.055
12.646,1.06
12.647,1.06
12.648,1.06
12.649,1.06
12.65,1.06
12.651,1.065
12.652,1.065
12.653,1.065
12.654,1.065
12.655,1.065
12.656,1.07
12.657,1.07
12.658,1.07
12.659,1.07
12.66,1.07
12.661,1.075
12.662,1.075
12.663,1.075
12.664,1.075
12.665,1.075
12.666,1.08
12.667,1.08
12.668,1.08
12.669,1.08
12.67,1.085
12.671,1.085
12.672,1.085
12.673,1.085
12.674,1.085
12.675,1.09
12.676,1.09
12.677,1.09
12.678,1.09
12.679,1.09
12.68,1.095
12.681,1.095
12.682,1.095
12.683,1.095
12.684,1.095
12.685,1.1
12.686,1.1
12.687,1.1
12.688,1.1
12.689,1.1
12.69,1.105
12.691,1.105
12.692,1.105
12.693,1.105
12.694,1.105
12.695,1.11
12.696,1.11
12.697,1.11
12.698,1.11
12.699,1.11
12.7,1.115
12.701,1.115
12.702,1.115
12.703,1.115
12.704,1.115
12.705,1.12
12.706,1.12
12.707,1.12
12.708,1.12
12.709,1.12
12.71,1.125
12.711,1.125
12.712,1.125
12.713,1.125
12.714,1.13
12.715,1.13
12.716,1.13
12.717,1.13
12.718,1.13
12.719,1.135
12.72,1.135
12.721,1.135
12.722,1.135
12.723,1.135
12.724,1.14
12.725,1.14
12.726,1.14
12.727,1.14
12.728,1.14
12.729,1.145
12.73,1.145
12.731,1.145
12.732,1.145
12.733,1.145
12.734,1.15
12.735,1.15
12.736,1.15
12.737,1.15
12.738,1.15
12.739,1.15
12.74,1.155
12.741,1.155
12.742,1.155
12.743,1.155
12.744,1.155
12.745,1.16
12.746,1.16
12.747,1.16
12.748,1.16
12.749,1.16
12.75,1.165
12.751,1.165
12.752,1.165
12.753,1.165
12.754,1.165
12.755,1.17
12.756,1.17
12.757,1.17
12.758,1.17
12.759,1.17
12.76,1.175
12.761,1.175
12.762,1.175
12.763,1.175
12.764,1.175
12.765,1.18
12.766,1.18
12.767,1.18
12.768,1.18
12.769,1.18
12.77,1.185
12.771,1.185
12.772,1.185
12.773,1.185
12.774,1.185
12.775,1.185
12.776,1.19
12.777,1.19
12.778,1.19
12.779,1.19
12.78,1.19
12.781,1.195
12.782,1.195
12.783,1.195
12.784,1.195
12.785,1.195
12.786,1.2
12.787,1.2
12.788,1.2
12.789,1.2
12.79,1.2
12.791,1.205
12.792,1.205
12.793,1.205
12.794,1.205
12.795,1.205
12.796,1.205
12.797,1.21
12.798,1.21
12.799,1.21
12.8,1.21
12.801,1.21
12.802,1.215
12.803,1.215
12.804,1.215
12.805,1.215
12.806,1.215
12.807,1.22
12.808,1.22
12.809,1.22
12.81,1.22
12.811,1.22
12.812,1.22
12.813,1.225
12.814,1.225
12.815,1.225
12.816,1.225
12.817,1.225
12.818,1.23
12.819,1.23
12.82,1.23
12.821,1.23
12.822,1.23
12.823,1.235
12.824,1.235
12.825,1.235
12.826,1.235
12.827,1.235
12.828,1.235
12.829,1.24
12.83,1.24
12.831,1.24
12.832,1.24
12.833,1.24
12.834,1.245
12.835,1.245
12.836,1.245
12.837,1.245
12.838,1.245
12.839,1.245
12.84,1.25
12.841,1.25
12.842,1.25
12.843,1.25
12.844,1.25
12.845,1.255
12.846,1.255
12.847,1.255
12.848,1.255
12.849,1.255
12.85,1.255
12.851,1.26
12.852,1.26
12.853,1.26
12.854,1.26
12.855,1.26
12.856,1.26
12.857,1.265
12.858,1.265
12.859,1.265
12.86,1.265
12.861,1.265
12.862,1.27
12.863,1.27
12.864,1.27
12.865,1.27
12.866,1.27
12.867,1.27
12.868,1.275
12.869,1.275
12.87,1.275
12.871,1.275
12.872,1.275
12.873,1.275
12.874,1.28
12.875,1.28
12.876,1.28
12.877,1.28
12.878,1.28
12.879,1.285
12.88,1.285
12.881,1.285
12.882,1.285
12.883,1.285
12.884,1.285
12.885,1.29
12.886,1.29
12.887,1.29
12.888,1.29
12.889,1.29
12.89,1.29
12.891,1.295
12.892,1.295
12.893,1.295
12.894,1.295
12.895,1.295
12.896,1.295
12.897,1.3
12.898,1.3
12.899,1.3
12.9,1.3
12.901,1.3
12.902,1.3
12.903,1.305
12.904,1.305
12.905,1.305
12.906,1.305
12.907,1.305
12.908,1.31
12.909,1.31
12.91,1.31
12.911,1.31
12.912,1.31
12.913,1.31
12.914,1.315
12.915,1.315
12.916,1.315
12.917,1.315
12.918,1.315
12.919,1.315
12.92,1.32
12.921,1.32
12.922,1.32
12.923,1.32
12.924,1.32
12.925,1.32
12.926,1.325
12.927,1.325
12.928,1.325
12.929,1.325
12.93,1.325
12.931,1.325
12.932,1.33
12.933,1.33
12.934,1.33
12.935,1.33
12.936,1.33
12.937,1.33
12.938,1.335
12.939,1.335
12.94,1.335
12.941,1.335
12.942,1.335
12.943,1.335
12.944,1.335
12.945,1.34
12.946,1.34
12.947,1.34
12.948,1.34
12.949,1.34
12.95,1.34
12.951,1.345
12.952,1.345
12.953,1.345
12.954,1.345
12.955,1.345
12.956,1.345
12.957,1.35
12.958,1.35
12.959,1.35
12.96,1.35
12.961,1.35
12.962,1.35
12.963,1.355
12.964,1.355
12.965,1.355
12.966,1.355
12.967,1.355
12.968,1.355
12.969,1.36
12.97,1.36
12.971,1.36
12.972,1.36
12.973,1.36
12.974,1.36
12.975,1.365
12.976,1.365
12.977,1.365
12.978,1.365
12.979,1.365
12.98,1.365
12.981,1.365
12.982,1.37
12.983,1.37
12.984,1.37
12.985,1.37
12.986,1.37
12.987,1.37
12.988,1.375
12.989,1.375
12.99,1.375
12.991,1.375
12.992,1.375
12.993,1.375
12.994,1.375
12.995,1.38
12.996,1.38
12.997,1.38
12.998,1.38
12.999,1.38
13.0,1.38
13.001,1.385
13.002,1.385
13.003,1.385
13.004,1.385
13.005,1.385
13.006,1.385
13.007,1.39
13.008,1.39
13.009,1.39
13.01,1.39
13.011,1.39
13.012,1.39
13.013,1.39
13.014,1.395
13.015,1.395
13.016,1.395
13.017,1.395
13.018,1.395
13.019,1.395
13.02,1.4
13.021,1.4
13.022,1.4
13.023,1.4
13.024,1.4
13.025,1.4
13.026,1.4
13.027,1.405
13.028,1.405
13.029,1.405
13.03,1.405
13.031,1.405
13.032,1.405
13.033,1.405
13.034,1.41
13.035,1.41
13.036,1.41
13.037,1.41
13.038,1.41
13.039,1.41
13.04,1.415
13.041,1.415
13.042,1.415
13.043,1.415
13.044,1.415
13.045,1.415
13.046,1.415
13.047,1.42
13.048,1.42
13.049,1.42
13.05,1.42
13.051,1.42
13.052,1.42
13.053,1.42
13.054,1.425
13.055,1.425
13.056,1.425
13.057,1.425
13.058,1.425
13.059,1.425
13.06,1.425
13.061,1.43
13.062,1.43
13.063,1.43
13.064,1.43
13.065,1.43
13.066,1.43
13.067,1.435
13.068,1.435
13.069,1.435
13.07,1.435
13.071,1.435
13.072,1.435
13.073,1.435
13.074,1.44
13.075,1.44
13.076,1.44
13.077,1.44
13.078,1.44
13.079,1.44
13.08,1.44
13.081,1.445
13.082,1.445
13.083,1.445
13.084,1.445
13.085,1.445
13.086,1.445
13.087,1.445
13.088,1.45
13.089,1.45
13.09,1.45
13.091,1.45
13.092,1.45
13.093,1.45
13.094,1.45
13.095,1.455
13.096,1.455
13.097,1.455
13.098,1.455
13.099,1.455
13.1,1.455
13.101,1.455
13.102,1.46
13.103,1.46
13.104,1.46
13.105,1.46
13.106,1.46
13.107,1.46
13.108,1.46
13.109,1.465
13.11,1.465
13.111,1.465
13.112,1.465
13.113,1.465
13.114,1.465
13.115,1.465
13.116,1.47
13.117,1.47
13.118,1.47
13.119,1.47
13.12,1.47
13.121,1.47
13.122,1.47
13.123,1.47
13.124,1.475
13.125,1.475
13.126,1.475
13.127,1.475
13.128,1.475
13.129,1.475
13.13,1.475
13.131,1.48
13.132,1.48
13.133,1.48
13.134,1.48
13.135,1.48
13.136,1.48
13.137,1.48
13.138,1.485
13.139,1.485
13.14,1.485
13.141,1.485
13.142,1.485
13.143,1.485
13.144,1.485
13.145,1.49
13.146,1.49
13.147,1.49
13.148,1.49
13.149,1.49
13.15,1.49


==> data/fig3-trans-psi-contour-2.csv <==
wavelength,thickness
13.15,0.81
13.149,0.815
13.148,0.815
13.147,0.815
13.146,0.815
13.145,0.815
13.144,0.815
13.143,0.815
13.142,0.815
13.141,0.815
13.14,0.815
13.139,0.815
13.138,0.815
13.137,0.815
13.136,0.815
13.135,0.815
13.134,0.815
13.133,0.815
13.132,0.815
13.131,0.815
13.13,0.815
13.129,0.82
13.128,0.82
13.127,0.82
13.126,0.82
13.125,0.82
13.124,0.82
13.123,0.82
13.122,0.82
13.121,0.82
13.12,0.82
13.119,0.82
13.118,0.82
13.117,0.82
13.116,0.82
13.115,0.82
13.114,0.82
13.113,0.82
13.112,0.82
13.111,0.82
13.11,0.82
13.109,0.825
13.108,0.825
13.107,0.825
13.106,0.825
13.105,0.825
13.104,0.825
13.103,0.825
13.102,0.825
13.101,0.825
13.1,0.825
13.099,0.825
13.098,0.825
13.097,0.825
13.096,0.825
13.095,0.825
13.094,0.825
13.093,0.825
13.092,0.825
13.091,0.825
13.09,0.825
13.089,0.825
13.088,0.83
13.087,0.83
13.086,0.83
13.085,0.83
13.084,0.83
13.083,0.83
13.082,0.83
13.081,0.83
13.08,0.83
13.079,0.83
13.078,0.83
13.077,0.83
13.076,0.83
13.075,0.83
13.074,0.83
13.073,0.83
13.072,0.83
13.071,0.83
13.07,0.83
13.069,0.83
13.068,0.83
13.067,0.835
13.066,0.835
13.065,0.835
13.064,0.835
13.063,0.835
13.062,0.835
13.061,0.835
13.06,0.835
13.059,0.835
13.058,0.835
13.057,0.835
13.056,0.835
13.055,0.835
13.054,0.835
13.053,0.835
13.052,0.835
13.051,0.835
13.05,0.835
13.049,0.835
13.048,0.835
13.047,0.835
13.046,0.84
13.045,0.84
13.044,0.84
13.043,0.84
13.042,0.84
13.041,0.84
13.04,0.84
13.039,0.84
13.038,0.84
13.037,0.84
13.036,0.84
13.035,0.84
13.034,0.84
13.033,0.84
13.032,0.84
13.031,0.84
13.03,0.84
13.029,0.84
13.028,0.84
13.027,0.84
13.026,0.84
13.025,0.84
13.024,0.845
13.023,0.845
13.022,0.845
13.021,0.845
13.02,0.845
13.019,0.845
13.018,0.845
13.017,0.845
13.016,0.845
13.015,0.845
13.014,0.845
13.013,0.845
13.012,0.845
13.011,0.845
13.01,0.845
13.009,0.845
13.008,0.845
13.007,0.845
13.006,0.845
13.005,0.845
13.004,0.845
13.003,0.845
13.002,0.845
13.001,0.85
13.0,0.85
12.999,0.85
12.998,0.85
12.997,0.85
12.996,0.85
12.995,0.85
12.994,0.85
12.993,0.85
12.992,0.85
12.991,0.85
12.99,0.85
12.989,0.85
12.988,0.85
12.987,0.85
12.986,0.85
12.985,0.85
12.984,0.85
12.983,0.85
12.982,0.85
12.981,0.85
12.98,0.85
12.979,0.85
12.978,0.855
12.977,0.855
12.976,0.855
12.975,0.855
12.974,0.855
12.973,0.855
12.972,0.855
12.971,0.855
12.97,0.855
12.969,0.855
12.968,0.855
12.967,0.855
12.966,0.855
12.965,0.855
12.964,0.855
12.963,0.855
12.962,0.855
12.961,0.855
12.96,0.855
12.959,0.855
12.958,0.855
12.957,0.855
12.956,0.855
12.955,0.855
12.954,0.86
12.953,0.86
12.952,0.86
12.951,0.86
12.95,0.86
12.949,0.86
12.948,0.86
12.947,0.86
12.946,0.86
12.945,0.86
12.944,0.86
12.943,0.86
12.942,0.86
12.941,0.86
12.94,0.86
12.939,0.86
12.938,0.86
12.937,0.86
12.936,0.86
12.935,0.86
12.934,0.86
12.933,0.86
12.932,0.86
12.931,0.86
12.93,0.865
12.929,0.865
12.928,0.865
12.927,0.865
12.926,0.865
12.925,0.865
12.924,0.865
12.923,0.865
12.922,0.865
12.921,0.865
12.92,0.865
12.919,0.865
12.918,0.865
12.917,0.865
12.916,0.865
12.915,0.865
12.914,0.865
12.913,0.865
12.912,0.865
12.911,0.865
12.91,0.865
12.909,0.865
12.908,0.865
12.907,0.865
12.906,0.865
12.905,0.87
12.904,0.87
12.903,0.87
12.902,0.87
12.901,0.87
12.9,0.87
12.899,0.87
12.898,0.87
12.897,0.87
12.896,0.87
12.895,0.87
12.894,0.87
12.893,0.87
12.892,0.87
12.891,0.87
12.89,0.87
12.889,0.87
12.888,0.87
12.887,0.87
12.886,0.87
12.885,0.87
12.884,0.87
12.883,0.87
12.882,0.87
12.881,0.87
12.88,0.875
12.879,0.875
12.878,0.875
12.877,0.875
12.876,0.875
12.875,0.875
12.874,0.875
12.873,0.875
12.872,0.875
12.871,0.875
12.87,0.875
12.869,0.875
12.868,0.875
12.867,0.875
12.866,0.875
12.865,0.875
12.864,0.875
12.863,0.875
12.862,0.875
12.861,0.875
12.86,0.875
12.859,0.875
12.858,0.875
12.857,0.88
12.856,0.88
12.855,0.88
12.854,0.88
12.853,0.88
12.852,0.88
12.851,0.88
12.85,0.88
12.849,0.88
12.848,0.88
12.847,0.88
12.846,0.88
12.845,0.88
12.844,0.88
12.843,0.88
12.842,0.88
12.841,0.88
12.84,0.88
12.839,0.88
12.838,0.88
12.837,0.88
12.836,0.88
12.835,0.885
12.834,0.885
12.833,0.885
12.832,0.885
12.831,0.885
12.83,0.885
12.829,0.885
12.828,0.885
12.827,0.885
12.826,0.885
12.825,0.885
12.824,0.885
12.823,0.885
12.822,0.885
12.821,0.885
12.82,0.885
12.819,0.885
12.818,0.885
12.817,0.885
12.816,0.885
12.815,0.89
12.814,0.89
12.813,0.89
12.812,0.89
12.811,0.89
12.81,0.89
12.809,0.89
12.808,0.89
12.807,0.89
12.806,0.89
12.805,0.89
12.804,0.89
12.803,0.89
12.802,0.89
12.801,0.89
12.8,0.89
12.799,0.89
12.798,0.895
12.797,0.895
12.796,0.895
12.795,0.895
12.794,0.895
12.793,0.895
12.792,0.895
12.791,0.895
12.79,0.895
12.789,0.895
12.788,0.895
12.787,0.895
12.786,0.895
12.785,0.895
12.784,0.9
12.783,0.9
12.782,0.9
12.781,0.9
12.78,0.9
12.779,0.9
12.778,0.9
12.777,0.9
12.776,0.9
12.775,0.9
12.774,0.9
12.773,0.9
12.772,0.9
12.771,0.905
12.77,0.905
12.769,0.905
12.768,0.905
12.767,0.905
12.766,0.905
12.765,0.905
12.764,0.905
12.763,0.905
12.762,0.905
12.761,0.91
12.76,0.91
12.759,0.91
12.758,0.91
12.757,0.91
12.756,0.91
12.755,0.91
12.754,0.91
12.753,0.91
12.752,0.91
12.751,0.915
12.75,0.915
12.749,0.915
12.748,0.915
12.747,0.915
12.746,0.915
12.745,0.915
12.744,0.92
12.743,0.92
12.742,0.92
12.741,0.92
12.74,0.92
12.739,0.92
12.738,0.92
12.737,0.925
12.736,0.925
12.735,0.925
12.734,0.925
12.733,0.925
12.732,0.925
12.731,0.93
12.73,0.93
12.729,0.93
12.728,0.93
12.727,0.93
12.726,0.935
12.725,0.935
12.724,0.935
12.723,0.935
12.722,0.94
12.721,0.94
12.72,0.94
12.719,0.94
12.718,0.945
12.717,0.945
12.716,0.945
12.715,0.945
12.714,0.95
12.713,0.95
12.712,0.95
12.711,0.955
12.71,0.955
12.709,0.955
12.708,0.96
12.707,0.96
12.706,0.965
12.705,0.965
12.704,0.97
12.703,0.97
12.702,0.975
12.701,0.975
12.7,0.98
12.699,0.985
12.698,0.99
12.697,0.995
12.696,1.0
12.695,1.005
12.694,1.01
12.693,1.02
12.692,1.04
12.692,1.055
12.693,1.08
12.694,1.09
12.695,1.105
12.696,1.115
12.697,1.12
12.698,1.13
12.699,1.14
12.7,1.145
12.701,1.155
12.702,1.16
12.703,1.17
12.704,1.175
12.705,1.18
12.706,1.19
12.707,1.195
12.708,1.2
12.709,1.205
12.71,1.215
12.711,1.22
12.712,1.225
12.713,1.23
12.714,1.235
12.715,1.24
12.716,1.25
12.717,1.255
12.718,1.26
12.719,1.265
12.72,1.27
12.721,1.275
12.722,1.28
12.723,1.29
12.724,1.295
12.725,1.3
12.726,1.305
12.727,1.31
12.728,1.315
12.729,1.32
12.73,1.325
12.731,1.335
12.732,1.34
12.733,1.345
12.734,1.35
12.735,1.355
12.736,1.36
12.737,1.365
12.738,1.37
12.739,1.38
12.74,1.385
12.741,1.39
12.742,1.395
12.743,1.4
12.744,1.405
12.745,1.41
12.746,1.42
12.747,1.425
12.748,1.43
12.749,1.435
12.75,1.44
12.751,1.445
12.752,1.455
12.753,1.46
12.754,1.465
12.755,1.47
12.756,1.475
12.757,1.485
12.758,1.49
12.759,1.495
12.76,1.5
12.761,1.51
12.762,1.515
12.763,1.52
12.764,1.525
12.765,1.535
12.766,1.54
12.767,1.545
12.768,1.555
12.769,1.56
12.77,1.565
12.771,1.575
12.772,1.58
12.773,1.59
12.774,1.595
12.775,1.6
12.776,1.61
12.777,1.615
12.778,1.625
12.779,1.63
12.78,1.64
12.781,1.645
12.782,1.655
12.783,1.665
12.784,1.67
12.785,1.68
12.786,1.685
12.787,1.695
12.788,1.705
12.789,1.71
12.79,1.72
12.791,1.73
12.792,1.74
12.793,1.75
12.794,1.755
12.795,1.765
12.796,1.775
12.797,1.785
12.798,1.795
12.799,1.805
12.8,1.815
12.801,1.825
12.802,1.835
12.803,1.84
12.804,1.84
12.805,1.835
12.806,1.835
12.807,1.835
12.808,1.835
12.809,1.835
12.81,1.835
12.811,1.835
12.812,1.835
12.813,1.83
12.814,1.83
12.815,1.83
12.816,1.83
12.817,1.83
12.818,1.83
12.819,1.83
12.82,1.83
12.821,1.825
12.822,1.825
12.823,1.825
12.824,1.825
12.825,1.825
12.826,1.825
12.827,1.825
12.828,1.82
12.829,1.82
12.83,1.82
12.831,1.82
12.832,1.82
12.833,1.82
12.834,1.82
12.835,1.82
12.836,1.815
12.837,1.815
12.838,1.815
12.839,1.815
12.84,1.815
12.841,1.815
12.842,1.815
12.843,1.81
12.844,1.81
12.845,1.81
12.846,1.81
12.847,1.81
12.848,1.81
12.849,1.81
12.85,1.805
12.851,1.805
12.852,1.805
12.853,1.805
12.854,1.805
12.855,1.805
12.856,1.805
12.857,1.8
12.858,1.8
12.859,1.8
12.86,1.8
12.861,1.8
12.862,1.8
12.863,1.8
12.864,1.795
12.865,1.795
12.866,1.795
12.867,1.795
12.868,1.795
12.869,1.795
12.87,1.79
12.871,1.79
12.872,1.79
12.873,1.79
12.874,1.79
12.875,1.79
12.876,1.785
12.877,1.785
12.878,1.785
12.879,1.785
12.88,1.785
12.881,1.785
12.882,1.78
12.883,1.78
12.884,1.78
12.885,1.78
12.886,1.78
12.887,1.78
12.888,1.775
12.889,1.775
12.89,1.775
12.891,1.775
12.892,1.775
12.893,1.775
12.894,1.77
12.895,1.77
12.896,1.77
12.897,1.77
12.898,1.77
12.899,1.765
12.9,1.765
12.901,1.765
12.902,1.765
12.903,1.765
12.904,1.76
12.905,1.76
12.906,1.76
12.907,1.76
12.908,1.76
12.909,1.76
12.91,1.755
12.911,1.755
12.912,1.755
12.913,1.755
12.914,1.755
12.915,1.75
12.916,1.75
12.917,1.75
12.918,1.75
12.919,1.745
12.92,1.745
12.921,1.745
12.922,1.745
12.923,1.745
12.924,1.74
12.925,1.74
12.926,1.74
12.927,1.74
12.928,1.74
12.929,1.735
12.93,1.735
12.931,1.735
12.932,1.735
12.933,1.73
12.934,1.73
12.935,1.73
12.936,1.73
12.937,1.73
12.938,1.725
12.939,1.725
12.94,1.725
12.941,1.725
12.942,1.72
12.943,1.72
12.944,1.72
12.945,1.72
12.946,1.715
12.947,1.715
12.948,1.715
12.949,1.715
12.95,1.71
12.951,1.71
12.952,1.71
12.953,1.71
12.954,1.705
12.955,1.705
12.956,1.705
12.957,1.705
12.958,1.7
12.959,1.7
12.96,1.7
12.961,1.7
12.962,1.695
12.963,1.695
12.964,1.695
12.965,1.69
12.966,1.69
12.967,1.69
12.968,1.69
12.969,1.685
12.97,1.685
12.971,1.685
12.972,1.685
12.973,1.68
12.974,1.68
12.975,1.68
12.976,1.675
12.977,1.675
12.978,1.675
12.979,1.675
12.98,1.67
12.981,1.67
12.982,1.67
12.983,1.665
12.984,1.665
12.985,1.665
12.986,1.66
12.987,1.66
12.988,1.66
12.989,1.66
12.99,1.655
12.991,1.655
12.992,1.655
12.993,1.65
12.994,1.65
12.995,1.65
12.996,1.645
12.997,1.645
12.998,1.645
12.999,1.64
13.0,1.64
13.001,1.64
13.002,1.635
13.003,1.635
13.004,1.635
13.005,1.63
13.006,1.63
13.007,1.63
13.008,1.625
13.009,1.625
13.01,1.625
13.011,1.62
13.012,1.62
13.013,1.62
13.014,1.615
13.015,1.615
13.016,1.61
13.017,1.61
13.018,1.61
13.019,1.605
13.02,1.605
13.021,1.605
13.022,1.6
13.023,1.6
13.024,1.6
13.025,1.595
13.026,1.595
13.027,1.59
13.028,1.59
13.029,1.59
13.03,1.585
13.031,1.585
13.032,1.58
13.033,1.58
13.034,1.58
13.035,1.575
13.036,1.575
13.037,1.57
13.038,1.57
13.039,1.57
13.04,1.565
13.041,1.565
13.042,1.56
13.043,1.56
13.044,1.56
13.045,1.555
13.046,1.555
13.047,1.55
13.048,1.55
13.049,1.55
13.05,1.545
13.051,1.545
13.052,1.54
13.053,1.54
13.054,1.535
13.055,1.535
13.056,1.535
13.057,1.53
13.058,1.53
13.059,1.525
13.06,1.525
13.061,1.52
13.062,1.52
13.063,1.515
13.064,1.515
13.065,1.515
13.066,1.51
13.067,1.51
13.068,1.505
13.069,1.505
13.07,1.5
13.071,1.5
13.072,1.495
13.073,1.495
13.074,1.49
13.075,1.49
13.076,1.485
13.077,1.485
13.078,1.48
13.079,1.48
13.08,1.475
13.081,1.475
13.082,1.47
13.083,1.47
13.084,1.47
13.085,1.465
13.086,1.465
13.087,1.46
13.088,1.46
13.089,1.455
13.09,1.455
13.091,1.45
13.092,1.45
13.093,1.445
13.094,1.445
13.095,1.44
13.096,1.435
13.097,1.435
13.098,1.43
13.099,1.43
13.1,1.425
13.101,1.425
13.102,1.42
13.103,1.42
13.104,1.415
13.105,1.415
13.106,1.41
13.107,1.41
13.108,1.405
13.109,1.405
13.11,1.4
13.111,1.4
13.112,1.395
13.113,1.395
13.114,1.39
13.115,1.39
13.116,1.385
13.117,1.38
13.118,1.38
13.119,1.375
13.12,1.375
13.121,1.37
13.122,1.37
13.123,1.365
13.124,1.365
13.125,1.36
13.126,1.36
13.127,1.355
13.128,1.35
13.129,1.35
13.13,1.345
13.131,1.345
13.132,1.34
13.133,1.34
13.134,1.335
13.135,1.335
13.136,1.33
13.137,1.325
13.138,1.325
13.139,1.32
13.14,1.32
13.141,1.315
13.142,1.315
13.143,1.31
13.144,1.305
13.145,1.305
13.146,1.3
13.147,1.3
13.148,1.295
13.149,1.295
13.15,1.29


==> data/fig3-trans-psi-contour.csv <==
wavelength,thickness
13.15,0.83
13.149,0.83
13.148,0.83
13.147,0.83
13.146,0.83
13.145,0.83
13.144,0.83
13.143,0.83
13.142,0.83
13.141,0.83
13.14,0.83
13.139,0.835
13.138,0.835
13.137,0.835
13.136,0.835
13.135,0.835
13.134,0.835
13.133,0.835
13.132,0.835
13.131,0.835
13.13,0.835
13.129,0.835
13.128,0.835
13.127,0.84
13.126,0.84
13.125,0.84
13.124,0.84
13.123,0.84
13.122,0.84
13.121,0.84
13.12,0.84
13.119,0.84
13.118,0.84
13.117,0.84
13.116,0.845
13.115,0.845
13.114,0.845
13.113,0.845
13.112,0.845
13.111,0.845
13.11,0.845
13.109,0.845
13.108,0.845
13.107,0.845
13.106,0.845
13.105,0.845
13.104,0.85
13.103,0.85
13.102,0.85
13.101,0.85
13.1,0.85
13.099,0.85
13.098,0.85
13.097,0.85
13.096,0.85
13.095,0.85
13.094,0.85
13.093,0.855
13.092,0.855
13.091,0.855
13.09,0.855
13.089,0.855
13.088,0.855
13.087,0.855
13.086,0.855
13.085,0.855
13.084,0.855
13.083,0.855
13.082,0.855
13.081,0.86
13.08,0.86
13.079,0.86
13.078,0.86
13.077,0.86
13.076,0.86
13.075,0.86
13.074,0.86
13.073,0.86
13.072,0.86
13.071,0.86
13.07,0.86
13.069,0.865
13.068,0.865
13.067,0.865
13.066,0.865
13.065,0.865
13.064,0.865
13.063,0.865
13.062,0.865
13.061,0.865
13.06,0.865
13.059,0.865
13.058,0.865
13.057,0.87
13.056,0.87
13.055,0.87
13.054,0.87
13.053,0.87
13.052,0.87
13.051,0.87
13.05,0.87
13.049,0.87
13.048,0.87
13.047,0.87
13.046,0.87
13.045,0.875
13.044,0.875
13.043,0.875
13.042,0.875
13.041,0.875
13.04,0.875
13.039,0.875
13.038,0.875
13.037,0.875
13.036,0.875
13.035,0.875
13.034,0.875
13.033,0.88
13.032,0.88
13.031,0.88
13.03,0.88
13.029,0.88
13.028,0.88
13.027,0.88
13.026,0.88
13.025,0.88
13.024,0.88
13.023,0.88
13.022,0.88
13.021,0.885
13.02,0.885
13.019,0.885
13.018,0.885
13.017,0.885
13.016,0.885
13.015,0.885
13.014,0.885
13.013,0.885
13.012,0.885
13.011,0.885
13.01,0.885
13.009,0.885
13.008,0.89
13.007,0.89
13.006,0.89
13.005,0.89
13.004,0.89
13.003,0.89
13.002,0.89
13.001,0.89
13.0,0.89
12.999,0.89
12.998,0.89
12.997,0.89
12.996,0.895
12.995,0.895
12.994,0.895
12.993,0.895
12.992,0.895
12.991,0.895
12.99,0.895
12.989,0.895
12.988,0.895
12.987,0.895
12.986,0.895
12.985,0.895
12.984,0.9
12.983,0.9
12.982,0.9
12.981,0.9
12.98,0.9
12.979,0.9
12.978,0.9
12.977,0.9
12.976,0.9
12.975,0.9
12.974,0.9
12.973,0.9
12.972,0.9
12.971,0.905
12.97,0.905
12.969,0.905
12.968,0.905
12.967,0.905
12.966,0.905
12.965,0.905
12.964,0.905
12.963,0.905
12.962,0.905
12.961,0.905
12.96,0.905
12.959,0.91
12.958,0.91
12.957,0.91
12.956,0.91
12.955,0.91
12.954,0.91
12.953,0.91
12.952,0.91
12.951,0.91
12.95,0.91
12.949,0.91
12.948,0.91
12.947,0.915
12.946,0.915
12.945,0.915
12.944,0.915
12.943,0.915
12.942,0.915
12.941,0.915
12.94,0.915
12.939,0.915
12.938,0.915
12.937,0.915
12.936,0.915
12.935,0.92
12.934,0.92
12.933,0.92
12.932,0.92
12.931,0.92
12.93,0.92
12.929,0.92
12.928,0.92
12.927,0.92
12.926,0.92
12.925,0.92
12.924,0.92
12.923,0.925
12.922,0.925
12.921,0.925
12.92,0.925
12.919,0.925
12.918,0.925
12.917,0.925
12.916,0.925
12.915,0.925
12.914,0.925
12.913,0.925
12.912,0.925
12.911,0.93
12.91,0.93
12.909,0.93
12.908,0.93
12.907,0.93
12.906,0.93
12.905,0.93
12.904,0.93
12.903,0.93
12.902,0.93
12.901,0.93
12.9,0.935
12.899,0.935
12.898,0.935
12.897,0.935
12.896,0.935
12.895,0.935
12.894,0.935
12.893,0.935
12.892,0.935
12.891,0.935
12.89,0.94
12.889,0.94
12.888,0.94
12.887,0.94
12.886,0.94
12.885,0.94
12.884,0.94
12.883,0.94
12.882,0.94
12.881,0.94
12.88,0.945
12.879,0.945
12.878,0.945
12.877,0.945
12.876,0.945
12.875,0.945
12.874,0.945
12.873,0.945
12.872,0.945
12.871,0.945
12.87,0.95
12.869,0.95
12.868,0.95
12.867,0.95
12.866,0.95
12.865,0.95
12.864,0.95
12.863,0.95
12.862,0.95
12.861,0.955
12.86,0.955
12.859,0.955
12.858,0.955
12.857,0.955
12.856,0.955
12.855,0.955
12.854,0.955
12.853,0.96
12.852,0.96
12.851,0.96
12.85,0.96
12.849,0.96
12.848,0.96
12.847,0.96
12.846,0.96
12.845,0.965
12.844,0.965
12.843,0.965
12.842,0.965
12.841,0.965
12.84,0.965
12.839,0.965
12.838,0.97
12.837,0.97
12.836,0.97
12.835,0.97
12.834,0.97
12.833,0.97
12.832,0.975
12.831,0.975
12.83,0.975
12.829,0.975
12.828,0.975
12.827,0.975
12.826,0.975
12.825,0.98
12.824,0.98
12.823,0.98
12.822,0.98
12.821,0.98
12.82,0.985
12.819,0.985
12.818,0.985
12.817,0.985
12.816,0.985
12.815,0.99
12.814,0.99
12.813,0.99
12.812,0.99
12.811,0.99
12.81,0.995
12.809,0.995
12.808,0.995
12.807,0.995
12.806,1.0
12.805,1.0
12.804,1.0
12.803,1.0
12.802,1.005
12.801,1.005
12.8,1.005
12.799,1.005
12.798,1.01
12.797,1.01
12.796,1.01
12.795,1.015
12.794,1.015
12.793,1.015
12.792,1.02
12.791,1.02
12.79,1.02
12.789,1.025
12.788,1.025
12.787,1.03
12.786,1.03
12.785,1.035
12.784,1.035
12.783,1.035
12.782,1.04
12.781,1.045
12.78,1.045
12.779,1.05
12.778,1.05
12.777,1.055
12.776,1.06
12.775,1.065
12.774,1.065
12.773,1.07
12.772,1.075
12.771,1.085
12.77,1.09
12.769,1.1
12.768,1.11
12.767,1.135
12.767,1.145
12.768,1.18
12.769,1.195
12.77,1.21
12.771,1.22
12.772,1.235
12.773,1.245
12.774,1.255
12.775,1.265
12.776,1.275
12.777,1.285
12.778,1.29
12.779,1.3
12.78,1.31
12.781,1.32
12.782,1.33
12.783,1.335
12.784,1.345
12.785,1.355
12.786,1.365
12.787,1.375
12.788,1.385
12.789,1.39
12.79,1.4
12.791,1.41
12.792,1.42
12.793,1.43
12.794,1.44
12.795,1.455
12.796,1.465
12.797,1.475
12.798,1.485
12.799,1.5
12.8,1.515
12.801,1.53
12.802,1.545
12.803,1.84
12.804,1.835
12.805,1.835
12.806,1.835
12.807,1.83
12.808,1.83
12.809,1.83
12.81,1.825
12.811,1.825
12.812,1.825
12.813,1.82
12.814,1.82
12.815,1.82
12.816,1.815
12.817,1.815
12.818,1.815
12.819,1.81
12.82,1.81
12.821,1.81
12.822,1.805
12.823,1.805
12.824,1.805
12.825,1.8
12.826,1.8
12.827,1.8
12.828,1.795
12.829,1.795
12.83,1.795
12.831,1.79
12.832,1.79
12.833,1.79
12.834,1.785
12.835,1.785
12.836,1.785
12.837,1.78
12.838,1.78
12.839,1.78
12.84,1.775
12.841,1.775
12.842,1.775
12.843,1.77
12.844,1.77
12.845,1.77
12.846,1.765
12.847,1.765
12.848,1.76
12.849,1.76
12.85,1.76
12.851,1.755
12.852,1.755
12.853,1.75
12.854,1.75
12.855,1.75
12.856,1.745
12.857,1.745
12.858,1.745
12.859,1.74
12.86,1.74
12.861,1.735
12.862,1.735
12.863,1.73
12.864,1.73
12.865,1.73
12.866,1.725
12.867,1.725
12.868,1.72
12.869,1.72
12.87,1.715
12.871,1.715
12.872,1.715
12.873,1.71
12.874,1.71
12.875,1.705
12.876,1.705
12.877,1.7
12.878,1.7
12.879,1.695
12.88,1.695
12.881,1.69
12.882,1.69
12.883,1.685
12.884,1.685
12.885,1.68
12.886,1.68
12.887,1.675
12.888,1.675
12.889,1.67
12.89,1.67
12.891,1.665
12.892,1.665
12.893,1.66
12.894,1.66
12.895,1.655
12.896,1.65
12.897,1.65
12.898,1.645
12.899,1.645
12.9,1.64
12.901,1.635
12.902,1.635
12.903,1.63
12.904,1.63
12.905,1.625
12.906,1.62
12.907,1.62
12.908,1.615
12.909,1.61
12.91,1.61
12.911,1.605
12.912,1.6
12.913,1.595
12.914,1.595
12.915,1.59
12.916,1.585
12.917,1.58
12.918,1.58
12.919,1.575
12.92,1.57
12.921,1.565
12.922,1.56
12.923,1.56
12.924,1.555
12.925,1.55
12.926,1.545
12.927,1.54
12.928,1.535
12.929,1.53
12.93,1.525
12.931,1.52
12.932,1.515
12.933,1.51
12.934,1.505
12.935,1.5
12.936,1.495
12.937,1.49
12.938,1.485
12.939,1.48
12.94,1.475
12.941,1.47
12.942,1.465
12.943,1.46
12.944,1.455
12.945,1.445
12.946,1.44
12.947,1.435
12.948,1.43
12.949,1.425
12.95,1.42
12.951,1.41
12.952,1.405
12.953,1.4
12.954,1.395
12.955,1.385
12.956,1.38
12.957,1.375
12.958,1.37
12.959,1.365
12.96,1.36
12.961,1.35
12.962,1.345
12.963,1.34
12.964,1.335
12.965,1.33
12.966,1.325
12.967,1.32
12.968,1.315
12.969,1.31
12.97,1.305
12.971,1.3
12.972,1.295
12.973,1.29
12.974,1.285
12.975,1.28
12.976,1.275
12.977,1.27
12.978,1.27
12.979,1.265
12.98,1.26
12.981,1.255
12.982,1.25
12.983,1.25
12.984,1.245
12.985,1.24
12.986,1.235
12.987,1.235
12.988,1.23
12.989,1.225
12.99,1.225
12.991,1.22
12.992,1.215
12.993,1.215
12.994,1.21
12.995,1.21
12.996,1.205
12.997,1.2
12.998,1.2
12.999,1.195
13.0,1.195
13.001,1.19
13.002,1.19
13.003,1.185
13.004,1.185
13.005,1.18
13.006,1.18
13.007,1.175
13.008,1.175
13.009,1.17
13.01,1.17
13.011,1.165
13.012,1.165
13.013,1.16
13.014,1.16
13.015,1.155
13.016,1.155
13.017,1.15
13.018,1.15
13.019,1.145
13.02,1.145
13.021,1.145
13.022,1.14
13.023,1.14
13.024,1.135
13.025,1.135
13.026,1.135
13.027,1.13
13.028,1.13
13.029,1.125
13.03,1.125
13.031,1.125
13.032,1.12
13.033,1.12
13.034,1.115
13.035,1.115
13.036,1.115
13.037,1.11
13.038,1.11
13.039,1.11
13.04,1.105
13.041,1.105
13.042,1.1
13.043,1.1
13.044,1.1
13.045,1.095
13.046,1.095
13.047,1.095
13.048,1.09
13.049,1.09
13.05,1.09
13.051,1.085
13.052,1.085
13.053,1.085
13.054,1.08
13.055,1.08
13.056,1.08
13.057,1.075
13.058,1.075
13.059,1.075
13.06,1.07
13.061,1.07
13.062,1.07
13.063,1.065
13.064,1.065
13.065,1.065
13.066,1.06
13.067,1.06
13.068,1.06
13.069,1.055
13.07,1.055
13.071,1.055
13.072,1.055
13.073,1.05
13.074,1.05
13.075,1.05
13.076,1.045
13.077,1.045
13.078,1.045
13.079,1.04
13.08,1.04
13.081,1.04
13.082,1.035
13.083,1.035
13.084,1.035
13.085,1.035
13.086,1.03
13.087,1.03
13.088,1.03
13.089,1.025
13.09,1.025
13.091,1.025
13.092,1.02
13.093,1.02
13.094,1.02
13.095,1.02
13.096,1.015
13.097,1.015
13.098,1.015
13.099,1.01
13.1,1.01
13.101,1.01
13.102,1.005
13.103,1.005
13.104,1.005
13.105,1.005
13.106,1.0
13.107,1.0
13.108,1.0
13.109,0.995
13.11,0.995
13.111,0.995
13.112,0.99
13.113,0.99
13.114,0.99
13.115,0.99
13.116,0.985
13.117,0.985
13.118,0.985
13.119,0.98
13.12,0.98
13.121,0.98
13.122,0.975
13.123,0.975
13.124,0.975
13.125,0.975
13.126,0.97
13.127,0.97
13.128,0.97
13.129,0.965
13.13,0.965
13.131,0.965
13.132,0.96
13.133,0.96
13.134,0.96
13.135,0.96
13.136,0.955
13.137,0.955
13.138,0.955
13.139,0.95
13.14,0.95
13.141,0.95
13.142,0.945
13.143,0.945
13.144,0.945
13.145,0.94
13.146,0.94
13.147,0.94
13.148,0.94
13.149,0.935
13.15,0.935


==> data/fig3-trans-wl-vs-conversion-new.csv <==
wavelength,conversion,conversion_err
12.79602,0.2794704928830424,0.0
12.95261,0.5022563913326117,0.0
13.0338,0.44047682537646704,0.0
12.49444,0.23045101347505786,0.0


==> data/fig3-trans-wl-vs-conversion-ratio.csv <==
wavelength,conversion_ratio,conversion_ratio_err
12.79602,0.353570585490007,0.0
12.95261,0.6697429624801929,0.0
13.0338,0.5801243784667183,0.0
12.49444,0.22374830670308168,0.0


==> data/fig3-trans-wl-vs-conversion.csv <==
wavelength,conversion
12.43243,0.48760819975597525
12.39718,0.3886531247867075
12.89818,0.7851432152911102
12.91915,0.8712159351846857
13.00971,0.6524733983469468
12.50916,0.45635274665762887


==> data/fig4-conversion-fit-old.csv <==
angle_fit,conversion_fit,conversion_fit_err
-9.154114644129404,0.04546596192923885,0.005098181857765819
-9.054114644129404,0.04472643756041131,0.005080940522746915
-8.954114644129405,0.04399392967144719,0.00506375960748628
-8.854114644129403,0.04326847396374759,0.005046641873722374
-8.754114644129404,0.04255010579500025,0.005029590106480368
-8.654114644129404,0.04183886017745624,0.005012607113751699
-8.554114644129404,0.04113477177622356,0.004995695726148687
-8.454114644129405,0.04043787490757754,0.004978858796533344
-8.354114644129403,0.03974820353728839,0.0049620991996194635
-8.254114644129404,0.039065791278965714,0.004945419831547125
-8.154114644129404,0.03839067139242024,0.0049288236094286895
-8.054114644129404,0.037722876782042815,0.004912313470865406
-7.954114644129404,0.03706243999520059,0.0048958923734337256
-7.854114644129404,0.03640939322065085,0.004879563294140431
-7.7541146441294035,0.03576376828697205,0.004863329228845685
-7.654114644129404,0.03512559666101265,0.004847193191653142
-7.554114644129404,0.03449490944635733,0.0048311582142662145
-7.454114644129404,0.0338717373818112,0.004815227345309686
-7.354114644129404,0.03325611083990151,0.004799403649615799
-7.2541146441294035,0.032648059825397396,0.004783690207474015
-7.154114644129404,0.032047613973847464,0.004768090113843657
-7.054114644129404,0.03145480255013542,0.004752606477528672
-6.954114644129404,0.030869654447053724,0.004737242420313767
-6.854114644129404,0.030292198183895398,0.004722001076061238
-6.7541146441294035,0.029722461905064043,0.004706885589767825
-6.654114644129404,0.02916047337870211,0.004691899116580989
-6.554114644129404,0.02860625999533753,0.004677044820774034
-6.454114644129404,0.02805984876654872,0.004662325874679574
-6.354114644129404,0.02752126632364811,0.004647745457580887
-6.2541146441294035,0.02699053891638413,0.004633306754560766
-6.154114644129404,0.026467692411661872,0.004619012955307531
-6.054114644129404,0.025952752292282354,0.004604867252877977
-5.954114644129404,0.025445743655700515,0.004590872842417055
-5.854114644129404,0.02494669121280202,0.004577032919834214
-5.7541146441294035,0.02445561928669888,0.004563350680436387
-5.654114644129404,0.02397255181154397,0.004549829317517712
-5.554114644129404,0.02349751233136453,0.004536472020906183
-5.454114644129404,0.02303052399891464,0.004523281975467502
-5.354114644129404,0.022571609574546802,0.004510262359566534
-5.2541146441294035,0.022120791425102624,0.004497416343486883
-5.154114644129404,0.021678091522822702,0.004484747087809189
-5.054114644129404,0.021243531444275723,0.004472257741748907
-4.954114644129404,0.02081713236930683,0.004459951441454445
-4.854114644129404,0.020398915080005395,0.004447831308266624
-4.7541146441294035,0.01998889995969206,0.004435900446940638
-4.654114644129404,0.019587106991925365,0.004424161943831743
-4.554114644129404,0.0191935557595277,0.0044126188650461
-4.454114644129404,0.01880826544363092,0.004401274254558315
-4.354114644129404,0.01843125482274146,0.0043901311322973565
-4.2541146441294035,0.01806254227182509,0.004379192492202707
-4.154114644129404,0.017702145761411377,0.0043684613002527
-4.054114644129404,0.017350082856717786,0.004357940492467196
-3.9541146441294037,0.01700637071679361,0.004347632972886851
-3.854114644129404,0.016671026093683646,0.004337541611531405
-3.754114644129404,0.016344065331611715,0.004327669242339547
-3.654114644129404,0.0160255043661841,0.004318018661093061
-3.554114644129404,0.01571535872361282,0.004308592623328094
-3.4541146441294037,0.015413643519958954,0.004299393842236512
-3.354114644129404,0.015120373460395867,0.004290424986560466
-3.254114644129404,0.014835562838492519,0.004281688678483386
-3.154114644129404,0.014559225535516813,0.004273187491520748
-3.054114644129404,0.014291375019759047,0.004264923948414087
-2.9541146441294037,0.014032024345875475,0.004256900519031809
-2.854114644129404,0.013781186154252051,0.004249119618280472
-2.754114644129404,0.01353887267038836,0.004241583604030267
-2.654114644129404,0.013305095704301747,0.00423429477505854
-2.554114644129404,0.013079866649951732,0.004227255369015228
-2.4541146441294037,0.012863196484684673,0.004220467560414161
-2.354114644129404,0.012655095768698747,0.0042139334586542
-2.254114644129404,0.012455574644529267,0.004207655106074245
-2.154114644129404,0.012264642836554342,0.004201634476046115
-2.054114644129404,0.01208230965052093,0.004195873471109353
-1.954114644129404,0.01190858397309128,0.004190373921151958
-1.8541146441294039,0.011743474271409822,0.004185137581641039
-1.754114644129404,0.011586988592690483,0.00418016613190734
-1.654114644129404,0.011439134563824473,0.004175461173487526
-1.5541146441294038,0.01129991939100857,0.004171024228528039
-1.454114644129404,0.01116934985939389,0.004166856738254268
-1.3541146441294039,0.0110474323327552,0.004162960061508643
-1.254114644129404,0.01093417275318075,0.0041593354733611716
-1.154114644129404,0.010829576640782658,0.004155984163795774
-1.0541146441294038,0.010733649093427885,0.004152907236475667
-0.9541146441294039,0.010646394786489755,0.004150105707590827
-0.8541146441294039,0.010567817972620085,0.004147580504790445
-0.7541146441294039,0.010497922481541933,0.004145332466203045
-0.6541146441294039,0.010436711719862926,0.00414336233954678
-0.5541146441294039,0.010384188670909232,0.004141670781332172
-0.4541146441294039,0.010340355894580155,0.004140258356159362
-0.3541146441294039,0.010305215527223377,0.004139125536111682
-0.2541146441294039,0.01027876928153083,0.00413827270024714
-0.1541146441294039,0.010261018446455213,0.004137700134189148
-0.0541146441294039,0.01025196388714719,0.0041374080298175585
0.0458853558705961,0.010251606044913205,0.004137396485060838
0.1458853558705961,0.010259944937193986,0.004137665503789905
0.2458853558705961,0.010276980157563684,0.004138214995813945
0.3458853558705961,0.010302710875749695,0.004139044776978165
0.4458853558705961,0.010337135837673112,0.004140154569363291
0.5458853558705961,0.01038025336550986,0.00414154400158622
0.6458853558705961,0.01043206135777246,0.0041432126092010866
0.7458853558705961,0.010492557289412462,0.00414515983519965
0.8458853558705961,0.0105617382119435,0.004147385030609722
0.9458853558705961,0.010639600753585015,0.004149887455190059
1.045885355870596,0.01072614111942657,0.004152666278219915
1.1458853558705961,0.01082135509161283,0.004155720579381228
1.245885355870596,0.010925238029549112,0.004159049349731161
1.345885355870596,0.011037784870127581,0.004162651492762544
1.4458853558705962,0.011158990127974007,0.004166525825549512
1.545885355870596,0.011288847895715114,0.004170671079975493
1.6458853558705961,0.011427351844266511,0.004175085904040472
1.745885355870596,0.011574495223141142,0.004179768863244356
1.845885355870596,0.011730270860778304,0.004184718442043036
1.9458853558705962,0.011894671164893194,0.004189933045373698
2.0458853558705963,0.012067688122846918,0.00419541100024571
2.145885355870596,0.012249313302037042,0.004201150557393432
2.245885355870596,0.012439537850308557,0.004207149892987068
2.345885355870596,0.012638352496385355,0.004213407110397743
2.445885355870596,0.01284574755032207,0.004219920242012794
2.5458853558705963,0.01306171290397636,0.004226687251097355
2.645885355870596,0.013286238031501581,0.004233706033698169
2.745885355870596,0.013519311989859763,0.004240974420585615
2.845885355870596,0.013760923419354998,0.00424849017922994
2.945885355870596,0.014011060544187073,0.0042562510158076486
3.0458853558705963,0.014269711173025418,0.0042642545772340916
3.145885355870596,0.01453686269960329,0.004272498453218284
3.245885355870596,0.014812502103332164,0.004280980178336086
3.345885355870596,0.015096615949936384,0.0042896972341178955
3.445885355870596,0.015389190392107888,0.004298647051147119
3.5458853558705963,0.015690211170181118,0.004307827011165728
3.645885355870596,0.015999663612828043,0.004317234449183361
3.745885355870596,0.01631753263777317,0.0043268666555864735
3.845885355870596,0.01664380275252867,0.004336720878244193
3.945885355870596,0.016978458055149446,0.004346794324607641
4.045885355870596,0.017321482235008182,0.00435708416379959
4.145885355870596,0.017672858573590293,0.004367587528691489
4.2458853558705965,0.01803256994530874,0.0043783015179649975
4.345885355870596,0.018400598818338748,0.004389223198155311
4.445885355870596,0.018776927255472257,0.00440034960567371
4.545885355870596,0.019161536914992165,0.004411677748806905
4.645885355870596,0.019554409051566267,0.0044232046096908785
4.7458853558705965,0.019955524517160886,0.004434927146257118
4.845885355870596,0.02036486376197412,0.004446842294149209
4.945885355870596,0.02078240683538866,0.0044589469686079596
5.045885355870596,0.021208133386944186,0.004471238066323369
5.145885355870596,0.021642022667329192,0.004483712467251851
5.2458853558705965,0.02208405352939226,0.004496367036397316
5.345885355870596,0.022534204429172783,0.004509198625554837
5.445885355870596,0.022992453426951,0.004522204075015734
5.545885355870596,0.02345877818831721,0.004535380215233097
5.645885355870596,0.023933155985260482,0.004548723868446848
5.7458853558705965,0.024415563697276203,0.004562231850267583
5.845885355870596,0.024905977812493065,0.0045759009712185985
5.945885355870596,0.02540437442881898,0.004589728038235527
6.045885355870596,0.025910729255106006,0.004603709856123237
6.145885355870596,0.026425017612334276,0.004617843228969651
6.2458853558705965,0.026947214434814758,0.004632124961516333
6.345885355870596,0.027477294271411087,0.0046465518604857136
6.445885355870596,0.028015231286779838,0.004661120735864968
6.545885355870596,0.02856099926262981,0.004675828402146634
6.645885355870596,0.029114571598999814,0.004690671679526123
6.7458853558705965,0.02967592131555516,0.004705647395056394
6.845885355870596,0.03024502105290259,0.004720752383760072
6.945885355870596,0.030821843073923792,0.004735983489699443
7.045885355870596,0.03140635926512725,0.004751337567004729
7.145885355870596,0.03199854113801842,0.0047668114808611895
7.2458853558705965,0.032598359830488255,0.00478240210845557
7.345885355870596,0.03320578610821995,0.004798106339882553
7.445885355870596,0.03382079036611361,0.004813921079011815
7.545885355870596,0.034443342629729375,0.004829843244316427
7.645885355870596,0.03507341255674823,0.0048458697696633
7.7458853558705965,0.035710969438450785,0.004861997605066443
7.845885355870596,0.03635598220121415,0.004878223717403841
7.945885355870596,0.037008419408026176,0.004894545091098732
8.045885355870595,0.03766824926001786,0.004910958728766156
8.145885355870597,0.038335439598013166,0.004927461651825605
8.245885355870596,0.03900995790409619,0.004944050901080641
8.345885355870596,0.03969177130319638,0.004960723537266384
8.445885355870596,0.04038084656469053,0.004977476641565724
8.545885355870595,0.0410771501040225,0.0049943073160951725
8.645885355870597,0.04178064798434016,0.005011212684361258
8.745885355870596,0.0424913059181493,0.005028189891688326
8.845885355870596,0.04320908926898482,0.005045236105618691
8.945885355870596,0.04393396305309886,0.00506234851628599
9.045885355870595,0.04466589194116577,0.005079524336762657
9.145885355870597,0.04540484026000417,0.005096760803382389
9.245885355870596,0.04615077199431553,0.005114055176038473
9.345885355870596,0.046903650788439444,0.005131404738458851
9.445885355870596,0.04766343994812566,0.00514880679845877
9.545885355870595,0.04843010244232241,0.005166258688171857
9.645885355870597,0.04920360090498134,0.005183757764260455
9.745885355870596,0.0499838976368786,0.005201301408106027
9.845885355870596,0.05077095460745237,0.005218887025980435
9.945885355870596,0.05156473345665625,0.005236512049198864
10.045885355870595,0.05236519549682893,0.005254173934255181
10.145885355870597,0.053172301714579956,0.00527187016294046
10.245885355870596,0.05398601277269082,0.005289598242445406
10.345885355870596,0.05480628901203261,0.005307355705447418
10.445885355870596,0.05563309045349865,0.005325140110182952
10.545885355870595,0.05646637679995307,0.005342949040505887
10.645885355870597,0.057306107438195024,0.005360780105932561
10.745885355870596,0.05815224144093776,0.005378630941674079
10.845885355870596,0.05900473756880382,0.005396499208656571
10.945885355870596,0.0598635542723346,0.005414382593529962
11.045885355870595,0.060728649694015494,0.005432278808665848
11.145885355870597,0.06159998167031623,0.005450185592145071
11.245885355870596,0.062477507733745496,0.0054681007077354935
11.345885355870596,0.06336118511492096,0.005486021944860559
11.445885355870596,0.06425097074465377,0.005503947118559093
11.545885355870595,0.06514682125604762,0.005521874069436892
11.645885355870597,0.06604869298661244,0.0055398006636105356
11.745885355870596,0.0669565419803924,0.0055577247926439045
11.845885355870596,0.06787032399010842,0.005575644373477835
11.945885355870596,0.06878999447931443,0.005593557348353338
12.045885355870595,0.06971550862456825,0.005611461684728801
12.145885355870597,0.07064682131761617,0.005629355375191549
12.245885355870596,0.07158388716759136,0.00564723643736414
12.345885355870596,0.07252666050322638,0.005665102913805792
12.445885355870596,0.07347509537507886,0.005682952871909231
12.545885355870595,0.07442914555777116,0.0057007844037933394
12.645885355870597,0.07538876455224341,0.005718595626191911
12.745885355870596,0.07635390558801958,0.005736384680338779
12.845885355870596,0.07732452162548721,0.0057541497318496825
12.945885355870596,0.07830056535819004,0.0057718889706010685
13.045885355870595,0.0792819892151334,0.00578960061060614
13.145885355870597,0.08026874536310317,0.005807282889888401
13.245885355870596,0.0812607857089968,0.00582493407035292
13.345885355870596,0.08225806190216738,0.005842552437655548
13.445885355870596,0.08326052533678022,0.005860136301070317
13.545885355870595,0.0842681271541817,0.0058776839933552105
13.645885355870597,0.08528081824528086,0.005895193870616521
13.745885355870596,0.08629854925294256,0.005912664312171951
13.845885355870596,0.0873212705743933,0.005930093720412682
13.945885355870596,0.08834893236363872,0.0059474805206645096
14.045885355870595,0.08938148453389301,0.005964823161048278
14.145885355870597,0.09041887676002015,0.005982120112339705
14.245885355870596,0.0914610584809865,0.005999369867828762
14.345885355870596,0.09250797890232537,0.006016570943178757
14.445885355870596,0.09355958699861237,0.006033721876285199
14.545885355870595,0.09461583151595249,0.006050821227134617
14.645885355870597,0.09567666097447804,0.006067867577663404
14.745885355870596,0.09674202367085792,0.006084859531616811
14.845885355870596,0.09781186768081722,0.00610179571440817
14.945885355870596,0.09888614086166828,0.006118674772978457
15.045885355870595,0.09996479085485181,0.006135495375656266
15.145885355870597,0.10104776508848885,0.006152256212018277
15.245885355870596,0.10213501077994319,0.0061689559927502954
15.345885355870596,0.10322647493839365,0.006185593449508914
15.445885355870596,0.10432210436741701,0.006202167334783893
15.545885355870595,0.10542184566758056,0.006218676421761276
15.645885355870597,0.10652564523904484,0.006235119504187332
15.745885355870596,0.10763344928417597,0.006251495396233354
15.845885355870596,0.10874520381016771,0.006267802932361354
15.945885355870596,0.10986085463167283,0.006284040967190713
16.045885355870595,0.1109803473734443,0.006300208375365809
16.145885355870597,0.11210362747298522,0.006316304051424663
16.245885355870595,0.11323064018320823,0.006332326909668635
16.345885355870596,0.114361330575104,0.006348275884033189
16.445885355870598,0.11549564354041779,0.006364149927959752
16.545885355870595,0.11663352379433593,0.0063799480142686955
16.645885355870597,0.11777491587818031,0.0063956691350334684
16.745885355870595,0.11891976416211082,0.00641131230145584
16.845885355870596,0.12006801284783758,0.00642687654374236
16.945885355870598,0.12121960597133925,0.006442360910981937
17.045885355870595,0.12237448740559169,0.0064577644710246485
17.145885355870597,0.12353260086330334,0.006473086310361709
17.245885355870595,0.1246938898996578,0.0064883255340066354
17.345885355870596,0.12585829791506598,0.006503481265377613
17.445885355870598,0.127025768157924,0.00651855264618105
17.545885355870595,0.128196243727379,0.006533538836296312
17.645885355870597,0.12936966757610327,0.006548439013661673
17.745885355870595,0.13054598251307373,0.006563252374161424
17.845885355870596,0.13172513120636004,0.006577978131514169
17.945885355870598,0.1329070561859184,0.006592615517162282
18.045885355870595,0.1340916998463925,0.006607163780162538
18.145885355870597,0.13527900444992186,0.006621622187077886
18.245885355870595,0.13646891212895512,0.0066359900218703515
18.345885355870596,0.13766136488907063,0.006650266585795079
18.445885355870598,0.13885630461180318,0.0066644511972954856
18.545885355870595,0.14005367305747657,0.006678543191899499
18.645885355870597,0.14125341186804188,0.006692541922116888
18.745885355870595,0.14245546256992217,0.006706446757337666
18.845885355870596,0.14365976657686202,0.006720257083731528
18.945885355870598,0.14486626519278312,0.006733972304148329
19.045885355870595,0.1460748996146451,0.00674759183801958
19.145885355870597,0.1472856109353113,0.006761115121260926
19.245885355870595,0.14849834014642008,0.006774541606175614
19.345885355870596,0.14971302814126058,0.0067878707613589035
19.445885355870598,0.1509296157176536,0.00680110207160342
19.545885355870595,0.152148043580837,0.006814235037805419
19.645885355870597,0.15336825234635565,0.006827269176871939
19.745885355870595,0.15459018254295573,0.006840204021628841
19.845885355870596,0.15581377461548362,0.0068530391207296745
19.945885355870598,0.15703896892778765,0.006865774038565382
20.045885355870595,0.1582657057656256,0.006878408355174805
20.145885355870597,0.15949392533957463,0.006890941666155983
20.245885355870595,0.16072356778794547,0.006903373582578181
20.345885355870596,0.16195457317970022,0.006915703730894684
20.445885355870598,0.1631868815173724,0.00692793175285627
20.545885355870595,0.16442043273999224,0.006940057305425405
20.645885355870597,0.1656551667260137,0.0069520800606910705
20.745885355870595,0.16689102329624383,0.006963999705784244
20.845885355870596,0.1681279422167773,0.006975815942793995
20.945885355870598,0.1693658632019308,0.006987528488684166
21.045885355870595,0.17060472591718187,0.006999137075210624
21.145885355870597,0.17184446998210975,0.007010641448839056
21.245885355870595,0.17308503497333755,0.00702204137066327
21.345885355870596,0.17432636042747787,0.007033336616324011
21.445885355870598,0.17556838584407944,0.007044526975928222
21.545885355870595,0.17681105068857533,0.007055612253968762
21.645885355870597,0.17805429439523449,0.007066592269244547
21.745885355870595,0.17929805637011254,0.007077466854781084
21.845885355870596,0.18054227599400538,0.007088235857751357
21.945885355870598,0.18178689262540407,0.007098899139397103
22.045885355870595,0.1830318456034497,0.007109456574950357
22.145885355870597,0.18427707425089065,0.007119908053555344
22.245885355870595,0.18552251787703927,0.007130253478190607
22.345885355870596,0.18676811578073035,0.007140492765591412
22.445885355870598,0.18801380725327937,0.00715062584617236
22.545885355870595,0.1892595315814412,0.0071606526639502125
22.645885355870597,0.19050522805036976,0.00717057317646689
22.745885355870595,0.19175083594657646,0.007180387354712623
22.845885355870596,0.19299629456088974,0.007190095183049234
22.945885355870598,0.19424154319141387,0.0071996966591335336
23.045885355870595,0.19548652114648726,0.007209191793840781
23.145885355870597,0.19673116774764077,0.007218580611188229
23.245885355870595,0.19797542233255525,0.0072278631482586885
23.345885355870596,0.19921922425801739,0.0072370394551241005
23.445885355870598,0.2004625129028761,0.0072461095947691165
23.545885355870595,0.20170522767099688,0.007255073643014638
23.645885355870597,0.20294730799421506,0.007263931688441285
23.745885355870595,0.2041886933352883,0.007272683832312819
23.845885355870596,0.20542932319084606,0.007281330188499421
23.945885355870598,0.2066691370943396,0.007289870883400888
24.045885355870595,0.20790807461898836,0.007298306055869658
24.145885355870597,0.20914607538072516,0.007306635857133666
24.245885355870595,0.21038307904113968,0.007314860450719027
24.345885355870596,0.21161902531041857,0.007322980012372487
24.445885355870598,0.2128538539502842,0.00733099472998365
24.545885355870595,0.21408750477693084,0.0073389048035069505
24.645885355870597,0.21531991766395758,0.007346710444883337
24.745885355870595,0.21655103254529898,0.007354411877961671
24.845885355870596,0.21778078941815276,0.007362009338419796
24.945885355870598,0.21900912834590364,0.007369503073685264
25.045885355870595,0.22023598946104525,0.0073768933428557115
25.145885355870597,0.22146131296809762,0.007384180416618834
25.245885355870595,0.22268503914652185,0.007391364577171976
25.345885355870596,0.2239071083536303,0.007398446118141279
25.445885355870598,0.22512746102749404,0.007405425344500401
25.545885355870595,0.2263460376898453,0.007412302572488759
25.645885355870597,0.22756277894897659,0.007419078129529288
25.745885355870595,0.22877762550263575,0.0074257523541457066
25.845885355870596,0.22999051814091548,0.007432325595879244
25.945885355870598,0.2312013977491399,0.007438798215204831
26.045885355870595,0.232410205310745,0.007445170583446726
26.145885355870597,0.23361688191015562,0.007451443082693558
26.245885355870595,0.23482136873565682,0.007457616105712774
26.345885355870596,0.23602360708225995,0.007463690055864455
26.445885355870598,0.237223538354564,0.007469665347014503
26.545885355870595,0.2384211040696118,0.007475542403447176
26.645885355870597,0.23961624585973962,0.0074813216597769214
26.745885355870595,0.24080890547542294,0.007487003560859557
26.845885355870596,0.24199902478811472,0.007492588561702706
26.945885355870598,0.2431865457930784,0.0074980771273755135
27.045885355870595,0.24437141061221596,0.007503469732917639
27.145885355870597,0.24555356149688715,0.007508766863247439
27.245885355870595,0.24673294083072608,0.007513969013069429
27.345885355870596,0.24790949113244773,0.00751907668678089
27.445885355870598,0.2490831550586502,0.007524090398377708
27.545885355870595,0.2502538754066096,0.007529010671359356
27.645885355870597,0.25142159511706774,0.007533838038633045
27.745885355870595,0.25258625727701334,0.007538573042417005
27.845885355870596,0.2537478051224559,0.0075432162341429005
27.945885355870598,0.2549061820411922,0.00754776817435734
28.045885355870595,0.2560613315755652,0.007552229432622485
28.145885355870597,0.2572131974252164,0.007556600587415748
28.245885355870595,0.2583617234498294,0.007560882226028534
28.345885355870596,0.259506853671866,0.007565074944464049
28.445885355870598,0.2606485322792947,0.007569179347334136
28.545885355870595,0.26178670362831097,0.007573196047755137
28.645885355870597,0.26292131224604864,0.007577125667242759
28.745885355870595,0.2640523028332848,0.0075809688356059494
28.845885355870596,0.26517962026713376,0.0075847261908397415
28.945885355870598,0.26630320960373394,0.007588398379017069
29.045885355870595,0.26742301608092633,0.00759198605417956
29.145885355870597,0.26853898512092306,0.007595489878227265
29.245885355870595,0.2696510623329676,0.007598910520807312
29.345885355870596,0.27075919351598554,0.007602248659201512
29.445885355870598,0.2718633246612262,0.007605504978212864
29.545885355870595,0.2729634019548954,0.007608680170050961
29.645885355870597,0.2740593717807777,0.007611774934216313
29.745885355870595,0.2751511807228501,0.00761478997738353
29.845885355870596,0.276238775567885,0.0076177260132834065
29.945885355870598,0.2773221033080442,0.007620583762583859
30.045885355870595,0.2784011111434617,0.007623363952769727
30.145885355870597,0.27947574648481793,0.007626067318021442
30.245885355870595,0.28054595695590256,0.007628694599092524
30.345885355870596,0.281611690396167,0.007631246543185926
30.445885355870598,0.282672894863267,0.00763372390382922
30.545885355870595,0.28372951863559376,0.007636127440748594
30.645885355870597,0.2847815102147954,0.007638457919741696
30.745885355870595,0.28582881832828655,0.0076407161125492664
30.845885355870596,0.28687139193174716,0.0076429027967256135
30.945885355870598,0.2879091802116108,0.007645018755507887
31.045885355870595,0.2889421325875408,0.007647064777684152
31.145885355870597,0.28997019871489543,0.007649041657460281
31.245885355870595,0.2909933284871822,0.007650950194325647
31.345885355870596,0.2920114720384994,0.007652791192917616
31.445885355870598,0.2930245797459668,0.007654565462884834
31.545885355870595,0.2940326022321439,0.007656273818749338
31.645885355870597,0.2950354903674368,0.007657917079767439
31.745885355870595,0.29603319527249283,0.007659496069789433
31.845885355870596,0.2970256683205823,0.007661011617118102
31.945885355870598,0.29801286113996905,0.007662464554366034
32.045885355870595,0.2989947256162679,0.00766385571831174
32.1458853558706,0.2999712138947893,0.0076651859497545985
32.2458853558706,0.3009422783828723,0.007666456093368613
32.34588535587059,0.30190787175220374,0.007667666997554993
32.445885355870594,0.3028679469411249,0.007668819514293567
32.545885355870595,0.30382245715692574,0.007669914498993033
32.6458853558706,0.3047713558781247,0.007670952810340055
32.7458853558706,0.3057145968567371,0.0076719353101472
32.84588535587059,0.30665213412052816,0.007672862863199762
32.945885355870594,0.30758392197525436,0.007673736337101427
33.045885355870595,0.3085099150068902,0.007674556602118845
33.1458853558706,0.3094300680838416,0.007675324531025078
33.2458853558706,0.310344336359146,0.007676040998941966
33.34588535587059,0.3112526752726573,0.007676706883181403
33.445885355870594,0.3121550405532184,0.007677323063085546
33.545885355870595,0.3130513882208185,0.007677890419865976
33.6458853558706,0.3139416745887369,0.007678409836441817
33.7458853558706,0.31482585626567205,0.007678882197276835
33.84588535587059,0.3157038901578564,0.007679308388215532
33.945885355870594,0.3165757334711568,0.0076796892963182616
34.045885355870595,0.31744134371316,0.007680025809695356
34.1458853558706,0.31830067869524403,0.007680318817340339
34.2458853558706,0.31915369653463443,0.007680569208962186
34.34588535587059,0.32000035565644486,0.007680777874816685
34.445885355870594,0.3208406147957044,0.007680945705536931
34.545885355870595,0.3216744329993679,0.007681073591962939
34.6458853558706,0.3225017696283124,0.0076811624249704434
34.7458853558706,0.323322584359318,0.007681213095298876
34.84588535587059,0.3241368371870325,0.007681226493378569
34.945885355870594,0.32494448842592205,0.0076812035091572
35.045885355870595,0.3257454987122045,0.007681145031925513
35.1458853558706,0.3265398290057685,0.00768105195014234
35.2458853558706,0.32732744059207636,0.007680925151258957
35.34588535587059,0.3281082950840504,0.007680765521542802
35.445885355870594,0.3288823544239444,0.007680573945900596
35.545885355870595,0.3296495808851982,0.007680351307700878
35.6458853558706,0.33040993707427624,0.007680098488596023
35.7458853558706,0.33116338593249073,0.007679816368343738
35.84588535587059,0.3319098907378073,0.007679505824628111
35.945885355870594,0.33264941510663487,0.007679167732880211
36.045885355870595,0.33338192299559904,0.00767880296609831
36.1458853558706,0.33410737870329854,0.007678412394667745
36.2458853558706,0.33482574687204586,0.007677996886180474
36.34588535587059,0.3355369924895899,0.007677557305254346
36.445885355870594,0.3362410808908226,0.007677094513352147
36.545885355870595,0.3369379777594686,0.007676609368600458
36.6458853558706,0.33762764912975773,0.007676102725608362
36.7458853558706,0.3383100613880804,0.007675575435286047
36.84588535587059,0.3389851812746259,0.0076750283446633625
36.945885355870594,0.3396529758850033,0.007674462296708338
37.045885355870595,0.34031341267184556,0.007673878130145775
37.1458853558706,0.34096645944639525,0.007673276679275879
37.2458853558706,0.3416120843800741,0.007672658773793055
37.34588535587059,0.34225025600603354,0.007672025238604862
37.445885355870594,0.34288094322068885,0.0076713768936512005
37.545885355870595,0.34350411528523495,0.007670714553723787
37.6458853558706,0.34411974182714455,0.007670039028285947
37.7458853558706,0.3447277928416488,0.007669351121292801
37.84588535587059,0.34532823869319873,0.007668651631011871
37.945885355870594,0.34592105011691077,0.007667941349844192
38.045885355870595,0.34650619821999246,0.007667221064145958
38.1458853558706,0.34708365448315076,0.007666491554050757
38.2458853558706,0.3476533907619821,0.007665753593292468
38.34588535587059,0.34821537928834406,0.007665007949028861
38.445885355870594,0.3487695926717087,0.007664255381665963
38.545885355870595,0.3493160039004975,0.007663496644683232
38.6458853558706,0.34985458634339806,0.00766273248445963
38.7458853558706,0.350385313750662,0.007661963640100608
38.84588535587059,0.3509081602553843,0.007661190843266099
38.945885355870594,0.3514231003747638,0.007660414817999557
39.045885355870595,0.35193010901134564,0.007659636280558095
39.1458853558706,0.35242916145424413,0.007658855939243818
39.2458853558706,0.3529202333803472,0.007658074494236355
39.34588535587059,0.3534033008555022,0.007657292637426694
39.445885355870594,0.35387834033568166,0.007656511052252364
39.545885355870595,0.35434532866813157,0.007655730413534014
39.6458853558706,0.35480424309249936,0.007654951387313472
39.7458853558706,0.3552550612419435,0.007654174630693322
39.84588535587059,0.35569776114422347,0.00765340079167807
39.945885355870594,0.35613232122277044,0.00765263050901695
40.045885355870595,0.35655872029773933,0.007651864412048451
40.1458853558706,0.3569769375870408,0.0076511031205466085
40.2458853558706,0.3573869527073541,0.0076503472445691
40.34588535587059,0.3577887456751208,0.007649597384307258
40.445885355870594,0.35818229690751846,0.007648854129938006
40.545885355870595,0.35856758722341525,0.007648118061477811
40.6458853558706,0.3589445978443047,0.007647389748638696
40.7458853558706,0.35931331039522113,0.007646669750686367
40.84588535587059,0.3596737069056348,0.007645958616300527
40.945885355870594,0.3600257698103284,0.007645256883437432
41.045885355870595,0.36036948195025253,0.00764456507919473
41.1458853558706,0.3607048265733625,0.007643883719678654
41.2458853558706,0.36103178733543445,0.007643213309873628
41.34588535587059,0.36135034830086205,0.007642554343514326
41.445885355870594,0.3616604939434333,0.007641907302960256
41.545885355870595,0.3619622091470872,0.0076412726590729075
41.6458853558706,0.36225547920665024,0.007640650871095529
41.7458853558706,0.3625402898285537,0.007640042386535575
41.84588535587059,0.36281662713152935,0.007639447641049883
41.945885355870594,0.36308447764728713,0.007638867058332637
42.045885355870595,0.3633438283211707,0.007638301050006144
42.1458853558706,0.3635946665127941,0.0076377500155144955
42.2458853558706,0.3638369799966578,0.007637214342020154
42.34588535587059,0.3640707569627444,0.007636694404303506
42.445885355870594,0.36429598601709445,0.007636190564665434
42.545885355870595,0.3645126561823615,0.007635703172832949
42.6458853558706,0.3647207568983475,0.007635232565867922
42.7458853558706,0.36492027802251686,0.007634779068078962
42.84588535587059,0.36511120983049183,0.007634342990936496
42.945885355870594,0.3652935430165252,0.007633924632991041
43.045885355870595,0.3654672686939549,0.007633524279794772
43.1458853558706,0.36563237839563634,0.007633142203826366
43.2458853558706,0.3657888640743557,0.007632778664419205
43.34588535587059,0.3659367181032217,0.007632433907692917
43.445885355870594,0.36607593327603755,0.0076321081664883425
43.545885355870595,0.3662065028076523,0.00763180166030593
43.6458853558706,0.36632842033429097,0.007631514595247574
43.7458853558706,0.36644167991386545,0.007631247163961964
43.84588535587059,0.36654627602626355,0.007630999545593429
43.945885355870594,0.3666422035736183,0.007630771905734341
44.045885355870595,0.36672945788055644,0.007630564396381058
44.1458853558706,0.36680803469442613,0.0076303771558934655
44.2458853558706,0.3668779301855042,0.007630210308958112
44.34588535587059,0.3669391409471832,0.007630063966554973
44.445885355870594,0.3669916639961369,0.0076299382259278365
44.545885355870595,0.367035496772466,0.007629833170558356
44.6458853558706,0.3670706371398228,0.007629748870143754
44.7458853558706,0.36709708338551533,0.007629685380578197
44.84588535587059,0.367114834220591,0.007629642743937871
44.945885355870594,0.36712388877989893,0.00762962098846972
45.045885355870595,0.36712424662213294,0.007629620128583909
45.1458853558706,0.36711590772985214,0.0076296401648499575
45.2458853558706,0.3670988725094825,0.007629681083996596
45.34588535587059,0.36707314179129646,0.007629742858915311
45.445885355870594,0.36703871682937306,0.0076298254486675925
45.545885355870595,0.3669955993015363,0.00762992879849588
45.6458853558706,0.36694379130927374,0.007630052839838191
45.7458853558706,0.3668832953776337,0.007630197490346442
45.84588535587059,0.36681411445510265,0.00763036265390844
45.945885355870594,0.3667362519134612,0.007630548220673533
46.045885355870595,0.3666497115476196,0.007630754067081919
46.1458853558706,0.36655449757543335,0.007630980055897587
46.2458853558706,0.3664506146374971,0.007631226036244886
46.34588535587059,0.3663380677969186,0.0076314918436486846
46.445885355870594,0.3662168625390722,0.007631777300078134
46.545885355870595,0.36608700477133105,0.007632082213993974
46.6458853558706,0.3659485008227797,0.007632406380399394
46.7458853558706,0.365801357443905,0.007632749580894408
46.84588535587059,0.3656455818062679,0.007633111583733714
46.945885355870594,0.365481181502153,0.00763349214388802
47.045885355870595,0.36530816454419923,0.007633891003108809
47.1458853558706,0.36512653936500916,0.007634307889996498
47.2458853558706,0.3649363148167376,0.007634742520071979
47.34588535587059,0.36473750017066087,0.007635194595851486
47.445885355870594,0.3645301051167241,0.00763566380692477
47.545885355870595,0.36431413976306976,0.007636149830036547
47.6458853558706,0.3640896146355446,0.007636652329171167
47.7458853558706,0.3638565406771864,0.007637170955640464
47.84588535587059,0.3636149292476912,0.0076377053481747744
47.945885355870594,0.3633647921228591,0.00763825513301705
48.045885355870595,0.36310614149402076,0.007638819924020031
48.1458853558706,0.3628389899674429,0.007639399322746453
48.2458853558706,0.362563350563714,0.007639992918572213
48.34588535587059,0.36227923671710976,0.007640600288792473
48.445885355870594,0.3619866622749383,0.007641220998730643
48.545885355870595,0.36168564149686505,0.0076418546018501895
48.6458853558706,0.36137618905421814,0.0076425006398692374
48.7458853558706,0.361058320029273,0.00764315864287789
48.84588535587059,0.36073204991451746,0.007643828129458245
48.945885355870594,0.3603973946118968,0.007644508606807019
49.045885355870595,0.360054370432038,0.007645199570860763
49.1458853558706,0.3597029940934559,0.007645900506423603
49.2458853558706,0.3593432827217375,0.007646610887297425
49.34588535587059,0.35897525384870743,0.007647330176414482
49.445885355870594,0.3585989254115739,0.0076480578259723805
49.545885355870595,0.358214315752054,0.007648793277571317
49.6458853558706,0.35782144361548,0.007649535962353605
49.7458853558706,0.3574203281498853,0.007650285301145345
49.84588535587059,0.35701098890507205,0.007651040704600266
49.945885355870594,0.3565934458316575,0.00765180157334558
50.045885355870595,0.356167719280102,0.0076525672981299035
50.1458853558706,0.355733829999717,0.007653337259973079
50.2458853558706,0.35529179913765396,0.007654110830317927
50.34588535587059,0.35484164823787345,0.007654887371183799
50.445885355870594,0.35438339924009515,0.007655666235321919
50.545885355870595,0.35391707447872894,0.007656446766372437
50.6458853558706,0.35344269668178574,0.007657228299023128
50.7458853558706,0.35296028896977,0.007658010159169675
50.84588535587059,0.35246987485455317,0.00765879166407751
50.945885355870594,0.3519714782382272,0.007659572122545101
51.045885355870595,0.3514651234119401,0.007660350835068654
51.1458853558706,0.3509508350547119,0.007661127094008186
51.2458853558706,0.35042863823223147,0.007661900183754866
51.34588535587059,0.3498985583956351,0.007662669380899605
51.445885355870594,0.34936062138026636,0.00766343395440281
51.545885355870595,0.34881485340441637,0.007664193165765263
51.6458853558706,0.3482612810680464,0.007664946269200041
51.7458853558706,0.347699931351491,0.007665692511805449
51.84588535587059,0.34713083161414365,0.007666431133738878
51.945885355870594,0.3465540095931224,0.007667161368391557
52.045885355870595,0.34596949340191885,0.007667882442564124
52.1458853558706,0.3453773115290278,0.007668593576642963
52.2458853558706,0.34477749283655795,0.007669293984777252
52.34588535587059,0.34417006655882626,0.007669982875056678
52.445885355870594,0.3435550623009326,0.007670659449689737
52.545885355870595,0.3429325100373168,0.007671322905182593
52.6458853558706,0.342302440110298,0.007671972432518421
52.7458853558706,0.3416648832285954,0.007672607217337197
52.84588535587059,0.34101987046583204,0.007673226440115861
52.945885355870594,0.34036743325901997,0.007673829276348838
53.045885355870595,0.3397076034070284,0.007674414896728811
53.1458853558706,0.3390404130690331,0.007674982467327755
53.2458853558706,0.33836589476295,0.007675531149778141
53.34588535587059,0.33768408136384975,0.007676060101454272
53.445885355870594,0.33699500610235567,0.007676568475653708
53.545885355870595,0.3362987025630237,0.007677055421778733
53.6458853558706,0.3355952046827061,0.007677520085517805
53.7458853558706,0.3348845467488969,0.007677961609026962
53.84588535587059,0.33416676339806134,0.007678379131111118
53.945885355870594,0.3334418896139473,0.007678771787405232
54.045885355870595,0.33270996072588044,0.007679138710555265
54.1458853558706,0.3319710124070421,0.007679479030398937
54.2458853558706,0.33122508067273065,0.0076797918741461964
54.34588535587059,0.33047220187860676,0.007680076366559379
54.445885355870594,0.32971241271892054,0.0076803316301330285
54.545885355870595,0.3289457502247237,0.007680556785273316
54.6458853558706,0.3281722517620649,0.00768075095047704
54.7458853558706,0.3273919550301676,0.007680913242510158
54.84588535587059,0.3266048980595938,0.007681042776585826
54.945885355870594,0.32581111921039,0.007681138666541893
55.045885355870595,0.32501065717021727,0.00768120002501784
55.1458853558706,0.32420355095246634,0.0076812259636311105
55.2458853558706,0.3233898398943553,0.007681215593152802
55.34588535587059,0.3225695636550136,0.007681168023682709
55.445885355870594,0.3217427622135477,0.0076810823648236545
55.545885355870595,0.32090947586709306,0.0076809577258551065
55.6458853558706,0.3200697452288512,0.007680793215906043
55.7458853558706,0.3192236112261084,0.007680587944127031
55.84588535587059,0.31837111509824234,0.007680341019861506
55.945885355870594,0.3175122983947117,0.007680051552816215
56.045885355870595,0.3166472029730306,0.007679718653230803
56.1458853558706,0.31577587099673005,0.007679341432046529
56.2458853558706,0.31489834493330066,0.007678919001074061
56.34588535587059,0.31401466755212526,0.007678450473160368
56.445885355870594,0.3131248819223925,0.007677934962354656
56.545885355870595,0.3122290314109985,0.007677371584073325
56.6458853558706,0.31132715968043373,0.007676759455263977
56.7458853558706,0.3104193106866537,0.007676097694568385
56.84588535587059,0.3095055286769377,0.0076753854224844605
56.945885355870594,0.3085858581877318,0.007674621761527191
57.045885355870595,0.3076603440424779,0.007673805836388498
57.1458853558706,0.3067290313494301,0.0076729367740960685
57.2458853558706,0.3057919654994548,0.007672013704171064
57.34588535587059,0.30484919216381984,0.007671035758784768
57.445885355870594,0.30390075729196747,0.007670002072914119
57.545885355870595,0.302946707109275,0.007668911784496106
57.6458853558706,0.3019870881148029,0.007667764034581074
57.7458853558706,0.3010219470790265,0.0076665579674848544
57.84588535587059,0.30005133104155896,0.007665292730939781
57.945885355870594,0.2990752873088562,0.007663967476244519
58.045885355870595,0.29809386345191274,0.007662581358412762
58.1458853558706,0.297107107303943,0.00766113353632074
58.2458853558706,0.2961150669580494,0.007659623172853557
58.34588535587059,0.2951177907648789,0.007658049435050352
58.445885355870594,0.2941153273302661,0.00765641149424827
58.545885355870595,0.2931077255128645,0.007654708526225252
58.6458853558706,0.2920950344217654,0.007652939711341617
58.7458853558706,0.29107730341410354,0.007651104234680464
58.84588535587059,0.29005458209265284,0.007649201286186877
58.945885355870594,0.28902692030340754,0.007647230060805922
59.045885355870595,0.28799436813315316,0.007645189758619446
59.1458853558706,0.286956975907026,0.007643079584981696
59.2458853558706,0.28591479418605964,0.007640898750653715
59.34588535587059,0.28486787376472084,0.007638646471936557
59.445885355870594,0.2838162656684339,0.007636321970803305
59.545885355870595,0.2827600211510937,0.0076339244750298916
59.6458853558706,0.2816991916925682,0.007631453218324737
59.7458853558706,0.2806338289961883,0.007628907440457193
59.84588535587059,0.27956398498622903,0.0076262863873848155
59.945885355870594,0.27848971180537807,0.00762358931137945
60.045885355870595,0.2774110618121943,0.007620815471152146
60.1458853558706,0.2763280875785573,0.007617964131976918
60.2458853558706,0.2752408418871029,0.007615034565813324
60.34588535587059,0.2741493777286525,0.00761202605142791
60.445885355870594,0.27305374829962925,0.007608937874514499
60.545885355870595,0.27195400699946565,0.007605769327813333
60.6458853558706,0.2708502074280015,0.0076025197112291045
60.7458853558706,0.26974240338287025,0.007599188331947842
60.84588535587059,0.2686306488568786,0.007595774504552694
60.945885355870594,0.2675149980353735,0.0075922775511386145
61.045885355870595,0.26639550529360184,0.00758869680142593
61.1458853558706,0.26527222519406096,0.007585031592872847
61.2458853558706,0.2641452124838378,0.007581281270786865
61.34588535587059,0.26301452209194215,0.007577445188435142
61.445885355870594,0.26188020912662846,0.007573522707153798
61.545885355870595,0.2607423288727102,0.0075695131964561655
61.6458853558706,0.259600936788866,0.0075654160341400425
61.7458853558706,0.25845608850493534,0.0075612306063938955
61.84588535587059,0.25730783981920874,0.007556956307902075
61.945885355870594,0.2561562466957071,0.0075525925419490355
62.045885355870595,0.2550013652614545,0.007548138720522584
62.1458853558706,0.253843251803743,0.0075435942644161424
62.2458853558706,0.25268196276738825,0.007538958603330086
62.34588535587059,0.2515175547519801,0.007534231175972124
62.445885355870594,0.2503500845091223,0.00752941143015677
62.545885355870595,0.24917960893966715,0.007524498822903894
62.6458853558706,0.248006185090943,0.00751949282053639
62.7458853558706,0.24682987015397237,0.0075143928987769625
62.84588535587059,0.2456507214606862,0.007509198542844055
62.945885355870594,0.24446879648112801,0.007503909247546915
63.045885355870595,0.24328415282065374,0.00749852451737985
63.1458853558706,0.24209684821712443,0.0074930438666156625
63.2458853558706,0.240906940538091,0.007487466819398275
63.34588535587059,0.23971448777797552,0.007481792909834586
63.445885355870594,0.23851954805524306,0.007476021682085567
63.545885355870595,0.2373221796095696,0.007470152690456587
63.6458853558706,0.23612244079900432,0.0074641854994870385
63.7458853558706,0.23492039009712393,0.007458119684039226
63.84588535587059,0.2337160860901842,0.007451954829386583
63.945885355870594,0.23250958747426315,0.007445690531301183
64.0458853558706,0.23130095305240114,0.007439326396140621
64.14588535587059,0.23009024173173498,0.0074328620409342345
64.2458853558706,0.2288775125206261,0.007426297093468719
64.34588535587059,0.22766282452578573,0.00741963119237313
64.4458853558706,0.22644623694939264,0.007412863987203297
64.5458853558706,0.22522780908620915,0.0074059951385256895
64.64588535587059,0.22400760032069056,0.007399024318000725
64.7458853558706,0.22278567012409028,0.007391951208465549
64.84588535587059,0.2215620780515626,0.007384775504016322
64.9458853558706,0.22033688373925867,0.007377496910090005
65.0458853558706,0.21911014690142064,0.007370115143545685
65.14588535587059,0.21788192732747164,0.007362629932745462
65.2458853558706,0.2166522848791006,0.007355041017634895
65.34588535587059,0.2154212794873461,0.007347348149823054
65.4458853558706,0.214188971149674,0.0073395510926621815
65.5458853558706,0.21295541992705386,0.007331649621326987
65.64588535587059,0.21172068594103255,0.007323643522893615
65.7458853558706,0.21048482937080223,0.007315532596418266
65.84588535587059,0.2092479104502689,0.007307316653015535
65.9458853558706,0.2080099894651155,0.007298995515936465
66.0458853558706,0.20677112674986423,0.00729056902064634
66.14588535587059,0.2055313826849365,0.0072820370149022495
66.2458853558706,0.20429081769370855,0.007273399358830422
66.34588535587059,0.20304949223956834,0.007264655925003396
66.4458853558706,0.201807466822967,0.007255806598516981
66.5458853558706,0.20056480197847093,0.007246851277067104
66.64588535587059,0.19932155827181183,0.007237789871026515
66.7458853558706,0.1980777962969336,0.007228622303521392
66.84588535587059,0.19683357667304077,0.007219348510507865
66.9458853558706,0.19558896004164217,0.007209968440848477
67.0458853558706,0.19434400706359645,0.007200482056388622
67.14588535587059,0.19309877841615555,0.007190889332032962
67.2458853558706,0.19185333479000685,0.007181190255821852
67.34588535587059,0.19060773688631585,0.007171384829007814
67.4458853558706,0.18936204541376697,0.0071614730661320476
67.5458853558706,0.188116321085605,0.0071514549951010396
67.64588535587059,0.18687062461667653,0.007141330657263273
67.7458853558706,0.18562501672046955,0.007131100107486051
67.84588535587059,0.1843795581061564,0.007120763414232507
67.9458853558706,0.18313430947563242,0.007110320659638741
68.0458853558706,0.1818893315205589,0.0070997719395911995
68.14588535587059,0.1806446849194054,0.00708911736380426
68.2458853558706,0.17940043033449093,0.007078357055898063
68.34588535587059,0.17815662840902885,0.007067491153476615
68.4458853558706,0.1769133397641702,0.007056519808206204
68.5458853558706,0.17567062499604938,0.007045443185894103
68.64588535587059,0.17442854467283117,0.007034261466567657
68.7458853558706,0.17318715933175796,0.007022974844553705
68.84588535587059,0.17194652947620026,0.007011583528558424
68.9458853558706,0.17070671557270664,0.007000087741747559
69.0458853558706,0.1694677780480578,0.006988487721827133
69.14588535587059,0.16822977728632096,0.006976783721124595
69.2458853558706,0.1669927736259064,0.006964976006670464
69.34588535587059,0.1657568273566276,0.006953064860280504
69.4458853558706,0.16452199871676212,0.00694105057863842
69.5458853558706,0.16328834789011537,0.006928933473379124
69.64588535587059,0.16205593500308868,0.0069167138711726086
69.7458853558706,0.16082482012174715,0.006904392113808395
69.84588535587059,0.15959506324889353,0.006891968558280658
69.9458853558706,0.15836672432114277,0.0068794435768739825
70.0458853558706,0.15713986320600093,0.006866817557249819
70.14588535587059,0.15591453969894856,0.006854090902533657
70.2458853558706,0.15469081352052425,0.006841264031402896
70.34588535587059,0.1534687443134158,0.006828337378175514
70.4458853558706,0.15224839163955226,0.00681531139289949
70.5458853558706,0.15102981497720092,0.006802186541443027
70.64588535587059,0.14981307371806962,0.0067889633055856205
70.7458853558706,0.14859822716441043,0.006775642183109944
70.84588535587059,0.14738533452613076,0.006762223687894635
70.9458853558706,0.14617445491790643,0.006748708350007941
71.0458853558706,0.1449656473563013,0.006735096715802306
71.14588535587059,0.14375897075689067,0.006721389348009866
71.2458853558706,0.14255448393138925,0.006707586825838914
71.34588535587059,0.14135224558478623,0.006693689745071341
71.4458853558706,0.14015231431248223,0.0066796987181610475
71.5458853558706,0.13895474859743445,0.0066656143743333875
71.64588535587059,0.1377596068073066,0.006651437359685646
71.7458853558706,0.13656694719162316,0.006637168337288548
71.84588535587059,0.13537682787893152,0.006622807987288845
71.9458853558706,0.13418930687396785,0.006608357007012972
72.0458853558706,0.13300444205483036,0.006593816111071812
72.14588535587059,0.1318222911701591,0.006579186031466577
72.2458853558706,0.13064291183631996,0.0065644675176957795
72.34588535587059,0.12946636153459845,0.006549661336863396
72.4458853558706,0.128292697608396,0.006534768273788122
72.5458853558706,0.12712197726043656,0.006519789131113829
72.64588535587059,0.1259542575499785,0.00650472472942117
72.7458853558706,0.12478959539003272,0.006489575907340358
72.84588535587059,0.12362804754459027,0.006474343521665157
72.9458853558706,0.12246967062585414,0.006459028447468003
73.0458853558706,0.12131452109148103,0.006443631578216379
73.14588535587059,0.12016265524182987,0.00642815382589035
73.2458853558706,0.11901412921721681,0.00641259612110129
73.34588535587059,0.1178689989951803,0.006396959413211813
73.4458853558706,0.11672732038775152,0.0063812446704568865
73.5458853558706,0.11558914903873524,0.006365452880066126
73.64588535587059,0.11445454042099748,0.0063495850483872756
73.7458853558706,0.11332354983376126,0.006333642201010825
73.84588535587059,0.11219623239991247,0.006317625382895817
73.9458853558706,0.11107264306331238,0.006301535658496767
74.0458853558706,0.10995283658611987,0.0062853741118917
74.14588535587059,0.10883686754612315,0.00626914184691131
74.2458853558706,0.10772479033407853,0.006252839987269162
74.34588535587059,0.10661665915106071,0.006236469676692981
74.4458853558706,0.10551252800582012,0.006220032079056923
74.5458853558706,0.10441245071215073,0.00620352837851485
74.64588535587059,0.10331648088626842,0.006186959779634576
74.7458853558706,0.10222467194419593,0.00617032750753296
74.84588535587059,0.10113707709916109,0.006153632808011935
74.9458853558706,0.10005374935900209,0.006136876947695296
75.0458853558706,0.09897474152358451,0.006120061214166276
75.14588535587059,0.09790010618222827,0.00610318691610583
75.2458853558706,0.09682989571114359,0.006086255383431531
75.34588535587059,0.0957641622708792,0.006069267967437076
75.4458853558706,0.09470295780377934,0.006052226040932262
75.5458853558706,0.09364633403145248,0.006035130998383396
75.64588535587059,0.09259434245225073,0.006017984256054051
75.7458853558706,0.09154703433875952,0.006000787252146052
75.84588535587059,0.09050446073529894,0.005983541446940625
75.9458853558706,0.08946667245543537,0.005966248322939581
76.0458853558706,0.08843372007950538,0.005948909385006452
76.14588535587059,0.08740565395215076,0.005931526160507447
76.2458853558706,0.08638252417986389,0.005914100199452085
76.34588535587059,0.08536438062854676,0.005896633074633424
76.4458853558706,0.08435127292107947,0.005879126381767669
76.5458853558706,0.08334325043490233,0.005861581739633114
76.64588535587059,0.08234036229960943,0.005844000790208149
76.7458853558706,0.08134265739455326,0.005826385198808243
76.84588535587059,0.08035018434646383,0.005808736654221726
76.9458853558706,0.07936299152707713,0.005791056868844102
77.0458853558706,0.07838112705077827,0.005773347578810814
77.14588535587059,0.07740463877225688,0.005755610544128192
77.2458853558706,0.0764335742841738,0.005737847548802339
77.34588535587059,0.07546798091484247,0.005720060400965817
77.4458853558706,0.07450790572592132,0.005702250933001788
77.5458853558706,0.07355339551012047,0.0056844210016654476
77.64588535587059,0.07260449678892149,0.00566657248820245
77.7458853558706,0.07166125581030909,0.005648707298464022
77.84588535587059,0.0707237185465181,0.005630827363018546
77.9458853558706,0.06979193069179188,0.005612934637259226
78.0458853558706,0.06886593766015597,0.005595031101507607
78.14588535587059,0.06794578458320452,0.005577118761112541
78.2458853558706,0.06703151630790011,0.0055591996465442885
78.34588535587059,0.06612317739438886,0.005541275813483426
78.4458853558706,0.06522081211382785,0.0055233493429041065
78.5458853558706,0.06432446444622766,0.005505422341151358
78.64588535587059,0.06343417807830931,0.005487496940011981
78.7458853558706,0.06254999640137408,0.005469575296778594
78.84588535587059,0.06167196250918983,0.005451659594306458
78.9458853558706,0.060800119195889554,0.005433752041062535
79.0458853558706,0.05993450895388617,0.00541585487116637
79.14588535587059,0.05907517397180208,0.005397970344422309
79.2458853558706,0.05822215613241169,0.00538010074634245
79.34588535587059,0.05737549701060127,0.005362248388159942
79.4458853558706,0.05653523787134182,0.005344415606831945
79.5458853558706,0.0557014196676783,0.005326604765031791
79.64588535587059,0.05487408303873378,0.005308818251129704
79.7458853558706,0.054053268307728164,0.005291058479161484
79.84588535587059,0.05323901548001366,0.005273327888784568
79.9458853558706,0.052431364241124254,0.005255628945220764
80.0458853558706,0.05163035395484178,0.005237964139185071
80.14588535587059,0.05083602366127764,0.0052203359867998645
80.2458853558706,0.050048412074969725,0.005202747029493749
80.34588535587059,0.0492675575829957,0.00518519983388439
80.4458853558706,0.04849349824310175,0.00516769699164457
80.5458853558706,0.047726271781848,0.00515024111935073
80.64588535587059,0.04696591559276997,0.0051328348583132505
80.7458853558706,0.0462124667345554,0.005115480874387625
80.84588535587059,0.04546596192923889,0.005098181857765819
80.9458853558706,0.04472643756041139,0.005080940522746917
81.0458853558706,0.043993929671447225,0.005063759607486281
81.14588535587059,0.043268473963747674,0.005046641873722377
81.2458853558706,0.0425501057950002,0.0050295901064803675
81.34588535587059,0.041838860177456236,0.005012607113751698
81.4458853558706,0.041134771776223586,0.004995695726148687
81.5458853558706,0.04043787490757752,0.004978858796533343
81.64588535587059,0.03974820353728841,0.0049620991996194635
81.7458853558706,0.03906579127896569,0.004945419831547125
81.84588535587059,0.03839067139242028,0.00492882360942869
81.9458853558706,0.03772287678204288,0.004912313470865408
82.0458853558706,0.03706243999520062,0.004895892373433726
82.14588535587059,0.03640939322065091,0.004879563294140432
82.2458853558706,0.03576376828697208,0.004863329228845686
82.34588535587059,0.035125596661012705,0.0048471931916531435
82.4458853558706,0.03449490944635735,0.004831158214266215
82.5458853558706,0.033871737381811186,0.004815227345309686
82.64588535587059,0.03325611083990153,0.004799403649615799
82.7458853558706,0.03264805982539737,0.004783690207474014
82.84588535587059,0.03204761397384747,0.004768090113843657
82.9458853558706,0.03145480255013547,0.004752606477528673
83.0458853558706,0.03086965444705373,0.004737242420313768
83.14588535587059,0.030292198183895447,0.004722001076061239
83.2458853558706,0.029722461905064057,0.004706885589767825
83.34588535587059,0.02916047337870216,0.00469189911658099
83.4458853558706,0.028606259995337606,0.0046770448207740355
83.5458853558706,0.028059848766548698,0.004662325874679573
83.64588535587059,0.02752126632364811,0.004647745457580887
83.7458853558706,0.026990538916384102,0.004633306754560766
83.84588535587059,0.02646769241166188,0.0046190129553075315
83.9458853558706,0.02595275229228239,0.004604867252877978
84.0458853558706,0.025445743655700515,0.004590872842417055
84.14588535587059,0.024946691212802054,0.004577032919834216
84.2458853558706,0.02445561928669888,0.004563350680436387
84.34588535587059,0.023972551811544007,0.004549829317517713
84.4458853558706,0.023497512331364594,0.0045364720209061845
84.5458853558706,0.02303052399891467,0.0045232819754675024
84.64588535587059,0.022571609574546802,0.004510262359566534
84.7458853558706,0.022120791425102593,0.004497416343486882
84.84588535587059,0.021678091522822702,0.004484747087809189
84.9458853558706,0.021243531444275744,0.004472257741748908
85.0458853558706,0.02081713236930683,0.004459951441454445
85.14588535587059,0.020398915080005416,0.004447831308266625
85.2458853558706,0.01998889995969206,0.004435900446940638
85.34588535587059,0.019587106991925382,0.004424161943831743
85.4458853558706,0.019193555759527747,0.004412618865046102
85.5458853558706,0.01880826544363094,0.0044012742545583156
85.64588535587059,0.018431254822741498,0.004390131132297357
85.7458853558706,0.01806254227182506,0.004379192492202706
85.84588535587059,0.017702145761411367,0.004368461300252699
85.9458853558706,0.0173500828567178,0.004357940492467196
86.0458853558706,0.017006370716793603,0.004347632972886851
86.14588535587059,0.01667102609368366,0.004337541611531405
86.2458853558706,0.01634406533161171,0.004327669242339547
86.34588535587059,0.01602550436618411,0.004318018661093062
86.4458853558706,0.015715358723612852,0.004308592623328095
86.5458853558706,0.015413643519958966,0.004299393842236512
86.64588535587059,0.015120373460395894,0.004290424986560467
86.7458853558706,0.014835562838492527,0.004281688678483386
86.84588535587059,0.014559225535516807,0.004273187491520747
86.9458853558706,0.014291375019759054,0.004264923948414087
87.0458853558706,0.014032024345875464,0.004256900519031809
87.14588535587059,0.013781186154252058,0.004249119618280473
87.2458853558706,0.01353887267038835,0.004241583604030267
87.34588535587059,0.013305095704301752,0.00423429477505854
87.4458853558706,0.013079866649951751,0.004227255369015229
87.5458853558706,0.012863196484684676,0.004220467560414161
87.64588535587059,0.012655095768698764,0.004213933458654201
87.7458853558706,0.01245557464452927,0.004207655106074245
87.84588535587059,0.012264642836554356,0.004201634476046116
87.9458853558706,0.012082309650520954,0.004195873471109354
88.0458853558706,0.011908583973091271,0.004190373921151958
88.14588535587059,0.011743474271409825,0.004185137581641039
88.2458853558706,0.011586988592690476,0.00418016613190734
88.34588535587059,0.011439134563824475,0.004175461173487526
88.4458853558706,0.011299919391008578,0.004171024228528039
88.5458853558706,0.01116934985939389,0.004166856738254268
88.64588535587059,0.011047432332755208,0.004162960061508644
88.7458853558706,0.01093417275318075,0.0041593354733611716
88.84588535587059,0.010829576640782665,0.004155984163795774
88.9458853558706,0.010733649093427897,0.004152907236475667
89.0458853558706,0.010646394786489759,0.004150105707590827
89.14588535587059,0.010567817972620085,0.004147580504790445
89.2458853558706,0.01049792248154193,0.004145332466203045
89.34588535587059,0.010436711719862926,0.00414336233954678
89.4458853558706,0.010384188670909233,0.004141670781332172
89.5458853558706,0.010340355894580154,0.004140258356159362
89.64588535587059,0.010305215527223379,0.004139125536111682
89.7458853558706,0.010278769281530828,0.00413827270024714
89.84588535587059,0.010261018446455215,0.004137700134189148
89.9458853558706,0.01025196388714719,0.0041374080298175585
90.0458853558706,0.010251606044913205,0.004137396485060838
90.14588535587059,0.010259944937193984,0.004137665503789905
90.2458853558706,0.010276980157563686,0.004138214995813945
90.34588535587059,0.010302710875749695,0.004139044776978165
90.4458853558706,0.01033713583767311,0.004140154569363291
90.5458853558706,0.010380253365509861,0.00414154400158622
90.64588535587059,0.010432061357772459,0.004143212609201086
90.7458853558706,0.010492557289412462,0.00414515983519965
90.84588535587059,0.010561738211943497,0.004147385030609721
90.9458853558706,0.010639600753585006,0.004149887455190059
91.0458853558706,0.010726141119426567,0.004152666278219915
91.14588535587059,0.01082135509161282,0.004155720579381228
91.2458853558706,0.010925238029549108,0.004159049349731161
91.34588535587059,0.011037784870127585,0.004162651492762544
91.4458853558706,0.011158990127974002,0.004166525825549512
91.5458853558706,0.01128884789571512,0.004170671079975493
91.64588535587059,0.011427351844266506,0.004175085904040472
91.7458853558706,0.011574495223141145,0.004179768863244356
91.84588535587059,0.011730270860778302,0.004184718442043036
91.9458853558706,0.01189467116489318,0.004189933045373697
92.0458853558706,0.012067688122846915,0.00419541100024571
92.14588535587059,0.012249313302037025,0.004201150557393431
92.2458853558706,0.012439537850308553,0.004207149892987068
92.34588535587059,0.012638352496385338,0.004213407110397742
92.4458853558706,0.012845747550322039,0.004219920242012793
92.5458853558706,0.013061712903976373,0.004226687251097356
92.64588535587059,0.013286238031501576,0.004233706033698169
92.7458853558706,0.013519311989859773,0.004240974420585615
92.84588535587059,0.013760923419354993,0.00424849017922994
92.9458853558706,0.014011060544187055,0.0042562510158076486
93.0458853558706,0.014269711173025418,0.0042642545772340916
93.14588535587059,0.014536862699603269,0.004272498453218283
93.2458853558706,0.014812502103332164,0.004280980178336086
93.34588535587059,0.015096615949936363,0.0042896972341178955
93.4458853558706,0.015389190392107847,0.004298647051147118
93.5458853558706,0.0156902111701811,0.004307827011165727
93.64588535587059,0.015999663612828043,0.004317234449183361
93.7458853558706,0.01631753263777319,0.0043268666555864735
93.84588535587059,0.01664380275252867,0.004336720878244193
93.9458853558706,0.01697845805514943,0.00434679432460764
94.0458853558706,0.017321482235008186,0.00435708416379959
94.14588535587059,0.017672858573590272,0.004367587528691488
94.2458853558706,0.01803256994530874,0.0043783015179649975
94.34588535587059,0.018400598818338724,0.004389223198155311
94.4458853558706,0.01877692725547221,0.0044003496056737096
94.5458853558706,0.019161536914992144,0.004411677748806904
94.64588535587059,0.01955440905156622,0.004423204609690877
94.7458853558706,0.019955524517160917,0.004434927146257119
94.84588535587059,0.020364863761974123,0.004446842294149209
94.9458853558706,0.020782406835388643,0.0044589469686079596
95.0458853558706,0.0212081333869442,0.004471238066323369
95.14588535587059,0.021642022667329168,0.00448371246725185
95.2458853558706,0.022084053529392262,0.004496367036397316
95.34588535587059,0.022534204429172762,0.004509198625554836
95.4458853558706,0.022992453426950943,0.0045222040750157325
95.5458853558706,0.023458778188317195,0.004535380215233097
95.64588535587059,0.023933155985260426,0.004548723868446846
95.7458853558706,0.024415563697276176,0.004562231850267583
95.84588535587059,0.024905977812493083,0.0045759009712185985
95.9458853558706,0.025404374428818974,0.004589728038235527
96.0458853558706,0.025910729255106034,0.0046037098561232375
96.14588535587059,0.026425017612334248,0.0046178432289696505
96.2458853558706,0.02694721443481478,0.004632124961516334
96.34588535587059,0.027477294271411074,0.004646551860485713
96.4458853558706,0.028015231286779796,0.0046611207358649666
96.5458853558706,0.028560999262629803,0.004675828402146634
96.64588535587059,0.029114571598999772,0.004690671679526122
96.7458853558706,0.02967592131555514,0.004705647395056393
96.84588535587059,0.03024502105290254,0.004720752383760071
96.9458853558706,0.03082184307392371,0.004735983489699441
97.0458853558706,0.031406359265127276,0.00475133756700473
97.14588535587059,0.03199854113801841,0.004766811480861189
97.2458853558706,0.0325983598304883,0.004782402108455571
97.34588535587059,0.033205786108219934,0.0047981063398825526
97.4458853558706,0.03382079036611356,0.004813921079011814
97.5458853558706,0.03444334262972938,0.004829843244316428
97.64588535587059,0.03507341255674818,0.004845869769663298
97.7458853558706,0.03571096943845079,0.004861997605066444
97.84588535587059,0.036355982201214096,0.0048782237174038404
97.9458853558706,0.03700841940802608,0.004894545091098729
98.0458853558706,0.03766824926001783,0.004910958728766155
98.14588535587059,0.03833543959801315,0.004927461651825605
98.2458853558706,0.039009957904096254,0.004944050901080643
98.34588535587059,0.03969177130319639,0.004960723537266384
98.4458853558706,0.040380846564690466,0.004977476641565722
98.5458853558706,0.0410771501040225,0.0049943073160951725
98.64588535587059,0.04178064798434013,0.005011212684361257
98.7458853558706,0.042491305918149314,0.005028189891688326
98.84588535587059,0.043209089268984785,0.00504523610561869
98.9458853558706,0.043933963053098754,0.005062348516285987
99.0458853558706,0.04466589194116573,0.005079524336762656
99.14588535587059,0.04540484026000409,0.005096760803382387
99.2458853558706,0.046150771994315595,0.005114055176038475
99.34588535587059,0.04690365078843946,0.005131404738458851
99.4458853558706,0.04766343994812561,0.005148806798458769
99.5458853558706,0.04843010244232241,0.005166258688171857
99.64588535587059,0.0492036009049813,0.005183757764260454
99.7458853558706,0.04998389763687863,0.0052013014081060275
99.84588535587059,0.05077095460745234,0.005218887025980433
99.9458853558706,0.05156473345665615,0.0052365120491988625
100.0458853558706,0.052365195496828915,0.005254173934255181
100.14588535587059,0.05317230171457986,0.005271870162940458
100.2458853558706,0.05398601277269081,0.005289598242445405
100.34588535587059,0.05480628901203264,0.005307355705447418
100.4458853558706,0.05563309045349861,0.005325140110182951
100.5458853558706,0.0564663767999531,0.005342949040505888
100.64588535587059,0.05730610743819497,0.0053607801059325595
100.7458853558706,0.0581522414409378,0.0053786309416740796
100.84588535587059,0.0590047375688038,0.005396499208656571
100.9458853558706,0.059863554272334495,0.00541438259352996
101.0458853558706,0.06072864969401549,0.005432278808665848
101.14588535587059,0.06159998167031616,0.00545018559214507
101.2458853558706,0.06247750773374548,0.0054681007077354935
101.34588535587059,0.06336118511492089,0.005486021944860558
101.4458853558706,0.06425097074465363,0.00550394711855909
101.5458853558706,0.06514682125604765,0.005521874069436892
101.64588535587059,0.06604869298661242,0.0055398006636105356
101.7458853558706,0.06695654198039248,0.005557724792643906
101.84588535587059,0.06787032399010841,0.005575644373477835
101.9458853558706,0.06878999447931436,0.005593557348353337
102.0458853558706,0.06971550862456824,0.005611461684728801
102.14588535587059,0.07064682131761608,0.005629355375191547
102.2458853558706,0.07158388716759136,0.00564723643736414
102.34588535587059,0.07252666050322631,0.005665102913805791
102.4458853558706,0.07347509537507872,0.005682952871909229
102.5458853558706,0.07442914555777123,0.005700784403793342
102.64588535587059,0.07538876455224341,0.00571859562619191
102.7458853558706,0.07635390558801965,0.005736384680338781
102.84588535587059,0.07732452162548724,0.005754149731849683
102.9458853558706,0.07830056535818995,0.005771888970601068
103.0458853558706,0.07928198921513341,0.00578960061060614
103.14588535587059,0.0802687453631031,0.0058072828898883995
103.2458853558706,0.08126078570899681,0.005824934070352921
103.34588535587059,0.08225806190216732,0.005842552437655548
103.4458853558706,0.08326052533678008,0.0058601363010703155
103.5458853558706,0.08426812715418165,0.00587768399335521
103.64588535587059,0.08528081824528073,0.005895193870616518
103.7458853558706,0.08629854925294263,0.005912664312171953
103.84588535587059,0.0873212705743933,0.005930093720412682
103.9458853558706,0.08834893236363865,0.005947480520664509
104.0458853558706,0.08938148453389304,0.005964823161048279
104.14588535587059,0.0904188767600201,0.005982120112339704
104.2458853558706,0.09146105848098654,0.005999369867828764
104.34588535587059,0.09250797890232533,0.006016570943178756
104.4458853558706,0.09355958699861225,0.006033721876285197
104.5458853558706,0.09461583151595244,0.006050821227134615
104.64588535587059,0.09567666097447795,0.006067867577663403
104.7458853558706,0.09674202367085788,0.006084859531616811
104.84588535587059,0.09781186768081726,0.00610179571440817
104.9458853558706,0.09888614086166823,0.006118674772978456
105.0458853558706,0.09996479085485181,0.006135495375656265
105.14588535587059,0.10104776508848885,0.006152256212018277
105.2458853558706,0.10213501077994323,0.0061689559927502954
105.34588535587059,0.10322647493839365,0.006185593449508915
105.4458853558706,0.10432210436741689,0.006202167334783891
105.5458853558706,0.10542184566758069,0.006218676421761277
105.64588535587059,0.10652564523904484,0.006235119504187332
105.7458853558706,0.10763344928417597,0.006251495396233354
105.84588535587059,0.10874520381016757,0.006267802932361353
105.9458853558706,0.10986085463167262,0.00628404096719071
106.0458853558706,0.11098034737344434,0.006300208375365809
106.14588535587059,0.11210362747298518,0.006316304051424662
106.2458853558706,0.11323064018320819,0.006332326909668634
106.34588535587059,0.11436133057510382,0.0063482758840331865
106.4458853558706,0.11549564354041754,0.006364149927959748
106.5458853558706,0.11663352379433593,0.0063799480142686955
106.64588535587059,0.1177749158781802,0.006395669135033467
106.7458853558706,0.11891976416211104,0.0064113123014558435
106.84588535587059,0.12006801284783762,0.00642687654374236
106.9458853558706,0.1212196059713392,0.006442360910981937
107.0458853558706,0.12237448740559165,0.006457764471024648
107.14588535587059,0.12353260086330316,0.006473086310361707
107.2458853558706,0.12469388989965789,0.006488325534006636
107.34588535587059,0.12585829791506603,0.006503481265377614
107.4458853558706,0.12702576815792388,0.006518552646181047
107.5458853558706,0.12819624372737887,0.006533538836296309
107.64588535587059,0.12936966757610335,0.006548439013661674
107.7458853558706,0.13054598251307378,0.006563252374161425
107.84588535587059,0.13172513120636,0.006577978131514168
107.9458853558706,0.1329070561859182,0.0065926155171622805
108.0458853558706,0.13409169984639255,0.006607163780162541
108.14588535587059,0.13527900444992189,0.006621622187077887
108.2458853558706,0.13646891212895507,0.006635990021870351
108.34588535587059,0.1376613648890705,0.006650266585795078
108.4458853558706,0.13885630461180298,0.006664451197295484
108.5458853558706,0.14005367305747657,0.006678543191899499
108.64588535587059,0.14125341186804186,0.006692541922116888
108.7458853558706,0.14245546256992236,0.006706446757337669
108.84588535587059,0.14365976657686214,0.006720257083731529
108.9458853558706,0.14486626519278314,0.006733972304148329
109.0458853558706,0.14607489961464504,0.006747591838019579
109.14588535587059,0.14728561093531123,0.006761115121260925
109.2458853558706,0.14849834014642022,0.006774541606175615
109.34588535587059,0.14971302814126064,0.006787870761358904
109.4458853558706,0.15092961571765354,0.00680110207160342
109.5458853558706,0.15214804358083683,0.006814235037805416
109.64588535587059,0.15336825234635545,0.006827269176871937
109.7458853558706,0.1545901825429559,0.006840204021628843
109.84588535587059,0.1558137746154836,0.0068530391207296745
109.9458853558706,0.1570389689277875,0.006865774038565379
110.0458853558706,0.15826570576562568,0.006878408355174807
110.14588535587059,0.15949392533957468,0.006890941666155983
110.2458853558706,0.16072356778794553,0.006903373582578181
110.34588535587059,0.16195457317970008,0.006915703730894682
110.4458853558706,0.16318688151737218,0.006927931752856269
110.5458853558706,0.16442043273999235,0.006940057305425406
110.64588535587059,0.16565516672601363,0.0069520800606910705
110.7458853558706,0.1668910232962438,0.006963999705784243
110.84588535587059,0.16812794221677713,0.006975815942793992
110.9458853558706,0.16936586320193053,0.006987528488684163
111.0458853558706,0.17060472591718193,0.006999137075210624
111.14588535587059,0.1718444699821097,0.007010641448839055
111.2458853558706,0.17308503497333777,0.007022041370663272
111.34588535587059,0.174326360427478,0.007033336616324012
111.4458853558706,0.17556838584407936,0.007044526975928221
111.5458853558706,0.1768110506885753,0.007055612253968761
111.64588535587059,0.17805429439523437,0.007066592269244546
111.7458853558706,0.17929805637011262,0.007077466854781084
111.84588535587059,0.18054227599400544,0.007088235857751358
111.9458853558706,0.181786892625404,0.007098899139397103
112.0458853558706,0.18303184560344962,0.0071094565749503565
112.14588535587059,0.18427707425089077,0.007119908053555345
112.2458853558706,0.18552251787703933,0.007130253478190608
112.34588535587059,0.1867681157807303,0.007140492765591412
112.4458853558706,0.1880138072532792,0.007150625846172359
112.5458853558706,0.18925953158144138,0.007160652663950214
112.64588535587059,0.19050522805036985,0.007170573176466891
112.7458853558706,0.19175083594657646,0.007180387354712624
112.84588535587059,0.19299629456088968,0.007190095183049233
112.9458853558706,0.19424154319141365,0.00719969665913353
113.0458853558706,0.19548652114648726,0.007209191793840781
113.14588535587059,0.1967311677476408,0.007218580611188229
113.2458853558706,0.1979754223325554,0.0072278631482586885
113.34588535587059,0.1992192242580175,0.007237039455124101
113.4458853558706,0.20046251290287612,0.007246109594769117
113.5458853558706,0.20170522767099686,0.007255073643014637
113.64588535587059,0.20294730799421506,0.007263931688441285
113.7458853558706,0.2041886933352884,0.00727268383231282
113.84588535587059,0.20542932319084606,0.00728133018849942
113.9458853558706,0.20666913709433957,0.007289870883400888
114.0458853558706,0.20790807461898825,0.007298306055869657
114.14588535587059,0.20914607538072505,0.007306635857133666
114.2458853558706,0.2103830790411398,0.0073148604507190275
114.34588535587059,0.21161902531041857,0.007322980012372489
114.4458853558706,0.21285385395028417,0.007330994729983652
114.5458853558706,0.21408750477693103,0.007338904803506953
114.64588535587059,0.21531991766395783,0.007346710444883339
114.7458853558706,0.21655103254529923,0.007354411877961672
114.84588535587059,0.21778078941815285,0.007362009338419796
114.9458853558706,0.21900912834590355,0.007369503073685264
115.0458853558706,0.22023598946104542,0.007376893342855712
115.14588535587059,0.22146131296809776,0.007384180416618834
115.2458853558706,0.22268503914652188,0.007391364577171975
115.34588535587059,0.22390710835363034,0.007398446118141279
115.4458853558706,0.22512746102749392,0.0074054253445004
115.5458853558706,0.22634603768984543,0.00741230257248876
115.64588535587059,0.2275627789489767,0.007419078129529288
115.7458853558706,0.22877762550263608,0.007425752354145709
115.84588535587059,0.22999051814091578,0.007432325595879246
115.9458853558706,0.23120139774914,0.007438798215204832
116.0458853558706,0.23241020531074508,0.007445170583446727
116.14588535587059,0.23361688191015567,0.007451443082693559
116.2458853558706,0.23482136873565712,0.007457616105712776
116.34588535587059,0.23602360708226014,0.0074636900558644565
116.4458853558706,0.23722353835456417,0.007469665347014505
116.5458853558706,0.23842110406961173,0.007475542403447174
116.64588535587059,0.2396162458597399,0.007481321659776923
116.7458853558706,0.24080890547542314,0.0074870035608595575
116.84588535587059,0.2419990247881148,0.007492588561702705
116.9458853558706,0.2431865457930785,0.007498077127375514
117.0458853558706,0.24437141061221607,0.0075034697329176385
117.14588535587059,0.24555356149688734,0.007508766863247441
117.2458853558706,0.24673294083072622,0.007513969013069431
117.34588535587059,0.24790949113244773,0.00751907668678089
117.4458853558706,0.24908315505865017,0.007524090398377708
117.5458853558706,0.25025387540660976,0.007529010671359356
117.64588535587059,0.2514215951170678,0.007533838038633045
117.7458853558706,0.2525862572770137,0.007538573042417006
117.84588535587059,0.2537478051224562,0.007543216234142901
117.9458853558706,0.25490618204119236,0.00754776817435734
118.0458853558706,0.25606133157556527,0.007552229432622485
118.14588535587059,0.2572131974252164,0.007556600587415748
118.2458853558706,0.25836172344982966,0.007560882226028535
118.34588535587059,0.2595068536718662,0.00756507494446405
118.4458853558706,0.2606485322792948,0.007569179347334136
118.5458853558706,0.26178670362831097,0.007573196047755136
118.64588535587059,0.26292131224604876,0.007577125667242759
118.7458853558706,0.26405230283328507,0.00758096883560595
118.84588535587059,0.26517962026713376,0.00758472619083974
118.9458853558706,0.26630320960373394,0.007588398379017069
119.0458853558706,0.26742301608092633,0.007591986054179561
119.14588535587059,0.26853898512092333,0.007595489878227266
119.2458853558706,0.26965106233296776,0.007598910520807312
119.34588535587059,0.2707591935159856,0.0076022486592015135
119.4458853558706,0.2718633246612262,0.007605504978212863
119.5458853558706,0.2729634019548953,0.007608680170050962
119.64588535587059,0.2740593717807779,0.007611774934216314
119.7458853558706,0.27515118072285016,0.00761478997738353
119.84588535587059,0.276238775567885,0.0076177260132834065
119.9458853558706,0.2773221033080441,0.007620583762583858
120.0458853558706,0.2784011111434615,0.007623363952769727
120.14588535587059,0.2794757464848183,0.007626067318021444
120.2458853558706,0.28054595695590284,0.007628694599092524
120.34588535587059,0.28161169039616724,0.007631246543185926
120.4458853558706,0.2826728948632671,0.007633723903829219
120.5458853558706,0.28372951863559376,0.007636127440748594
120.64588535587059,0.2847815102147957,0.007638457919741696
120.7458853558706,0.28582881832828677,0.007640716112549267
120.84588535587059,0.2868713919317474,0.007642902796725615
120.9458853558706,0.28790918021161094,0.007645018755507889
121.0458853558706,0.2889421325875408,0.0076470647776841535
121.14588535587059,0.28997019871489566,0.007649041657460281
121.2458853558706,0.2909933284871824,0.007650950194325648
121.34588535587059,0.29201147203849953,0.007652791192917615
121.4458853558706,0.2930245797459668,0.007654565462884834
121.5458853558706,0.29403260223214384,0.007656273818749339
121.64588535587059,0.295035490367437,0.007657917079767439
121.7458853558706,0.2960331952724929,0.007659496069789434
121.84588535587059,0.2970256683205823,0.007661011617118102
121.9458853558706,0.298012861139969,0.007662464554366034
122.0458853558706,0.29899472561626783,0.00766385571831174
122.14588535587059,0.2999712138947897,0.007665185949754599
122.2458853558706,0.3009422783828726,0.0076664560933686135
122.34588535587059,0.30190787175220396,0.0076676669975549935
122.4458853558706,0.30286794694112507,0.007668819514293567
122.5458853558706,0.3038224571569258,0.007669914498993034
122.64588535587059,0.30477135587812504,0.0076709528103400555
122.7458853558706,0.3057145968567373,0.0076719353101472
122.84588535587059,0.3066521341205283,0.007672862863199762
122.9458853558706,0.3075839219752544,0.007673736337101426
123.0458853558706,0.3085099150068902,0.007674556602118844
123.14588535587059,0.30943006808384194,0.007675324531025079
123.2458853558706,0.31034433635914616,0.007676040998941967
123.34588535587059,0.3112526752726574,0.007676706883181403
123.4458853558706,0.3121550405532184,0.007677323063085546
123.5458853558706,0.31305138822081846,0.007677890419865975
123.64588535587059,0.3139416745887371,0.0076784098364418175
123.7458853558706,0.3148258562656722,0.007678882197276835
123.84588535587059,0.3157038901578565,0.007679308388215533
123.9458853558706,0.3165757334711567,0.007679689296318261
124.0458853558706,0.3174413437131599,0.007680025809695356
124.14588535587059,0.3183006786952442,0.00768031881734034
124.2458853558706,0.3191536965346345,0.007680569208962186
124.34588535587059,0.3200003556564449,0.007680777874816686
124.4458853558706,0.3208406147957043,0.007680945705536931
124.5458853558706,0.32167443299936777,0.00768107359196294
124.64588535587059,0.3225017696283127,0.0076811624249704434
124.7458853558706,0.32332258435931815,0.007681213095298876
124.84588535587059,0.3241368371870327,0.007681226493378569
124.9458853558706,0.32494448842592216,0.007681203509157201
125.0458853558706,0.3257454987122045,0.007681145031925513
125.14588535587059,0.3265398290057687,0.00768105195014234
125.2458853558706,0.3273274405920765,0.007680925151258957
125.34588535587059,0.3281082950840506,0.007680765521542803
125.4458853558706,0.32888235442394453,0.007680573945900595
125.5458853558706,0.3296495808851982,0.007680351307700879
125.64588535587059,0.33040993707427635,0.007680098488596022
125.7458853558706,0.3311633859324909,0.007679816368343738
125.84588535587059,0.33190989073780736,0.007679505824628111
125.9458853558706,0.33264941510663487,0.007679167732880211
126.0458853558706,0.333381922995599,0.007678802966098309
126.14588535587059,0.3341073787032987,0.007678412394667746
126.2458853558706,0.33482574687204597,0.007677996886180474
126.34588535587059,0.3355369924895899,0.007677557305254345
126.4458853558706,0.33624108089082255,0.007677094513352146
126.5458853558706,0.3369379777594686,0.007676609368600459
126.64588535587059,0.337627649129758,0.007676102725608361
126.7458853558706,0.3383100613880807,0.007675575435286048
126.84588535587059,0.33898518127462607,0.0076750283446633625
126.9458853558706,0.3396529758850034,0.0076744622967083375
127.0458853558706,0.3403134126718456,0.007673878130145775
127.14588535587059,0.34096645944639553,0.007673276679275879
127.2458853558706,0.3416120843800743,0.007672658773793055
127.34588535587059,0.3422502560060336,0.0076720252386048605
127.4458853558706,0.34288094322068885,0.0076713768936512
127.5458853558706,0.34350411528523506,0.007670714553723788
127.64588535587059,0.34411974182714483,0.007670039028285948
127.7458853558706,0.3447277928416489,0.0076693511212928
127.84588535587059,0.34532823869319873,0.00766865163101187
127.9458853558706,0.34592105011691077,0.007667941349844192
128.0458853558706,0.34650619821999246,0.007667221064145959
128.1458853558706,0.3470836544831509,0.007666491554050757
128.2458853558706,0.34765339076198215,0.007665753593292467
128.3458853558706,0.34821537928834406,0.007665007949028861
128.4458853558706,0.3487695926717086,0.007664255381665962
128.5458853558706,0.3493160039004974,0.007663496644683232
128.6458853558706,0.3498545863433981,0.00766273248445963
128.7458853558706,0.35038531375066206,0.007661963640100608
128.8458853558706,0.3509081602553843,0.007661190843266099
128.9458853558706,0.35142310037476376,0.007660414817999555
129.0458853558706,0.3519301090113456,0.007659636280558095
129.1458853558706,0.3524291614542443,0.007658855939243818
129.2458853558706,0.3529202333803474,0.007658074494236355
129.3458853558706,0.35340330085550226,0.0076572926374266935
129.4458853558706,0.35387834033568166,0.007656511052252363
129.5458853558706,0.35434532866813157,0.007655730413534014
129.6458853558706,0.35480424309249947,0.007654951387313472
129.7458853558706,0.35525506124194356,0.007654174630693322
129.8458853558706,0.3556977611442236,0.00765340079167807
129.9458853558706,0.35613232122277044,0.007652630509016949
130.0458853558706,0.35655872029773933,0.007651864412048451
130.1458853558706,0.35697693758704085,0.007651103120546609
130.2458853558706,0.35738695270735416,0.007650347244569099
130.3458853558706,0.3577887456751208,0.007649597384307258
130.4458853558706,0.35818229690751846,0.007648854129938006
130.5458853558706,0.35856758722341525,0.007648118061477812
130.6458853558706,0.35894459784430477,0.007647389748638697
130.7458853558706,0.35931331039522113,0.007646669750686366
130.8458853558706,0.3596737069056348,0.007645958616300527
130.9458853558706,0.3600257698103284,0.007645256883437433
131.0458853558706,0.36036948195025253,0.0076445650791947305
131.1458853558706,0.3607048265733626,0.007643883719678653
131.2458853558706,0.36103178733543456,0.007643213309873628
131.3458853558706,0.36135034830086216,0.007642554343514326
131.4458853558706,0.3616604939434334,0.007641907302960257
131.5458853558706,0.36196220914708727,0.007641272659072909
131.6458853558706,0.36225547920665035,0.007640650871095528
131.7458853558706,0.36254028982855374,0.007640042386535574
131.8458853558706,0.3628166271315294,0.007639447641049883
131.9458853558706,0.36308447764728713,0.007638867058332636
132.0458853558706,0.3633438283211707,0.007638301050006144
132.1458853558706,0.3635946665127942,0.007637750015514496
132.2458853558706,0.3638369799966578,0.007637214342020153
132.3458853558706,0.3640707569627444,0.007636694404303505
132.4458853558706,0.36429598601709445,0.007636190564665434
132.5458853558706,0.3645126561823615,0.007635703172832949
132.6458853558706,0.3647207568983475,0.007635232565867921
132.7458853558706,0.364920278022517,0.007634779068078963
132.8458853558706,0.36511120983049183,0.007634342990936496
132.9458853558706,0.3652935430165252,0.007633924632991041
133.0458853558706,0.3654672686939549,0.007633524279794772
133.1458853558706,0.36563237839563634,0.007633142203826365
133.2458853558706,0.3657888640743557,0.007632778664419205
133.3458853558706,0.3659367181032217,0.007632433907692917
133.4458853558706,0.36607593327603755,0.0076321081664883425
133.5458853558706,0.3662065028076523,0.007631801660305931
133.6458853558706,0.36632842033429097,0.007631514595247573
133.7458853558706,0.36644167991386545,0.007631247163961964
133.8458853558706,0.36654627602626355,0.007630999545593428
133.9458853558706,0.3666422035736183,0.007630771905734341
134.0458853558706,0.36672945788055644,0.007630564396381058
134.1458853558706,0.36680803469442613,0.0076303771558934655
134.2458853558706,0.3668779301855043,0.007630210308958113
134.3458853558706,0.3669391409471832,0.007630063966554972
134.4458853558706,0.3669916639961369,0.007629938225927836
134.5458853558706,0.367035496772466,0.007629833170558356
134.6458853558706,0.3670706371398228,0.0076297488701437535
134.7458853558706,0.36709708338551533,0.007629685380578197
134.8458853558706,0.367114834220591,0.007629642743937871
134.9458853558706,0.36712388877989893,0.00762962098846972
135.0458853558706,0.36712424662213294,0.007629620128583909
135.1458853558706,0.36711590772985214,0.0076296401648499575
135.2458853558706,0.3670988725094825,0.007629681083996596
135.3458853558706,0.36707314179129646,0.007629742858915311
135.4458853558706,0.36703871682937306,0.0076298254486675925
135.5458853558706,0.3669955993015363,0.00762992879849588
135.6458853558706,0.36694379130927374,0.007630052839838191
135.7458853558706,0.3668832953776337,0.007630197490346442
135.8458853558706,0.36681411445510265,0.007630362653908441
135.9458853558706,0.3667362519134612,0.007630548220673533
136.0458853558706,0.3666497115476196,0.007630754067081919
136.1458853558706,0.3665544975754333,0.007630980055897587
136.2458853558706,0.366450614637497,0.007631226036244885
136.3458853558706,0.3663380677969186,0.0076314918436486846
136.4458853558706,0.3662168625390721,0.007631777300078133
136.5458853558706,0.36608700477133105,0.007632082213993974
136.6458853558706,0.3659485008227796,0.007632406380399394
136.7458853558706,0.365801357443905,0.007632749580894408
136.8458853558706,0.3656455818062679,0.007633111583733714
136.9458853558706,0.365481181502153,0.00763349214388802
137.0458853558706,0.36530816454419923,0.007633891003108809
137.1458853558706,0.3651265393650091,0.007634307889996498
137.2458853558706,0.3649363148167376,0.00763474252007198
137.3458853558706,0.36473750017066076,0.007635194595851485
137.4458853558706,0.3645301051167241,0.007635663806924769
137.5458853558706,0.36431413976306987,0.007636149830036548
137.6458853558706,0.3640896146355446,0.007636652329171167
137.7458853558706,0.3638565406771864,0.007637170955640464
137.8458853558706,0.3636149292476912,0.007637705348174774
137.9458853558706,0.3633647921228591,0.00763825513301705
138.0458853558706,0.36310614149402076,0.007638819924020032
138.1458853558706,0.3628389899674428,0.007639399322746453
138.2458853558706,0.3625633505637139,0.007639992918572212
138.3458853558706,0.36227923671710976,0.007640600288792474
138.4458853558706,0.36198666227493825,0.007641220998730642
138.5458853558706,0.36168564149686505,0.0076418546018501895
138.6458853558706,0.3613761890542181,0.007642500639869238
138.7458853558706,0.3610583200292729,0.007643158642877891
138.8458853558706,0.36073204991451746,0.007643828129458245
138.9458853558706,0.3603973946118968,0.007644508606807019
139.0458853558706,0.360054370432038,0.007645199570860763
139.1458853558706,0.35970299409345585,0.007645900506423604
139.2458853558706,0.3593432827217374,0.007646610887297424
139.3458853558706,0.35897525384870743,0.007647330176414483
139.4458853558706,0.35859892541157395,0.007648057825972381
139.5458853558706,0.358214315752054,0.007648793277571317
139.6458853558706,0.35782144361547985,0.007649535962353604
139.7458853558706,0.3574203281498853,0.007650285301145346
139.8458853558706,0.35701098890507205,0.007651040704600265
139.9458853558706,0.3565934458316576,0.007651801573345581
140.0458853558706,0.3561677192801021,0.0076525672981299035
140.1458853558706,0.35573382999971687,0.007653337259973081
140.2458853558706,0.3552917991376538,0.007654110830317928
140.3458853558706,0.3548416482378733,0.007654887371183798
140.4458853558706,0.35438339924009515,0.00765566623532192
140.5458853558706,0.35391707447872894,0.007656446766372438
140.6458853558706,0.35344269668178563,0.007657228299023127
140.7458853558706,0.3529602889697699,0.007658010159169675
140.8458853558706,0.35246987485455306,0.007658791664077511
140.9458853558706,0.35197147823822716,0.007659572122545101
141.0458853558706,0.3514651234119402,0.007660350835068654
141.1458853558706,0.3509508350547118,0.007661127094008187
141.2458853558706,0.3504286382322313,0.0076619001837548665
141.3458853558706,0.349898558395635,0.007662669380899604
141.4458853558706,0.34936062138026636,0.007663433954402811
141.5458853558706,0.34881485340441637,0.007664193165765263
141.6458853558706,0.34826128106804627,0.007664946269200041
141.7458853558706,0.34769993135149097,0.007665692511805449
141.8458853558706,0.34713083161414354,0.007666431133738877
141.9458853558706,0.3465540095931224,0.007667161368391557
142.0458853558706,0.345969493401919,0.007667882442564125
142.1458853558706,0.3453773115290277,0.007668593576642962
142.2458853558706,0.34477749283655784,0.007669293984777252
142.3458853558706,0.34417006655882626,0.007669982875056678
142.4458853558706,0.3435550623009326,0.007670659449689736
142.5458853558706,0.34293251003731673,0.007671322905182593
142.6458853558706,0.3423024401102978,0.007671972432518422
142.7458853558706,0.34166488322859523,0.007672607217337197
142.8458853558706,0.341019870465832,0.007673226440115863
142.9458853558706,0.34036743325901997,0.007673829276348838
143.0458853558706,0.33970760340702827,0.00767441489672881
143.1458853558706,0.3390404130690329,0.007674982467327755
143.2458853558706,0.3383658947629498,0.0076755311497781415
143.3458853558706,0.3376840813638497,0.007676060101454271
143.4458853558706,0.3369950061023556,0.007676568475653707
143.5458853558706,0.3362987025630237,0.007677055421778732
143.6458853558706,0.3355952046827059,0.007677520085517805
143.7458853558706,0.3348845467488968,0.007677961609026961
143.8458853558706,0.3341667633980613,0.007678379131111118
143.9458853558706,0.3334418896139473,0.007678771787405231
144.0458853558706,0.33270996072588044,0.007679138710555265
144.1458853558706,0.3319710124070419,0.007679479030398938
144.2458853558706,0.33122508067273065,0.007679791874146197
144.3458853558706,0.33047220187860676,0.007680076366559379
144.4458853558706,0.32971241271892054,0.0076803316301330285
144.5458853558706,0.3289457502247239,0.007680556785273317
144.6458853558706,0.32817225176206455,0.00768075095047704
144.7458853558706,0.3273919550301674,0.007680913242510159
144.8458853558706,0.3266048980595937,0.007681042776585827
144.9458853558706,0.3258111192103898,0.0076811386665418925
145.0458853558706,0.32501065717021715,0.007681200025017839
145.1458853558706,0.324203550952466,0.00768122596363111
145.2458853558706,0.3233898398943552,0.007681215593152803
145.3458853558706,0.3225695636550135,0.007681168023682709
145.4458853558706,0.3217427622135475,0.007681082364823654
145.5458853558706,0.32090947586709306,0.0076809577258551065
145.6458853558706,0.32006974522885107,0.007680793215906043
145.7458853558706,0.31922361122610826,0.007680587944127031
145.8458853558706,0.3183711150982423,0.007680341019861507
145.9458853558706,0.3175122983947116,0.007680051552816215
146.0458853558706,0.31664720297303073,0.007679718653230803
146.1458853558706,0.3157758709967298,0.007679341432046529
146.2458853558706,0.3148983449333006,0.007678919001074061
146.3458853558706,0.31401466755212515,0.007678450473160369
146.4458853558706,0.31312488192239246,0.007677934962354656
146.5458853558706,0.31222903141099867,0.007677371584073326
146.6458853558706,0.3113271596804337,0.007676759455263978
146.7458853558706,0.3104193106866537,0.007676097694568384
146.8458853558706,0.3095055286769378,0.007675385422484461
146.9458853558706,0.3085858581877318,0.007674621761527191
147.0458853558706,0.30766034404247783,0.007673805836388498
147.1458853558706,0.30672903134942975,0.0076729367740960685
147.2458853558706,0.3057919654994546,0.007672013704171063
147.3458853558706,0.30484919216381967,0.007671035758784769
147.4458853558706,0.30390075729196725,0.007670002072914119
147.5458853558706,0.302946707109275,0.007668911784496106
147.6458853558706,0.3019870881148025,0.007667764034581073
147.7458853558706,0.3010219470790264,0.007666557967484855
147.8458853558706,0.30005133104155884,0.007665292730939781
147.9458853558706,0.29907528730885613,0.007663967476244519
148.0458853558706,0.2980938634519128,0.007662581358412763
148.1458853558706,0.29710710730394285,0.00766113353632074
148.2458853558706,0.2961150669580493,0.007659623172853557
148.3458853558706,0.29511779076487876,0.007658049435050351
148.4458853558706,0.29411532733026596,0.00765641149424827
148.5458853558706,0.2931077255128645,0.007654708526225251
148.6458853558706,0.2920950344217652,0.007652939711341616
148.7458853558706,0.2910773034141036,0.007651104234680465
148.8458853558706,0.2900545820926529,0.007649201286186878
148.9458853558706,0.28902692030340754,0.007647230060805921
149.0458853558706,0.28799436813315327,0.007645189758619446
149.1458853558706,0.28695697590702574,0.007643079584981696
149.2458853558706,0.2859147941860594,0.007640898750653714
149.3458853558706,0.28486787376472056,0.0076386464719365565
149.4458853558706,0.28381626566843365,0.007636321970803305
149.5458853558706,0.28276002115109367,0.0076339244750298916
149.6458853558706,0.2816991916925678,0.007631453218324736
149.7458853558706,0.28063382899618805,0.007628907440457193
149.8458853558706,0.2795639849862288,0.007626286387384816
149.9458853558706,0.27848971180537785,0.00762358931137945
150.0458853558706,0.27741106181219444,0.007620815471152147
150.1458853558706,0.2763280875785571,0.007617964131976918
150.2458853558706,0.27524084188710285,0.007615034565813324
150.3458853558706,0.27414937772865244,0.007612026051427911
150.4458853558706,0.27305374829962914,0.007608937874514498
150.5458853558706,0.27195400699946565,0.007605769327813333
150.6458853558706,0.2708502074280012,0.007602519711229103
150.7458853558706,0.2697424033828701,0.0075991883319478405
150.8458853558706,0.2686306488568785,0.007595774504552694
150.9458853558706,0.26751499803537343,0.0075922775511386145
151.0458853558706,0.266395505293602,0.0075886968014259315
151.1458853558706,0.2652722251940608,0.007585031592872845
151.2458853558706,0.2641452124838379,0.007581281270786866
151.3458853558706,0.26301452209194226,0.007577445188435144
151.4458853558706,0.26188020912662857,0.007573522707153798
151.5458853558706,0.26074232887271015,0.007569513196456166
151.6458853558706,0.2596009367888656,0.007565416034140042
151.7458853558706,0.25845608850493507,0.007561230606393893
151.8458853558706,0.25730783981920846,0.007556956307902072
151.9458853558706,0.2561562466957069,0.0075525925419490355
152.0458853558706,0.25500136526145445,0.007548138720522584
152.1458853558706,0.2538432518037426,0.007543594264416142
152.2458853558706,0.25268196276738814,0.007538958603330086
152.3458853558706,0.25151755475198007,0.007534231175972125
152.4458853558706,0.25035008450912216,0.007529411430156769
152.5458853558706,0.24917960893966723,0.007524498822903894
152.6458853558706,0.24800618509094274,0.007519492820536389
152.7458853558706,0.2468298701539723,0.0075143928987769625
152.8458853558706,0.24565072146068606,0.007509198542844054
152.9458853558706,0.2444687964811279,0.007503909247546915
153.0458853558706,0.24328415282065374,0.00749852451737985
153.1458853558706,0.24209684821712418,0.007493043866615662
153.2458853558706,0.240906940538091,0.007487466819398274
153.3458853558706,0.23971448777797555,0.007481792909834587
153.4458853558706,0.23851954805524306,0.007476021682085567
153.5458853558706,0.2373221796095698,0.007470152690456588
153.6458853558706,0.2361224407990039,0.007464185499487037
153.7458853558706,0.23492039009712368,0.0074581196840392255
153.8458853558706,0.23371608609018393,0.007451954829386581
153.9458853558706,0.23250958747426292,0.007445690531301183
154.0458853558706,0.23130095305240103,0.00743932639614062
154.1458853558706,0.23009024173173456,0.007432862040934232
154.2458853558706,0.22887751252062585,0.007426297093468718
154.3458853558706,0.2276628245257854,0.007419631192373127
154.4458853558706,0.22644623694939248,0.007412863987203296
154.5458853558706,0.2252278090862092,0.00740599513852569
154.6458853558706,0.22400760032069034,0.007399024318000724
154.7458853558706,0.22278567012409026,0.00739195120846555
154.8458853558706,0.22156207805156247,0.007384775504016322
154.9458853558706,0.22033688373925853,0.007377496910090004
155.0458853558706,0.21911014690142072,0.007370115143545686
155.1458853558706,0.2178819273274714,0.0073626299327454615
155.2458853558706,0.2166522848791005,0.007355041017634894
155.3458853558706,0.21542127948734602,0.007347348149823055
155.4458853558706,0.2141889711496739,0.0073395510926621815
155.5458853558706,0.21295541992705405,0.007331649621326988
155.6458853558706,0.2117206859410325,0.007323643522893615
155.7458853558706,0.2104848293708023,0.007315532596418266
155.8458853558706,0.20924791045026891,0.007307316653015535
155.9458853558706,0.2080099894651155,0.007298995515936465
156.0458853558706,0.2067711267498642,0.007290569020646341
156.1458853558706,0.20553138268493612,0.007282037014902247
156.2458853558706,0.20429081769370827,0.00727339935883042
156.3458853558706,0.20304949223956806,0.007264655925003393
156.4458853558706,0.20180746682296669,0.007255806598516978
156.5458853558706,0.20056480197847076,0.007246851277067102
156.6458853558706,0.19932155827181136,0.007237789871026511
156.7458853558706,0.19807779629693345,0.007228622303521391
156.8458853558706,0.19683357667304063,0.007219348510507864
156.9458853558706,0.19558896004164206,0.007209968440848476
157.0458853558706,0.19434400706359645,0.0072004820563886214
157.1458853558706,0.19309877841615536,0.007190889332032961
157.2458853558706,0.19185333479000677,0.007181190255821852
157.3458853558706,0.19060773688631574,0.007171384829007813
157.4458853558706,0.18936204541376686,0.007161473066132047
157.5458853558706,0.18811632108560505,0.00715145499510104
157.6458853558706,0.18687062461667625,0.00714133065726327
157.7458853558706,0.1856250167204696,0.007131100107486052
157.8458853558706,0.18437955810615644,0.007120763414232507
157.9458853558706,0.18313430947563247,0.007110320659638742
158.0458853558706,0.1818893315205591,0.007099771939591201
158.1458853558706,0.18064468491940497,0.0070891173638042565
158.2458853558706,0.17940043033449066,0.007078357055898061
158.3458853558706,0.17815662840902863,0.007067491153476614
158.4458853558706,0.17691333976416998,0.007056519808206202
158.5458853558706,0.17567062499604927,0.007045443185894102
158.6458853558706,0.17442854467283075,0.007034261466567653
158.7458853558706,0.17318715933175768,0.007022974844553703
158.8458853558706,0.17194652947619998,0.007011583528558421
158.9458853558706,0.17070671557270653,0.007000087741747558
159.0458853558706,0.16946777804805785,0.006988487721827134
159.1458853558706,0.16822977728632071,0.0069767837211245935
159.2458853558706,0.16699277362590625,0.006964976006670463
159.3458853558706,0.16575682735662753,0.006953064860280504
159.4458853558706,0.16452199871676196,0.006941050578638417
159.5458853558706,0.1632883478901154,0.006928933473379125
159.6458853558706,0.16205593500308837,0.006916713871172606
159.7458853558706,0.160824820121747,0.006904392113808393
159.8458853558706,0.15959506324889342,0.006891968558280656
159.9458853558706,0.15836672432114268,0.006879443576873982
160.0458853558706,0.15713986320600112,0.006866817557249822
160.1458853558706,0.15591453969894845,0.006854090902533656
160.2458853558706,0.1546908135205243,0.0068412640314028965
160.3458853558706,0.15346874431341592,0.0068283373781755155
160.4458853558706,0.15224839163955198,0.006815311392899488
160.5458853558706,0.15102981497720083,0.006802186541443026
160.6458853558706,0.1498130737180692,0.006788963305585616
160.7458853558706,0.14859822716441012,0.0067756421831099405
160.8458853558706,0.14738533452613045,0.006762223687894631
160.9458853558706,0.1461744549179062,0.006748708350007938
161.0458853558706,0.14496564735630116,0.006735096715802303
161.1458853558706,0.14375897075689023,0.006721389348009862
161.2458853558706,0.14255448393138914,0.006707586825838913
161.3458853558706,0.1413522455847861,0.00669368974507134
161.4458853558706,0.1401523143124821,0.006679698718161046
161.5458853558706,0.13895474859743448,0.0066656143743333875
161.6458853558706,0.1377596068073063,0.006651437359685644
161.7458853558706,0.13656694719162307,0.0066371683372885475
161.8458853558706,0.13537682787893143,0.006622807987288843
161.9458853558706,0.1341893068739677,0.006608357007012969
162.0458853558706,0.1330044420548304,0.006593816111071812
162.1458853558706,0.13182229117015887,0.006579186031466573
162.2458853558706,0.13064291183632,0.0065644675176957795
162.3458853558706,0.1294663615345985,0.006549661336863396
162.4458853558706,0.12829269760839607,0.006534768273788122
162.5458853558706,0.12712197726043675,0.0065197891311138305
162.6458853558706,0.1259542575499781,0.006504724729421164
162.7458853558706,0.1247895953900325,0.006489575907340356
162.8458853558706,0.12362804754458999,0.0064743435216651525
162.9458853558706,0.12246967062585386,0.006459028447467999
163.0458853558706,0.12131452109148091,0.006443631578216377
163.1458853558706,0.12016265524182947,0.006428153825890345
163.2458853558706,0.11901412921721653,0.006412596121101286
163.3458853558706,0.11786899899518004,0.00639695941321181
163.4458853558706,0.11672732038775141,0.006381244670456885
163.5458853558706,0.1155891490387353,0.006365452880066128
163.6458853558706,0.11445454042099723,0.006349585048387271
163.7458853558706,0.11332354983376113,0.006333642201010822
163.8458853558706,0.1121962323999124,0.006317625382895816
163.9458853558706,0.11107264306331227,0.006301535658496766
164.0458853558706,0.10995283658611991,0.006285374111891701
164.1458853558706,0.10883686754612291,0.006269141846911306
164.2458853558706,0.10772479033407843,0.006252839987269161
164.3458853558706,0.10661665915106062,0.00623646967669298
164.4458853558706,0.10551252800581999,0.00622003207905692
164.5458853558706,0.10441245071215088,0.006203528378514853
164.6458853558706,0.10331648088626834,0.0061869597796345745
164.7458853558706,0.10222467194419597,0.006170327507532961
164.8458853558706,0.10113707709916114,0.006153632808011936
164.9458853558706,0.10005374935900184,0.006136876947695292
165.0458853558706,0.09897474152358442,0.006120061214166275
165.1458853558706,0.0979001061822279,0.006103186916105824
165.2458853558706,0.09682989571114334,0.006086255383431528
165.3458853558706,0.09576416227087896,0.006069267967437073
165.4458853558706,0.0947029578037791,0.006052226040932258
165.5458853558706,0.09364633403145238,0.006035130998383394
165.6458853558706,0.0925943424522505,0.006017984256054047
165.7458853558706,0.09154703433875942,0.006000787252146051
165.8458853558706,0.09050446073529882,0.005983541446940623
165.9458853558706,0.08946667245543528,0.005966248322939579
166.0458853558706,0.08843372007950541,0.0059489093850064526
166.1458853558706,0.08740565395215054,0.005931526160507444
166.2458853558706,0.0863825241798638,0.0059141001994520844
166.3458853558706,0.08536438062854665,0.005896633074633421
166.4458853558706,0.08435127292107938,0.005879126381767668
166.5458853558706,0.08334325043490237,0.005861581739633114
166.6458853558706,0.08234036229960923,0.005844000790208145
166.7458853558706,0.0813426573945533,0.005826385198808245
166.8458853558706,0.08035018434646388,0.005808736654221727
166.9458853558706,0.07936299152707717,0.005791056868844102
167.0458853558706,0.07838112705077842,0.005773347578810817
167.1458853558706,0.07740463877225653,0.005755610544128185
167.2458853558706,0.07643357428417359,0.005737847548802336
167.3458853558706,0.07546798091484225,0.005720060400965813
167.4458853558706,0.0745079057259211,0.005702250933001783
167.5458853558706,0.07355339551012038,0.005684421001665447
167.6458853558706,0.07260449678892114,0.005666572488202444
167.7458853558706,0.07166125581030888,0.0056487072984640185
167.8458853558706,0.07072371854651789,0.005630827363018542
167.9458853558706,0.06979193069179178,0.0056129346372592245
168.0458853558706,0.068865937660156,0.005595031101507608
168.1458853558706,0.06794578458320433,0.0055771187611125365
168.2458853558706,0.06703151630790002,0.005559199646544287
168.3458853558706,0.06612317739438878,0.005541275813483424
168.4458853558706,0.06522081211382776,0.005523349342904104
168.5458853558706,0.06432446444622769,0.005505422341151358
168.6458853558706,0.06343417807830912,0.005487496940011977
168.7458853558706,0.06254999640137401,0.005469575296778593
168.8458853558706,0.06167196250918974,0.0054516595943064575
168.9458853558706,0.060800119195889464,0.005433752041062533
169.0458853558706,0.059934508953886294,0.005415854871166373
169.1458853558706,0.05907517397180201,0.005397970344422308
169.2458853558706,0.058222156132411725,0.005380100746342451
169.3458853558706,0.057375497010601295,0.005362248388159943
169.4458853558706,0.05653523787134164,0.0053444156068319405
169.5458853558706,0.055701419667678206,0.005326604765031788
169.6458853558706,0.05487408303873348,0.005308818251129698
169.7458853558706,0.05405326830772799,0.005291058479161481
169.8458853558706,0.05323901548001349,0.005273327888784564
169.9458853558706,0.05243136424112407,0.00525562894522076
170.0458853558706,0.0516303539548417,0.005237964139185069
170.1458853558706,0.050836023661277464,0.00522033598679986
170.2458853558706,0.05004841207496966,0.0052027470294937475
170.3458853558706,0.04926755758299562,0.005185199833884388
170.4458853558706,0.04849349824310169,0.005167696991644568
170.5458853558706,0.04772627178184804,0.005150241119350731
170.6458853558706,0.04696591559276981,0.005132834858313246
170.7458853558706,0.04621246673455533,0.0051154808743876234
170.8458853558706,0.045465961929238824,0.005098181857765818


==> data/fig4-conversion-fit-ref.csv <==
angle_fit,conversion_fit,conversion_fit_err
0.0,0.027697894708687176,0.012008193163493821
0.1,0.027763169571782622,0.0120106556949528
0.2,0.027840053770168557,0.012013555483917807
0.3,0.027928543556617624,0.012016892041284812
0.4,0.02802863461826247,0.012020664804824523
0.5,0.028140322076805956,0.012024873139504597
0.6,0.028263600488758922,0.012029516337852746
0.7,0.02839846384570549,0.01203459362036025
0.8,0.028544905574595908,0.01204010413592533
0.9,0.028702918538066904,0.012046046962335752
1.0,0.02887249503478956,0.012052421106790025
1.1,0.029053626799844672,0.012059225506456453
1.2,0.029246305005125543,0.012066459029069323
1.3,0.029450520259768274,0.01207412047356139
1.4,0.029666262610609465,0.01208220857073183
1.5,0.029893521542671296,0.012090721983948784
1.6,0.030132285979674038,0.012099659309885534
1.7,0.030382544284575874,0.01210901907928938
1.8,0.03064428426014009,0.012118799757782179
1.9,0.030917493149529532,0.012128999746691566
2.0,0.031202157636928376,0.012139617383911732
2.1,0.0314982638481911,0.012150650944792714
2.2,0.03180579735151872,0.012162098643057052
2.3,0.03212474315816215,0.012173958631742695
2.4,0.03245508572315273,0.012186229004170972
2.5,0.03279680894605989,0.01219890779493846
2.6,0.03314989617177584,0.012211992980931553
2.7,0.033514330191327345,0.01222548248236253
2.8,0.033890093242714414,0.012239374163825882
2.9,0.034277167011776064,0.012253665835373712
3.0,0.03467553263308286,0.012268355253608906
3.1,0.035085170690856426,0.012283440122794928
3.2,0.035506061219915744,0.012298918095980924
3.3,0.03593818370665021,0.01231478677614094
3.4,0.036381517090019466,0.012331043717326006
3.5,0.036836039762579854,0.01234768642582788
3.6,0.03730172957153754,0.012364712361353197
3.7,0.03777856381982823,0.012382118938206852
3.8,0.03826651926722337,0.012399903526483383
3.9,0.038765572131462867,0.012418063453265214
4.0,0.039275698089414175,0.012436596003826543
4.1,0.03979687227825778,0.012455498422841755
4.2,0.04032906929669899,0.012474767915597231
4.3,0.04087226320620593,0.012494401649205407
4.4,0.04142642753227381,0.012514396753820036
4.5,0.041991535265715155,0.01253475032385156
4.6,0.04256755886397631,0.012555459419181554
4.7,0.04315447025247973,0.012576521066375239
4.8,0.04375224082599234,0.01259793225989106
4.9,0.04436084145001974,0.012619689963286367
5.0,0.0449802424622261,0.012641791110418285
5.1,0.045610413673879954,0.012664232606638843
5.2,0.04625132437132546,0.012687011329983513
5.3,0.04690294331747943,0.0127101241323523
5.4,0.04756523875335371,0.012733567840682584
5.5,0.048238178399603135,0.012757339258112916
5.6,0.04892172945809871,0.012781435165137045
5.7,0.049615858613526194,0.01280585232074745
5.8,0.05032053203500982,0.012830587463567683
5.9,0.05103571537776118,0.01285563731297289
6.0,0.05176137378475311,0.012880998570197885
6.1,0.052497471888418586,0.012906667919432199
6.2,0.05324397381237456,0.012932642028901542
6.3,0.054000843173170394,0.012958917551935156
6.4,0.05476804308206122,0.012985491128018594
6.5,0.05554553614680585,0.013012359383831445
6.6,0.05633328447348917,0.013039518934269575
6.7,0.05713124966836909,0.013066966383451535
6.8,0.05793939283974778,0.013094698325708715
6.9,0.058757674599867186,0.013122711346558949
7.0,0.05958605506682875,0.013151002023663256
7.1,0.060424493866537136,0.013179566927765432
7.2,0.0612729501346682,0.013208402623614297
7.3,0.06213138251866033,0.013237505670868267
7.4,0.06299974917973025,0.01326687262498221
7.5,0.06387800779491196,0.013296500038076288
7.6,0.0647661155591196,0.013326384459786716
7.7,0.06566402918723369,0.01335652243809831
7.8,0.06657170491621077,0.013386910520158718
7.9,0.06748909850721632,0.013417545253074281
8.0,0.06841616524778098,0.013448423184687473
8.1,0.06935285995397969,0.013479540864335888
8.2,0.07029913697263397,0.013510894843592787
8.3,0.07125495018353695,0.013542481676989205
8.4,0.07222025300170112,0.013574297922717665
8.5,0.07319499837962903,0.01360634014331754
8.6,0.07417913880960605,0.013638604906342156
8.7,0.07517262632601611,0.01367108878500769
8.8,0.07617541250767923,0.013703788358824012
8.9,0.07718744848021161,0.013736700214207528
9.0,0.07820868491840777,0.01376982094507624
9.1,0.07923907204864442,0.013803147153427078
9.2,0.08027855965130651,0.013836675449895733
9.3,0.08132709706323477,0.013870402454299133
9.4,0.08238463318019504,0.013904324796160732
9.5,0.08345111645936892,0.013938439115218844
9.6,0.08452649492186592,0.013972742061918175
9.7,0.085610716155257,0.014007230297884818
9.8,0.08670372731612883,0.014041900496384872
9.9,0.08780547513265938,0.014076749342766958
10.0,0.08891590590721446,0.01411177353488886
10.1,0.09003496551896469,0.014146969783528501
10.2,0.09116259942652333,0.014182334812779543
10.3,0.09229875267060461,0.014217865360431825
10.4,0.09344336987670226,0.014253558178336925
10.5,0.09459639525778851,0.014289410032759098
10.6,0.09575777261703292,0.014325417704711836
10.7,0.09692744535054146,0.014361577990280339
10.8,0.09810535645011531,0.014397887700930178
10.9,0.0992914485060292,0.014434343663802371
11.0,0.10048566370982967,0.014470942721995205
11.1,0.10168794385715249,0.014507681734833062
11.2,0.10289823035055945,0.014544557578122471
11.3,0.10411646420239433,0.014581567144395773
11.4,0.10534258603765777,0.014618707343142554
11.5,0.10657653609690143,0.014655975101029216
11.6,0.10781825423914022,0.01469336736210691
11.7,0.10906767994478368,0.01473088108800812
11.8,0.11032475231858563,0.014768513258132185
11.9,0.111589410092612,0.014806260869820008
12.0,0.11286159162922706,0.014844120938518243
12.1,0.11414123492409751,0.014882090497933206
12.2,0.11542827760921445,0.014920166600174815
12.3,0.11672265695593319,0.014958346315890773
12.4,0.11802430987803038,0.014996626734391295
12.5,0.11933317293477903,0.01503500496376462
12.6,0.1206491823340403,0.01507347813098358
12.7,0.12197227393537263,0.01511204338200344
12.8,0.12330238325315798,0.015150697881851307
12.9,0.12463944545974476,0.015189438814707332
13.0,0.12598339538860726,0.015228263383977935
13.1,0.12733416753752197,0.015267168812361308
13.2,0.12869169607176012,0.015306152341905436
13.3,0.13005591482729606,0.015345211234058853
13.4,0.13142675731403225,0.01538434276971436
13.5,0.1328041567190399,0.015423544249245955
13.6,0.1341880459098152,0.015462812992539154
13.7,0.13557835743755142,0.015502146339014946
13.8,0.13697502354042607,0.015541541647647596
13.9,0.13837797614690373,0.015580996296976478
14.0,0.13978714687905364,0.015620507685112176
14.1,0.1412024670558823,0.01566007322973702
14.2,0.1426238676966811,0.01569969036810026
14.3,0.14405127952438807,0.01573935655700811
14.4,0.14548463296896447,0.01577906927280875
14.5,0.1469238581707856,0.01581882601137259
14.6,0.1483688849840456,0.015858624288067898
14.7,0.14981964298017614,0.015898461637731946
14.8,0.1512760614512793,0.015938335614637946
14.9,0.1527380694135734,0.01597824379245782
15.0,0.15420559561085298,0.016018183764221063
15.1,0.15567856851796155,0.016058153142269778
15.2,0.15715691634427773,0.016098149558210106
15.3,0.15864056703721408,0.016138170662860166
15.4,0.1601294482857289,0.01617821412619463
15.5,0.16162348752385067,0.016218277637286133
15.6,0.1631226119342147,0.016258358904243594
15.7,0.16462674845161213,0.016298455654147625
15.8,0.1661358237665512,0.01633856563298315
15.9,0.16764976432882997,0.016378686605569345
16.0,0.16916849635112138,0.016418816355487025
16.1,0.1706919458125692,0.016458952685003633
16.2,0.17222003846239595,0.016499093414995895
16.3,0.17375269982352173,0.016539236384870287
16.4,0.17528985519619397,0.016579379452481426
16.5,0.1768314296616286,0.01661952049404845
16.6,0.17837734808566086,0.016659657404069578
16.7,0.17992753512240764,0.016699788095234803
16.8,0.18148191521794002,0.016739910498337025
16.9,0.18304041261396484,0.01678002256218147
17.0,0.1846029513515178,0.016820122253493705
17.1,0.18616945527466525,0.016860207556826202
17.2,0.18773984803421595,0.01690027647446359
17.3,0.1893140530914424,0.01694032702632666
17.4,0.19089199372181073,0.01698035724987522
17.5,0.19247359301872102,0.017020365200009834
17.6,0.19405877389725482,0.01706034894897259
17.7,0.19564745909793227,0.0171003065862469
17.8,0.19723957119047816,0.017140236218456426
17.9,0.19883503257759524,0.01718013596926323
18.0,0.2004337654987463,0.01722000397926514
18.1,0.20203569203394423,0.01725983840589248
18.2,0.20364073410754968,0.01729963742330415
18.3,0.2052488134920764,0.017339399222283166
18.4,0.20685985181200384,0.017379122010131674
18.5,0.20847377054759714,0.01741880401056552
18.6,0.21009049103873392,0.017458443463608413
18.7,0.2117099344887385,0.01749803862548576
18.8,0.2133320219682216,0.01753758776851815
18.9,0.21495667441892802,0.017577089181014617
19.0,0.21658381265758936,0.017616541167165666
19.1,0.21821335737978337,0.017655942046936136
19.2,0.21984522916379923,0.017695290155957923
19.3,0.22147934847450848,0.01773458384542259
19.4,0.2231156356672412,0.01777382148197398
19.5,0.22475401099166825,0.017813001447600712
19.6,0.22639439459568764,0.01785212213952876
19.7,0.22803670652931654,0.017891181970114054
19.8,0.22968086674858862,0.017930179366735167
19.9,0.23132679511945406,0.017969112771686058
20.0,0.23297441142168626,0.01800798064206901
20.1,0.23462363535279118,0.01804678144968769
20.2,0.23627438653192087,0.018085513680940406
20.3,0.23792658450379192,0.01812417583671356
20.4,0.23958014874260605,0.018162766432275376
20.5,0.2412349986559751,0.018201283997169807
20.6,0.24289105358884885,0.018239727075110814
20.7,0.24454823282744634,0.018278094223876856
20.8,0.2462064556031893,0.018316384015205748
20.9,0.247865641096639,0.018354595034689846
21.0,0.24952570844143554,0.018392725881671564
21.1,0.2511865767282383,0.01843077516913928
21.2,0.25284816500867013,0.01846874152362361
21.3,0.2545103922992624,0.018506623585094095
21.4,0.25617317758540203,0.018544420006856296
21.5,0.25783643982528015,0.01858212945544931
21.6,0.25950009795384144,0.018619750610543707
21.7,0.26116407088673593,0.01865728216483997
21.8,0.2628282775242705,0.018694722823967308
21.9,0.2644926367553613,0.018732071306383054
22.0,0.2661570674614875,0.018769326343272413
22.1,0.2678214885206448,0.018806486678448815
22.2,0.2694858188112986,0.018843551068254676
22.3,0.2711499772163388,0.018880518281462734
22.4,0.27281388262703266,0.01891738709917784
22.5,0.27447745394697753,0.018954156314739286
22.6,0.27614061009605445,0.018990824733623693
22.7,0.27780327001437893,0.01902739117334836
22.8,0.27946535266625233,0.019063854463375222
22.9,0.28112677704411104,0.019100213445015283
23.0,0.28278746217247486,0.019136466971333636
23.1,0.2844473271118933,0.019172613907055006
23.2,0.2861062909628912,0.019208653128469883
23.3,0.2877642728699107,0.01924458352334114
23.4,0.2894211920252527,0.01928040399081129
23.5,0.2910769676730154,0.01931611344131023
23.6,0.29273151911302936,0.019351710796463608
23.7,0.2943847657047918,0.019387194989001693
23.8,0.2960366268713962,0.019422564962668882
23.9,0.2976870221034596,0.019457819672133683
24.0,0.29933587096304703,0.019492958082899366
24.1,0.30098309308759097,0.01952797917121509
24.2,0.3026286081938091,0.019562881923987658
24.3,0.30427233608161663,0.019597665338693813
24.4,0.30591419663803515,0.01963232842329311
24.5,0.30755410984109754,0.019666870196141356
24.6,0.3091919957637479,0.01970128968590462
24.7,0.31082777457773686,0.01973558593147379
24.8,0.3124613665575131,0.019769757981879743
24.9,0.3140926920841079,0.019803804896209004
25.0,0.31572167164901666,0.019837725743520048
25.1,0.3173482258580735,0.019871519602760117
25.2,0.31897227543532103,0.0199051855626826
25.3,0.32059374122687406,0.019938722721765015
25.4,0.32221254420477746,0.019972130188127463
25.5,0.32382860547085784,0.020005407079451743
25.6,0.32544184626056905,0.02003855252290094
25.7,0.32705218794683083,0.020071565655039588
25.8,0.32865955204386144,0.02010444562175441
25.9,0.3302638602110022,0.020137191578175576
26.0,0.33186503425653663,0.020169802688598498
26.1,0.33346299614150055,0.020202278126406206
26.2,0.33505766798348596,0.020234617073992225
26.3,0.33664897206043737,0.020266818722684026
26.4,0.33823683081443856,0.020298882272666966
26.5,0.3398211668554945,0.02033080693290883
26.6,0.34140190296530154,0.020362591921084812
26.7,0.3429789621010116,0.020394236463503117
26.8,0.34455226739898753,0.020425739795031032
26.9,0.3461217421785485,0.020457101159021517
27.0,0.3476873099457082,0.020488319807240356
27.1,0.34924889439690215,0.020519394999793782
27.2,0.3508064194227073,0.02055032600505664
27.3,0.35235980911155124,0.020581112099601062
27.4,0.3539089877534122,0.020611752568125637
27.5,0.35545387984350846,0.020642246703385086
27.6,0.35699441008597926,0.02067259380612047
27.7,0.3585305033975539,0.02070279318498986
27.8,0.36006208491121144,0.02073284415649952
27.9,0.3615890799798297,0.02076274604493558
28.0,0.3631114141798233,0.02079249818229624
28.1,0.36462901331477093,0.020822099908224378
28.2,0.36614180341903196,0.020851550569940723
28.3,0.36764971076135083,0.020880849522177482
28.4,0.36915266184845086,0.020909996127112446
28.5,0.3706505834286166,0.02093898975430357
28.6,0.3721434024952636,0.020967829780624052
28.7,0.3736310462904963,0.02099651559019785
28.8,0.37511344230865507,0.021025046574335696
28.9,0.3765905182998492,0.021053422131471558
29.0,0.37806220227347886,0.021081641667099603
29.1,0.3795284225017435,0.021109704593711566
29.2,0.38098910752313736,0.02113761033073462
29.3,0.3824441861459335,0.021165358304469705
29.4,0.3838935874516526,0.021192947948030283
29.5,0.3853372407985199,0.021220378701281573
29.6,0.38677507582490783,0.02124765001078021
29.7,0.3882070224527656,0.021274761329714387
29.8,0.3896330108910351,0.02130171211784441
29.9,0.3910529716390512,0.021328501841443703
30.0,0.3924668354899306,0.02135512997324028
30.1,0.3938745335339439,0.021381595992358615
30.2,0.39527599716187406,0.021407899384261967
30.3,0.3966711580683613,0.02143403964069517
30.4,0.3980599482552313,0.02146001625962779
30.5,0.39944230003480957,0.021485828745197777
30.6,0.4008181460332207,0.021511476607655504
30.7,0.40218741919367146,0.02153695936330824
30.8,0.4035500527797201,0.021562276534465085
30.9,0.404905980378528,0.021587427649382266
31.0,0.4062551359040966,0.02161241224220888
31.1,0.4075974536004894,0.0216372298529331
31.2,0.40893286804503526,0.021661880027328724
31.3,0.4102613141515183,0.0216863623169022
31.4,0.4115827271733494,0.02171067627884002
31.5,0.4128970427067221,0.021734821475956553
31.6,0.4142041966937516,0.02175879747664231
31.7,0.4155041254255967,0.021782603854812555
31.8,0.4167967655455647,0.021806240189856392
31.9,0.4180820540522001,0.021829706066586213
32.0,0.4193599283023543,0.02185300107518758
32.1,0.420630326014239,0.021876124811169476
32.2,0.42189318527046216,0.02189907687531501
32.3,0.423148444521045,0.021921856873632493
32.4,0.4243960425864229,0.02194446441730689
32.5,0.42563591866042605,0.02196689912265174
32.6,0.42686801231324384,0.021989160611061386
32.7,0.4280922634943698,0.0220112485089637
32.8,0.42930861253552854,0.022033162447773116
32.9,0.4305170001535841,0.022054902063844112
33.0,0.43171736745342826,0.022076466998425057
33.1,0.4329096559308527,0.022097856897612497
33.2,0.43409380747539883,0.022119071412305773
33.3,0.435269764373191,0.02214011019816205
33.4,0.43643746930974914,0.02216097291555178
33.5,0.43759686537278214,0.02218165922951452
33.6,0.4387478960549613,0.022202168809715088
33.7,0.4398905052566751,0.02222250133040023
33.8,0.441024637288763,0.022242656470355556
33.9,0.44215023687523,0.022262633912862963
34.0,0.44326724915594007,0.022282433345658333
34.1,0.4443756196892905,0.022302054460889738
34.2,0.4454752944548652,0.022321496955075945
34.3,0.4465662198560674,0.022340760529065345
34.4,0.44764834272273224,0.02235984488799524
34.5,0.44872161031371793,0.02237874974125158
34.6,0.4497859703194762,0.02239747480242898
34.7,0.4508413708646018,0.022416019789291204
34.8,0.4518877605103611,0.02243438442373202
34.9,0.4529250882571991,0.022452568431736403
35.0,0.453953303547225,0.022470571543342154
35.1,0.45497235626667615,0.022488393492601913
35.2,0.4559821967483603,0.02250603401754548
35.3,0.45698277577407737,0.02252349286014263
35.4,0.4579740445770171,0.02254076976626623
35.5,0.4589559548441368,0.022557864485655766
35.6,0.45992845871851495,0.022574776771881223
35.7,0.46089150880168506,0.022591506382307443
35.8,0.4618450581559443,0.022608053078058694
35.9,0.4627890603066428,0.022624416623983835
36.0,0.4637234692444473,0.022640596788621653
36.1,0.46464823942758454,0.022656593344166746
36.2,0.46556332578406046,0.022672406066435707
36.3,0.46646868371385686,0.022688034734833686
36.4,0.4673642690911057,0.022703479132321385
36.5,0.46825003826623907,0.022718739045382387
36.6,0.4691259480681171,0.022733814263990914
36.7,0.46999195580613173,0.022748704581579904
36.8,0.4708480192722876,0.02276340979500954
36.9,0.47169409674325896,0.022777929704536112
37.0,0.4725301469824237,0.02279226411378132
37.1,0.4733561292418724,0.022806412829701854
37.2,0.4741720032643953,0.022820375662559508
37.3,0.4749777292854434,0.02283415242589155
37.4,0.4757732680350672,0.02284774293648153
37.5,0.4765585807398304,0.022861147014330473
37.6,0.4773336291246996,0.022874364482628466
37.7,0.4780983754149101,0.022887395167726594
37.8,0.4788527823378065,0.022900238899109297
37.9,0.47959681312465957,0.022912895509367103
38.0,0.4803304315124588,0.022925364834169744
38.1,0.4810536017456785,0.022937646712239648
38.2,0.48176628857802206,0.02294974098532586
38.3,0.48246845727413856,0.022961647498178292
38.4,0.4831600736113164,0.022973366098522404
38.5,0.4838411038811512,0.022984896637034263
38.6,0.4845115148911881,0.022996238967315976
38.7,0.4851712739665406,0.023007392945871546
38.8,0.48582034895148185,0.023018358432083056
38.9,0.48645870821101295,0.023029135288187338
39.0,0.48708632063240404,0.02303972337925292
39.1,0.4877031556267115,0.023050122573157465
39.2,0.4883091831302675,0.023060332740565525
39.3,0.48890437360614675,0.02307035375490675
39.4,0.48948869804560496,0.023080185492354417
39.5,0.49006212796949356,0.023089827831804445
39.6,0.4906246354296468,0.02309928065485469
39.7,0.4911761930102448,0.023108543845784736
39.8,0.49171677382914913,0.023117617291536025
39.9,0.49224635153921337,0.023126500881692394
40.0,0.49276490032956705,0.023135194508460993
40.1,0.4932723949268737,0.023143698066653624
40.2,0.49376881059656264,0.023152011453668467
40.3,0.49425412314403433,0.023160134569472177
40.4,0.4947283089158401,0.023168067316582414
40.5,0.49519134480083427,0.023175809600050744
40.6,0.49564320823130104,0.023183361327445945
40.7,0.4960838771840543,0.02319072240883771
40.8,0.49651333018151095,0.023197892756780768
40.9,0.4969315462927379,0.02320487228629935
41.0,0.49733850513447175,0.023211660914872118
41.1,0.4977341868721128,0.023218258562417434
41.2,0.49811857222069145,0.023224665151279092
41.3,0.49849164244580785,0.023230880606212374
41.4,0.4988533793645458,0.02323690485437059
41.5,0.499203765346358,0.02324273782529193
41.6,0.49954278331392615,0.023248379450886803
41.7,0.4998704167439928,0.023253829665425507
41.8,0.5001866496681667,0.02325908840552634
41.9,0.5004914666737015,0.023264155610144107
42.0,0.500784852904246,0.023269031220559008
42.1,0.5010667940605694,0.023273715180365976
42.2,0.5013372764012576,0.02327820743546435
42.3,0.501596286743383,0.023282507934048013
42.4,0.5018438124631466,0.02328661662659589
42.5,0.5020798414964942,0.023290533465862885
42.6,0.5023043623397038,0.023294258406871188
42.7,0.5025173640499461,0.023297791406902024
42.8,0.5027188362458183,0.02330113242548775
42.9,0.5029087691078498,0.02330428142440443
43.0,0.5030871533789809,0.023307238367664757
43.1,0.5032539803650138,0.02331000322151138
43.2,0.5034092419350367,0.02331257595441071
43.3,0.5035529305218196,0.023314956537047002
43.4,0.5036850391221835,0.02331714494231699
43.5,0.5038055612973416,0.023319141145324806
43.6,0.5039144911732132,0.023320945123377367
43.7,0.5040118234407096,0.02332255685598017
43.8,0.5040975533559937,0.02332397632483346
43.9,0.5041716767407103,0.023325203513828816
44.0,0.50423418998219,0.023326238409046185
44.1,0.504285090033626,0.02332708099875124
44.2,0.5043243744142212,0.023327731273393233
44.3,0.5043520412093103,0.023328189225603178
44.4,0.504368089070453,0.023328454850192505
44.5,0.5043725172154991,0.023328528144152073
44.6,0.5043653254286271,0.02332840910665162
44.7,0.5043465140603545,0.023328097739039603
44.8,0.5043160840275207,0.02332759404484343
44.9,0.5042740368132428,0.023326898029770175
45.0,0.5042203744668425,0.023326009701707565
45.1,0.504155099603747,0.023324929070725517
45.2,0.5040782154053611,0.023323656149078
45.3,0.5039897256189121,0.023322190951205277
45.4,0.5038896345572672,0.023320533493736677
45.5,0.5037779470987238,0.023318683795493608
45.6,0.5036546686867708,0.023316641877493133
45.7,0.5035198053298242,0.02331440776295183
45.8,0.5033733636009338,0.023311981477290137
45.9,0.5032153506374628,0.023309363048137063
46.0,0.5030457741407401,0.023306552505335327
46.1,0.5028646423756851,0.023303549880946864
46.2,0.5026719641704043,0.02330035520925881
46.3,0.5024677489157614,0.023296968526789807
46.4,0.5022520065649203,0.023293389872296788
46.5,0.5020247476328584,0.02328961928678208
46.6,0.5017859831958558,0.023285656813501046
46.7,0.5015357248909539,0.023281502497969946
46.8,0.5012739849153897,0.023277156387974403
46.9,0.5010007760260002,0.023272618533578114
47.0,0.5007161115386013,0.023267888987132057
47.1,0.5004200053273387,0.023262967803284046
47.2,0.500112471824011,0.02325785503898874
47.3,0.4997935260173676,0.023252550753518016
47.4,0.499463183452377,0.023247055008471757
47.5,0.49912146022946985,0.023241367867789048
47.6,0.4987683730037539,0.023235489397759768
47.7,0.4984039389842023,0.023229419667036576
47.8,0.4980281759328153,0.02322315874664734
47.9,0.4976411021637537,0.023216706710007876
48.0,0.49724273654244683,0.02321006363293521
48.1,0.4968330984846733,0.023203229593661136
48.2,0.49641220795561397,0.023196204672846225
48.3,0.4959800854688795,0.02318898895359422
48.4,0.4955367520855103,0.023181582521466848
48.5,0.49508222941294994,0.023173985464499003
48.6,0.49461653960399216,0.023166197873214337
48.7,0.4941397053557015,0.023158219840641276
48.8,0.49365174990830635,0.02315005146232937
48.9,0.49315269704406683,0.023141692836366128
49.0,0.4926425710861156,0.023133144063394173
49.1,0.49212139689727197,0.02312440524662883
49.2,0.49158919987883065,0.023115476491876098
49.3,0.49104600596932374,0.023106357907551053
49.4,0.4904918416432559,0.02309704960469657
49.5,0.48992673390981456,0.023087551697002516
49.6,0.4893507103115534,0.023077864300825306
49.7,0.48876379892305,0.023067987535207855
49.8,0.48816602834953743,0.02305792152189991
49.9,0.4875574277255099,0.0230476663853788
50.0,0.48693802671330366,0.02303722225287057
50.1,0.4863078555016498,0.023026589254371496
50.2,0.48566694480420425,0.023015767522670007
50.3,0.4850153258580503,0.02300475719336899
50.4,0.484353030422176,0.022993558404908486
50.5,0.48368009077592655,0.022982171298588785
50.6,0.482996539717431,0.022970596018593897
50.7,0.4823024105620035,0.022958832712015435
50.8,0.4815977371405199,0.022946881528876847
50.9,0.48088255379776856,0.0229347426221581
51.0,0.48015689539077666,0.02292241614782069
51.1,0.4794207972871111,0.02290990226483307
51.2,0.47867429536315514,0.02289720113519647
51.3,0.4779174260023593,0.022884312923971094
51.4,0.47715022609346847,0.022871237799302713
51.5,0.47637273302872385,0.02285797593244962
51.6,0.47558498470204047,0.022844527497810012
51.7,0.4747870195071606,0.022830892672949733
51.8,0.473978876335782,0.022817071638630393
51.9,0.47316059457566256,0.0228030645788379
52.0,0.472332214108701,0.02278887168081137
52.1,0.4714937753089926,0.02277449313507238
52.2,0.47064531904086154,0.022759929135454698
52.3,0.46978688665686946,0.02274517987913428
52.4,0.46891851999579953,0.022730245566659747
52.5,0.4680402613806177,0.022715126401983216
52.6,0.4671521536164101,0.022699822592491484
52.7,0.466254239988296,0.022684334349037643
52.8,0.465346564259319,0.02266866188597303
52.9,0.4644291706683134,0.022652805421179617
53.0,0.4635021039277487,0.022636765176102736
53.1,0.46256540922155,0.0226205413757842
53.2,0.4616191322028957,0.02260413424889582
53.3,0.4606633189919928,0.02258754402777329
53.4,0.4596980161738286,0.022570770948450475
53.5,0.45872327079590075,0.022553815250694022
53.6,0.4577391303659237,0.022536677178038464
53.7,0.4567456428495136,0.022519356977821575
53.8,0.4557428566678505,0.022501854901220218
53.9,0.45473082069531806,0.02248417120328651
54.0,0.453709584257122,0.022466306142984394
54.1,0.4526791971268853,0.022448259983226592
54.2,0.45163970952422317,0.022430032990911918
54.3,0.450591172112295,0.022411625436963033
54.4,0.4495336359953347,0.022393037596364497
54.5,0.44846715271616083,0.022374269748201295
54.6,0.4473917742536638,0.022355322175697665
54.7,0.44630755302027275,0.022336195166256376
54.8,0.44521454185940085,0.022316889011498336
54.9,0.44411279404287035,0.02229740400730264
55.0,0.4430023632683153,0.022277740453846936
55.1,0.44188330365656503,0.022257898655648225
55.2,0.44075566974900643,0.02223787892160406
55.3,0.4396195165049252,0.022217681565034057
55.4,0.4384748992988275,0.02219730690372188
55.5,0.4373218739177412,0.022176755259957538
55.6,0.4361604965584968,0.022156026960580135
55.7,0.4349908238249882,0.02213512233702095
55.8,0.4338129127254145,0.022114041725346947
55.9,0.43262682066950053,0.022092785466304637
56.0,0.43143260546570006,0.022071353905364396
56.1,0.43023032531837724,0.02204974739276507
56.2,0.42902003882497025,0.022027966283559075
56.3,0.42780180497313547,0.022006010937657822
56.4,0.426575683137872,0.021983881719877557
56.5,0.4253417330786283,0.021961578999985618
56.6,0.4241000149363895,0.02193910315274702
56.7,0.422850589230746,0.021916454557971515
56.8,0.4215935168569441,0.021893633600560996
56.9,0.4203288590829178,0.02187064067055732
57.0,0.4190566775463026,0.021847476163190514
57.1,0.4177770342514321,0.0218241404789274
57.2,0.4164899915663152,0.021800634023520615
57.3,0.4151956122195966,0.021776957208058022
57.4,0.4138939592974993,0.021753110449012517
57.5,0.4125850962407507,0.021729094168292305
57.6,0.4112690868414894,0.021704908793291455
57.7,0.4099459952401572,0.021680554756941032
57.8,0.40861588592237186,0.021656032497760453
57.9,0.407278823715785,0.02163134245990941
58.0,0.40593487378692233,0.02160648509324012
58.1,0.4045841016380077,0.021581460853350005
58.2,0.40322657310376947,0.021556270201634784
58.3,0.40186235434823375,0.021530913605342004
58.4,0.40049151186149734,0.021505391537624943
58.5,0.39911411245648987,0.021479704477597016
58.6,0.39773022326571444,0.021453852910386473
58.7,0.39633991173797833,0.021427837327191675
58.8,0.3949432456351038,0.021401658225336646
58.9,0.39354029302862603,0.021375316108327158
59.0,0.39213112229647595,0.021348811485907223
59.1,0.3907158021196474,0.021322144874115975
59.2,0.38929440147884853,0.021295316795345
59.3,0.38786698965114164,0.021268327778396157
59.4,0.3864336362065653,0.021241178358539753
59.5,0.38499441100474413,0.02121386907757321
59.6,0.38354938419148404,0.021186400483880166
59.7,0.3820986261953536,0.02115877313249001
59.8,0.3806422077242505,0.021130987585137862
59.9,0.37918019976195627,0.021103044410324994
60.0,0.37771267356467686,0.021074944183379754
60.1,0.3762397006575681,0.02104668748651885
60.2,0.3747613528312519,0.02101827490890919
60.3,0.3732777021383156,0.0209897070467301
60.4,0.3717888208898009,0.020960984503236035
60.5,0.370294781651679,0.020932107888819773
60.6,0.3687956572413151,0.020903077821076047
60.7,0.3672915207239176,0.02087389492486563
60.8,0.36578244540897853,0.02084455983237994
60.9,0.36426850484669965,0.020815073183206082
61.0,0.36274977282440835,0.02078543562439237
61.1,0.3612263233629605,0.02075564781051432
61.2,0.35969823071313367,0.02072571040374118
61.3,0.358165569352008,0.020695624073902852
61.4,0.3566284139793357,0.02066538949855736
61.5,0.35508683951390113,0.02063500736305884
61.6,0.35354092108986895,0.02060447836062592
61.7,0.3519907340531219,0.020573803192410683
61.8,0.35043635395758976,0.02054298256756812
61.9,0.34887785656156484,0.02051201720332601
62.0,0.347315317824012,0.02048090782505541
62.1,0.3457488139008644,0.020449655166341573
62.2,0.3441784211413137,0.020418259969055403
62.3,0.3426042160840875,0.020386722983425427
62.4,0.341026275453719,0.020355044968110265
62.5,0.33944467615680857,0.020323226690271624
62.6,0.3378594952782749,0.020291268925647848
62.7,0.33627081007759735,0.020259172458627905
62.8,0.33467869798505145,0.020226938082325986
62.9,0.3330832365979344,0.020194566598656608
63.0,0.33148450367678345,0.020162058818410218
63.1,0.3298825771415855,0.020129415561329363
63.2,0.32827753506798,0.02009663765618537
63.3,0.3266694556834534,0.020063725940855613
63.4,0.3250584173635259,0.020030681262401245
63.5,0.32344449862793256,0.01999750447714555
63.6,0.32182777813679575,0.019964196450752814
63.7,0.32020833468679116,0.019930758058307678
63.8,0.31858624720730816,0.019897190184395185
63.9,0.3169615947566018,0.01986349372318123
64.0,0.3153344565179404,0.01982966957849365
64.1,0.3137049117957465,0.01979571866390387
64.2,0.3120730400117304,0.01976164190280905
64.3,0.3104389207010213,0.019727440228514866
64.4,0.3088026335082884,0.01969311458431877
64.5,0.3071642581838615,0.01965866592359392
64.6,0.3055238745798423,0.01962409520987354
64.7,0.303881562646213,0.019589403416935956
64.8,0.3022374024269411,0.019554591528890178
64.9,0.30059147405607556,0.019519660540261975
65.0,0.2989438577538434,0.01948461145608062
65.1,0.29729463382273863,0.019449445291966117
65.2,0.2956438826436088,0.019414163074217054
65.3,0.2939916846717378,0.01937876583989901
65.4,0.2923381204329237,0.019343254636933507
65.5,0.29068327051955467,0.019307630524187547
65.6,0.289027215586681,0.019271894571563725
65.7,0.28737003634808334,0.01923604786009087
65.8,0.28571181357234043,0.019200091482015333
65.9,0.2840526280788905,0.019164026540892713
66.0,0.28239256073409413,0.019127854151680272
66.1,0.2807316924472915,0.01909157544082981
66.2,0.27907010416685957,0.019055191546381158
66.3,0.27740787687626745,0.019018703618056212
66.4,0.2757450915901276,0.018982112817353472
66.5,0.27408182935024966,0.018945420317643222
66.6,0.27241817122168843,0.018908627304263147
66.7,0.27075419828879377,0.018871734974614557
66.8,0.26908999165125935,0.01883474453825914
66.9,0.26742563242016826,0.018797657217016202
67.0,0.26576120171404216,0.018760474245060506
67.1,0.264096780654885,0.01872319686902051
67.2,0.262432450364231,0.018685826348077243
67.3,0.2607682919591909,0.018648363954063604
67.4,0.25910438654849705,0.018610810971564164
67.5,0.2574408152285522,0.018573168698015514
67.6,0.2557776590794754,0.01853543844380698
67.7,0.2541149991611508,0.018497621532381915
67.8,0.25245291650927737,0.01845971930033939
67.9,0.25079149213141844,0.01842173309753634
68.0,0.24913080700305476,0.01838366428719016
68.1,0.24747094206363637,0.01834551424598171
68.2,0.24581197821263845,0.018307284364158696
68.3,0.24415399630561913,0.018268976045639547
68.4,0.24249707715027685,0.018230590708117538
68.5,0.24084130150251437,0.01819212978316541
68.6,0.23918675006250045,0.018153594716340208
68.7,0.23753350347073787,0.01811498696728856
68.8,0.2358816423041336,0.018076308009852222
68.9,0.23423124707207,0.018037559332173873
69.0,0.23258239821248275,0.017998742436803286
69.1,0.2309351760879389,0.017959858840803623
69.2,0.22928966098172046,0.01792091007585808
69.3,0.22764593309391307,0.017881897688376645
69.4,0.2260040725374944,0.01784282323960307
69.5,0.22436415933443216,0.017803688305722033
69.6,0.22272627341178197,0.01776449447796632
69.7,0.22109049459779276,0.017725243362724224
69.8,0.21945690261801673,0.01768593658164696
69.9,0.2178255770914218,0.017646575771756066
70.0,0.21619659752651307,0.017607162585550916
70.1,0.21457004331745638,0.017567698691116098
70.2,0.2129459937402085,0.01752818577222876
70.3,0.21132452794865553,0.017488625528465918
70.4,0.2097057249707521,0.017449019675311487
70.5,0.2080896637046718,0.017409369944263252
70.6,0.20647642291496077,0.017369678082939533
70.7,0.20486608122869882,0.01732994585518561
70.8,0.20325871713166838,0.017290175041179863
70.9,0.20165440896452744,0.017250367437539462
71.0,0.20005323491899316,0.017210524857425743
71.1,0.19845527303402935,0.017170649130649022
71.2,0.1968606011920438,0.017130742103772974
71.3,0.19526929711509255,0.017090805640218393
71.4,0.1936814383610909,0.0170508416203663
71.5,0.19209710232003507,0.01701085194166043
71.6,0.19051636621022822,0.016970838518708876
71.7,0.188939307074518,0.01693080328338495
71.8,0.18736600177654225,0.0168907481849272
71.9,0.1857965269969811,0.01685067519003837
72.0,0.18423095922982158,0.01681058628298346
72.1,0.18266937477862774,0.016770483465686544
72.2,0.1811118497528225,0.01673036875782651
72.3,0.17955846006397858,0.016690244196931502
72.4,0.17800928142211742,0.016650111838471995
72.5,0.1764643893320212,0.01660997375595252
72.6,0.17492385908955052,0.016569832041001743
72.7,0.17338776577797577,0.01652968880346105
72.8,0.17185618426431828,0.016489546171471393
72.9,0.17032918919569995,0.01644940629155831
73.0,0.16880685499570644,0.016409271328715058
73.1,0.16728925586075885,0.016369143466483774
73.2,0.16577646575649777,0.016329024907034452
73.3,0.16426855841417906,0.0162889178712418
73.4,0.16276560732707884,0.016248824598759627
73.5,0.16126768574691316,0.016208747348092915
73.6,0.15977486668026616,0.016168688396667213
73.7,0.15828722288503336,0.016128650040895393
73.8,0.1568048268668747,0.01608863459624156
73.9,0.15532775087568038,0.01604864439728198
74.0,0.15385606690205078,0.01600868179776296
74.1,0.1523898466737864,0.01596874917065548
74.2,0.15092916165239234,0.01592884890820641
74.3,0.1494740830295963,0.01588898342198628
74.4,0.14802468172387706,0.01584915514293332
74.5,0.14658102837700993,0.015809366521393694
74.6,0.1451431933506221,0.01576962002715773
74.7,0.14371124672276392,0.015729918149492015
74.8,0.14228525828449462,0.01569026339716724
74.9,0.14086529753647836,0.0156506582984814
75.0,0.13945143368559904,0.015611105401278491
75.1,0.13804373564158595,0.01557160727296229
75.2,0.13664227201365564,0.015532166500505108
75.3,0.13524711110716844,0.015492785690451387
75.4,0.13385832092029837,0.01545346746891582
75.5,0.13247596914072018,0.015414214481575941
75.6,0.13110012314230923,0.015375029393658857
75.7,0.12973084998185824,0.015335914889922019
75.8,0.1283682163958097,0.015296873674627788
75.9,0.1270122887970016,0.015257908471511513
76.0,0.12566313327143297,0.015219022023743072
76.1,0.12432081557504036,0.015180217093881445
76.2,0.12298540113049437,0.015141496463822266
76.3,0.12165695502401144,0.015102862934738073
76.4,0.12033554200218025,0.015064319327010944
76.5,0.11902122646880758,0.015025868480157436
76.6,0.11771407248177818,0.014987513252745421
76.7,0.11641414374993309,0.014949256522302718
76.8,0.11512150362996505,0.014911101185217197
76.9,0.1138362151233294,0.014873050156628074
77.0,0.11255834087317537,0.0148351063703083
77.1,0.11128794316129073,0.01479727277853753
77.2,0.11002508390506753,0.014759552351965684
77.3,0.10876982465448468,0.014721948079466671
77.4,0.10752222658910675,0.014684462967982023
77.5,0.1062823505151037,0.014647100042354259
77.6,0.105050256862286,0.014609862345149612
77.7,0.1038260056811599,0.014572752936469905
77.8,0.10260965664000116,0.014535774893753307
77.9,0.10140126902194568,0.014498931311563627
78.0,0.10020090172210151,0.014462225301367987
78.1,0.09900861324467707,0.014425659991302452
78.2,0.09782446170013086,0.014389238525925503
78.3,0.09664850480233865,0.014352964065958932
78.4,0.0954807998657804,0.014316839788015952
78.5,0.09432140380274759,0.014280868884316277
78.6,0.0931703731205685,0.014245054562387798
78.7,0.09202776391885459,0.014209400044754688
78.8,0.09089363188676665,0.014173908568611612
78.9,0.08976803230029966,0.014138583385483737
79.0,0.08865102001958972,0.014103427760872375
79.1,0.08754264948623938,0.014068444973885886
79.2,0.08644297472066448,0.014033638316855654
79.3,0.08535204931946228,0.013999011094936889
79.4,0.0842699264527973,0.013964566625693885
79.5,0.08319665886181171,0.013930308238669685
79.6,0.08213229885605361,0.013896239274939721
79.7,0.08107689831092796,0.013862363086649327
79.8,0.08003050866516866,0.013828683036534846
79.9,0.07899318091833049,0.01379520249742809
80.0,0.07796496562830471,0.013761924851744033
80.1,0.07694591290885378,0.013728853490951407
80.2,0.07593607242716949,0.013695991815026148
80.3,0.07493549340145245,0.013663343231887403
80.4,0.07394422459851241,0.013630911156815978
80.5,0.07296231433139289,0.013598699011855116
80.6,0.07198981045701472,0.013566710225193316
80.7,0.0710267603738447,0.013534948230529247
80.8,0.07007321101958541,0.01350341646641853
80.9,0.06912920886888689,0.013472118375602273
81.0,0.06819479993108243,0.013441057404317393
81.1,0.06727002974794526,0.013410237001588481
81.2,0.06635494339146934,0.013379660618501344
81.3,0.06544958546167293,0.01334933170745808
81.4,0.06455400008442391,0.013319253721413665
81.5,0.06366823090929055,0.013289430113094174
81.6,0.06279232110741259,0.013259864334196507
81.7,0.061926313369397905,0.01323055983456981
81.8,0.06107024990324215,0.013201520061378598
81.9,0.060224172432270705,0.013172748458247662
82.0,0.059388122193106074,0.013144248464388945
82.1,0.05856213993365734,0.013116023513710454
82.2,0.05774626591113441,0.013088077033907452
82.3,0.056940539890086336,0.01306041244553609
82.4,0.05614500114046247,0.013033033161069685
82.5,0.05535968843569933,0.013005942583937972
82.6,0.05458464005083004,0.012979144107549502
82.7,0.05381989376061955,0.012952641114297617
82.8,0.053065486837723226,0.012926436974550235
82.9,0.052321456050870005,0.012900535045623877
83.0,0.05158783766307097,0.012874938670742343
83.1,0.05086466742985124,0.012849651177980405
83.2,0.05015198059750765,0.012824675879193064
83.3,0.049449811901391166,0.012800016068930808
83.4,0.04875819556421322,0.012775675023341407
83.5,0.048077165294378554,0.012751655999058835
83.6,0.047406754284341636,0.01272796223207987
83.7,0.04674699520898912,0.012704596936629025
83.8,0.04609792022404787,0.012681563304012487
83.9,0.045459560964516726,0.01265886450146166
84.0,0.044831948543125555,0.012636503670967178
84.1,0.04421511354881827,0.012614483928104013
84.2,0.04360908604526219,0.012592808360848544
84.3,0.04301389556938301,0.012571480028388383
84.4,0.042429571129924695,0.012550501959925782
84.5,0.0418561412060362,0.01252987715347555
84.6,0.04129363374588296,0.01250960857465835
84.7,0.04074207616528495,0.012489699155490344
84.8,0.04020149534638056,0.012470151793170124
84.9,0.039671917636316265,0.01245096934886395
85.0,0.03915336884596261,0.012432154646490327
85.1,0.038645874248655995,0.01241371047150491
85.2,0.038149458578967066,0.012395639569686884
85.3,0.037664146031495344,0.012377944645927879
85.4,0.037189960259689604,0.012360628363024508
85.5,0.036726924374695505,0.012343693340475732
85.6,0.036275060944228776,0.012327142153286135
85.7,0.03583439199147548,0.012310977330776332
85.8,0.03540493899401878,0.01229520135540169
85.9,0.03498672288279177,0.012279816661580515
86.0,0.034579764041057885,0.012264825634533004
86.1,0.03418408230341684,0.012250230609132086
86.2,0.033799696954838254,0.012236033868767449
86.3,0.033426626729721826,0.012222237644223985
86.4,0.03306488981098391,0.012208844112575813
86.5,0.032714503829171696,0.012195855396097239
86.6,0.03237548586160355,0.012183273561191773
86.7,0.03204785243153689,0.012171100617340508
86.8,0.031731619507362974,0.012159338516071065
86.9,0.0314268025018283,0.012147989149948302
87.0,0.031133416271283753,0.01213705435158803
87.1,0.03085147511496024,0.012126535892694894
87.2,0.030580992774271995,0.012116435483125606
87.3,0.030321982432146743,0.012106754769978691
87.4,0.030074456712383082,0.012097495336711886
87.5,0.029838427679035454,0.012088658702288287
87.6,0.029613906835825918,0.012080246320352329
87.7,0.029400905125583597,0.012072259578436691
87.8,0.029199432929711406,0.012064699797201105
87.9,0.02900950006767988,0.012057568229704085
88.0,0.02883111579654881,0.012050866060708544
88.1,0.028664288810515883,0.01204459440602218
88.2,0.028509027240493003,0.012038754311873557
88.3,0.028365338653710128,0.012033346754324683
88.4,0.02823323005334621,0.012028372638720884
88.5,0.028112707878188085,0.012023832799178727
88.6,0.02800377800231652,0.012019727998112689
88.7,0.027906445734819978,0.012016058925801218
88.8,0.027820715819535886,0.012012826199992768
88.9,0.027746592434819348,0.012010030365552381
89.0,0.027684079193339577,0.012007671894149285
89.1,0.027633179141903764,0.012005751183985947
89.2,0.0275938947613086,0.012004268559568938
89.3,0.027566227966219378,0.012003224271521997
89.4,0.027550180105076663,0.01200261849644146
89.5,0.02754575196003057,0.012002451336794322
89.6,0.02755294374690263,0.012002722820859072
89.7,0.027571755115175303,0.012003432902709346
89.8,0.027602185148009033,0.012004581462240472
89.9,0.027644232362286962,0.0120061683052388
90.0,0.027697894708687176,0.012008193163493821
90.1,0.02776316957178261,0.0120106556949528
90.2,0.027840053770168554,0.012013555483917807
90.3,0.027928543556617613,0.01201689204128481
90.4,0.028028634618262476,0.012020664804824523
90.5,0.02814032207680596,0.012024873139504597
90.6,0.02826360048875892,0.012029516337852746
90.7,0.028398463845705494,0.01203459362036025
90.8,0.0285449055745959,0.01204010413592533
90.9,0.028702918538066908,0.012046046962335752
91.0,0.028872495034789558,0.012052421106790024
91.1,0.029053626799844655,0.012059225506456453
91.2,0.029246305005125536,0.012066459029069323
91.3,0.029450520259768253,0.012074120473561389
91.4,0.029666262610609458,0.01208220857073183
91.5,0.029893521542671275,0.012090721983948784
91.6,0.03013228597967403,0.012099659309885534
91.7,0.030382544284575885,0.01210901907928938
91.8,0.030644284260140084,0.012118799757782179
91.9,0.030917493149529546,0.012128999746691566
92.0,0.03120215763692837,0.012139617383911732
92.1,0.03149826384819108,0.012150650944792714
92.2,0.031805797351518714,0.012162098643057052
92.3,0.03212474315816212,0.012173958631742695
92.4,0.03245508572315272,0.012186229004170972
92.5,0.03279680894605986,0.01219890779493846
92.6,0.03314989617177579,0.012211992980931551
92.7,0.033514330191327366,0.01222548248236253
92.8,0.033890093242714414,0.012239374163825882
92.9,0.034277167011776084,0.012253665835373712
93.0,0.03467553263308285,0.012268355253608906
93.1,0.0350851706908564,0.012283440122794927
93.2,0.03550606121991574,0.012298918095980924
93.3,0.03593818370665018,0.012314786776140937
93.4,0.036381517090019466,0.012331043717326006
93.5,0.03683603976257982,0.012347686425827878
93.6,0.037301729571537476,0.012364712361353196
93.7,0.03777856381982819,0.012382118938206852
93.8,0.038266519267223374,0.012399903526483383
93.9,0.0387655721314629,0.012418063453265215
94.0,0.03927569808941418,0.012436596003826543
94.1,0.039796872278257754,0.012455498422841754
94.2,0.040329069296698994,0.012474767915597231
94.3,0.04087226320620591,0.012494401649205405
94.4,0.04142642753227381,0.012514396753820036
94.5,0.04199153526571513,0.01253475032385156
94.6,0.04256755886397624,0.01255545941918155
94.7,0.0431544702524797,0.012576521066375237
94.8,0.04375224082599228,0.012597932259891058
94.9,0.0443608414500198,0.012619689963286369
95.0,0.04498024246222612,0.012641791110418285
95.1,0.045610413673879927,0.01266423260663884
95.2,0.04625132437132548,0.012687011329983514
95.3,0.0469029433174794,0.012710124132352299
95.4,0.04756523875335372,0.012733567840682586
95.5,0.04823817839960311,0.012757339258112914
95.6,0.04892172945809864,0.012781435165137044
95.7,0.04961585861352617,0.012805852320747449
95.8,0.05032053203500975,0.01283058746356768
95.9,0.05103571537776115,0.012855637312972889
96.0,0.05176137378475312,0.012880998570197885
96.1,0.05249747188841858,0.012906667919432199
96.2,0.0532439738123746,0.012932642028901542
96.3,0.054000843173170374,0.012958917551935156
96.4,0.054768043082061256,0.012985491128018596
96.5,0.05554553614680584,0.013012359383831443
96.6,0.056333284473489106,0.013039518934269571
96.7,0.05713124966836908,0.013066966383451535
96.8,0.057939392839747715,0.013094698325708714
96.9,0.05875767459986717,0.013122711346558949
97.0,0.05958605506682869,0.013151002023663252
97.1,0.060424493866537025,0.01317956692776543
97.2,0.06127295013466823,0.013208402623614297
97.3,0.062131382518660315,0.013237505670868267
97.4,0.06299974917973028,0.013266872624982213
97.5,0.06387800779491196,0.013296500038076288
97.6,0.06476611555911954,0.013326384459786714
97.7,0.06566402918723369,0.01335652243809831
97.8,0.0665717049162107,0.013386910520158717
97.9,0.06748909850721632,0.013417545253074281
98.0,0.06841616524778091,0.013448423184687471
98.1,0.06935285995397956,0.013479540864335882
98.2,0.07029913697263393,0.013510894843592785
98.3,0.07125495018353695,0.013542481676989205
98.4,0.07222025300170118,0.013574297922717667
98.5,0.07319499837962903,0.01360634014331754
98.6,0.07417913880960601,0.013638604906342154
98.7,0.07517262632601612,0.013671088785007692
98.8,0.07617541250767917,0.01370378835882401
98.9,0.07718744848021164,0.01373670021420753
99.0,0.07820868491840771,0.013769820945076238
99.1,0.0792390720486443,0.013803147153427075
99.2,0.08027855965130645,0.013836675449895731
99.3,0.08132709706323465,0.013870402454299128
99.4,0.08238463318019512,0.013904324796160735
99.5,0.08345111645936892,0.013938439115218844
99.6,0.0845264949218659,0.013972742061918174
99.7,0.08561071615525703,0.01400723029788482
99.8,0.08670372731612877,0.01404190049638487
99.9,0.0878054751326594,0.014076749342766958
100.0,0.0889159059072144,0.014111773534888858
100.1,0.09003496551896456,0.014146969783528498
100.2,0.09116259942652329,0.014182334812779541
100.3,0.09229875267060449,0.014217865360431821
100.4,0.09344336987670222,0.014253558178336923
100.5,0.09459639525778854,0.0142894100327591
100.6,0.09575777261703287,0.014325417704711834
100.7,0.09692744535054151,0.01436157799028034
100.8,0.09810535645011527,0.014397887700930178
100.9,0.09929144850602922,0.014434343663802371
101.0,0.10048566370982964,0.014470942721995205
101.1,0.1016879438571524,0.014507681734833059
101.2,0.10289823035055942,0.014544557578122471
101.3,0.10411646420239419,0.014581567144395772
101.4,0.10534258603765774,0.014618707343142554
101.5,0.1065765360969013,0.014655975101029214
101.6,0.10781825423914004,0.014693367362106904
101.7,0.10906767994478375,0.014730881088008121
101.8,0.1103247523185856,0.014768513258132185
101.9,0.11158941009261207,0.014806260869820011
102.0,0.11286159162922704,0.014844120938518241
102.1,0.11414123492409742,0.014882090497933204
102.2,0.11542827760921445,0.014920166600174815
102.3,0.11672265695593308,0.01495834631589077
102.4,0.11802430987803038,0.014996626734391295
102.5,0.11933317293477898,0.015035004963764618
102.6,0.12064918233404012,0.015073478130983574
102.7,0.12197227393537255,0.015112043382003438
102.8,0.12330238325315798,0.015150697881851307
102.9,0.12463944545974483,0.015189438814707334
103.0,0.12598339538860726,0.015228263383977935
103.1,0.12733416753752191,0.015267168812361306
103.2,0.12869169607176015,0.015306152341905436
103.3,0.130055914827296,0.01534521123405885
103.4,0.13142675731403228,0.01538434276971436
103.5,0.13280415671903983,0.015423544249245953
103.6,0.13418804590981506,0.015462812992539151
103.7,0.13557835743755137,0.015502146339014946
103.8,0.13697502354042593,0.01554154164764759
103.9,0.13837797614690384,0.015580996296976481
104.0,0.13978714687905364,0.015620507685112178
104.1,0.14120246705588224,0.015660073229737018
104.2,0.14262386769668114,0.015699690368100264
104.3,0.144051279524388,0.01573935655700811
104.4,0.1454846329689645,0.01577906927280875
104.5,0.14692385817078554,0.01581882601137259
104.6,0.14836888498404543,0.01585862428806789
104.7,0.14981964298017608,0.015898461637731943
104.8,0.15127606145127911,0.01593833561463794
104.9,0.15273806941357335,0.015978243792457818
105.0,0.15420559561085304,0.016018183764221063
105.1,0.15567856851796155,0.016058153142269778
105.2,0.15715691634427784,0.01609814955821011
105.3,0.15864056703721402,0.016138170662860163
105.4,0.16012944828572895,0.01617821412619463
105.5,0.16162348752385067,0.016218277637286133
105.6,0.1631226119342146,0.01625835890424359
105.7,0.16462674845161213,0.016298455654147625
105.8,0.1661358237665511,0.016338565632983148
105.9,0.16764976432882997,0.016378686605569345
106.0,0.16916849635112127,0.016418816355487025
106.1,0.170691945812569,0.01645895268500363
106.2,0.17222003846239606,0.016499093414995898
106.3,0.17375269982352173,0.016539236384870287
106.4,0.1752898551961941,0.01657937945248143
106.5,0.1768314296616286,0.01661952049404845
106.6,0.17837734808566072,0.01665965740406957
106.7,0.17992753512240767,0.016699788095234803
106.8,0.1814819152179399,0.01673991049833702
106.9,0.18304041261396484,0.01678002256218147
107.0,0.1846029513515177,0.0168201222534937
107.1,0.18616945527466505,0.016860207556826195
107.2,0.1877398480342159,0.01690027647446359
107.3,0.1893140530914424,0.01694032702632666
107.4,0.19089199372181093,0.016980357249875226
107.5,0.1924735930187211,0.017020365200009834
107.6,0.1940587738972547,0.01706034894897259
107.7,0.19564745909793232,0.0171003065862469
107.8,0.1972395711904781,0.017140236218456426
107.9,0.1988350325775953,0.01718013596926323
108.0,0.20043376549874622,0.017220003979265135
108.1,0.20203569203394406,0.017259838405892475
108.2,0.20364073410754963,0.01729963742330415
108.3,0.20524881349207622,0.017339399222283162
108.4,0.20685985181200398,0.017379122010131677
108.5,0.20847377054759714,0.017418804010565517
108.6,0.21009049103873392,0.017458443463608413
108.7,0.2117099344887385,0.017498038625485757
108.8,0.21333202196822157,0.01753758776851815
108.9,0.21495667441892813,0.017577089181014617
109.0,0.21658381265758936,0.017616541167165666
109.1,0.21821335737978323,0.017655942046936136
109.2,0.21984522916379923,0.017695290155957923
109.3,0.22147934847450837,0.01773458384542259
109.4,0.2231156356672412,0.01777382148197398
109.5,0.22475401099166833,0.017813001447600712
109.6,0.22639439459568755,0.017852122139528758
109.7,0.22803670652931668,0.017891181970114058
109.8,0.22968086674858856,0.017930179366735167
109.9,0.23132679511945414,0.01796911277168606
110.0,0.23297441142168626,0.01800798064206901
110.1,0.23462363535279096,0.018046781449687688
110.2,0.23627438653192087,0.018085513680940406
110.3,0.23792658450379178,0.01812417583671356
110.4,0.23958014874260605,0.018162766432275376
110.5,0.24123499865597495,0.018201283997169807
110.6,0.24289105358884863,0.01823972707511081
110.7,0.2445482328274464,0.018278094223876856
110.8,0.2462064556031893,0.018316384015205748
110.9,0.24786564109663922,0.01835459503468985
111.0,0.24952570844143554,0.018392725881671564
111.1,0.2511865767282382,0.018430775169139275
111.2,0.2528481650086701,0.018468741523623607
111.3,0.2545103922992623,0.01850662358509409
111.4,0.2561731775854021,0.0185444200068563
111.5,0.25783643982528,0.018582129455449306
111.6,0.2595000979538412,0.018619750610543703
111.7,0.2611640708867361,0.01865728216483997
111.8,0.2628282775242705,0.018694722823967308
111.9,0.2644926367553614,0.018732071306383054
112.0,0.2661570674614875,0.018769326343272413
112.1,0.2678214885206447,0.018806486678448815
112.2,0.2694858188112986,0.01884355106825468
112.3,0.27114997721633877,0.018880518281462734
112.4,0.27281388262703266,0.01891738709917784
112.5,0.2744774539469774,0.018954156314739283
112.6,0.2761406100960543,0.01899082473362369
112.7,0.2778032700143789,0.01902739117334836
112.8,0.2794653526662522,0.019063854463375222
112.9,0.28112677704411126,0.019100213445015286
113.0,0.2827874621724749,0.019136466971333636
113.1,0.2844473271118933,0.019172613907055006
113.2,0.2861062909628912,0.019208653128469883
113.3,0.2877642728699106,0.01924458352334114
113.4,0.28942119202525285,0.019280403990811292
113.5,0.2910769676730153,0.01931611344131023
113.6,0.29273151911302925,0.019351710796463605
113.7,0.2943847657047918,0.019387194989001693
113.8,0.2960366268713961,0.01942256496266888
113.9,0.2976870221034596,0.019457819672133683
114.0,0.29933587096304715,0.019492958082899373
114.1,0.30098309308759097,0.01952797917121509
114.2,0.30262860819380943,0.019562881923987665
114.3,0.3042723360816168,0.019597665338693813
114.4,0.30591419663803526,0.01963232842329311
114.5,0.30755410984109754,0.019666870196141356
114.6,0.3091919957637478,0.019701289685904615
114.7,0.31082777457773714,0.019735585931473797
114.8,0.3124613665575132,0.019769757981879743
114.9,0.3140926920841079,0.019803804896209004
115.0,0.31572167164901654,0.019837725743520045
115.1,0.3173482258580733,0.01987151960276011
115.2,0.3189722754353212,0.019905185562682604
115.3,0.32059374122687406,0.019938722721765015
115.4,0.3222125442047774,0.019972130188127463
115.5,0.3238286054708576,0.02000540707945174
115.6,0.3254418462605687,0.020038552522900932
115.7,0.32705218794683083,0.020071565655039588
115.8,0.32865955204386127,0.020104445621754407
115.9,0.33026386021100246,0.020137191578175583
116.0,0.33186503425653674,0.0201698026885985
116.1,0.33346299614150055,0.020202278126406206
116.2,0.3350576679834859,0.020234617073992225
116.3,0.3366489720604371,0.02026681872268402
116.4,0.3382368308144388,0.020298882272666973
116.5,0.33982116685549457,0.02033080693290883
116.6,0.3414019029653015,0.020362591921084812
116.7,0.3429789621010115,0.020394236463503117
116.8,0.3445522673989876,0.020425739795031036
116.9,0.34612174217854863,0.020457101159021523
117.0,0.3476873099457082,0.02048831980724036
117.1,0.349248894396902,0.02051939499979378
117.2,0.3508064194227074,0.020550326005056643
117.3,0.35235980911155135,0.020581112099601066
117.4,0.35390898775341206,0.020611752568125634
117.5,0.3554538798435083,0.020642246703385082
117.6,0.356994410085979,0.020672593806120465
117.7,0.3585305033975539,0.020702793184989857
117.8,0.3600620849112114,0.020732844156499515
117.9,0.3615890799798299,0.02076274604493559
118.0,0.36311141417982346,0.020792498182296244
118.1,0.36462901331477104,0.02082209990822438
118.2,0.36614180341903185,0.02085155056994072
118.3,0.3676497107613506,0.02088084952217748
118.4,0.369152661848451,0.020909996127112446
118.5,0.37065058342861673,0.020938989754303573
118.6,0.3721434024952635,0.020967829780624052
118.7,0.37363104629049615,0.020996515590197846
118.8,0.3751134423086548,0.02102504657433569
118.9,0.3765905182998493,0.02105342213147156
119.0,0.37806220227347886,0.021081641667099603
119.1,0.3795284225017433,0.021109704593711563
119.2,0.38098910752313747,0.02113761033073462
119.3,0.3824441861459336,0.02116535830446971
119.4,0.3838935874516526,0.021192947948030283
119.5,0.3853372407985198,0.021220378701281573
119.6,0.3867750758249076,0.021247650010780206
119.7,0.3882070224527657,0.021274761329714387
119.8,0.3896330108910351,0.021301712117844412
119.9,0.3910529716390512,0.021328501841443706
120.0,0.3924668354899304,0.021355129973240274
120.1,0.3938745335339436,0.021381595992358608
120.2,0.39527599716187406,0.021407899384261964
120.3,0.3966711580683612,0.021434039640695166
120.4,0.3980599482552315,0.021460016259627793
120.5,0.3994423000348097,0.02148582874519778
120.6,0.4008181460332206,0.0215114766076555
120.7,0.40218741919367146,0.021536959363308242
120.8,0.40355005277972,0.021562276534465085
120.9,0.4049059803785281,0.021587427649382266
121.0,0.4062551359040966,0.021612412242208875
121.1,0.4075974536004894,0.0216372298529331
121.2,0.40893286804503515,0.021661880027328724
121.3,0.4102613141515184,0.021686362316902203
121.4,0.4115827271733494,0.02171067627884002
121.5,0.4128970427067221,0.021734821475956553
121.6,0.41420419669375147,0.02175879747664231
121.7,0.4155041254255968,0.02178260385481256
121.8,0.41679676554556483,0.021806240189856396
121.9,0.4180820540522001,0.021829706066586213
122.0,0.4193599283023542,0.02185300107518758
122.1,0.4206303260142388,0.02187612481116947
122.2,0.42189318527046216,0.02189907687531501
122.3,0.423148444521045,0.02192185687363249
122.4,0.4243960425864231,0.021944464417306898
122.5,0.42563591866042616,0.02196689912265174
122.6,0.42686801231324384,0.021989160611061386
122.7,0.4280922634943698,0.0220112485089637
122.8,0.42930861253552854,0.022033162447773116
122.9,0.4305170001535842,0.022054902063844112
123.0,0.43171736745342826,0.022076466998425057
123.1,0.43290965593085257,0.022097856897612497
123.2,0.4340938074753986,0.022119071412305766
123.3,0.43526976437319087,0.022140110198162047
123.4,0.4364374693097493,0.022160972915551788
123.5,0.43759686537278214,0.022181659229514525
123.6,0.4387478960549612,0.022202168809715084
123.7,0.4398905052566752,0.02222250133040023
123.8,0.44102463728876323,0.022242656470355563
123.9,0.44215023687523003,0.022262633912862963
124.0,0.44326724915593996,0.022282433345658333
124.1,0.4443756196892903,0.022302054460889734
124.2,0.4454752944548652,0.022321496955075945
124.3,0.4465662198560674,0.02234076052906534
124.4,0.44764834272273224,0.02235984488799524
124.5,0.4487216103137178,0.02237874974125158
124.6,0.44978597031947587,0.022397474802428975
124.7,0.4508413708646017,0.022416019789291204
124.8,0.451887760510361,0.022434384423732013
124.9,0.45292508825719935,0.022452568431736403
125.0,0.45395330354722513,0.02247057154334216
125.1,0.45497235626667604,0.02248839349260191
125.2,0.4559821967483602,0.022506034017545477
125.3,0.45698277577407725,0.02252349286014263
125.4,0.45797404457701724,0.02254076976626623
125.5,0.4589559548441368,0.022557864485655766
125.6,0.45992845871851495,0.022574776771881223
125.7,0.46089150880168483,0.022591506382307433
125.8,0.4618450581559444,0.022608053078058698
125.9,0.4627890603066428,0.022624416623983835
126.0,0.4637234692444473,0.022640596788621653
126.1,0.46464823942758443,0.022656593344166746
126.2,0.46556332578406046,0.022672406066435707
126.3,0.46646868371385686,0.022688034734833686
126.4,0.4673642690911057,0.022703479132321385
126.5,0.46825003826623907,0.022718739045382387
126.6,0.469125948068117,0.022733814263990914
126.7,0.46999195580613173,0.022748704581579904
126.8,0.47084801927228753,0.022763409795009536
126.9,0.4716940967432591,0.022777929704536116
127.0,0.4725301469824237,0.022792264113781317
127.1,0.4733561292418724,0.022806412829701854
127.2,0.4741720032643953,0.022820375662559508
127.3,0.4749777292854433,0.022834152425891548
127.4,0.4757732680350673,0.022847742936481532
127.5,0.4765585807398305,0.02286114701433048
127.6,0.4773336291246996,0.022874364482628466
127.7,0.47809837541491,0.02288739516772659
127.8,0.47885278233780637,0.022900238899109297
127.9,0.4795968131246597,0.022912895509367103
128.0,0.4803304315124588,0.022925364834169744
128.1,0.4810536017456784,0.022937646712239645
128.2,0.48176628857802195,0.02294974098532586
128.3,0.4824684572741387,0.022961647498178292
128.4,0.4831600736113165,0.022973366098522404
128.5,0.4838411038811511,0.02298489663703426
128.6,0.484511514891188,0.022996238967315973
128.7,0.48517127396654036,0.02300739294587154
128.8,0.48582034895148185,0.023018358432083056
128.9,0.48645870821101284,0.023029135288187334
129.0,0.48708632063240404,0.02303972337925292
129.1,0.4877031556267114,0.023050122573157462
129.2,0.48830918313026744,0.023060332740565525
129.3,0.48890437360614686,0.023070353754906753
129.4,0.4894886980456051,0.023080185492354424
129.5,0.49006212796949356,0.023089827831804445
129.6,0.4906246354296468,0.02309928065485469
129.7,0.4911761930102448,0.023108543845784736
129.8,0.49171677382914913,0.023117617291536025
129.9,0.4922463515392135,0.023126500881692394
130.0,0.49276490032956705,0.023135194508460993
130.1,0.4932723949268737,0.023143698066653624
130.2,0.4937688105965625,0.023152011453668464
130.3,0.49425412314403433,0.023160134569472177
130.4,0.4947283089158401,0.023168067316582414
130.5,0.49519134480083415,0.02317580960005074
130.6,0.4956432082313009,0.02318336132744594
130.7,0.49608387718405417,0.02319072240883771
130.8,0.49651333018151095,0.023197892756780768
130.9,0.4969315462927379,0.02320487228629935
131.0,0.49733850513447175,0.023211660914872118
131.1,0.4977341868721128,0.023218258562417434
131.2,0.49811857222069134,0.02322466515127909
131.3,0.49849164244580796,0.023230880606212374
131.4,0.4988533793645458,0.02323690485437059
131.5,0.49920376534635813,0.023242737825291935
131.6,0.49954278331392615,0.023248379450886803
131.7,0.4998704167439928,0.023253829665425507
131.8,0.5001866496681668,0.02325908840552634
131.9,0.5004914666737015,0.023264155610144107
132.0,0.500784852904246,0.023269031220559008
132.1,0.5010667940605694,0.02327371518036598
132.2,0.5013372764012576,0.02327820743546435
132.3,0.501596286743383,0.023282507934048017
132.4,0.5018438124631466,0.02328661662659589
132.5,0.5020798414964942,0.023290533465862885
132.6,0.5023043623397038,0.023294258406871188
132.7,0.5025173640499461,0.023297791406902024
132.8,0.5027188362458183,0.023301132425487748
132.9,0.5029087691078498,0.02330428142440443
133.0,0.5030871533789809,0.023307238367664757
133.1,0.5032539803650138,0.02331000322151138
133.2,0.5034092419350367,0.02331257595441071
133.3,0.5035529305218196,0.023314956537047002
133.4,0.5036850391221834,0.02331714494231699
133.5,0.5038055612973416,0.023319141145324806
133.6,0.5039144911732132,0.023320945123377367
133.7,0.5040118234407096,0.02332255685598017
133.8,0.5040975533559937,0.02332397632483346
133.9,0.5041716767407103,0.023325203513828816
134.0,0.50423418998219,0.023326238409046185
134.1,0.504285090033626,0.02332708099875124
134.2,0.5043243744142212,0.023327731273393233
134.3,0.5043520412093103,0.023328189225603178
134.4,0.504368089070453,0.023328454850192505
134.5,0.5043725172154991,0.023328528144152073
134.6,0.5043653254286271,0.02332840910665162
134.7,0.5043465140603545,0.023328097739039603
134.8,0.5043160840275207,0.02332759404484343
134.9,0.5042740368132428,0.023326898029770175
135.0,0.5042203744668425,0.023326009701707565
135.1,0.504155099603747,0.023324929070725517
135.2,0.5040782154053611,0.023323656149078
135.3,0.5039897256189121,0.023322190951205277
135.4,0.5038896345572672,0.023320533493736677
135.5,0.5037779470987238,0.023318683795493608
135.6,0.5036546686867708,0.023316641877493133
135.7,0.5035198053298242,0.023314407762951832
135.8,0.5033733636009338,0.023311981477290137
135.9,0.5032153506374628,0.023309363048137063
136.0,0.5030457741407401,0.023306552505335323
136.1,0.5028646423756851,0.023303549880946864
136.2,0.5026719641704043,0.02330035520925881
136.3,0.5024677489157614,0.023296968526789807
136.4,0.5022520065649202,0.02329338987229678
136.5,0.5020247476328584,0.023289619286782085
136.6,0.5017859831958558,0.023285656813501043
136.7,0.5015357248909539,0.023281502497969946
136.8,0.5012739849153895,0.0232771563879744
136.9,0.5010007760260002,0.023272618533578114
137.0,0.5007161115386013,0.023267888987132057
137.1,0.5004200053273387,0.023262967803284046
137.2,0.500112471824011,0.02325785503898874
137.3,0.4997935260173676,0.023252550753518016
137.4,0.499463183452377,0.023247055008471757
137.5,0.49912146022946985,0.023241367867789048
137.6,0.4987683730037539,0.023235489397759768
137.7,0.49840393898420243,0.023229419667036583
137.8,0.4980281759328153,0.02322315874664734
137.9,0.4976411021637537,0.023216706710007876
138.0,0.49724273654244694,0.023210063632935214
138.1,0.4968330984846734,0.02320322959366114
138.2,0.4964122079556141,0.023196204672846225
138.3,0.4959800854688794,0.02318898895359422
138.4,0.49553675208551023,0.023181582521466848
138.5,0.4950822294129498,0.023173985464499003
138.6,0.49461653960399216,0.023166197873214337
138.7,0.4941397053557015,0.023158219840641273
138.8,0.49365174990830624,0.02315005146232937
138.9,0.4931526970440667,0.023141692836366124
139.0,0.4926425710861156,0.023133144063394177
139.1,0.49212139689727197,0.02312440524662883
139.2,0.49158919987883076,0.0231154764918761
139.3,0.49104600596932374,0.023106357907551053
139.4,0.4904918416432559,0.02309704960469657
139.5,0.48992673390981456,0.023087551697002516
139.6,0.48935071031155347,0.02307786430082531
139.7,0.48876379892305005,0.023067987535207855
139.8,0.4881660283495373,0.023057921521899907
139.9,0.48755742772551003,0.023047666385378803
140.0,0.48693802671330366,0.02303722225287057
140.1,0.4863078555016499,0.0230265892543715
140.2,0.48566694480420447,0.02301576752267001
140.3,0.4850153258580501,0.023004757193368985
140.4,0.48435303042217587,0.022993558404908482
140.5,0.48368009077592655,0.022982171298588785
140.6,0.482996539717431,0.022970596018593897
140.7,0.4823024105620035,0.022958832712015435
140.8,0.4815977371405198,0.022946881528876847
140.9,0.48088255379776845,0.0229347426221581
141.0,0.48015689539077655,0.022922416147820687
141.1,0.4794207972871111,0.02290990226483307
141.2,0.47867429536315526,0.022897201135196478
141.3,0.4779174260023592,0.022884312923971094
141.4,0.47715022609346847,0.022871237799302713
141.5,0.47637273302872385,0.022857975932449617
141.6,0.4755849847020406,0.022844527497810015
141.7,0.47478701950716073,0.022830892672949733
141.8,0.4739788763357819,0.02281707163863039
141.9,0.47316059457566256,0.0228030645788379
142.0,0.472332214108701,0.022788871680811368
142.1,0.47149377530899267,0.022774493135072387
142.2,0.47064531904086176,0.0227599291354547
142.3,0.46978688665686946,0.02274517987913428
142.4,0.46891851999579953,0.022730245566659747
142.5,0.4680402613806179,0.022715126401983216
142.6,0.46715215361641027,0.022699822592491488
142.7,0.4662542399882963,0.022684334349037646
142.8,0.46534656425931875,0.02266866188597303
142.9,0.46442917066831324,0.022652805421179614
143.0,0.4635021039277486,0.022636765176102733
143.1,0.46256540922155,0.0226205413757842
143.2,0.4616191322028958,0.022604134248895822
143.3,0.4606633189919927,0.02258754402777329
143.4,0.45969801617382855,0.02257077094845047
143.5,0.45872327079590064,0.022553815250694022
143.6,0.4577391303659237,0.02253667717803846
143.7,0.4567456428495137,0.022519356977821575
143.8,0.45574285666785047,0.022501854901220215
143.9,0.45473082069531806,0.02248417120328651
144.0,0.453709584257122,0.022466306142984394
144.1,0.4526791971268854,0.022448259983226596
144.2,0.4516397095242234,0.022430032990911924
144.3,0.4505911721122949,0.02241162543696303
144.4,0.4495336359953347,0.022393037596364497
144.5,0.44846715271616094,0.022374269748201295
144.6,0.447391774253664,0.022355322175697672
144.7,0.4463075530202729,0.02233619516625638
144.8,0.4452145418594007,0.022316889011498336
144.9,0.4441127940428702,0.022297404007302637
145.0,0.4430023632683152,0.022277740453846933
145.1,0.44188330365656503,0.022257898655648225
145.2,0.44075566974900643,0.022237878921604056
145.3,0.439619516504925,0.022217681565034054
145.4,0.4384748992988274,0.022197306903721875
145.5,0.4373218739177412,0.022176755259957538
145.6,0.4361604965584968,0.02215602696058013
145.7,0.4349908238249884,0.022135122337020953
145.8,0.4338129127254143,0.02211404172534694
145.9,0.43262682066950053,0.022092785466304637
146.0,0.43143260546570006,0.022071353905364396
146.1,0.43023032531837735,0.02204974739276507
146.2,0.4290200388249705,0.02202796628355908
146.3,0.42780180497313536,0.022006010937657815
146.4,0.426575683137872,0.021983881719877557
146.5,0.42534173307862844,0.02196157899998562
146.6,0.42410001493638966,0.02193910315274702
146.7,0.4228505892307463,0.02191645455797152
146.8,0.4215935168569441,0.021893633600560996
146.9,0.4203288590829178,0.02187064067055732
147.0,0.4190566775463028,0.021847476163190518
147.1,0.4177770342514324,0.021824140478927403
147.2,0.41648999156631533,0.02180063402352062
147.3,0.4151956122195963,0.02177695720805802
147.4,0.41389395929749917,0.021753110449012517
147.5,0.4125850962407506,0.0217290941682923
147.6,0.4112690868414894,0.021704908793291455
147.7,0.4099459952401572,0.021680554756941032
147.8,0.4086158859223716,0.021656032497760446
147.9,0.4072788237157849,0.02163134245990941
148.0,0.40593487378692245,0.021606485093240122
148.1,0.4045841016380078,0.021581460853350005
148.2,0.40322657310376975,0.021556270201634788
148.3,0.40186235434823353,0.021530913605341997
148.4,0.40049151186149745,0.021505391537624947
148.5,0.39911411245648987,0.021479704477597016
148.6,0.39773022326571467,0.02145385291038648
148.7,0.39633991173797856,0.021427837327191678
148.8,0.3949432456351037,0.021401658225336642
148.9,0.39354029302862603,0.021375316108327158
149.0,0.3921311222964763,0.02134881148590723
149.1,0.3907158021196476,0.021322144874115982
149.2,0.389294401478849,0.02129531679534501
149.3,0.38786698965114136,0.02126832777839615
149.4,0.386433636206565,0.021241178358539746
149.5,0.38499441100474396,0.021213869077573205
149.6,0.3835493841914841,0.021186400483880166
149.7,0.3820986261953536,0.02115877313249001
149.8,0.3806422077242502,0.021130987585137855
149.9,0.3791801997619562,0.02110304441032499
150.0,0.3777126735646767,0.02107494418337975
150.1,0.3762397006575682,0.021046687486518854
150.2,0.37476135283125206,0.021018274908909194
150.3,0.37327770213831546,0.020989707046730092
150.4,0.3717888208898007,0.020960984503236028
150.5,0.370294781651679,0.020932107888819773
150.6,0.36879565724131513,0.020903077821076047
150.7,0.3672915207239177,0.02087389492486563
150.8,0.3657824454089784,0.02084455983237994
150.9,0.3642685048466997,0.020815073183206082
151.0,0.3627497728244084,0.02078543562439237
151.1,0.36122632336296073,0.020755647810514328
151.2,0.35969823071313406,0.020725710403741188
151.3,0.358165569352008,0.020695624073902852
151.4,0.3566284139793358,0.020665389498557365
151.5,0.3550868395139013,0.020635007363058844
151.6,0.3535409210898692,0.020604478360625927
151.7,0.35199073405312203,0.02057380319241069
151.8,0.35043635395758943,0.020542982567568112
151.9,0.3488778565615647,0.020512017203326006
152.0,0.3473153178240118,0.02048090782505541
152.1,0.3457488139008644,0.020449655166341573
152.2,0.3441784211413138,0.020418259969055403
152.3,0.3426042160840872,0.020386722983425424
152.4,0.34102627545371883,0.02035504496811026
152.5,0.3394446761568086,0.020323226690271628
152.6,0.337859495278275,0.02029126892564785
152.7,0.3362708100775976,0.020259172458627905
152.8,0.33467869798505145,0.020226938082325986
152.9,0.3330832365979345,0.02019456659865661
153.0,0.33148450367678356,0.020162058818410225
153.1,0.3298825771415857,0.020129415561329363
153.2,0.3282775350679803,0.020096637656185374
153.3,0.32666945568345335,0.020063725940855613
153.4,0.3250584173635259,0.020030681262401245
153.5,0.32344449862793284,0.01999750447714556
153.6,0.321827778136796,0.019964196450752817
153.7,0.3202083346867916,0.01993075805830769
153.8,0.3185862472073077,0.01989719018439518
153.9,0.31696159475660135,0.01986349372318122
154.0,0.31533445651794023,0.019829669578493647
154.1,0.31370491179574633,0.01979571866390387
154.2,0.3120730400117305,0.019761641902809053
154.3,0.31043892070102097,0.01972744022851486
154.4,0.30880263350828824,0.019693114584318768
154.5,0.3071642581838614,0.019658665923593915
154.6,0.3055238745798422,0.019624095209873536
154.7,0.30388156264621324,0.01958940341693596
154.8,0.30223740242694097,0.019554591528890178
154.9,0.3005914740560756,0.019519660540261975
155.0,0.29894385775384347,0.01948461145608062
155.1,0.2972946338227387,0.019449445291966117
155.2,0.29564388264360913,0.019414163074217058
155.3,0.2939916846717377,0.019378765839899007
155.4,0.2923381204329237,0.019343254636933507
155.5,0.2906832705195547,0.01930763052418755
155.6,0.2890272155866811,0.019271894571563725
155.7,0.2873700363480838,0.01923604786009088
155.8,0.28571181357234043,0.019200091482015333
155.9,0.28405262807889076,0.019164026540892717
156.0,0.28239256073409436,0.019127854151680276
156.1,0.2807316924472918,0.019091575440829817
156.2,0.2790701041668597,0.01905519154638116
156.3,0.277407876876267,0.0190187036180562
156.4,0.27574509159012744,0.01898211281735347
156.5,0.2740818293502495,0.01894542031764322
156.6,0.27241817122168827,0.018908627304263143
156.7,0.2707541982887939,0.018871734974614557
156.8,0.269089991651259,0.018834744538259132
156.9,0.26742563242016837,0.018797657217016206
157.0,0.26576120171404216,0.018760474245060506
157.1,0.26409678065488507,0.018723196869020513
157.2,0.26243245036423135,0.01868582634807725
157.3,0.2607682919591907,0.0186483639540636
157.4,0.2591043865484971,0.018610810971564168
157.5,0.2574408152285523,0.018573168698015514
157.6,0.2557776590794755,0.01853543844380698
157.7,0.254114999161151,0.01849762153238192
157.8,0.25245291650927726,0.018459719300339385
157.9,0.2507914921314187,0.018421733097536346
158.0,0.24913080700305507,0.018383664287190172
158.1,0.24747094206363665,0.018345514245981714
158.2,0.24581197821263895,0.018307284364158707
158.3,0.24415399630561868,0.018268976045639537
158.4,0.2424970771502767,0.018230590708117535
158.5,0.24084130150251423,0.018192129783165405
158.6,0.23918675006250031,0.018153594716340204
158.7,0.23753350347073796,0.018114986967288565
158.8,0.23588164230413328,0.018076308009852216
158.9,0.23423124707206988,0.01803755933217387
159.0,0.2325823982124826,0.01799874243680328
159.1,0.23093517608793876,0.017959858840803623
159.2,0.22928966098172074,0.017920910075858082
159.3,0.22764593309391293,0.01788189768837664
159.4,0.22600407253749447,0.01784282323960307
159.5,0.2243641593344322,0.017803688305722033
159.6,0.22272627341178197,0.01776449447796632
159.7,0.221090494597793,0.01772524336272423
159.8,0.2194569026180166,0.017685936581646956
159.9,0.2178255770914218,0.017646575771756066
160.0,0.21619659752651316,0.01760716258555092
160.1,0.21457004331745638,0.017567698691116095
160.2,0.21294599374020895,0.01752818577222877
160.3,0.2113245279486556,0.01748862552846592
160.4,0.20970572497075238,0.017449019675311494
160.5,0.20808966370467205,0.01740936994426326
160.6,0.20647642291496104,0.017369678082939537
160.7,0.20486608122869887,0.01732994585518561
160.8,0.20325871713166804,0.017290175041179856
160.9,0.20165440896452733,0.01725036743753946
161.0,0.20005323491899302,0.01721052485742574
161.1,0.1984552730340292,0.017170649130649016
161.2,0.1968606011920438,0.017130742103772974
161.3,0.1952692971150922,0.017090805640218382
161.4,0.19368143836109095,0.0170508416203663
161.5,0.1920971023200351,0.01701085194166043
161.6,0.19051636621022827,0.016970838518708876
161.7,0.18893930707451828,0.016930803283384956
161.8,0.18736600177654206,0.016890748184927192
161.9,0.18579652699698115,0.01685067519003837
162.0,0.18423095922982163,0.01681058628298346
162.1,0.1826693747786278,0.016770483465686544
162.2,0.18111184975282274,0.016730368757826516
162.3,0.17955846006397844,0.0166902441969315
162.4,0.17800928142211764,0.016650111838472002
162.5,0.17646438933202147,0.016609973755952526
162.6,0.17492385908955074,0.01656983204100175
162.7,0.1733877657779762,0.01652968880346106
162.8,0.17185618426431795,0.016489546171471383
162.9,0.17032918919569975,0.0164494062915583
163.0,0.1688068549957063,0.016409271328715055
163.1,0.16728925586075866,0.016369143466483767
163.2,0.16577646575649782,0.016329024907034455
163.3,0.1642685584141787,0.016288917871241794
163.4,0.16276560732707868,0.01624882459875962
163.5,0.16126768574691303,0.01620874734809291
163.6,0.15977486668026622,0.016168688396667213
163.7,0.1582872228850336,0.0161286500408954
163.8,0.15680482686687452,0.016088634596241557
163.9,0.15532775087568043,0.01604864439728198
164.0,0.15385606690205086,0.01600868179776296
164.1,0.15238984667378647,0.01596874917065548
164.2,0.1509291616523926,0.015928848908206415
164.3,0.14947408302959614,0.015888983421986278
164.4,0.1480246817238771,0.015849155142933325
164.5,0.14658102837700995,0.015809366521393694
164.6,0.14514319335062215,0.01576962002715773
164.7,0.1437112467227643,0.015729918149492025
164.8,0.14228525828449468,0.015690263397167243
164.9,0.14086529753647858,0.015650658298481404
165.0,0.13945143368559926,0.015611105401278498
165.1,0.13804373564158617,0.015571607272962296
165.2,0.13664227201365564,0.015532166500505108
165.3,0.13524711110716814,0.015492785690451379
165.4,0.13385832092029826,0.015453467468915816
165.5,0.13247596914072005,0.015414214481575938
165.6,0.1311001231423091,0.015375029393658854
165.7,0.1297308499818583,0.01533591488992202
165.8,0.12836821639580936,0.01529687367462778
165.9,0.12701228879700166,0.015257908471511513
166.0,0.12566313327143303,0.015219022023743074
166.1,0.12432081557504042,0.015180217093881445
166.2,0.1229854011304946,0.015141496463822273
166.3,0.12165695502401132,0.01510286293473807
166.4,0.12033554200218029,0.015064319327010946
166.5,0.11902122646880763,0.015025868480157438
166.6,0.11771407248177823,0.014987513252745423
166.7,0.11641414374993328,0.014949256522302725
166.8,0.1151215036299649,0.014911101185217192
166.9,0.11383621512332961,0.014873050156628079
167.0,0.11255834087317557,0.014835106370308304
167.1,0.11128794316129093,0.014797272778537537
167.2,0.11002508390506792,0.014759552351965695
167.3,0.1087698246544844,0.014721948079466664
167.4,0.10752222658910661,0.014684462967982018
167.5,0.10628235051510357,0.014647100042354255
167.6,0.10505025686228588,0.01460986234514961
167.7,0.10382600568115995,0.014572752936469905
167.8,0.10260965664000088,0.014535774893753298
167.9,0.10140126902194556,0.014498931311563623
168.0,0.1002009017221014,0.014462225301367983
168.1,0.09900861324467711,0.014425659991302452
168.2,0.09782446170013104,0.014389238525925508
168.3,0.09664850480233857,0.014352964065958929
168.4,0.09548079986578044,0.014316839788015952
168.5,0.09432140380274763,0.014280868884316277
168.6,0.09317037312056853,0.014245054562387798
168.7,0.09202776391885477,0.014209400044754694
168.8,0.09089363188676657,0.014173908568611608
168.9,0.0897680323002997,0.014138583385483738
169.0,0.08865102001958974,0.014103427760872377
169.1,0.08754264948623941,0.014068444973885888
169.2,0.08644297472066481,0.014033638316855666
169.3,0.0853520493194623,0.01399901109493689
169.4,0.08426992645279746,0.013964566625693888
169.5,0.08319665886181188,0.01393030823866969
169.6,0.08213229885605353,0.01389623927493972
169.7,0.08107689831092801,0.01386236308664933
169.8,0.08003050866516843,0.013828683036534839
169.9,0.07899318091833041,0.013795202497428088
170.0,0.0779649656283046,0.01376192485174403
170.1,0.07694591290885369,0.013728853490951405
170.2,0.07593607242716952,0.013695991815026148
170.3,0.07493549340145222,0.013663343231887396
170.4,0.07394422459851244,0.01363091115681598
170.5,0.07296231433139291,0.013598699011855118
170.6,0.07198981045701476,0.013566710225193318
170.7,0.07102676037384485,0.013534948230529253
170.8,0.07007321101958533,0.013503416466418528
170.9,0.06912920886888693,0.013472118375602275
171.0,0.06819479993108246,0.013441057404317395
171.1,0.06727002974794527,0.013410237001588481
171.2,0.06635494339146947,0.013379660618501349
171.3,0.06544958546167284,0.013349331707458077
171.4,0.06455400008442405,0.01331925372141367
171.5,0.06366823090929069,0.013289430113094178
171.6,0.06279232110741273,0.013259864334196512
171.7,0.06192631336939817,0.013230559834569817
171.8,0.06107024990324197,0.013201520061378591
171.9,0.06022417243227063,0.013172748458247658
172.0,0.05938812219310601,0.013144248464388943
172.1,0.058562139933657255,0.013116023513710452
172.2,0.05774626591113444,0.013088077033907453
172.3,0.056940539890086156,0.013060412445536082
172.4,0.0561450011404624,0.013033033161069683
172.5,0.05535968843569926,0.01300594258393797
172.6,0.054584640050830066,0.012979144107549504
172.7,0.053819893760619665,0.01295264111429762
172.8,0.053065486837723164,0.012926436974550233
172.9,0.05232145605087004,0.012900535045623877
173.0,0.05158783766307099,0.012874938670742343
173.1,0.05086466742985126,0.012849651177980405
173.2,0.05015198059750778,0.012824675879193066
173.3,0.049449811901391104,0.012800016068930806
173.4,0.04875819556421326,0.012775675023341407
173.5,0.04807716529437858,0.012751655999058835
173.6,0.04740675428434166,0.01272796223207987
173.7,0.0467469952089893,0.012704596936629032
173.8,0.04609792022404789,0.012681563304012487
173.9,0.04545956096451683,0.012658864501461663
174.0,0.04483194854312565,0.012636503670967181
174.1,0.04421511354881821,0.012614483928104011
174.2,0.0436090860452622,0.012592808360848544
174.3,0.04301389556938288,0.01257148002838838
174.4,0.04242957112992463,0.01255050195992578
174.5,0.041856141206036146,0.012529877153475548
174.6,0.04129363374588292,0.01250960857465835
174.7,0.04074207616528496,0.012489699155490346
174.8,0.040201495346380504,0.01247015179317012
174.9,0.039671917636316285,0.012450969348863953
175.0,0.03915336884596263,0.012432154646490329
175.1,0.038645874248656016,0.012413710471504911
175.2,0.03814945857896714,0.012395639569686886
175.3,0.0376641460314953,0.012377944645927876
175.4,0.037189960259689625,0.012360628363024508
175.5,0.03672692437469552,0.012343693340475732
175.6,0.03627506094422879,0.012327142153286135
175.7,0.03583439199147555,0.012310977330776336
175.8,0.035404938994018746,0.01229520135540169
175.9,0.03498672288279183,0.012279816661580517
176.0,0.03457976404105795,0.012264825634533008
176.1,0.0341840823034169,0.012250230609132088
176.2,0.03379969695483836,0.012236033868767454
176.3,0.03342662672972174,0.012222237644223982
176.4,0.033064889810983884,0.012208844112575811
176.5,0.03271450382917166,0.012195855396097239
176.6,0.03237548586160352,0.012183273561191773
176.7,0.032047852431536905,0.01217110061734051
176.8,0.03173161950736291,0.012159338516071061
176.9,0.03142680250182827,0.0121479891499483
177.0,0.03113341627128373,0.01213705435158803
177.1,0.03085147511496025,0.012126535892694894
177.2,0.03058099277427204,0.012116435483125607
177.3,0.03032198243214672,0.01210675476997869
177.4,0.030074456712383093,0.012097495336711887
177.5,0.02983842767903546,0.012088658702288287
177.6,0.029613906835825925,0.012080246320352329
177.7,0.029400905125583632,0.012072259578436693
177.8,0.02919943292971139,0.012064699797201105
177.9,0.029009500067679887,0.012057568229704085
178.0,0.028831115796548817,0.012050866060708544
178.1,0.02866428881051589,0.01204459440602218
178.2,0.028509027240493045,0.012038754311873559
178.3,0.02836533865371013,0.012033346754324685
178.4,0.02823323005334623,0.012028372638720884
178.5,0.028112707878188103,0.012023832799178727
178.6,0.02800377800231651,0.012019727998112689
178.7,0.02790644573481998,0.012016058925801218
178.8,0.02782071581953587,0.012012826199992766
178.9,0.02774659243481934,0.012010030365552381
179.0,0.02768407919333957,0.012007671894149285
179.1,0.02763317914190376,0.012005751183985947
179.2,0.0275938947613086,0.012004268559568938
179.3,0.027566227966219378,0.012003224271521997
179.4,0.027550180105076667,0.01200261849644146
179.5,0.02754575196003057,0.012002451336794322
179.6,0.027552943746902626,0.012002722820859072
179.7,0.0275717551151753,0.012003432902709346
179.8,0.027602185148009037,0.012004581462240472
179.9,0.027644232362286962,0.0120061683052388
180.0,0.027697894708687172,0.012008193163493821


==> data/fig4-conversion-fit.csv <==
angle_fit,conversion_fit,conversion_fit_err
2.6812528892744845,0.0077896541312465605,0.0022744520162160816
2.7812528892744846,0.008069167156405647,0.0022764621981762622
2.8812528892744846,0.008358782834578301,0.0022785433526836007
2.9812528892744843,0.008658487050304954,0.002280695204120316
3.0812528892744844,0.008968265196424952,0.0022829174684533098
3.1812528892744845,0.009288102174788485,0.0022852098533615623
3.2812528892744846,0.00961798239699245,0.002287572058366267
3.3812528892744846,0.009957889785140207,0.002290003774963569
3.4812528892744843,0.010307807772625197,0.0022925046867597752
3.5812528892744844,0.010667719304938372,0.0022950744696088837
3.6812528892744845,0.011037606840499401,0.0022977127917522995
3.7812528892744846,0.011417452351511644,0.0023004193139605942
3.8812528892744846,0.011807237324840762,0.0023031936896771607
3.9812528892744843,0.012206942762917075,0.002306035565163634
4.081252889274484,0.012616549184661423,0.002308944579646922
4.181252889274484,0.01303603662643468,0.0023119203654677163
4.2812528892744846,0.013465384643010739,0.0023149625482303386
4.381252889274484,0.013904572308573001,0.002318070746953781
4.481252889274485,0.014353578217734236,0.0023212445742238083
4.581252889274484,0.014812380486579887,0.0023244836363459755
4.681252889274484,0.015280956753734656,0.0023277875334994378
4.7812528892744846,0.015759284181452334,0.0023311558598914073
4.881252889274484,0.016247339456728915,0.002334588203912134
4.981252889274485,0.016745098792438826,0.0023380841482902714
5.081252889274484,0.017252537928494273,0.002341643270248513
5.181252889274484,0.017769632133027662,0.0023452651416593587
5.2812528892744846,0.018296356203596976,0.002348949329200902
5.381252889274484,0.018832684468414112,0.0023526953945125083
5.481252889274485,0.019378590787596073,0.0023565028943502713
5.581252889274484,0.019934048554439043,0.0023603713807421366
5.681252889274484,0.020499030696715093,0.00236430040114257
5.7812528892744846,0.021073509677991663,0.002368289498586674
5.881252889274484,0.0216574574989737,0.0023723382118436436
5.981252889274485,0.02225084569886822,0.002376446075569451
6.081252889274484,0.022853645356771517,0.0023806126204586734
6.181252889274484,0.023465827093078685,0.0023848373733953644
6.2812528892744846,0.02408736107091555,0.002389119857602867
6.381252889274484,0.02471821699759289,0.002393459592792496
6.481252889274485,0.025358364126082843,0.0023978560953109938
6.581252889274484,0.026007771256517483,0.0024023088782866788
6.681252889274484,0.02666640673770945,0.002406817451774215
6.7812528892744846,0.027334238468694566,0.0024113813228979204
6.881252889274484,0.028011233900296473,0.0024159999959935496
6.981252889274485,0.028697360036712888,0.0024206729727484777
7.081252889274484,0.029392583437123948,0.002425399752340227
7.181252889274484,0.03009687021732188,0.0024301798315732727
7.2812528892744846,0.030810186051362657,0.002435012705014074
7.381252889274484,0.031532496173238854,0.00243989786512427
7.481252889274485,0.03226376537857416,0.0024448348023920017
7.581252889274484,0.03300395802633917,0.0024498230054613044
7.681252889274484,0.03375303804058848,0.0024548619612595308
7.7812528892744846,0.03451096891221902,0.002459951155122765
7.881252889274484,0.03527771370074936,0.0024650900709191916
7.981252889274485,0.036053235036120214,0.0024702781911703836
8.081252889274484,0.03683749512051582,0.002475514997170482
8.181252889274484,0.03763045573020607,0.0024807999691032383
8.281252889274484,0.038432078217409564,0.0024861325861568967
8.381252889274485,0.03924232351217719,0.002491512326636891
8.481252889274485,0.04006115212429638,0.0024969386680763466
8.581252889274484,0.040888524145215745,0.00250241108734436
8.681252889274484,0.04172439924999025,0.002507929060752054
8.781252889274484,0.04256873669924655,0.0025134920641563894
8.881252889274485,0.04342149534116852,0.002519099573061734
8.981252889274485,0.044282633613503035,0.0025247510627191745
9.081252889274484,0.045152109545585566,0.0025304460082235768
9.181252889274484,0.04602988076038585,0.0025361838846083887
9.281252889274484,0.046915904476573206,0.002541964166938186
9.381252889274485,0.047810137510601744,0.0025477863303989745
9.481252889274485,0.04871253627881492,0.0025536498503862396
9.581252889274484,0.04962305679956989,0.0025595542025907644
9.681252889274484,0.050541654695381,0.0025654988630822175
9.781252889274484,0.05146828519508278,0.0025714833083905282
9.881252889274485,0.05240290313601193,0.002577507015585053
9.981252889274485,0.05334546296620859,0.0025835694623515607
10.081252889274484,0.05429591874663636,0.002589670127067043
10.181252889274484,0.05525422415342142,0.0025958084888723708
10.281252889274484,0.05622033248011019,0.0026019840277428153
10.381252889274485,0.057194196639945814,0.0026081962245564586
10.481252889274485,0.05817576916816306,0.002614444561160507
10.581252889274484,0.059165002224301703,0.0026207285204355403
10.681252889274484,0.060161847594538166,0.0026270475863577093
10.781252889274484,0.061166256694035456,0.0026334012440589185
10.881252889274485,0.06217818056931105,0.002639788979885012
10.981252889274485,0.06319756990062295,0.0026462102814519897
11.081252889274484,0.0642243750043732,0.0026526646377002874
11.181252889274484,0.06525854583552969,0.00265915153894714
11.281252889274484,0.0663000319900651,0.00266567047693707
11.381252889274485,0.06734878270741358,0.002672220944890511
11.481252889274485,0.06840474687294477,0.002678802437550621
11.581252889274484,0.06946787302045493,0.0026854144512282923
11.681252889274484,0.07053810933467548,0.0026920564838454107
11.781252889274484,0.0716154036537984,0.0026987280349763765
11.881252889274485,0.07269970347201833,0.0027054286058879307
11.981252889274485,0.07379095594209192,0.0027121576995773173
12.081252889274484,0.07488910787791327,0.002718914820808811
12.181252889274484,0.0759941057571063,0.0027256994761486433
12.281252889274484,0.07710589572363329,0.0027325111739983626
12.381252889274485,0.07822442359041977,0.0027393494246266557
12.481252889274485,0.07934963484199556,0.002746213740199673
12.581252889274484,0.08048147463715165,0.0027531036348098755
12.681252889274484,0.08161988781161318,0.0027600186245034537
12.781252889274484,0.08276481888072817,0.002766958227306337
12.881252889274485,0.08391621204217153,0.0027739219632488357
12.981252889274485,0.08507401117866495,0.0027809093543889403
13.081252889274484,0.08623815986071193,0.00278791992483432
13.181252889274484,0.08740860134934807,0.0027949532007630435
13.281252889274484,0.08858527859890646,0.0028020087104430585
13.381252889274485,0.08976813425979796,0.002809085984250463
13.481252889274485,0.0909571106813065,0.002816184554686599
13.581252889274484,0.09215214991439864,0.002823303956393996
13.681252889274484,0.09335319371454812,0.002830443726171202
13.781252889274484,0.09456018354457454,0.002837603402986527
13.881252889274485,0.09577306057749639,0.002844782527990734
13.981252889274485,0.09699176569939823,0.0028519806445287048
14.081252889274484,0.09821623951231168,0.002859197298150107
14.181252889274484,0.09944642233711065,0.0028664320366191035
14.281252889274484,0.10068225421641976,0.0028736844099231168
14.381252889274485,0.10192367491753668,0.002880953970280689
14.481252889274485,0.10317062393536791,0.002888240272148464
14.581252889274484,0.10442304049537741,0.0028955428722273104
14.681252889274484,0.10568086355654897,0.0029028613294676264
14.781252889274484,0.1069440318143611,0.002910195205073842
14.881252889274485,0.10821248370377502,0.002917544062508151
14.981252889274485,0.10948615740223518,0.002924907467493495
15.081252889274484,0.1107649908326823,0.0029322849880158274
15.181252889274484,0.11204892166657919,0.002939676194325684
15.281252889274484,0.11333788732694842,0.0029470806589390807
15.381252889274485,0.11463182499142215,0.0029544979566377594
15.481252889274485,0.11593067159530397,0.00296192766446882
15.581252889274484,0.11723436383464296,0.002969369361743743
15.681252889274484,0.1185428381693185,0.0029768226300368396
15.781252889274484,0.11985603082613755,0.0029842870531831436
15.881252889274485,0.12117387780194266,0.0029917622172757705
15.981252889274485,0.12249631486673143,0.0029992477106627635
16.081252889274484,0.12382327756678697,0.003006743123943446
16.181252889274486,0.12515470122781938,0.0030142480499643063
16.281252889274484,0.12649052095811777,0.0030217620838144253
16.381252889274485,0.12783067165171308,0.0030292848228204777
16.481252889274483,0.1291750879915511,0.003036815866541311
16.581252889274484,0.1305237044526762,0.0030443548167621405
16.681252889274486,0.13187645530542455,0.0030519012774883553
16.781252889274484,0.13323327461862813,0.003059454854938977
16.881252889274485,0.1345940962628278,0.0030670151575397635
16.981252889274483,0.1359588539134965,0.0030745817959159957
17.081252889274484,0.13732748105427167,0.0030821543828849526
17.181252889274486,0.1386999109801972,0.0030897325334480873
17.281252889274484,0.1400760768009749,0.003097315864782937
17.381252889274485,0.141455911444224,0.0031049039962347535
17.481252889274483,0.1428393476587508,0.0031124965493078975
17.581252889274484,0.14422631801782582,0.0031200931476569943
17.681252889274486,0.14561675492247042,0.0031276934170778627
17.781252889274484,0.14701059060475163,0.00313529698549825
17.881252889274485,0.14840775713108467,0.0031429034829683566
17.981252889274483,0.14980818640554422,0.003150512541651189
18.081252889274484,0.15121181017318291,0.0031581237958127387
18.181252889274486,0.15261856002335875,0.003165736881812008
18.281252889274484,0.15402836739306858,0.003173351438090883
18.381252889274485,0.1554411635702902,0.0031809671051638735
18.481252889274483,0.15685687969733103,0.003188583525607732
18.581252889274484,0.15827544677418431,0.0031962003440509533
18.681252889274486,0.15969679566189207,0.0032038172071631767
18.781252889274484,0.1611208570859147,0.003211433763644485
18.881252889274485,0.16254756163950748,0.00321904966421463
18.981252889274483,0.1639768397871032,0.0032266645616021734
19.081252889274484,0.1654086218677014,0.0032342781105335655
19.181252889274486,0.16684283809826342,0.003241889967722165
19.281252889274484,0.1682794185771136,0.003249499791857211
19.381252889274485,0.16971829328734592,0.0032571072435927484
19.481252889274483,0.17115939210023723,0.0032647119855365257
19.581252889274484,0.17260264477866422,0.0032723136822388607
19.681252889274486,0.1740479809805277,0.0032799120001814914
19.781252889274484,0.17549533026218003,0.003287506607766408
19.881252889274485,0.1769446220818593,0.0032950971753046877
19.981252889274483,0.1783957858031268,0.0033026833750053226
20.081252889274484,0.17984875069831,0.003310264880964058
20.181252889274486,0.18130344595194978,0.003317841369152242
20.281252889274484,0.18275980066425188,0.0033254125174056945
20.381252889274485,0.18421774385454193,0.003332978005413597
20.481252889274483,0.18567720446472594,0.003340537514707416
20.581252889274484,0.18713811136275268,0.0033480907286498585
20.681252889274486,0.18860039334608095,0.003355637332423861
20.781252889274484,0.19006397914514994,0.0033631770130216326
20.881252889274485,0.19152879742685247,0.003370709459233736
20.981252889274483,0.1929947767980121,0.0033782343616382254
21.081252889274484,0.19446184580886258,0.003385751412589842
21.181252889274486,0.19592993295652997,0.003393260306209263
21.281252889274484,0.1973989666885177,0.0034007607383724223
21.381252889274485,0.19886887540619447,0.003408252406699894
21.481252889274483,0.20033958746828284,0.003415735010546341
21.581252889274484,0.2018110311943519,0.003423208250990054
21.681252889274486,0.20328313486831037,0.0034306718308225468
21.781252889274484,0.20475582674190196,0.003438125454538244
21.881252889274485,0.2062290350382023,0.0034455688283242495
21.981252889274483,0.2077026879551177,0.003453001660050196
22.081252889274484,0.2091767136688837,0.003460423659258185
22.181252889274486,0.2106510403375667,0.003467834537152814
22.281252889274484,0.2121255961045649,0.003475234006591298
22.381252889274485,0.2136003091021103,0.0034826217820736844
22.481252889274483,0.21507510745477218,0.0034899975797331624
22.581252889274484,0.21654991928295914,0.0034973611173264676
22.681252889274486,0.2180246727064236,0.0035047121142243952
22.781252889274484,0.21949929584776418,0.0035120502914024005
22.881252889274485,0.22097371683592926,0.003519375371431315
22.981252889274483,0.22244786380972,0.0035266870784681544
23.081252889274484,0.22392166492129278,0.0035339851382470435
23.181252889274486,0.22539504833966043,0.003541269278070233
23.281252889274484,0.22686794225419396,0.0035485392267992394
23.381252889274485,0.22834027487812175,0.0035557947148460783
23.481252889274483,0.22981197445202897,0.0035630354741646164
23.581252889274484,0.23128296924735456,0.0035702612382420293
23.681252889274486,0.23275318756988753,0.0035774717420903723
23.781252889274484,0.2342225577632611,0.0035846667222382586
23.881252889274485,0.2356910082124448,0.003591845916722651
23.981252889274483,0.23715846734723545,0.0035990090650807687
24.081252889274484,0.23862486364574523,0.0036061559083421023
24.181252889274486,0.24009012563788737,0.003613286189020545
24.281252889274484,0.24155418190885933,0.0036203996511066333
24.381252889274485,0.24301696110262405,0.0036274960400599046
24.481252889274483,0.24447839192538734,0.00363457510280137
24.581252889274484,0.2459384031490726,0.003641636587706093
24.681252889274486,0.24739692361479257,0.0036486802445958927
24.781252889274484,0.24885388223631752,0.0036557058247321493
24.881252889274485,0.25030920800353945,0.0036627130808087327
24.981252889274483,0.2517628299859339,0.003669701766945042
25.081252889274484,0.25321467733601605,0.003676671638679151
25.181252889274486,0.25466467929279446,0.00368362245296108
25.281252889274484,0.2561127651852192,0.003690553968146169
25.381252889274485,0.2575588644356269,0.0036974659439885696
25.481252889274483,0.2590029065631802,0.003704358141634845
25.581252889274484,0.2604448211873031,0.0037112303236176885
25.681252889274486,0.2618845380311111,0.003718082253849743
25.781252889274484,0.2633219869248363,0.003724913697617542
25.881252889274485,0.2647570978092476,0.003731724421575553
25.981252889274483,0.2661898007390651,0.003738514193740336
26.081252889274484,0.2676200258863692,0.0037452827834848056
26.181252889274486,0.26904770354400404,0.00375202996153261
26.281252889274484,0.2704727641289748,0.0037587554999526105
26.381252889274485,0.27189513818583877,0.0037654591721534673
26.481252889274483,0.2733147563900914,0.003772140752878346
26.581252889274484,0.274731549551544,0.003778800018199706
26.681252889274486,0.2761454486176968,0.00378543674551422
26.781252889274484,0.2775563846771039,0.003792050713537778
26.881252889274485,0.2789642889627324,0.003798641702300604
26.981252889274483,0.28036909285531364,0.0038052094931424786
27.081252889274484,0.2817707278866878,0.0038117538687080536
27.181252889274486,0.28316912574314085,0.0038182746129422746
27.281252889274484,0.2845642182687341,0.0038247715110859056
27.381252889274485,0.285955937468626,0.0038312443496711468
27.481252889274483,0.28734421551238626,0.003837692916517356
27.581252889274484,0.2887289847373015,0.0038441170007268654
27.681252889274486,0.29011017765167335,0.003850516392680895
27.781252889274484,0.29148772693810776,0.0038568908840355648
27.881252889274485,0.29286156545679604,0.003863240267717995
27.981252889274483,0.2942316262487868,0.003869564337922507
28.081252889274484,0.29559784253924987,0.0038758628901069177
28.181252889274486,0.296960147740731,0.0038821357209889162
28.281252889274484,0.2983184754563963,0.0038883826285425432
28.381252889274485,0.2996727594832693,0.0038946034119947534
28.481252889274483,0.3010229338154573,0.0039007978718220678
28.581252889274484,0.30236893264736786,0.0039069658097473136
28.681252889274486,0.3037106903769171,0.003913107028736458
28.781252889274484,0.3050481416087262,0.0039192213329955145
28.881252889274485,0.3063812211573087,0.003925308527967542
28.981252889274483,0.30770986405024847,0.003931368420329733
29.081252889274484,0.309034005531365,0.0039374008179905735
29.181252889274486,0.31035358106387084,0.00394340553008709
29.281252889274484,0.31166852633351627,0.00394938236698218
29.381252889274485,0.31297877725172357,0.003955331140262012
29.481252889274483,0.3142842699587117,0.003961251662733521
29.581252889274484,0.31558494082660804,0.00396714374842196
29.681252889274486,0.3168807264625493,0.0039730072125685485
29.781252889274484,0.31817156371177163,0.003978841871628181
29.881252889274485,0.3194573896606886,0.003984647543267221
29.981252889274483,0.32073814163995756,0.0039904240463613586
30.081252889274484,0.3220137572275339,0.003996171200993548
30.181252889274486,0.3232841742517135,0.00400188882845201
30.281252889274484,0.3245493307941629,0.0040075767512283075
30.381252889274485,0.32580916519293707,0.004013234793015494
30.481252889274483,0.3270636160454848,0.004018862778706323
30.581252889274484,0.32831262221164137,0.004024460534391528
30.681252889274486,0.3295561228166081,0.004030027887358162
30.781252889274484,0.33079405725392,0.004035564666088017
30.881252889274485,0.3320263651883991,0.004041070700256092
30.981252889274483,0.33325298655909513,0.004046545820729127
31.081252889274484,0.33447386158221293,0.004051989859564208
31.181252889274486,0.3356889307540263,0.004057402650007417
31.281252889274484,0.3368981348537781,0.004062784026492554
31.381252889274485,0.3381014149465663,0.004068133824639914
31.481252889274483,0.339298712386217,0.004073451881255123
31.581252889274484,0.34048996881814175,0.004078738034328021
31.681252889274486,0.34167512618218304,0.004083992123031613
31.781252889274484,0.34285412671544274,0.00408921398772107
31.881252889274485,0.34402691295509824,0.004094403469932781
31.981252889274483,0.34519342774120276,0.004099560412383457
32.08125288927449,0.3463536142194712,0.004104684658969291
32.18125288927448,0.3475074158440518,0.004109776054765172
32.281252889274484,0.3486547763802807,0.004114834446023923
32.381252889274485,0.3497956399074243,0.004119859680175629
32.48125288927449,0.3509299508214037,0.004124851605826979
32.58125288927449,0.3520576538375052,0.004129810072760665
32.68125288927448,0.35317869399307483,0.004134734931934829
32.781252889274484,0.3542930166501971,0.0041396260354825565
32.881252889274485,0.35540056749835747,0.004144483236711402
32.98125288927449,0.3565012925570902,0.004149306390102972
33.08125288927449,0.35759513817860894,0.00415409535131254
33.18125288927448,0.3586820510504212,0.0041588499771687045
33.281252889274484,0.35976197819792727,0.0041635701256730875
33.381252889274485,0.360834866987001,0.00416825565600007
33.48125288927449,0.3619006651265568,0.004172906428496574
33.58125288927449,0.36295932067109693,0.004177522304681867
33.68125288927448,0.3640107820232436,0.004182103147247411
33.781252889274484,0.365054997936254,0.004186648820056755
33.881252889274485,0.3660919175165177,0.0041911591881454435
33.98125288927449,0.3671214902260372,0.00419563411772097
34.08125288927449,0.368143665884891,0.0042000734761627675
34.18125288927448,0.36915839467367983,0.004204477132022219
34.281252889274484,0.3701656271359538,0.004208844955022706
34.381252889274485,0.371165314180624,0.004213176816059687
34.48125288927449,0.372157407084354,0.004217472587200799
34.58125288927449,0.37314185749393536,0.004221732141686005
34.68125288927448,0.374118617428644,0.0042259553539277395
34.781252889274484,0.37508763928257866,0.004230142099511112
34.881252889274485,0.37604887582698143,0.004234292255194116
34.98125288927449,0.3770022802125389,0.0042384056989078645
35.08125288927449,0.3779478059716668,0.00424248230975687
35.18125288927448,0.37888540702077317,0.004246521968019313
35.281252889274484,0.37981503766250585,0.0042505245551473685
35.381252889274485,0.38073665258797884,0.004254489953767536
35.48125288927449,0.3816502068789809,0.004258418047680982
35.58125288927449,0.3825556560101646,0.004262308721863936
35.68125288927448,0.3834529558512169,0.004266161862468065
35.781252889274484,0.3843420626690092,0.004269977356820897
35.881252889274485,0.3852229331297298,0.004273755093426252
35.98125288927449,0.3860955243009949,0.004277494961964687
36.08125288927449,0.38695979365394206,0.004281196853293971
36.18125288927448,0.3878156990653023,0.004284860659449555
36.281252889274484,0.38866319881945327,0.004288486273645078
36.381252889274485,0.3895022516104526,0.004292073590272877
36.48125288927449,0.390332816544051,0.004295622504904512
36.58125288927449,0.3911548531396854,0.004299132914291308
36.68125288927448,0.3919683213324519,0.004302604716364905
36.781252889274484,0.39277318147505835,0.004306037810237822
36.881252889274485,0.39356939433975696,0.004309432096204034
36.98125288927449,0.3943569211202558,0.004312787475739555
37.08125288927449,0.39513572343361075,0.00431610385150304
37.18125288927448,0.39590576332209587,0.004319381127336385
37.281252889274484,0.3966670032550532,0.004322619208265346
37.381252889274485,0.3974194061307225,0.004325818000500155
37.48125288927449,0.398162935278049,0.004328977411436156
37.58125288927449,0.398897554458471,0.004332097349654442
37.68125288927448,0.3996232278676861,0.004335177724922494
37.781252889274484,0.40033992013739617,0.004338218448194836
37.881252889274485,0.4010475963370309,0.004341219431613683
37.98125288927449,0.40174622197545085,0.004344180588509605
38.08125288927449,0.40243576300262796,0.00434710183340219
38.18125288927448,0.40311618581130537,0.004349983082000708
38.281252889274484,0.40378745723863535,0.004352824251204784
38.381252889274485,0.40444954456779564,0.004355625259105067
38.48125288927449,0.40510241552958365,0.004358386024983905
38.58125288927449,0.4057460383039898,0.004361106469316022
38.68125288927448,0.4063803815217483,0.0043637865137691936
38.781252889274484,0.4070054142658655,0.004366426081204923
38.881252889274485,0.40762110607312735,0.00436902509567912
38.98125288927449,0.4082274269355835,0.004371583482442774
39.08125288927449,0.4088243473020107,0.004374101167942632
39.18125288927448,0.4094118380793525,0.0043765780798218695
39.281252889274484,0.4099898706341371,0.004379014146920764
39.381252889274485,0.41055841679387334,0.004381409299277364
39.48125288927449,0.41111744884842344,0.004383763468128152
39.58125288927449,0.4116669395513538,0.004386076585908715
39.68125288927448,0.4122068621212627,0.004388348586254391
39.781252889274484,0.41273719024308575,0.004390579404000936
39.881252889274485,0.4132578980693787,0.00439276897518517
39.98125288927449,0.41376896022157633,0.004394917237045618
40.08125288927449,0.4142703517912308,0.0043970241280231566
40.18125288927448,0.41476204834122404,0.004399089587761641
40.281252889274484,0.4152440259069601,0.004401113557108539
40.381252889274485,0.4157162609975321,0.004403095978115546
40.48125288927449,0.41617873059686816,0.004405036794039206
40.58125288927449,0.41663141216485244,0.0044069359493415115
40.68125288927448,0.417074283638424,0.004408793389690509
40.781252889274484,0.4175073234326519,0.004410609061960884
40.881252889274485,0.41793051044178753,0.004412382914234544
40.98125288927449,0.41834382404029324,0.004414114895801204
41.08125288927449,0.41874724408384706,0.004415804957158932
41.18125288927448,0.4191407509103254,0.0044174530500147215
41.281252889274484,0.4195243253407607,0.00441905912728503
41.381252889274485,0.41989794868027625,0.004420623143096315
41.48125288927449,0.42026160271899765,0.004422145052785562
41.58125288927449,0.42061526973294017,0.0044236248129008
41.68125288927448,0.4209589324848723,0.0044250623812016
41.781252889274484,0.42129257422515654,0.00442645771665958
41.881252889274485,0.4216161786925652,0.004427810779458876
41.98125288927449,0.4219297301150728,0.004429121530996618
42.08125288927449,0.4222332132106255,0.0044303899338833845
42.18125288927448,0.4225266131878856,0.00443161595194366
42.281252889274484,0.4228099157469518,0.004432799550216252
42.381252889274485,0.4230831070800573,0.00443394069495473
42.48125288927449,0.4233461738722417,0.0044350393536278215
42.58125288927449,0.4235991033020009,0.0044360954949198145
42.68125288927448,0.4238418830419112,0.00443710908873094
42.781252889274484,0.4240745012592307,0.0044380801061777424
42.881252889274485,0.42429694661647555,0.004439008519593429
42.98125288927449,0.42450920827197286,0.004439894302528223
43.08125288927449,0.42471127588038904,0.004440737429749681
43.18125288927448,0.424903139593234,0.004441537877243016
43.281252889274484,0.4250847900593409,0.004442295622211393
43.381252889274485,0.42525621842532246,0.004443010643076215
43.48125288927449,0.42541741633600183,0.004443682919477398
43.58125288927449,0.42556837593482033,0.004444312432273621
43.68125288927448,0.42570908986422007,0.004444899163542577
43.781252889274484,0.4258395512660026,0.004445443096581189
43.881252889274485,0.4259597537816634,0.004445944215905834
43.98125288927449,0.42606969155270125,0.004446402507252532
44.08125288927449,0.4261693592209045,0.004446817957577131
44.18125288927448,0.42625875192861135,0.004447190555055469
44.281252889274484,0.4263378653189475,0.004447520289083534
44.381252889274485,0.42640669553603794,0.004447807150277593
44.48125288927449,0.42646523922519497,0.004448051130474315
44.58125288927449,0.4265134935330817,0.0044482522227308734
44.68125288927448,0.42655145610785133,0.004448410421325038
44.781252889274484,0.42657912509926155,0.0044485257217552485
44.881252889274485,0.42659649915876463,0.004448598120740671
44.98125288927449,0.4266035774395735,0.00444862761622124
45.08125288927449,0.4266003595967027,0.004448614207357686
45.18125288927448,0.4265868457869854,0.004448557894531548
45.281252889274484,0.42656303666906553,0.004448458679345164
45.381252889274485,0.42652893340336606,0.004448316564621655
45.48125288927449,0.4264845376520319,0.004448131554404886
45.58125288927449,0.42642985157884944,0.004447903653959413
45.68125288927448,0.4263648778491406,0.00444763286977042
45.781252889274484,0.4262896196296336,0.004447319209543631
45.881252889274485,0.4262040805883075,0.00444696268220521
45.98125288927449,0.42610826489421477,0.004446563297901655
46.08125288927449,0.426002177217277,0.004446121067999654
46.18125288927448,0.42588582272805797,0.004445636005085953
46.281252889274484,0.4257592070975114,0.004445108122967189
46.381252889274485,0.4256223364967044,0.004444537436669711
46.48125288927449,0.42547521759651696,0.004443923962439395
46.58125288927449,0.4253178575673167,0.004443267717741434
46.68125288927448,0.4251502640786096,0.004442568721260115
46.781252889274484,0.4249724452986657,0.004441826992898587
46.881252889274485,0.42478440989412153,0.0044410425537786055
46.98125288927449,0.42458616702955737,0.00444021542624027
47.08125288927449,0.42437772636705084,0.004439345633841739
47.18125288927448,0.4241590980657057,0.004438433201358941
47.281252889274484,0.42393029278115696,0.0044374781547852635
47.381252889274485,0.4236913216650514,0.004436480521331226
47.48125288927449,0.42344219636450403,0.004435440329424146
47.58125288927449,0.4231829290215306,0.00443435760870779
47.68125288927448,0.4229135322724556,0.004433232390042004
47.781252889274484,0.4226340192472965,0.004432064705502342
47.881252889274485,0.4223444035691239,0.0044308545883796685
47.98125288927449,0.42204469935339717,0.004429602073179756
48.08125288927449,0.4217349212072772,0.004428307195622873
48.18125288927448,0.42141508422891366,0.004426969992643347
48.281252889274484,0.42108520400670973,0.004425590502389129
48.381252889274485,0.42074529661856197,0.00442416876422133
48.48125288927449,0.42039537863107695,0.004422704818713771
48.58125288927449,0.4200354670987638,0.004421198707652485
48.68125288927448,0.4196655795632027,0.004419650474035245
48.781252889274484,0.4192857340521905,0.004418060162071054
48.881252889274485,0.4188959490788614,0.004416427817179639
48.98125288927449,0.4184962436407851,0.0044147534859909215
49.08125288927449,0.41808663721904077,0.004413037216344497
49.18125288927448,0.41766714977726743,0.004411279057289079
49.281252889274484,0.41723780176069136,0.00440947905908196
49.381252889274485,0.41679861409512914,0.004407637273188441
49.48125288927449,0.4163496081859679,0.004405753752281263
49.58125288927449,0.41589080591712224,0.004403828550240031
49.68125288927448,0.4154222296499675,0.0044018617221506205
49.781252889274484,0.41494390222224986,0.004399853324304585
49.881252889274485,0.41445584694697324,0.004397803414198554
49.98125288927449,0.41395808761126335,0.004395712050533614
50.08125288927449,0.4134506484752079,0.004393579293214697
50.18125288927448,0.41293355427067446,0.004391405203349955
50.281252889274484,0.4124068302001052,0.004389189843250125
50.381252889274485,0.41187050193528807,0.004386933276427891
50.48125288927449,0.4113245956161061,0.0043846355675972466
50.58125288927449,0.41076913784926317,0.004382296782672839
50.68125288927448,0.41020415570698704,0.004379916988769322
50.781252889274484,0.4096296767257105,0.004377496254200697
50.881252889274485,0.40904572890472846,0.004375034648479649
50.98125288927449,0.40845234070483394,0.004372532242316883
51.08125288927449,0.4078495410469306,0.00436998910762046
51.18125288927448,0.40723735931062355,0.004367405317495119
51.281252889274484,0.40661582533278656,0.004364780946241609
51.381252889274485,0.40598496940610923,0.004362116069356015
51.48125288927449,0.4053448222776193,0.004359410763529079
51.58125288927449,0.4046954151471846,0.004356665106645526
51.68125288927448,0.4040367796659927,0.004353879177783386
51.781252889274484,0.40336894793500755,0.004351053057213318
51.881252889274485,0.4026919525034057,0.004348186826397932
51.98125288927449,0.4020058263669893,0.00434528056799112
52.08125288927449,0.4013106029665782,0.004342334365837373
52.18125288927448,0.40060631618638026,0.004339348304971122
52.281252889274484,0.3998930003523395,0.004336322471616062
52.381252889274485,0.39917069023046325,0.0043332569531844885
52.48125288927449,0.398439421025128,0.004330151838276642
52.58125288927449,0.39769922837736293,0.004327007216680041
52.68125288927448,0.39695014836311365,0.004323823179368845
52.781252889274484,0.39619221749148315,0.004320599818503199
52.881252889274485,0.39542547270295286,0.004317337227428592
52.98125288927449,0.39464995136758196,0.004314035500675233
53.08125288927449,0.3938656912831863,0.00431069473395742
53.18125288927448,0.39307273067349613,0.004307315024172924
53.281252889274484,0.39227110818629257,0.004303896469402378
53.381252889274485,0.39146086289152493,0.004300439168908678
53.48125288927449,0.3906420342794058,0.0042969432231363975
53.58125288927449,0.3898146622584864,0.004293408733711201
53.68125288927448,0.3889787871537118,0.004289835803439279
53.781252889274484,0.38813444970445565,0.004286224536306794
53.881252889274485,0.38728169106253363,0.004282575037479328
53.98125288927449,0.38642055279019916,0.00427888741330136
54.08125288927449,0.3855510768581166,0.004275161771295745
54.18125288927448,0.38467330564331625,0.004271398220163209
54.281252889274484,0.3837872819271289,0.004267596869781866
54.381252889274485,0.3828930488931004,0.004263757831206738
54.48125288927449,0.38199065012488725,0.00425988121666931
54.58125288927449,0.3810801296041323,0.004255967139577081
54.68125288927448,0.3801615317083212,0.004252015714513151
54.781252889274484,0.37923490120861936,0.004248027057235817
54.881252889274485,0.3783002832676902,0.004244001284678189
54.98125288927449,0.37735772343749363,0.004239938514947829
55.08125288927449,0.37640726765706584,0.004235838867326413
55.18125288927448,0.37544896225028074,0.004231702462269406
55.281252889274484,0.37448285392359193,0.004227529421405772
55.381252889274485,0.37350898976375624,0.004223319867537693
55.48125288927449,0.3725274172355391,0.004219073924640325
55.58125288927449,0.37153818417940043,0.004214791717861567
55.68125288927448,0.37054133880916396,0.004210473373521872
55.781252889274484,0.3695369297096666,0.004206119019114064
55.881252889274485,0.3685250058343911,0.0042017287833032
55.98125288927449,0.3675056165030792,0.004197302795926447
56.08125288927449,0.366478811399329,0.004192841187992998
56.18125288927448,0.3654446405681725,0.004188344091684011
56.281252889274484,0.3644031544136371,0.004183811640352582
56.381252889274485,0.3633544036962885,0.004179243968523747
56.48125288927449,0.36229843953075747,0.004174641211894523
56.58125288927449,0.3612353133832472,0.0041700035073339685
56.68125288927448,0.36016507706902673,0.004165330992883296
56.781252889274484,0.35908778274990377,0.0041606238077560006
56.881252889274485,0.35800348293168377,0.004155882092338044
56.98125288927449,0.3569122304616103,0.004151105988188058
57.08125288927449,0.35581407852578895,0.004146295638037592
57.18125288927448,0.35470908064659584,0.004141451185791407
57.281252889274484,0.35359729068006884,0.004136572776527799
57.381252889274485,0.3524787628132824,0.004131660556498963
57.48125288927449,0.35135355156170656,0.004126714673131403
57.58125288927449,0.3502217117665506,0.004121735275026383
57.68125288927448,0.3490832985920889,0.004116722511960423
57.781252889274484,0.34793836752297397,0.004111676534885832
57.881252889274485,0.34678697436153055,0.004106597495931296
57.98125288927449,0.3456291752250372,0.004101485548402506
58.08125288927449,0.34446502654299016,0.004096340846782829
58.18125288927448,0.34329458505435406,0.0040911635467340435
58.281252889274484,0.3421179078047957,0.004085953805097104
58.381252889274485,0.3409350521439041,0.004080711779892964
58.48125288927449,0.3397460757223958,0.00407543763032346
58.58125288927449,0.33855103648930346,0.004070131516772225
58.68125288927448,0.33734999268915394,0.004064793600805682
58.781252889274484,0.33614300285912757,0.004059424045174066
58.881252889274485,0.33493012582620574,0.0040540230138125175
58.98125288927449,0.33371142070430393,0.00404859067184223
59.08125288927449,0.33248694689139047,0.004043127185571647
59.18125288927448,0.3312567640665915,0.004037632722497725
59.281252889274484,0.3300209321872823,0.00403210745130725
59.381252889274485,0.3287795114861654,0.004026551541878224
59.48125288927449,0.32753256246833434,0.004020965165281296
59.58125288927449,0.3262801459083247,0.0040153484937812695
59.68125288927448,0.3250223228471531,0.004009701700838668
59.781252889274484,0.32375915458934096,0.004004024961111372
59.881252889274485,0.322490702699927,0.0039983184504563014
59.98125288927449,0.321217029001467,0.0039925823459311905
60.08125288927449,0.3199381955710197,0.003986816825796411
60.18125288927448,0.3186542647371229,0.003981022069516876
60.281252889274484,0.3173652990767536,0.003975198257763999
60.381252889274485,0.31607136141228004,0.003969345572417748
60.48125288927449,0.31477251480839813,0.003963464196568739
60.58125288927449,0.3134688225690591,0.003957554314520431
60.68125288927448,0.31216034823438354,0.003951616111791381
60.781252889274484,0.31084715557756454,0.003945649775117573
60.881252889274485,0.3095293086017593,0.003939655492454833
60.98125288927449,0.30820687153697063,0.003933633452981308
61.08125288927449,0.30687990883691507,0.00392758384710003
61.18125288927448,0.3055484851758827,0.003921506866441564
61.281252889274484,0.3042126654455842,0.003915402703866727
61.381252889274485,0.302872514751989,0.0039092715534693925
61.48125288927449,0.30152809841215106,0.0039031136105793797
61.58125288927449,0.3001794819510259,0.0038969290717654173
61.68125288927448,0.29882673109827745,0.003890718134838207
61.781252889274484,0.297469911785074,0.003884480998853558
61.881252889274485,0.2961090901408742,0.0038782178641156113
61.98125288927449,0.2947443324902056,0.0038719289321801588
62.08125288927449,0.2933757053494306,0.003865614405858044
62.18125288927448,0.29200327542350496,0.0038592744892186515
62.281252889274484,0.29062710960272714,0.003852909387593493
62.381252889274485,0.2892472749594781,0.0038465193075798805
62.48125288927449,0.2878638387449514,0.0038401044570446907
62.58125288927449,0.28647686838587627,0.0038336650451282262
62.68125288927448,0.2850864314812317,0.003827201282248175
62.781252889274484,0.2836925957989504,0.003820713380103651
62.881252889274485,0.28229542927261725,0.0038142015516793477
62.98125288927449,0.28089499999815787,0.0038076660112497814
63.08125288927449,0.27949137623051923,0.0038011069743836287
63.18125288927448,0.2780846263803433,0.0037945246579481704
63.281252889274484,0.27667481901063357,0.003787919280113834
63.381252889274485,0.2752620228334119,0.003781291060358831
63.48125288927449,0.27384630670637117,0.003774640219473907
63.58125288927449,0.2724277396295178,0.0037679669795671776
63.68125288927448,0.2710063907418101,0.0037612715640690905
63.781252889274484,0.26958232931778736,0.0037545541977374672
63.881252889274485,0.2681556247641946,0.0037478151066626707
63.98125288927449,0.2667263466165989,0.0037410545182728636
64.08125288927448,0.2652945645360007,0.00373427266133938
64.18125288927449,0.2638603483054386,0.0037274697659822036
64.28125288927448,0.26242376782658855,0.0037206460636755555
64.38125288927448,0.26098489311635614,0.003713801787253582
64.48125288927449,0.25954379430346497,0.0037069371709161623
64.58125288927448,0.2581005416250378,0.0037000524502348183
64.68125288927449,0.2566552054231745,0.0036931478621587393
64.78125288927448,0.255207856141522,0.003686223645020912
64.88125288927448,0.25375856432184285,0.0036792800385443674
64.98125288927449,0.25230740060057544,0.003672317283848535
65.08125288927448,0.2508544357053921,0.0036653356234557103
65.18125288927449,0.24939974045175226,0.0036583353012976383
65.28125288927448,0.24794338573945032,0.0036513165627222034
65.38125288927448,0.24648544254916008,0.0036442796545002334
65.48125288927449,0.24502598193897618,0.0036372248248324264
65.58125288927448,0.24356507504094935,0.0036301523233563723
65.68125288927449,0.2421027930576212,0.0036230624011537108
65.78125288927448,0.24063920725855215,0.0036159553107573796
65.88125288927448,0.23917438897684967,0.003608831306159
65.98125288927449,0.23770840960569006,0.003601690642816352
66.08125288927448,0.23624134059483956,0.0035945335776609855
66.18125288927449,0.23477325344717215,0.0035873603691059276
66.28125288927448,0.23330421971518442,0.0035801712770535165
66.38125288927448,0.23183431099750762,0.0035729665629033345
66.48125288927449,0.23036359893541927,0.00356574648956027
66.58125288927448,0.22889215520935025,0.003558511321442678
66.68125288927449,0.22742005153539172,0.003551261324490657
66.78125288927448,0.2259473596618003,0.003543996766174446
66.88125288927448,0.22447415136549975,0.003536717915502913
66.98125288927449,0.22300049844858452,0.003529425043032177
67.08125288927448,0.22152647273481835,0.0035221184208743153
67.18125288927449,0.22005214606613546,0.003514798322706204
67.28125288927448,0.21857759029913737,0.0035074650237784427
67.38125288927448,0.2171028773015916,0.0035001188009244
67.48125288927449,0.21562807894892994,0.0034927599325693666
67.58125288927448,0.21415326712074284,0.003485388698739796
67.68125288927449,0.21267851369727853,0.003478005381072667
67.78125288927448,0.21120389055593805,0.0034706102628249344
67.88125288927448,0.20972946956777283,0.003463203628883087
67.98125288927449,0.20825532259398216,0.0034557857657728027
68.08125288927448,0.20678152148240933,0.0034483569616686922
68.18125288927449,0.20530813806404175,0.003440917506404154
68.28125288927448,0.20383524414950832,0.003433467691481299
68.38125288927448,0.20236291152558025,0.003426007810080988
68.48125288927449,0.20089121195167312,0.003418538157072948
68.58125288927448,0.19942021715634742,0.003411059029025963
68.68125288927449,0.19794999883381448,0.003403570724218173
68.78125288927448,0.1964806286404411,0.0033960735426474295
68.88125288927448,0.19501217819125732,0.003388567786041743
68.98125288927449,0.19354471905646667,0.0033810537578698
69.08125288927448,0.1920783227579568,0.003373531763351556
69.18125288927449,0.19061306076581483,0.0033660021094688896
69.28125288927448,0.18914900449484295,0.0033584651049763286
69.38125288927448,0.1876862253010781,0.003350921060411833
69.48125288927449,0.18622479447831491,0.00334337028810764
69.58125288927448,0.18476478325462933,0.0033358131022011564
69.68125288927449,0.18330626278890944,0.0033282498186459103
69.78125288927448,0.18184930416738462,0.0033206807552225315
69.88125288927448,0.1803939784001625,0.0033131062315497907
69.98125288927449,0.1789403564177682,0.003305526569095667
70.08125288927448,0.17748850906768593,0.0032979420911884365
70.18125288927449,0.1760385071109077,0.0032903531230278078
70.28125288927448,0.17459042121848306,0.003282759991696058
70.38125288927448,0.17314432196807528,0.0032751630261691907
70.48125288927449,0.171700279840522,0.003267562557328112
70.58125288927448,0.17025836521639878,0.003259958917969788
70.68125288927449,0.1688186483725909,0.003252352442818427
70.78125288927448,0.16738119947886576,0.0032447434685366214
70.88125288927448,0.1659460885944544,0.003237132333736497
70.98125288927449,0.16451338566463705,0.003229519378990828
71.08125288927448,0.16308316051733282,0.003221904946844118
71.18125288927449,0.16165548285969805,0.003214289381823653
71.28125288927448,0.16023042227472745,0.0032066730304504947
71.38125288927448,0.15880804821786332,0.0031990562412504277
71.48125288927449,0.1573884300136108,0.0031914393647648432
71.58125288927448,0.1559716368521581,0.003183822753561544
71.68125288927449,0.15455773778600543,0.0031762067622454777
71.78125288927448,0.15314680172659834,0.003168591747469371
71.88125288927448,0.15173889744096958,0.0031609780679442653
71.98125288927449,0.15033409354838845,0.003153366084449957
72.08125288927448,0.14893245851701423,0.0031457561598452854
72.18125288927449,0.14753406066056127,0.0031381486590783257
72.28125288927448,0.1461389681349681,0.003130543949196413
72.38125288927448,0.1447472489350761,0.003122942399356025
72.48125288927449,0.1433589708913159,0.0031153443808325004
72.58125288927448,0.14197420166640057,0.003107750267029571
72.68125288927449,0.1405930087520288,0.0031001604334887152
72.78125288927448,0.1392154594655944,0.003092575257898299
72.88125288927448,0.13784162094690597,0.0030849951201025044
72.98125288927449,0.1364715601549153,0.0030774204021100375
73.08125288927448,0.13510534386445205,0.0030698514881025733
73.18125288927449,0.13374303866297108,0.0030622887644429636
73.28125288927448,0.13238471094730583,0.003054732619683156
73.38125288927448,0.1310304269204327,0.0030471834445718353
73.48125288927449,0.1296802525882449,0.003039641632061758
73.58125288927448,0.12833425375633417,0.003032107577316763
73.68125288927449,0.12699249602678503,0.003024581677718455
73.78125288927448,0.12565504479497613,0.003017064332872524
73.88125288927448,0.12432196524639343,0.003009555944614703
73.98125288927449,0.12299332235345378,0.003002056917016335
74.08125288927448,0.1216691808723369,0.002994567656389529
74.18125288927449,0.12034960533983108,0.0029870885712918994
74.28125288927448,0.11903466007018591,0.0029796200725308486
74.38125288927448,0.11772440915197843,0.0029721625731673963
74.48125288927449,0.11641891644499032,0.002964716488519523
74.58125288927448,0.11511824557709394,0.0029572822361649985
74.68125288927449,0.11382245994115285,0.002949860235943703
74.78125288927448,0.11253162269193058,0.0029424509099593753
74.88125288927448,0.11124579674301352,0.0029350546825808207
74.98125288927449,0.1099650447637446,0.0029276719804425017
75.08125288927448,0.10868942917616801,0.002920303232444527
75.18125288927449,0.10741901215198849,0.0029129488697520064
75.28125288927448,0.10615385560953916,0.002905609325793725
75.38125288927448,0.10489402121076488,0.0028982850362601485
75.48125288927449,0.10363957035821723,0.002890976439100715
75.58125288927448,0.10239056419206069,0.0028836839745203786
75.68125288927449,0.10114706358709395,0.002876408084975406
75.78125288927448,0.0999091291497821,0.002869149215168371
75.88125288927448,0.09867682121530297,0.002861907812042344
75.98125288927449,0.09745019984460705,0.002854684324774235
76.08125288927448,0.09622932482148917,0.0028474792047672648
76.18125288927449,0.09501425564967583,0.002840292905642546
76.28125288927448,0.09380505154992398,0.0028331258832297247
76.38125288927448,0.09260177145713562,0.002825978595556685
76.48125288927449,0.09140447401748511,0.002818851502838254
76.58125288927448,0.0902132175855602,0.0028117450674639013
76.68125288927449,0.08902806022151902,0.002804659753984394
76.78125288927448,0.08784905968825941,0.0027975960290973776
76.88125288927448,0.08667627344860383,0.002790554361631849
76.98125288927449,0.0855097586624994,0.0027835352225315043
77.08125288927448,0.08434957218423074,0.0027765390848369063
77.18125288927449,0.08319577055965036,0.0027695664236664693
77.28125288927448,0.08204841002342146,0.002762617716196198
77.38125288927448,0.08090754649627768,0.0027556934416381783
77.48125288927449,0.07977323558229835,0.002748794081217771
77.58125288927448,0.07864553256619672,0.002741920118149469
77.68125288927449,0.07752449241062713,0.0027350720376114143
77.78125288927448,0.07641016975350506,0.002728250326718503
77.88125288927448,0.0753026189053446,0.0027214554744940823
77.98125288927449,0.07420189384661187,0.0027146879718401838
78.08125288927448,0.07310804822509306,0.0027079483115062626
78.18125288927449,0.07202113535328084,0.0027012369880564237
78.28125288927448,0.070941208205775,0.0026945544978350814
78.38125288927448,0.0698683194167011,0.002687901338931038
78.48125288927449,0.06880252127714535,0.0026812780111399423
78.58125288927448,0.06774386573260502,0.002674685015925083
78.68125288927449,0.06669240438045836,0.0026681228563765155
78.78125288927448,0.06564818846744802,0.0026615920371684506
78.88125288927448,0.06461126888718431,0.002655093064514908
78.98125288927449,0.06358169617766493,0.0026486264461235854
79.08125288927448,0.062559520518811,0.0026421926911479113
79.18125288927449,0.061544791730022294,0.0026357923101372666
79.28125288927448,0.060537559267748314,0.0026294258149853196
79.38125288927448,0.05953787222307811,0.002623093718876474
79.48125288927449,0.058545779319348165,0.0026167965362303815
79.58125288927448,0.0575613289097666,0.002610534782644492
79.68125288927449,0.056584568975058,0.0026043089748346328
79.78125288927448,0.055615547121123377,0.0025981196305735594
79.88125288927448,0.054654310576720634,0.0025919672686274815
79.98125288927449,0.05370090619116311,0.002585852408690531
80.08125288927448,0.05275538043203528,0.002579775571317134
80.18125288927449,0.05181777938292891,0.002573737277852288
80.28125288927448,0.05088814874119627,0.002567738050359706
80.38125288927448,0.04996653381572322,0.0025617784115478143
80.48125288927449,0.049052979524721235,0.0025558588846935917
80.58125288927448,0.04814753039353741,0.0025499799935642126
80.68125288927449,0.04725023055248524,0.0025441422623365116
80.78125288927448,0.046361123734692825,0.0025383462155142175
80.88125288927448,0.04548025327397224,0.0025325923778429815
80.98125288927449,0.04460766210270714,0.0025268812742231584
81.08125288927448,0.04374339274975995,0.0025212134296203523
81.18125288927449,0.04288748733839983,0.0025155893689737152
81.28125288927448,0.042039987584248935,0.0025100096171019855
81.38125288927448,0.04120093479324951,0.0025044746986072767
81.48125288927449,0.04037036985965111,0.002498985137776612
81.58125288927448,0.039548333264016605,0.0024935414584811967
81.68125288927449,0.03873486507125018,0.0024881441840734504
81.78125288927448,0.03793000492864379,0.002482793837281789
81.88125288927448,0.037133792063945105,0.0024774909401031773
81.98125288927449,0.03634626528344626,0.0024722360136934653
82.08125288927448,0.0355674629700912,0.0024670295782555024
82.18125288927449,0.03479742308160618,0.00246187215292508
82.28125288927448,0.03403618314864886,0.0024567642556546925
82.38125288927448,0.033283780272979555,0.0024517064030951555
82.48125288927449,0.03254025112565312,0.0024466991104751088
82.58125288927448,0.03180563194523104,0.00244174289147842
82.68125288927449,0.03107995853601597,0.0024368382581195355
82.78125288927448,0.030363266266306012,0.0024319857206168047
82.88125288927448,0.0296555900666712,0.0024271857872638206
82.98125288927449,0.028956964428251297,0.0024224389642988203
83.08125288927448,0.02826742340107404,0.002417745755772179
83.18125288927449,0.027587000592396656,0.002413106663412069
83.28125288927448,0.026915729165066717,0.0024085221864883046
83.38125288927448,0.026253641835906495,0.0024039928216744596
83.48125288927449,0.02560077087411851,0.0023995190629082968
83.58125288927448,0.024957148099712216,0.002395101401250574
83.68125288927449,0.02432280488195378,0.002390740324742304
83.78125288927448,0.023697772137836623,0.0023864363182605204
83.88125288927448,0.023082080330574836,0.0023821898633726384
83.98125288927449,0.02247575946811865,0.002378001438189482
84.08125288927448,0.021878839101691274,0.0023738715172170475
84.18125288927449,0.021291348324349545,0.0023698005712071107
84.28125288927448,0.020713315769564974,0.002365789067006733
84.38125288927448,0.02014476960982872,0.002361837467406789
84.48125288927449,0.019585737555278662,0.0023579462309895882
84.58125288927448,0.019036246852348313,0.002354115811975696
84.68125288927449,0.018496324282439466,0.0023503466600700556
84.78125288927448,0.01796599616061639,0.0023466392203075094
84.88125288927448,0.017445288334323485,0.0023429939328978382
84.98125288927449,0.016934226182125738,0.0023394112330704137
85.08125288927448,0.01643283461247131,0.00233589155091859
85.18125288927449,0.015941138062478086,0.0023324353112439437
85.28125288927448,0.015459160496742091,0.002329042933400485
85.38125288927448,0.014986925406169988,0.0023257148311389584
85.48125288927449,0.014524455806833918,0.002322451412451362
85.58125288927448,0.014071774238849588,0.0023192530794158028
85.68125288927449,0.013628902765278096,0.0023161202280418338
85.78125288927448,0.013195862971050219,0.0023130532481163814
85.88125288927448,0.012772675961914528,0.002310052523050418
85.98125288927449,0.012359362363408944,0.0023071184297264995
86.08125288927448,0.011955942319855046,0.0023042513383473087
86.18125288927449,0.01156243549337672,0.0023014516122853487
86.28125288927448,0.011178861062941484,0.0022987196079339127
86.38125288927448,0.010805237723425839,0.002296055674559481
86.48125288927449,0.01044158368470444,0.0022934601541556836
86.58125288927448,0.010087916670761954,0.002290933381298962
86.68125288927449,0.00974425391882978,0.0022884756830060843
86.78125288927448,0.009410612178545564,0.0022860873785936495
86.88125288927448,0.009087007711136992,0.002283768779539716
86.98125288927449,0.008773456288629349,0.0022815201893477102
87.08125288927448,0.008469973193076533,0.0022793419034127433
87.18125288927449,0.008176573215816548,0.002277234208890483
87.28125288927448,0.00789327065675032,0.0022751973845687164
87.38125288927448,0.007620079323644863,0.0022732317007417404
87.48125288927449,0.007357012531460375,0.002271337419087724
87.58125288927448,0.007104083101701175,0.002269514792549163
87.68125288927449,0.006861303361790869,0.002267764065216566
87.78125288927448,0.006628685144471437,0.0022660854722155103
87.88125288927448,0.006406239787226587,0.0022644792395971744
87.98125288927449,0.006193978131729266,0.0022629455842324937
88.08125288927448,0.0059919105233130505,0.0022614847137100392
88.18125288927449,0.005800046810468151,0.0022600968262377562
88.28125288927448,0.005618396344361227,0.0022587821105486635
88.38125288927448,0.005446967978379706,0.0022575407458106296
88.48125288927449,0.005285770067700338,0.0022563729015403306
88.58125288927448,0.005134810468881814,0.002255278737521491
88.68125288927449,0.004994096539482086,0.0022542584037275088
88.78125288927448,0.004863635137699515,0.0022533120402485514
88.88125288927448,0.004743432622038755,0.0022524397772232135
88.98125288927449,0.004633494851000871,0.002251641734774824
89.08125288927448,0.004533827182797694,0.002250918022952469
89.18125288927449,0.004444434475090789,0.0022502687416768156
89.28125288927448,0.004365321084754603,0.0022496939806907895
89.38125288927448,0.0042964908676641584,0.002249193819515181
89.48125288927449,0.004237947178507151,0.0022487683274092216
89.58125288927448,0.00418969287062038,0.0022484175633361893
89.68125288927449,0.004151730295850749,0.0022481415759340807
89.78125288927448,0.004124061304440585,0.002247940403491387
89.88125288927448,0.0041066872449374995,0.002247814073928004
89.98125288927449,0.004099608964128643,0.002247762604781302
90.08125288927448,0.004102826806999433,0.0022477860031973693
90.18125288927449,0.004116340616716747,0.0022478842659274466
90.28125288927448,0.004140149734636565,0.0022480573793295456
90.38125288927448,0.004174253000336073,0.0022483053193752623
90.48125288927449,0.004218648751670206,0.00224862805166177
90.58125288927448,0.004273334824852688,0.002249025531428975
90.68125288927449,0.004338308554561449,0.0022494977035818196
90.78125288927448,0.004413566774068572,0.0022500445027177013
90.88125288927448,0.004499105815394637,0.0022506658531589703
90.98125288927449,0.004594921509487402,0.002251361668990475
91.08125288927448,0.004701009186425148,0.002252131854102097
91.18125288927449,0.004817363675644142,0.002252976302236233
91.28125288927448,0.004943979306190743,0.002253894897040158
91.38125288927448,0.005080849906997765,0.0022548875121232116
91.48125288927449,0.0052279688071851845,0.0022559540111187306
91.58125288927448,0.005385328836385399,0.0022570942477506575
91.68125288927449,0.005552922325092547,0.002258308065904745
91.78125288927448,0.005730741105036446,0.0022595952997042637
91.88125288927448,0.005918776509580651,0.0022609557735901306
91.98125288927449,0.006117019374144803,0.002262389302405355
92.08125288927448,0.0063254600366513605,0.0022638956914837085
92.18125288927449,0.006544088337996472,0.0022654747367425072
92.28125288927448,0.006772893622545191,0.002267126224779405
92.38125288927448,0.007011864738650779,0.0022688499329730793
92.48125288927449,0.007260990039198114,0.002270645629587692
92.58125288927448,0.007520257382171571,0.002272513073881014
92.68125288927449,0.007789654131246563,0.0022744520162160816
92.78125288927448,0.008069167156405632,0.0022764621981762622
92.88125288927448,0.008358782834578304,0.0022785433526836007
92.98125288927449,0.008658487050304938,0.0022806952041203154
93.08125288927448,0.008968265196424997,0.00228291746845331
93.18125288927449,0.009288102174788513,0.0022852098533615627
93.28125288927448,0.009617982396992455,0.002287572058366267
93.38125288927448,0.009957889785140235,0.002290003774963569
93.48125288927449,0.010307807772625206,0.0022925046867597752
93.58125288927448,0.010667719304938404,0.0022950744696088837
93.68125288927449,0.011037606840499412,0.0022977127917522995
93.78125288927448,0.011417452351511625,0.002300419313960594
93.88125288927448,0.011807237324840776,0.0023031936896771607
93.98125288927449,0.012206942762917058,0.002306035565163634
94.08125288927448,0.012616549184661433,0.002308944579646922
94.18125288927449,0.013036036626434662,0.002311920365467716
94.28125288927448,0.013465384643010753,0.0023149625482303386
94.38125288927448,0.013904572308573039,0.0023180707469537816
94.48125288927449,0.01435357821773425,0.0023212445742238083
94.58125288927448,0.014812380486579936,0.002324483636345976
94.68125288927449,0.015280956753734677,0.0023277875334994378
94.78125288927448,0.015759284181452324,0.0023311558598914073
94.88125288927448,0.016247339456728935,0.002334588203912134
94.98125288927449,0.016745098792438812,0.0023380841482902714
95.08125288927448,0.0172525379284943,0.0023416432702485133
95.18125288927449,0.017769632133027655,0.0023452651416593587
95.28125288927448,0.018296356203596934,0.0023489493292009017
95.38125288927448,0.018832684468414167,0.0023526953945125087
95.48125288927449,0.0193785907875961,0.0023565028943502717
95.58125288927448,0.019934048554439105,0.002360371380742137
95.68125288927449,0.020499030696715114,0.00236430040114257
95.78125288927448,0.02107350967799166,0.002368289498586674
95.88125288927448,0.021657457498973732,0.002372338211843644
95.98125288927449,0.02225084569886822,0.002376446075569451
96.08125288927448,0.022853645356771552,0.002380612620458674
96.18125288927449,0.023465827093078682,0.0023848373733953644
96.28125288927448,0.02408736107091551,0.0023891198576028666
96.38125288927448,0.024718216997592888,0.002393459592792496
96.48125288927449,0.02535836412608289,0.0023978560953109938
96.58125288927448,0.026007771256517567,0.002402308878286679
96.68125288927449,0.026666406737709487,0.002406817451774215
96.78125288927448,0.027334238468694573,0.0024113813228979204
96.88125288927448,0.02801123390029651,0.00241599999599355
96.98125288927449,0.028697360036712898,0.0024206729727484777
97.08125288927448,0.02939258343712399,0.002425399752340227
97.18125288927449,0.03009687021732189,0.002430179831573273
97.28125288927448,0.030810186051362622,0.0024350127050140735
97.38125288927448,0.03153249617323887,0.00243989786512427
97.48125288927449,0.03226376537857412,0.0024448348023920017
97.58125288927448,0.033003958026339264,0.0024498230054613053
97.68125288927449,0.033753038040588546,0.002454861961259531
97.78125288927448,0.03451096891221902,0.002459951155122765
97.88125288927448,0.035277713700749405,0.002465090070919192
97.98125288927449,0.036053235036120214,0.0024702781911703836
98.08125288927448,0.03683749512051588,0.0024755149971704823
98.18125288927449,0.03763045573020609,0.0024807999691032383
98.28125288927448,0.038432078217409536,0.0024861325861568963
98.38125288927448,0.03924232351217722,0.002491512326636891
98.48125288927449,0.04006115212429635,0.002496938668076346
98.58125288927448,0.04088852414521577,0.00250241108734436
98.68125288927449,0.04172439924999034,0.0025079290607520543
98.78125288927448,0.04256873669924657,0.0025134920641563894
98.88125288927448,0.04342149534116859,0.0025190995730617343
98.98125288927449,0.04428263361350305,0.0025247510627191745
99.08125288927448,0.045152109545585656,0.0025304460082235776
99.18125288927449,0.04602988076038588,0.0025361838846083887
99.28125288927448,0.04691590447657319,0.002541964166938186
99.38125288927448,0.04781013751060177,0.0025477863303989745
99.48125288927449,0.0487125362788149,0.0025536498503862396
99.58125288927448,0.049623056799569916,0.0025595542025907644
99.68125288927449,0.050541654695380966,0.0025654988630822175
99.78125288927448,0.051468285195082696,0.0025714833083905274
99.88125288927448,0.05240290313601202,0.0025775070155850534
99.98125288927449,0.05334546296620864,0.002583569462351561
100.08125288927448,0.054295918746636467,0.002589670127067044
100.18125288927449,0.05525422415342146,0.002595808488872371
100.28125288927448,0.05622033248011019,0.0026019840277428153
100.38125288927448,0.05719419663994586,0.002608196224556459
100.48125288927449,0.05817576916816306,0.002614444561160507
100.58125288927448,0.05916500222430175,0.0026207285204355403
100.68125288927449,0.06016184759453816,0.002627047586357709
100.78125288927448,0.06116625669403538,0.002633401244058918
100.88125288927448,0.062178180569311056,0.002639788979885012
100.98125288927449,0.06319756990062299,0.00264621028145199
101.08125288927448,0.06422437500437331,0.002652664637700288
101.18125288927449,0.06525854583552976,0.002659151538947141
101.28125288927448,0.06630003199006511,0.00266567047693707
101.38125288927448,0.06734878270741368,0.002672220944890511
101.48125288927449,0.06840474687294477,0.002678802437550621
101.58125288927448,0.069467873020455,0.0026854144512282927
101.68125288927449,0.07053810933467548,0.0026920564838454107
101.78125288927448,0.07161540365379833,0.002698728034976376
101.88125288927448,0.07269970347201836,0.0027054286058879307
101.98125288927449,0.07379095594209187,0.002712157699577317
102.08125288927448,0.07488910787791342,0.0027189148208088118
102.18125288927449,0.07599410575710637,0.0027256994761486438
102.28125288927448,0.07710589572363331,0.0027325111739983626
102.38125288927448,0.07822442359041987,0.0027393494246266566
102.48125288927449,0.07934963484199559,0.002746213740199673
102.58125288927448,0.08048147463715173,0.0027531036348098763
102.68125288927449,0.08161988781161322,0.0027600186245034537
102.78125288927448,0.08276481888072813,0.002766958227306337
102.88125288927448,0.08391621204217158,0.0027739219632488357
102.98125288927449,0.08507401117866492,0.00278090935438894
103.08125288927448,0.08623815986071195,0.00278791992483432
103.18125288927449,0.08740860134934816,0.002794953200763044
103.28125288927448,0.08858527859890647,0.0028020087104430585
103.38125288927448,0.08976813425979809,0.0028090859842504635
103.48125288927449,0.09095711068130655,0.002816184554686599
103.58125288927448,0.09215214991439878,0.002823303956393997
103.68125288927449,0.09335319371454816,0.0028304437261712024
103.78125288927448,0.09456018354457452,0.002837603402986527
103.88125288927448,0.09577306057749645,0.0028447825279907346
103.98125288927449,0.09699176569939819,0.0028519806445287043
104.08125288927448,0.09821623951231175,0.0028591972981501074
104.18125288927449,0.09944642233711062,0.0028664320366191035
104.28125288927448,0.10068225421641964,0.002873684409923116
104.38125288927448,0.10192367491753682,0.00288095397028069
104.48125288927449,0.10317062393536794,0.002888240272148464
104.58125288927448,0.10442304049537753,0.002895542872227311
104.68125288927449,0.10568086355654902,0.0029028613294676264
104.78125288927448,0.1069440318143611,0.002910195205073842
104.88125288927448,0.1082124837037751,0.0029175440625081516
104.98125288927449,0.10948615740223515,0.0029249074674934945
105.08125288927448,0.11076499083268235,0.0029322849880158274
105.18125288927449,0.11204892166657919,0.002939676194325684
105.28125288927448,0.11333788732694833,0.0029470806589390803
105.38125288927448,0.11463182499142215,0.0029544979566377594
105.48125288927449,0.11593067159530407,0.0029619276644688207
105.58125288927448,0.11723436383464311,0.002969369361743744
105.68125288927449,0.11854283816931861,0.00297682263003684
105.78125288927448,0.11985603082613755,0.0029842870531831436
105.88125288927448,0.12117387780194276,0.0029917622172757714
105.98125288927449,0.12249631486673143,0.0029992477106627635
106.08125288927448,0.12382327756678707,0.0030067431239434467
106.18125288927449,0.12515470122781938,0.0030142480499643063
106.28125288927448,0.12649052095811772,0.0030217620838144253
106.38125288927448,0.12783067165171308,0.0030292848228204777
106.48125288927449,0.12917508799155103,0.0030368158665413105
106.58125288927448,0.13052370445267633,0.003044354816762141
106.68125288927449,0.13187645530542466,0.003051901277488356
106.78125288927448,0.13323327461862813,0.003059454854938977
106.88125288927448,0.13459409626282795,0.0030670151575397644
106.98125288927449,0.1359588539134965,0.0030745817959159957
107.08125288927448,0.13732748105427173,0.0030821543828849526
107.18125288927449,0.1386999109801972,0.0030897325334480873
107.28125288927448,0.1400760768009748,0.0030973158647829365
107.38125288927448,0.14145591144422404,0.0031049039962347535
107.48125288927449,0.1428393476587507,0.003112496549307897
107.58125288927448,0.14422631801782582,0.0031200931476569943
107.68125288927449,0.1456167549224706,0.003127693417077864
107.78125288927448,0.1470105906047517,0.003135296985498251
107.88125288927448,0.14840775713108484,0.0031429034829683574
107.98125288927449,0.14980818640554416,0.0031505125416511886
108.08125288927448,0.15121181017318303,0.0031581237958127396
108.18125288927449,0.15261856002335877,0.003165736881812009
108.28125288927448,0.15402836739306852,0.003173351438090883
108.38125288927448,0.15544116357029023,0.0031809671051638735
108.48125288927449,0.15685687969733098,0.0031885835256077314
108.58125288927448,0.15827544677418431,0.0031962003440509533
108.68125288927449,0.15969679566189202,0.003203817207163176
108.78125288927448,0.16112085708591456,0.003211433763644484
108.88125288927448,0.1625475616395076,0.003219049664214631
108.98125288927449,0.16397683978710326,0.003226664561602174
109.08125288927448,0.16540862186770158,0.0032342781105335664
109.18125288927449,0.1668428380982635,0.0032418899677221654
109.28125288927448,0.16827941857711354,0.0032494997918572108
109.38125288927448,0.16971829328734597,0.0032571072435927484
109.48125288927449,0.17115939210023717,0.0032647119855365252
109.58125288927448,0.17260264477866427,0.003272313682238861
109.68125288927449,0.17404798098052762,0.003279912000181491
109.78125288927448,0.17549533026217992,0.0032875066077664074
109.88125288927448,0.17694462208185924,0.0032950971753046873
109.98125288927449,0.17839578580312684,0.0033026833750053226
110.08125288927448,0.1798487506983102,0.0033102648809640593
110.18125288927449,0.1813034459519499,0.0033178413691522424
110.28125288927448,0.1827598006642518,0.003325412517405694
110.38125288927448,0.184217743854542,0.003332978005413597
110.48125288927449,0.18567720446472594,0.003340537514707416
110.58125288927448,0.18713811136275274,0.003348090728649859
110.68125288927449,0.18860039334608095,0.003355637332423861
110.78125288927448,0.19006397914514983,0.003363177013021632
110.88125288927448,0.19152879742685247,0.003370709459233736
110.98125288927449,0.19299477679801205,0.003378234361638225
111.08125288927448,0.19446184580886278,0.0033857514125898427
111.18125288927449,0.19592993295653,0.0033932603062092636
111.28125288927448,0.1973989666885177,0.0034007607383724223
111.38125288927448,0.19886887540619452,0.0034082524066998943
111.48125288927449,0.20033958746828284,0.0034157350105463416
111.58125288927448,0.201811031194352,0.0034232082509900548
111.68125288927449,0.20328313486831037,0.0034306718308225468
111.78125288927448,0.20475582674190185,0.003438125454538243
111.88125288927448,0.2062290350382024,0.00344556882832425
111.98125288927449,0.20770268795511762,0.003453001660050196
112.08125288927448,0.20917671366888377,0.0034604236592581856
112.18125288927449,0.21065104033756685,0.0034678345371528143
112.28125288927448,0.2121255961045649,0.003475234006591298
112.38125288927448,0.2136003091021105,0.0034826217820736857
112.48125288927449,0.21507510745477212,0.0034899975797331624
112.58125288927448,0.21654991928295927,0.0034973611173264685
112.68125288927449,0.21802467270642364,0.0035047121142243952
112.78125288927448,0.2194992958477641,0.0035120502914024
112.88125288927448,0.22097371683592926,0.003519375371431315
112.98125288927449,0.22244786380971995,0.0035266870784681544
113.08125288927448,0.2239216649212928,0.0035339851382470435
113.18125288927449,0.2253950483396604,0.0035412692780702327
113.28125288927448,0.2268679422541938,0.003548539226799239
113.38125288927448,0.2283402748781219,0.0035557947148460787
113.48125288927449,0.22981197445202897,0.003563035474164616
113.58125288927448,0.2312829692473547,0.0035702612382420298
113.68125288927449,0.2327531875698876,0.0035774717420903727
113.78125288927448,0.234222557763261,0.003584666722238258
113.88125288927448,0.2356910082124448,0.003591845916722651
113.98125288927449,0.23715846734723545,0.0035990090650807687
114.08125288927448,0.2386248636457453,0.003606155908342103
114.18125288927449,0.24009012563788729,0.0036132861890205447
114.28125288927448,0.2415541819088592,0.0036203996511066324
114.38125288927448,0.2430169611026242,0.0036274960400599055
114.48125288927449,0.2444783919253874,0.0036345751028013704
114.58125288927448,0.24593840314907273,0.0036416365877060936
114.68125288927449,0.24739692361479265,0.0036486802445958927
114.78125288927448,0.24885388223631746,0.003655705824732149
114.88125288927448,0.2503092080035394,0.0036627130808087327
114.98125288927449,0.25176282998593374,0.003669701766945041
115.08125288927448,0.2532146773360162,0.003676671638679152
115.18125288927449,0.25466467929279446,0.00368362245296108
115.28125288927448,0.256112765185219,0.0036905539681461683
115.38125288927448,0.25755886443562664,0.0036974659439885683
115.48125288927449,0.2590029065631799,0.0037043581416348437
115.58125288927448,0.2604448211873031,0.0037112303236176885
115.68125288927449,0.26188453803111106,0.0037180822538497426
115.78125288927448,0.2633219869248362,0.0037249136976175417
115.88125288927448,0.2647570978092477,0.0037317244215755536
115.98125288927449,0.2661898007390651,0.003738514193740336
116.08125288927448,0.2676200258863691,0.003745282783484805
116.18125288927449,0.2690477035440039,0.0037520299615326097
116.28125288927448,0.2704727641289745,0.0037587554999526087
116.38125288927448,0.2718951381858388,0.0037654591721534678
116.48125288927449,0.2733147563900913,0.0037721407528783454
116.58125288927448,0.2747315495515439,0.0037788000181997053
116.68125288927449,0.27614544861769685,0.00378543674551422
116.78125288927448,0.2775563846771039,0.003792050713537778
116.88125288927448,0.27896428896273234,0.003798641702300604
116.98125288927449,0.28036909285531353,0.003805209493142478
117.08125288927448,0.28177072788668794,0.003811753868708054
117.18125288927449,0.28316912574314085,0.003818274612942274
117.28125288927448,0.28456421826873396,0.0038247715110859047
117.38125288927448,0.28595593746862624,0.003831244349671148
117.48125288927449,0.28734421551238637,0.0038376929165173566
117.58125288927448,0.2887289847373015,0.0038441170007268654
117.68125288927449,0.29011017765167335,0.003850516392680895
117.78125288927448,0.29148772693810776,0.0038568908840355643
117.88125288927448,0.2928615654567962,0.0038632402677179958
117.98125288927449,0.2942316262487868,0.0038695643379225075
118.08125288927448,0.29559784253924987,0.0038758628901069177
118.18125288927449,0.2969601477407309,0.0038821357209889162
118.28125288927448,0.29831847545639606,0.0038883826285425424
118.38125288927448,0.29967275948326944,0.0038946034119947542
118.48125288927449,0.3010229338154572,0.003900797871822067
118.58125288927448,0.3023689326473681,0.003906965809747314
118.68125288927449,0.3037106903769173,0.003913107028736459
118.78125288927448,0.3050481416087262,0.0039192213329955145
118.88125288927448,0.3063812211573087,0.003925308527967541
118.98125288927449,0.3077098640502483,0.003931368420329732
119.08125288927448,0.30903400553136523,0.003937400817990574
119.18125288927449,0.310353581063871,0.003943405530087091
119.28125288927448,0.31166852633351627,0.00394938236698218
119.38125288927448,0.31297877725172357,0.003955331140262013
119.48125288927449,0.314284269958712,0.003961251662733522
119.58125288927448,0.3155849408266081,0.00396714374842196
119.68125288927449,0.3168807264625493,0.0039730072125685485
119.78125288927448,0.3181715637117716,0.0039788418716281805
119.88125288927448,0.31945738966068876,0.003984647543267222
119.98125288927449,0.3207381416399577,0.003990424046361359
120.08125288927448,0.32201375722753395,0.003996171200993548
120.18125288927449,0.32328417425171346,0.004001888828452009
120.28125288927448,0.32454933079416276,0.004007576751228306
120.38125288927448,0.32580916519293723,0.0040132347930154945
120.48125288927449,0.3270636160454849,0.004018862778706324
120.58125288927448,0.3283126222116416,0.004024460534391529
120.68125288927449,0.32955612281660834,0.004030027887358163
120.78125288927448,0.33079405725392014,0.004035564666088017
120.88125288927448,0.3320263651883991,0.004041070700256092
120.98125288927449,0.333252986559095,0.004046545820729127
121.08125288927448,0.33447386158221304,0.004051989859564209
121.18125288927449,0.3356889307540264,0.004057402650007417
121.28125288927448,0.3368981348537782,0.0040627840264925545
121.38125288927448,0.3381014149465663,0.004068133824639914
121.48125288927449,0.3392987123862169,0.004073451881255123
121.58125288927448,0.34048996881814186,0.004078738034328021
121.68125288927449,0.3416751261821831,0.004083992123031613
121.78125288927448,0.34285412671544274,0.00408921398772107
121.88125288927448,0.34402691295509835,0.004094403469932781
121.98125288927449,0.3451934277412029,0.004099560412383458
122.08125288927448,0.3463536142194714,0.004104684658969293
122.18125288927449,0.3475074158440517,0.0041097760547651714
122.28125288927448,0.34865477638028064,0.004114834446023923
122.38125288927448,0.34979563990742446,0.00411985968017563
122.48125288927449,0.35092995082140377,0.00412485160582698
122.58125288927448,0.35205765383750526,0.004129810072760666
122.68125288927449,0.35317869399307483,0.004134734931934829
122.78125288927448,0.3542930166501969,0.004139626035482556
122.88125288927448,0.3554005674983575,0.004144483236711402
122.98125288927449,0.3565012925570903,0.004149306390102973
123.08125288927448,0.3575951381786092,0.004154095351312542
123.18125288927449,0.3586820510504214,0.004158849977168705
123.28125288927448,0.35976197819792727,0.0041635701256730875
123.38125288927448,0.360834866987001,0.00416825565600007
123.48125288927449,0.3619006651265568,0.004172906428496574
123.58125288927448,0.3629593206710971,0.004177522304681867
123.68125288927449,0.3640107820232438,0.004182103147247412
123.78125288927448,0.365054997936254,0.004186648820056755
123.88125288927448,0.3660919175165177,0.0041911591881454435
123.98125288927449,0.36712149022603735,0.004195634117720971
124.08125288927448,0.36814366588489106,0.004200073476162768
124.18125288927449,0.36915839467367983,0.004204477132022219
124.28125288927448,0.3701656271359538,0.004208844955022706
124.38125288927448,0.3711653141806241,0.004213176816059687
124.48125288927449,0.3721574070843541,0.004217472587200799
124.58125288927448,0.37314185749393536,0.004221732141686005
124.68125288927449,0.374118617428644,0.0042259553539277395
124.78125288927448,0.3750876392825786,0.004230142099511112
124.88125288927448,0.3760488758269815,0.0042342922551941164
124.98125288927449,0.37700228021253895,0.004238405698907865
125.08125288927448,0.37794780597166694,0.004242482309756871
125.18125288927449,0.37888540702077333,0.004246521968019314
125.28125288927448,0.37981503766250596,0.004250524555147369
125.38125288927448,0.38073665258797884,0.004254489953767535
125.48125288927449,0.3816502068789809,0.004258418047680982
125.58125288927448,0.3825556560101648,0.004262308721863937
125.68125288927449,0.3834529558512169,0.004266161862468065
125.78125288927448,0.38434206266900933,0.004269977356820897
125.88125288927448,0.3852229331297297,0.004273755093426251
125.98125288927449,0.38609552430099486,0.004277494961964687
126.08125288927448,0.3869597936539422,0.004281196853293971
126.18125288927449,0.3878156990653023,0.004284860659449555
126.28125288927448,0.38866319881945316,0.004288486273645077
126.38125288927448,0.38950225161045265,0.004292073590272877
126.48125288927449,0.3903328165440511,0.004295622504904512
126.58125288927448,0.3911548531396855,0.004299132914291309
126.68125288927449,0.3919683213324519,0.004302604716364906
126.78125288927448,0.39277318147505835,0.004306037810237822
126.88125288927448,0.39356939433975696,0.004309432096204033
126.98125288927449,0.3943569211202559,0.004312787475739555
127.08125288927448,0.39513572343361075,0.00431610385150304
127.18125288927449,0.39590576332209587,0.004319381127336386
127.28125288927448,0.39666700325505316,0.004322619208265346
127.38125288927448,0.39741940613072263,0.004325818000500156
127.48125288927449,0.398162935278049,0.004328977411436156
127.58125288927448,0.3988975544584712,0.004332097349654443
127.68125288927449,0.3996232278676862,0.004335177724922494
127.78125288927448,0.40033992013739617,0.004338218448194836
127.88125288927448,0.4010475963370309,0.004341219431613683
127.98125288927449,0.40174622197545085,0.004344180588509605
128.08125288927448,0.40243576300262807,0.004347101833402191
128.18125288927448,0.4031161858113055,0.004349983082000709
128.2812528892745,0.40378745723863546,0.004352824251204785
128.3812528892745,0.4044495445677955,0.004355625259105067
128.4812528892745,0.4051024155295837,0.004358386024983906
128.58125288927448,0.40574603830398986,0.004361106469316023
128.68125288927448,0.4063803815217483,0.0043637865137691936
128.7812528892745,0.4070054142658655,0.004366426081204923
128.8812528892745,0.40762110607312735,0.00436902509567912
128.9812528892745,0.4082274269355835,0.004371583482442774
129.08125288927448,0.4088243473020107,0.004374101167942632
129.18125288927448,0.4094118380793525,0.0043765780798218695
129.2812528892745,0.4099898706341371,0.004379014146920764
129.3812528892745,0.41055841679387334,0.0043814092992773635
129.4812528892745,0.41111744884842344,0.004383763468128152
129.58125288927448,0.4116669395513539,0.004386076585908715
129.68125288927448,0.41220686212126273,0.004388348586254391
129.7812528892745,0.41273719024308575,0.0043905794040009355
129.8812528892745,0.4132578980693787,0.00439276897518517
129.9812528892745,0.41376896022157633,0.004394917237045618
130.08125288927448,0.41427035179123084,0.0043970241280231566
130.18125288927448,0.41476204834122404,0.004399089587761641
130.2812528892745,0.4152440259069601,0.004401113557108539
130.3812528892745,0.4157162609975321,0.004403095978115546
130.4812528892745,0.41617873059686816,0.004405036794039206
130.58125288927448,0.4166314121648525,0.004406935949341512
130.68125288927448,0.417074283638424,0.004408793389690509
130.7812528892745,0.4175073234326519,0.004410609061960884
130.8812528892745,0.41793051044178753,0.004412382914234545
130.9812528892745,0.41834382404029324,0.004414114895801203
131.08125288927448,0.41874724408384706,0.004415804957158932
131.18125288927448,0.4191407509103254,0.0044174530500147215
131.2812528892745,0.4195243253407607,0.00441905912728503
131.3812528892745,0.41989794868027625,0.004420623143096315
131.4812528892745,0.4202616027189977,0.004422145052785562
131.58125288927448,0.42061526973294017,0.0044236248129008
131.68125288927448,0.4209589324848723,0.0044250623812016
131.7812528892745,0.42129257422515654,0.004426457716659581
131.8812528892745,0.42161617869256507,0.004427810779458876
131.9812528892745,0.4219297301150728,0.004429121530996618
132.08125288927448,0.4222332132106256,0.0044303899338833845
132.18125288927448,0.4225266131878857,0.004431615951943661
132.2812528892745,0.4228099157469518,0.004432799550216252
132.3812528892745,0.4230831070800573,0.00443394069495473
132.4812528892745,0.4233461738722418,0.0044350393536278215
132.58125288927448,0.423599103302001,0.0044360954949198145
132.68125288927448,0.4238418830419112,0.00443710908873094
132.7812528892745,0.4240745012592307,0.004438080106177742
132.8812528892745,0.42429694661647555,0.004439008519593429
132.9812528892745,0.42450920827197286,0.004439894302528223
133.08125288927448,0.42471127588038904,0.0044407374297496804
133.18125288927448,0.424903139593234,0.004441537877243016
133.2812528892745,0.4250847900593409,0.004442295622211393
133.3812528892745,0.4252562184253224,0.004443010643076215
133.4812528892745,0.42541741633600183,0.004443682919477398
133.58125288927448,0.42556837593482033,0.004444312432273621
133.68125288927448,0.42570908986422007,0.004444899163542577
133.7812528892745,0.4258395512660026,0.004445443096581189
133.8812528892745,0.4259597537816634,0.004445944215905834
133.9812528892745,0.42606969155270125,0.004446402507252532
134.08125288927448,0.4261693592209045,0.004446817957577131
134.18125288927448,0.42625875192861135,0.004447190555055469
134.2812528892745,0.4263378653189475,0.004447520289083534
134.3812528892745,0.42640669553603794,0.004447807150277593
134.4812528892745,0.42646523922519497,0.004448051130474315
134.58125288927448,0.4265134935330817,0.0044482522227308734
134.68125288927448,0.42655145610785133,0.004448410421325038
134.7812528892745,0.42657912509926155,0.0044485257217552485
134.8812528892745,0.42659649915876463,0.004448598120740671
134.9812528892745,0.4266035774395735,0.00444862761622124
135.08125288927448,0.4266003595967027,0.004448614207357686
135.18125288927448,0.4265868457869854,0.004448557894531548
135.2812528892745,0.42656303666906553,0.004448458679345164
135.3812528892745,0.42652893340336606,0.004448316564621655
135.4812528892745,0.4264845376520319,0.004448131554404886
135.58125288927448,0.42642985157884944,0.004447903653959413
135.68125288927448,0.4263648778491406,0.00444763286977042
135.7812528892745,0.4262896196296336,0.004447319209543631
135.8812528892745,0.4262040805883075,0.00444696268220521
135.9812528892745,0.42610826489421466,0.0044465632979016545
136.08125288927448,0.426002177217277,0.004446121067999654
136.18125288927448,0.425885822728058,0.0044456360050859536
136.2812528892745,0.4257592070975114,0.004445108122967189
136.3812528892745,0.4256223364967044,0.004444537436669711
136.4812528892745,0.42547521759651696,0.004443923962439395
136.58125288927448,0.4253178575673167,0.004443267717741434
136.68125288927448,0.4251502640786095,0.004442568721260114
136.7812528892745,0.4249724452986657,0.004441826992898587
136.8812528892745,0.42478440989412153,0.0044410425537786055
136.9812528892745,0.42458616702955726,0.004440215426240269
137.08125288927448,0.42437772636705073,0.004439345633841738
137.18125288927448,0.4241590980657057,0.004438433201358941
137.2812528892745,0.42393029278115696,0.0044374781547852635
137.3812528892745,0.4236913216650514,0.004436480521331226
137.4812528892745,0.42344219636450403,0.004435440329424146
137.58125288927448,0.4231829290215306,0.00443435760870779
137.68125288927448,0.4229135322724556,0.004433232390042004
137.7812528892745,0.4226340192472965,0.004432064705502342
137.8812528892745,0.4223444035691239,0.004430854588379668
137.9812528892745,0.42204469935339717,0.004429602073179756
138.08125288927448,0.4217349212072772,0.004428307195622873
138.18125288927448,0.42141508422891366,0.004426969992643347
138.2812528892745,0.42108520400670973,0.004425590502389128
138.3812528892745,0.42074529661856197,0.00442416876422133
138.4812528892745,0.42039537863107684,0.00442270481871377
138.58125288927448,0.4200354670987637,0.004421198707652484
138.68125288927448,0.4196655795632027,0.004419650474035245
138.7812528892745,0.4192857340521905,0.004418060162071054
138.8812528892745,0.4188959490788613,0.004416427817179638
138.9812528892745,0.41849624364078497,0.004414753485990921
139.08125288927448,0.41808663721904066,0.004413037216344496
139.18125288927448,0.41766714977726743,0.004411279057289079
139.2812528892745,0.41723780176069136,0.00440947905908196
139.3812528892745,0.41679861409512914,0.004407637273188441
139.4812528892745,0.41634960818596783,0.004405753752281263
139.58125288927448,0.41589080591712224,0.004403828550240031
139.68125288927448,0.4154222296499675,0.0044018617221506205
139.7812528892745,0.41494390222224986,0.004399853324304585
139.8812528892745,0.41445584694697324,0.0043978034141985535
139.9812528892745,0.4139580876112633,0.004395712050533613
140.08125288927448,0.4134506484752079,0.004393579293214698
140.18125288927448,0.41293355427067446,0.004391405203349955
140.2812528892745,0.4124068302001052,0.004389189843250125
140.3812528892745,0.4118705019352881,0.004386933276427892
140.4812528892745,0.411324595616106,0.004384635567597246
140.58125288927448,0.41076913784926317,0.004382296782672839
140.68125288927448,0.4102041557069871,0.004379916988769323
140.7812528892745,0.40962967672571055,0.004377496254200698
140.8812528892745,0.40904572890472857,0.004375034648479649
140.9812528892745,0.40845234070483377,0.004372532242316883
141.08125288927448,0.40784954104693055,0.00436998910762046
141.18125288927448,0.40723735931062344,0.004367405317495118
141.2812528892745,0.40661582533278656,0.004364780946241609
141.3812528892745,0.40598496940610923,0.004362116069356015
141.4812528892745,0.40534482227761925,0.004359410763529079
141.58125288927448,0.4046954151471846,0.004356665106645526
141.68125288927448,0.4040367796659926,0.004353879177783385
141.7812528892745,0.40336894793500755,0.004351053057213318
141.8812528892745,0.4026919525034057,0.004348186826397932
141.9812528892745,0.40200582636698917,0.004345280567991119
142.08125288927448,0.4013106029665782,0.004342334365837373
142.18125288927448,0.40060631618638026,0.004339348304971123
142.2812528892745,0.3998930003523395,0.004336322471616062
142.3812528892745,0.39917069023046337,0.004333256953184489
142.4812528892745,0.3984394210251279,0.004330151838276641
142.58125288927448,0.39769922837736293,0.004327007216680041
142.68125288927448,0.3969501483631137,0.004323823179368846
142.7812528892745,0.39619221749148326,0.004320599818503199
142.8812528892745,0.395425472702953,0.004317337227428592
142.9812528892745,0.3946499513675817,0.004314035500675231
143.08125288927448,0.39386569128318616,0.0043106947339574195
143.18125288927448,0.3930727306734959,0.004307315024172923
143.2812528892745,0.3922711081862925,0.004303896469402377
143.3812528892745,0.39146086289152493,0.004300439168908678
143.4812528892745,0.3906420342794055,0.004296943223136397
143.58125288927448,0.38981466225848627,0.004293408733711201
143.68125288927448,0.3889787871537118,0.004289835803439279
143.7812528892745,0.38813444970445554,0.004286224536306793
143.8812528892745,0.38728169106253363,0.004282575037479327
143.9812528892745,0.386420552790199,0.004278887413301359
144.08125288927448,0.3855510768581165,0.004275161771295745
144.18125288927448,0.38467330564331625,0.004271398220163209
144.2812528892745,0.3837872819271289,0.004267596869781865
144.3812528892745,0.38289304889310044,0.004263757831206739
144.4812528892745,0.38199065012488714,0.00425988121666931
144.58125288927448,0.38108012960413223,0.004255967139577081
144.68125288927448,0.3801615317083212,0.004252015714513151
144.7812528892745,0.37923490120861947,0.004248027057235817
144.8812528892745,0.37830028326769033,0.004244001284678189
144.9812528892745,0.3773577234374936,0.004239938514947829
145.08125288927448,0.37640726765706584,0.004235838867326413
145.18125288927448,0.3754489622502808,0.004231702462269407
145.2812528892745,0.37448285392359204,0.004227529421405772
145.3812528892745,0.3735089897637565,0.004223319867537693
145.4812528892745,0.37252741723553884,0.004219073924640323
145.58125288927448,0.37153818417940027,0.004214791717861566
145.68125288927448,0.3705413388091639,0.004210473373521872
145.7812528892745,0.3695369297096666,0.004206119019114064
145.8812528892745,0.3685250058343911,0.0042017287833032
145.9812528892745,0.36750561650307906,0.004197302795926447
146.08125288927448,0.3664788113993288,0.004192841187992997
146.18125288927448,0.3654446405681724,0.004188344091684011
146.2812528892745,0.3644031544136371,0.004183811640352582
146.3812528892745,0.36335440369628863,0.004179243968523747
146.4812528892745,0.36229843953075724,0.0041746412118945225
146.58125288927448,0.36123531338324716,0.0041700035073339685
146.68125288927448,0.3601650770690266,0.004165330992883295
146.7812528892745,0.3590877827499039,0.004160623807756001
146.8812528892745,0.35800348293168394,0.004155882092338045
146.9812528892745,0.3569122304616102,0.004151105988188057
147.08125288927448,0.35581407852578883,0.004146295638037591
147.18125288927448,0.35470908064659595,0.004141451185791408
147.2812528892745,0.353597290680069,0.0041365727765278
147.3812528892745,0.35247876281328255,0.004131660556498964
147.4812528892745,0.35135355156170633,0.004126714673131401
147.58125288927448,0.3502217117665503,0.0041217352750263815
147.68125288927448,0.34908329859208875,0.004116722511960422
147.7812528892745,0.34793836752297386,0.004111676534885832
147.8812528892745,0.34678697436153055,0.004106597495931296
147.9812528892745,0.34562917522503694,0.004101485548402504
148.08125288927448,0.34446502654299005,0.004096340846782828
148.18125288927448,0.34329458505435395,0.004091163546734043
148.2812528892745,0.3421179078047957,0.004085953805097103
148.3812528892745,0.34093505214390424,0.004080711779892965
148.4812528892745,0.3397460757223955,0.0040754376303234596
148.58125288927448,0.33855103648930335,0.004070131516772225
148.68125288927448,0.337349992689154,0.004064793600805682
148.7812528892745,0.3361430028591277,0.004059424045174067
148.8812528892745,0.33493012582620585,0.0040540230138125175
148.9812528892745,0.3337114207043038,0.00404859067184223
149.08125288927448,0.33248694689139047,0.004043127185571647
149.18125288927448,0.3312567640665915,0.004037632722497724
149.2812528892745,0.3300209321872825,0.004032107451307251
149.3812528892745,0.3287795114861657,0.004026551541878226
149.4812528892745,0.32753256246833423,0.004020965165281296
149.58125288927448,0.32628014590832477,0.0040153484937812695
149.68125288927448,0.3250223228471533,0.00400970170083867
149.7812528892745,0.32375915458934124,0.004004024961111374
149.8812528892745,0.322490702699927,0.0039983184504563014
149.9812528892745,0.32121702900146676,0.00399258234593119
150.08125288927448,0.31993819557101966,0.00398681682579641
150.18125288927448,0.31865426473712277,0.003981022069516875
150.2812528892745,0.31736529907675365,0.0039751982577639995
150.3812528892745,0.31607136141228004,0.003969345572417748
150.4812528892745,0.3147725148083979,0.003963464196568737
150.58125288927448,0.31346882256905906,0.00395755431452043
150.68125288927448,0.31216034823438366,0.003951616111791381
150.7812528892745,0.31084715557756454,0.003945649775117573
150.8812528892745,0.30952930860175953,0.003939655492454834
150.9812528892745,0.3082068715369705,0.003933633452981308
151.08125288927448,0.30687990883691507,0.00392758384710003
151.18125288927448,0.3055484851758828,0.003921506866441564
151.2812528892745,0.30421266544558445,0.003915402703866728
151.3812528892745,0.30287251475198923,0.003909271553469394
151.4812528892745,0.30152809841215095,0.003903113610579379
151.58125288927448,0.300179481951026,0.0038969290717654178
151.68125288927448,0.2988267310982777,0.003890718134838208
151.7812528892745,0.2974699117850742,0.0038844809988535594
151.8812528892745,0.29610909014087455,0.0038782178641156126
151.9812528892745,0.29474433249020526,0.003871928932180157
152.08125288927448,0.2933757053494303,0.003865614405858043
152.18125288927448,0.29200327542350474,0.0038592744892186506
152.2812528892745,0.29062710960272714,0.003852909387593493
152.3812528892745,0.28924727495947816,0.003846519307579881
152.4812528892745,0.2878638387449511,0.003840104457044689
152.58125288927448,0.2864768683858762,0.0038336650451282267
152.68125288927448,0.28508643148123164,0.0038272012822481746
152.7812528892745,0.2836925957989505,0.003820713380103651
152.8812528892745,0.2822954292726175,0.003814201551679349
152.9812528892745,0.2808949999981578,0.0038076660112497814
153.08125288927448,0.2794913762305191,0.0038011069743836287
153.18125288927448,0.2780846263803434,0.003794524657948171
153.2812528892745,0.2766748190106337,0.0037879192801138343
153.3812528892745,0.2752620228334121,0.0037812910603588325
153.4812528892745,0.273846306706371,0.0037746402194739057
153.58125288927448,0.2724277396295178,0.0037679669795671776
153.68125288927448,0.27100639074181015,0.0037612715640690905
153.7812528892745,0.2695823293177876,0.003754554197737468
153.8812528892745,0.2681556247641949,0.0037478151066626724
153.9812528892745,0.2667263466165989,0.0037410545182728636
154.08125288927448,0.2652945645360008,0.0037342726613393807
154.18125288927448,0.2638603483054389,0.0037274697659822054
154.2812528892745,0.2624237678265888,0.0037206460636755568
154.3812528892745,0.2609848931163562,0.0037138017872535823
154.4812528892745,0.2595437943034646,0.0037069371709161606
154.58125288927448,0.2581005416250377,0.0037000524502348174
154.68125288927448,0.2566552054231744,0.003693147862158739
154.7812528892745,0.2552078561415221,0.0036862236450209123
154.8812528892745,0.2537585643218429,0.003679280038544368
154.9812528892745,0.25230740060057516,0.0036723172838485337
155.08125288927448,0.25085443570539195,0.0036653356234557094
155.18125288927448,0.24939974045175226,0.0036583353012976383
155.2812528892745,0.24794338573945032,0.0036513165627222034
155.3812528892745,0.2464854425491603,0.0036442796545002347
155.4812528892745,0.24502598193897604,0.0036372248248324256
155.58125288927448,0.24356507504094943,0.0036301523233563727
155.68125288927448,0.24210279305762125,0.003623062401153711
155.7812528892745,0.24063920725855234,0.0036159553107573805
155.8812528892745,0.23917438897684987,0.0036088313061590003
155.9812528892745,0.2377084096056899,0.003601690642816351
156.08125288927448,0.23624134059483956,0.0035945335776609855
156.18125288927448,0.23477325344717234,0.003587360369105929
156.2812528892745,0.2333042197151846,0.0035801712770535173
156.3812528892745,0.23183431099750804,0.0035729665629033367
156.4812528892745,0.23036359893541894,0.003565746489560269
156.58125288927448,0.22889215520934997,0.0035585113214426766
156.68125288927448,0.22742005153539166,0.003551261324490657
156.7812528892745,0.22594735966180016,0.0035439967661744457
156.8812528892745,0.22447415136549975,0.003536717915502913
156.9812528892745,0.2230004984485842,0.003529425043032175
157.08125288927448,0.2215264727348182,0.0035221184208743144
157.18125288927448,0.22005214606613527,0.0035147983227062033
157.2812528892745,0.21857759029913723,0.0035074650237784423
157.3812528892745,0.2171028773015919,0.0035001188009244014
157.4812528892745,0.2156280789489298,0.003492759932569366
157.58125288927448,0.21415326712074287,0.0034853886987397963
157.68125288927448,0.21267851369727858,0.0034780053810726675
157.7812528892745,0.21120389055593813,0.003470610262824935
157.8812528892745,0.2097294695677731,0.003463203628883088
157.9812528892745,0.20825532259398202,0.003455785765772802
158.08125288927448,0.20678152148240936,0.0034483569616686927
158.18125288927448,0.20530813806404175,0.0034409175064041534
158.2812528892745,0.20383524414950838,0.0034334676914812992
158.3812528892745,0.2023629115255807,0.0034260078100809906
158.4812528892745,0.2008912119516732,0.003418538157072948
158.58125288927448,0.1994202171563476,0.003411059029025964
158.68125288927448,0.19794999883381473,0.0034035707242181744
158.7812528892745,0.19648062864044136,0.0033960735426474312
158.8812528892745,0.19501217819125732,0.0033885677860417424
158.9812528892745,0.19354471905646634,0.0033810537578697984
159.08125288927448,0.1920783227579566,0.003373531763351555
159.18125288927448,0.19061306076581472,0.003366002109468889
159.2812528892745,0.18914900449484276,0.0033584651049763273
159.3812528892745,0.18768622530107815,0.003350921060411833
159.4812528892745,0.1862247944783146,0.003343370288107639
159.58125288927448,0.18476478325462942,0.003335813102201157
159.68125288927448,0.18330626278890952,0.0033282498186459103
159.7812528892745,0.18184930416738468,0.003320680755222532
159.8812528892745,0.18039397840016272,0.003313106231549792
159.9812528892745,0.17894035641776807,0.003305526569095666
160.08125288927448,0.177488509067686,0.0032979420911884365
160.18125288927448,0.17603850711090777,0.003290353123027808
160.2812528892745,0.17459042121848314,0.0032827599916960583
160.3812528892745,0.1731443219680755,0.003275163026169192
160.4812528892745,0.17170027984052189,0.003267562557328111
160.58125288927448,0.170258365216399,0.0032599589179697895
160.68125288927448,0.1688186483725911,0.003252352442818428
160.7812528892745,0.167381199478866,0.003244743468536623
160.8812528892745,0.16594608859445484,0.0032371323337364996
160.9812528892745,0.1645133856646367,0.0032295193789908263
161.08125288927448,0.16308316051733268,0.0032219049468441173
161.18125288927448,0.16165548285969794,0.0032142893818236525
161.2812528892745,0.16023042227472734,0.0032066730304504943
161.3812528892745,0.15880804821786335,0.003199056241250428
161.4812528892745,0.15738843001361047,0.0031914393647648415
161.58125288927448,0.15597163685215798,0.0031838227535615432
161.68125288927448,0.15455773778600526,0.003176206762245477
161.7812528892745,0.15314680172659823,0.00316859174746937
161.8812528892745,0.1517388974409698,0.0031609780679442666
161.9812528892745,0.15033409354838828,0.0031533660844499556
162.08125288927448,0.14893245851701425,0.0031457561598452854
162.18125288927448,0.14753406066056127,0.0031381486590783257
162.2812528892745,0.14613896813496816,0.0031305439491964133
162.3812528892745,0.14474724893507632,0.003122942399356026
162.4812528892745,0.14335897089131583,0.0031153443808324996
162.58125288927448,0.14197420166640062,0.0031077502670295715
162.68125288927448,0.14059300875202885,0.003100160433488716
162.7812528892745,0.13921545946559447,0.0030925752578982993
162.8812528892745,0.13784162094690636,0.003084995120102506
162.9812528892745,0.13647156015491535,0.0030774204021100375
163.08125288927448,0.13510534386445225,0.0030698514881025746
163.18125288927448,0.1337430386629713,0.0030622887644429645
163.2812528892745,0.13238471094730608,0.0030547326196831578
163.3812528892745,0.13103042692043276,0.0030471834445718353
163.4812528892745,0.1296802525882446,0.0030396416320617563
163.58125288927448,0.128334253756334,0.003032107577316762
163.68125288927448,0.12699249602678492,0.003024581677718454
163.7812528892745,0.12565504479497597,0.0030170643328725232
163.8812528892745,0.1243219652463935,0.003009555944614703
163.9812528892745,0.12299332235345348,0.0030020569170163334
164.08125288927448,0.12166918087233694,0.002994567656389529
164.18125288927448,0.12034960533983115,0.0029870885712919
164.2812528892745,0.11903466007018595,0.002979620072530849
164.3812528892745,0.11772440915197861,0.002972162573167397
164.4812528892745,0.11641891644499015,0.0029647164885195218
164.58125288927448,0.11511824557709398,0.002957282236164999
164.68125288927448,0.11382245994115289,0.002949860235943703
164.7812528892745,0.11253162269193064,0.0029424509099593757
164.8812528892745,0.11124579674301371,0.0029350546825808216
164.9812528892745,0.10996504476374445,0.002927671980442501
165.08125288927448,0.10868942917616821,0.002920303232444528
165.18125288927448,0.1074190121519887,0.0029129488697520077
165.2812528892745,0.10615385560953937,0.002905609325793726
165.3812528892745,0.10489402121076524,0.0028982850362601507
165.4812528892745,0.10363957035821697,0.0028909764391007137
165.58125288927448,0.10239056419206057,0.0028836839745203778
165.68125288927448,0.10114706358709384,0.002876408084975405
165.7812528892745,0.09990912914978198,0.00286914921516837
165.8812528892745,0.09867682121530301,0.002861907812042344
165.9812528892745,0.09745019984460679,0.0028546843247742337
166.08125288927448,0.09622932482148905,0.0028474792047672643
166.18125288927448,0.09501425564967571,0.0028402929056425452
166.2812528892745,0.09380505154992401,0.002833125883229725
166.3812528892745,0.09260177145713581,0.002825978595556686
166.4812528892745,0.091404474017485,0.0028188515028382535
166.58125288927448,0.09021321758556021,0.0028117450674639017
166.68125288927448,0.08902806022151907,0.0028046597539843946
166.7812528892745,0.08784905968825944,0.0027975960290973784
166.8812528892745,0.08667627344860401,0.0027905543616318497
166.9812528892745,0.08550975866249928,0.002783535222531504
167.08125288927448,0.08434957218423077,0.0027765390848369068
167.18125288927448,0.08319577055965038,0.0027695664236664697
167.2812528892745,0.08204841002342152,0.0027626177161961985
167.3812528892745,0.08090754649627803,0.00275569344163818
167.4812528892745,0.07977323558229839,0.002748794081217771
167.58125288927448,0.0786455325661969,0.0027419201181494704
167.68125288927448,0.0775244924106273,0.002735072037611415
167.7812528892745,0.07641016975350524,0.0027282503267185045
167.8812528892745,0.07530261890534465,0.0027214554744940827
167.9812528892745,0.07420189384661163,0.0027146879718401825
168.08125288927448,0.07310804822509297,0.0027079483115062617
168.18125288927448,0.07202113535328072,0.002701236988056423
168.2812528892745,0.07094120820577492,0.0026945544978350805
168.3812528892745,0.06986831941670114,0.002687901338931038
168.4812528892745,0.0688025212771451,0.0026812780111399406
168.58125288927448,0.06774386573260505,0.002674685015925083
168.68125288927448,0.0666924043804584,0.002668122856376516
168.7812528892745,0.06564818846744805,0.002661592037168451
168.8812528892745,0.06461126888718446,0.002655093064514909
168.9812528892745,0.06358169617766483,0.0026486264461235845
169.08125288927448,0.06255952051881104,0.0026421926911479117
169.18125288927448,0.06154479173002233,0.0026357923101372666
169.2812528892745,0.06053755926774835,0.00262942581498532
169.3812528892745,0.05953787222307826,0.002623093718876475
169.4812528892745,0.05854577931934807,0.002616796536230381
169.58125288927448,0.05756132890976675,0.002610534782644493
169.68125288927448,0.05658456897505816,0.002604308974834634
169.7812528892745,0.05561554712112352,0.0025981196305735602
169.8812528892745,0.05465431057672091,0.0025919672686274832
169.9812528892745,0.053700906191162905,0.00258585240869053
170.08125288927448,0.05275538043203518,0.0025797755713171332
170.18125288927448,0.051817779382928815,0.0025737372778522876
170.2812528892745,0.050888148741196196,0.0025677380503597055
170.3812528892745,0.049966533815723246,0.0025617784115478147
170.4812528892745,0.04905297952472104,0.0025558588846935903
170.58125288927448,0.048147530393537336,0.002549979993564212
170.68125288927448,0.04725023055248516,0.0025441422623365107
170.7812528892745,0.04636112373469285,0.002538346215514218
170.8812528892745,0.045480253273972385,0.002532592377842982
170.9812528892745,0.04460766210270706,0.002526881274223158
171.08125288927448,0.043743392749759975,0.0025212134296203528
171.18125288927448,0.04288748733839986,0.0025155893689737157
171.2812528892745,0.042039987584248956,0.0025100096171019855
171.3812528892745,0.04120093479324965,0.0025044746986072775
171.4812528892745,0.040370369859651034,0.0024989851377766117
171.58125288927448,0.03954833326401665,0.002493541458481197
171.68125288927448,0.03873486507125021,0.002488144184073451
171.7812528892745,0.03793000492864381,0.002482793837281789
171.8812528892745,0.03713379206394533,0.0024774909401031786
171.9812528892745,0.03634626528344629,0.0024722360136934657
172.08125288927448,0.035567462970091335,0.0024670295782555033
172.18125288927448,0.03479742308160631,0.002461872152925081
172.2812528892745,0.034036183148648785,0.002456764255654692
172.3812528892745,0.03328378027297958,0.0024517064030951555
172.4812528892745,0.032540251125652946,0.002446699110475108
172.58125288927448,0.031805631945230964,0.0024417428914784195
172.68125288927448,0.031079958536015913,0.002436838258119535
172.7812528892745,0.03036326626630595,0.0024319857206168043
172.8812528892745,0.029655590066671227,0.002427185787263821
172.9812528892745,0.02895696442825114,0.0024224389642988195
173.08125288927448,0.028267423401074066,0.0024177457557721794
173.18125288927448,0.02758700059239668,0.002413106663412069
173.2812528892745,0.02691572916506674,0.0024085221864883046
173.3812528892745,0.0262536418359066,0.00240399282167446
173.4812528892745,0.02560077087411845,0.0023995190629082963
173.58125288927448,0.024957148099712237,0.002395101401250574
173.68125288927448,0.024322804881953798,0.0023907403247423044
173.7812528892745,0.023697772137836644,0.002386436318260521
173.8812528892745,0.023082080330574933,0.002382189863372639
173.9812528892745,0.022475759468118597,0.0023780014381894815
174.08125288927448,0.021878839101691368,0.002373871517217048
174.18125288927448,0.021291348324349643,0.002369800571207111
174.2812528892745,0.020713315769565064,0.0023657890670067336
174.3812528892745,0.020144769609828885,0.0023618374674067902
174.4812528892745,0.01958573755527854,0.0023579462309895874
174.58125288927448,0.019036246852348265,0.002354115811975696
174.68125288927448,0.01849632428243942,0.002350346660070055
174.7812528892745,0.017965996160616338,0.002346639220307509
174.8812528892745,0.017445288334323503,0.0023429939328978382
174.9812528892745,0.016934226182125627,0.002339411233070413
175.08125288927448,0.01643283461247127,0.0023358915509185895
175.18125288927448,0.015941138062478037,0.0023324353112439437
175.2812528892745,0.015459160496742112,0.0023290429334004853
175.3812528892745,0.014986925406170061,0.002325714831138959
175.4812528892745,0.014524455806833876,0.0023224514124513614
175.58125288927448,0.014071774238849602,0.0023192530794158028
175.68125288927448,0.013628902765278117,0.0023161202280418338
175.7812528892745,0.013195862971050229,0.002313053248116382
175.8812528892745,0.012772675961914597,0.002310052523050419
175.9812528892745,0.012359362363408906,0.002307118429726499
176.08125288927448,0.011955942319855056,0.0023042513383473087
176.18125288927448,0.011562435493376736,0.0023014516122853487
176.2812528892745,0.011178861062941498,0.002298719607933913
176.3812528892745,0.010805237723425946,0.002296055674559482
176.4812528892745,0.010441583684704454,0.0022934601541556836
176.58125288927448,0.01008791667076201,0.0022909333812989622
176.68125288927448,0.009744253918829833,0.0022884756830060847
176.7812528892745,0.009410612178545535,0.0022860873785936495
176.8812528892745,0.009087007711137005,0.002283768779539716
176.9812528892745,0.008773456288629283,0.0022815201893477094
177.08125288927448,0.008469973193076505,0.002279341903412743
177.18125288927448,0.00817657321581652,0.002277234208890483
177.2812528892745,0.007893270656750294,0.002275197384568716
177.3812528892745,0.007620079323644872,0.0022732317007417404
177.4812528892745,0.007357012531460351,0.002271337419087724
177.58125288927448,0.0071040831017011846,0.002269514792549163
177.68125288927448,0.006861303361790878,0.002267764065216566
177.7812528892745,0.006628685144471445,0.0022660854722155103
177.8812528892745,0.006406239787226623,0.002264479239597175
177.9812528892745,0.006193978131729247,0.0022629455842324937
178.08125288927448,0.0059919105233130565,0.0022614847137100392
178.18125288927448,0.0058000468104681575,0.0022600968262377562
178.2812528892745,0.005618396344361233,0.0022587821105486635
178.3812528892745,0.005446967978379733,0.00225754074581063
178.4812528892745,0.005285770067700323,0.0022563729015403306
178.58125288927448,0.005134810468881838,0.0022552787375214912
178.68125288927448,0.004994096539482108,0.002254258403727509
178.7812528892745,0.004863635137699536,0.0022533120402485514
178.8812528892745,0.004743432622038788,0.0022524397772232135
178.9812528892745,0.004633494851000847,0.0022516417347748234
179.08125288927448,0.004533827182797686,0.002250918022952469
179.18125288927448,0.0044444344750907815,0.0022502687416768156
179.2812528892745,0.004365321084754596,0.0022496939806907895
179.3812528892745,0.004296490867664161,0.002249193819515181
179.4812528892745,0.0042379471785071385,0.002248768327409221
179.58125288927448,0.004189692870620375,0.0022484175633361893
179.68125288927448,0.004151730295850746,0.0022481415759340807
179.7812528892745,0.004124061304440586,0.002247940403491387
179.8812528892745,0.004106687244937502,0.002247814073928004
179.9812528892745,0.004099608964128643,0.002247762604781302
180.08125288927448,0.004102826806999432,0.0022477860031973693
180.18125288927448,0.004116340616716747,0.0022478842659274466
180.2812528892745,0.0041401497346365635,0.0022480573793295456
180.3812528892745,0.004174253000336067,0.0022483053193752623
180.4812528892745,0.0042186487516702115,0.00224862805166177
180.58125288927448,0.004273334824852686,0.002249025531428975
180.68125288927448,0.004338308554561446,0.0022494977035818196
180.7812528892745,0.0044135667740685695,0.0022500445027177013
180.8812528892745,0.004499105815394611,0.0022506658531589703
180.9812528892745,0.0045949215094873985,0.002251361668990475
181.08125288927448,0.0047010091864251305,0.002252131854102097
181.18125288927448,0.004817363675644122,0.002252976302236233
181.2812528892745,0.004943979306190755,0.002253894897040158
181.3812528892745,0.00508084990699776,0.0022548875121232116
181.4812528892745,0.005227968807185218,0.0022559540111187306
181.58125288927448,0.005385328836385414,0.0022570942477506575
181.68125288927448,0.005552922325092562,0.0022583080659047453
181.7812528892745,0.005730741105036462,0.0022595952997042637
181.8812528892745,0.005918776509580644,0.0022609557735901306
181.9812528892745,0.006117019374144822,0.002262389302405355
182.08125288927448,0.006325460036651354,0.0022638956914837085
182.18125288927448,0.006544088337996464,0.0022654747367425072
182.2812528892745,0.006772893622545182,0.002267126224779405
182.3812528892745,0.007011864738650739,0.0022688499329730793
182.4812528892745,0.007260990039198137,0.002270645629587692
182.58125288927448,0.0075202573821715624,0.002272513073881014
182.68125288927448,0.007789654131246554,0.0022744520162160816


==> data/fig4-conversion-measurement-old.csv <==
angle_measurement,conversion_measurement,conversion_measurement_err
-9.154114644129404,0.037050463251670364,0.00876884942821477
-1.654114644129404,0.021081910913140316,0.010807758317158533
5.845885355870596,0.026921086859688206,0.018412097847773392
13.345885355870596,0.09617901559020045,0.023860198574420496
20.845885355870596,0.17645839198218258,0.02134673283691001
28.345885355870596,0.21520957238307356,0.020167012721902022
35.84588535587059,0.3032481469933185,0.03019654722331267
43.545885355870595,0.3851321336302895,0.00677943828388142
50.84588535587059,0.36236375946547883,0.015209407448646762
58.34588535587059,0.28311226726057914,0.022402024958416415
65.84588535587059,0.2785958752783964,0.01357731311979125
73.34588535587059,0.09974718930957685,0.015874504961692324
80.84588535587059,0.011260930957683733,0.015006970244373996
88.34588535587059,0.01423262360801781,0.00858565102281262
95.84588535587059,0.016326498886414256,0.022724565842289036
103.34588535587059,0.09478759020044544,0.017084505756701413
110.84588535587059,0.15595257906458795,0.017119156961851633
118.34588535587059,0.28647184409799564,0.017537973407745704
125.84588535587059,0.37740752338530065,0.02391183124325242
133.3458853558706,0.33709623162583535,0.008193949229383317
140.8458853558706,0.32254810244988863,0.011887350451895777
148.3458853558706,0.30455551893095767,0.02689421548006523
155.8458853558706,0.2623249844097996,0.020742731715711588
163.3458853558706,0.0635736258351893,0.013546711644067833
170.8458853558706,0.051041420935411995,0.006171329620118047


==> data/fig4-conversion-measurement-ref.csv <==
angle_measurement,conversion_measurement,conversion_measurement_err
0.0,0.004681300148588419,0.013635795685296766
7.5,0.08754008172362557,0.019337277936388765
15.0,0.16786972511144135,0.011725375148928893
22.5,0.31138617384843986,0.013049076915337693
30.0,0.41848141901931657,0.010549225872310846
37.5,0.4857444205052007,0.009338951395856799
45.0,0.5174477043090637,0.015257091400610127
52.5,0.41112749628528983,0.013170109715097562
60.0,0.39158520802377417,0.008320684515941647
67.5,0.3070609583952451,0.010586045649973208
75.0,0.17899944279346214,0.006202268421145201
82.5,0.05455875928677561,0.015243055155530805
90.0,0.01603488112927192,0.02239238201520813
97.5,0.06552898216939079,0.037664058891829506
105.0,0.1156298142644874,0.015800291933301562
112.5,0.32177511887072807,0.012926881310321481
120.0,0.3563508395245169,0.011942058886766879
127.5,0.41154985884101036,0.006796068065590211
135.0,0.5587953863298664,0.011472414213276076
142.5,0.41675933878157506,0.009982258774879783
150.0,0.3931210624071323,0.013005304840605329
157.5,0.25842549034175344,0.012150499066268477
165.0,0.1426232763744428,0.011618367546139053
172.5,0.01569419762258544,0.00971502970979576
180.0,0.0019461887072808326,0.010277609639745984


==> data/fig4-conversion-measurement.csv <==
angle_measurement,conversion_measurement,conversion_measurement_err
2.6812528892744845,0.000613759465478831,0.005043365198777236
10.181252889274484,0.05033970601336305,0.007731362647662796
17.681252889274486,0.1980362093541203,0.007069780686317847
25.181252889274486,0.27595674387527813,0.006569547337512219
32.68125288927448,0.34714476169265024,0.00546333618998585
40.18125288927448,0.3765286146993317,0.007201199660864814
47.68125288927448,0.4245106859688196,0.005138936867982839
55.18125288927448,0.3470803518930958,0.007028078326485263
62.68125288927448,0.31332329175946544,0.0054093772752108835
70.18125288927449,0.20714175501113594,0.005508197764166714
77.68125288927449,0.10446634298440982,0.007841573363438633
85.18125288927449,0.018090374164810685,0.01032045481397079
92.68125288927449,0.014062645879732744,0.008321899959416543
100.18125288927449,0.0890101959910913,0.016303515552970074
107.68125288927449,0.14559273496659245,0.005249354926962026
115.18125288927449,0.2644281024498887,0.006918161486657599
122.68125288927449,0.33060643207126944,0.008068578744609372
130.18125288927448,0.41154220044543427,0.012316588205879447
137.68125288927448,0.42451941648106906,0.010947158497145686
145.18125288927448,0.3889250957683742,0.007782726049142767
152.68125288927448,0.2672181247216036,0.0052104390313274665
160.18125288927448,0.20965825835189308,0.008321215197003146
167.68125288927448,0.03541520712694878,0.005708271615135944
175.18125288927448,-0.00569461469933185,0.010495952853983146
182.68125288927448,-0.00847053897550112,0.004507675555809368


==> data/fig4-conversion-simulation-old.csv <==
angle_simulation,conversion_simulation
-9.154114644129404,0.020370477044252037
-9.054114644129404,0.01994269490403504
-8.954114644129405,0.01951897148709939
-8.854114644129403,0.019099327445126577
-8.754114644129404,0.018683783230975005
-8.654114644129404,0.01827235909768367
-8.554114644129404,0.017865075097483946
-8.454114644129405,0.017461951080823976
-8.354114644129403,0.017063006695399074
-8.254114644129404,0.016668261385196063
-8.154114644129404,0.016277734389544548
-8.054114644129404,0.015891444742179142
-7.954114644129404,0.015509411270312237
-7.854114644129404,0.015131652593716575
-7.7541146441294035,0.014758187123816869
-7.654114644129404,0.014389033062793353
-7.554114644129404,0.014024208402694069
-7.454114644129404,0.0136637309245583
-7.354114644129404,0.013307618197549786
-7.2541146441294035,0.012955887578100497
-7.154114644129404,0.012608556209064509
-7.054114644129404,0.012265641018882811
-6.954114644129404,0.011927158720757905
-6.854114644129404,0.011593125811839522
-6.7541146441294035,0.011263558572420366
-6.654114644129404,0.010938473065142916
-6.554114644129404,0.010617885134215918
-6.454114644129404,0.010301810404642908
-6.354114644129404,0.009990264281460402
-6.2541146441294035,0.009683261948986792
-6.154114644129404,0.0093808183700828
-6.054114644129404,0.009082948285421541
-5.954114644129404,0.0087896662127709
-5.854114644129404,0.008500986446285231
-5.7541146441294035,0.008216923055809202
-5.654114644129404,0.007937489886191685
-5.554114644129404,0.007662700556611049
-5.454114644129404,0.007392568459911659
-5.354114644129404,0.007127106761950699
-5.2541146441294035,0.006866328400956901
-5.154114644129404,0.006610246086899645
-5.054114644129404,0.006358872300869632
-4.954114644129404,0.006112219294470605
-4.854114644129404,0.00587029908922213
-4.7541146441294035,0.005633123475973581
-4.654114644129404,0.00540070401432986
-4.554114644129404,0.005173052032087602
-4.454114644129404,0.00495017862468325
-4.354114644129404,0.004732094654652289
-4.2541146441294035,0.004518810751099685
-4.154114644129404,0.004310337309182029
-4.054114644129404,0.004106684489600783
-3.9541146441294037,0.003907862218107026
-3.854114644129404,0.0037138801850178267
-3.754114644129404,0.003524747844743742
-3.654114644129404,0.0033404744153282947
-3.554114644129404,0.0031610688779983736
-3.4541146441294037,0.002986539976726818
-3.354114644129404,0.0028168962178060472
-3.254114644129404,0.0026521458694335463
-3.154114644129404,0.002492296961308848
-3.054114644129404,0.0023373572842422296
-2.9541146441294037,0.0021873343897749462
-2.854114644129404,0.002042235589811259
-2.754114644129404,0.0019020679562619367
-2.654114644129404,0.0017668383206997126
-2.554114644129404,0.00163655327402625
-2.4541146441294037,0.0015112191661509138
-2.354114644129404,0.0013908421056812842
-2.254114644129404,0.001275427959625487
-2.154114644129404,0.00116498235310616
-2.054114644129404,0.001059510669086354
-1.954114644129404,0.0009590180481071429
-1.8541146441294039,0.0008635093880371128
-1.754114644129404,0.0007729893438336012
-1.654114644129404,0.0006874623273158634
-1.5541146441294038,0.0006069325069500179
-1.454114644129404,0.0005314038076459165
-1.3541146441294039,0.0004608799105657896
-1.254114644129404,0.00039536425294488714
-1.154114644129404,0.0003348600279239429
-1.0541146441294038,0.0002793701843935188
-0.9541146441294039,0.00022889742685030536
-0.8541146441294039,0.00018344421526530065
-0.7541146441294039,0.0001430127649639106
-0.6541146441294039,0.0001076050465179836
-0.5541146441294039,7.722278564976177e-5
-0.4541146441294039,5.186746314777911e-5
-0.3541146441294039,3.154031479468231e-5
-0.2541146441294039,1.6242331307005503e-5
-0.1541146441294039,5.974258286881013e-6
-0.0541146441294039,7.365961857019224e-7
0.0458853558705961,5.296002797298495e-7
0.1458853558705961,5.353280657653198e-6
0.2458853558705961,1.5207402220095514e-5
0.3458853558705961,3.009148469107408e-5
0.4458853558705961,5.000480264140749e-5
0.5458853558705961,7.494638552407215e-5
0.6458853558705961,0.0001049150177215052
0.7458853558705961,0.00013990923860485424
0.8458853558705961,0.00017992734260516315
0.9458853558705961,0.00022496737929649728
1.045885355870596,0.00027502715349101087
1.1458853558705961,0.00033010422534593935
1.245885355870596,0.0003901959104824942
1.345885355870596,0.00045529928011672625
1.4458853558705962,0.0005254111612022378
1.545885355870596,0.0006005281365848643
1.6458853558705961,0.0006806465451691981
1.745885355870596,0.0007657624820970388
1.845885355870596,0.0008558717989376987
1.9458853558705962,0.0009509701038901853
2.0458853558705963,0.0010510527619973116
2.145885355870596,0.0011561148953714887
2.245885355870596,0.0012661513834325627
2.345885355870596,0.0013811568631573517
2.445885355870596,0.00150112572934101
2.5458853558705963,0.001626052134870279
2.645885355870596,0.0017559299910083726
2.745885355870596,0.0018907529676918053
2.845885355870596,0.00203051449383892
2.945885355870596,0.0021752077576700983
3.0458853558705963,0.00232482570703979
3.145885355870596,0.0024793610497802383
3.245885355870596,0.0026388062540568416
3.345885355870596,0.0028031535487352674
3.445885355870596,0.0029723949237602854
3.5458853558705963,0.003146522130545975
3.645885355870596,0.0033255266823780045
3.745885355870596,0.0035093998548269977
3.845885355870596,0.0036981326861739547
3.945885355870596,0.0038917159778469623
4.045885355870596,0.004090140294869448
4.145885355870596,0.004293395966320128
4.2458853558705965,0.004501473085804415
4.345885355870596,0.00471436151193693
4.445885355870596,0.004932050868836234
4.545885355870596,0.005154530546630151
4.645885355870596,0.005381789701973031
4.7458853558705965,0.005613817258574305
4.845885355870596,0.005850601907738089
4.945885355870596,0.006092132108914795
5.045885355870596,0.00633839609026308
5.145885355870596,0.006589381849224025
5.2458853558705965,0.006845077153105605
5.345885355870596,0.0071054695396795915
5.445885355870596,0.007370546317788481
5.545885355870596,0.007640294567963869
5.645885355870596,0.007914701143056913
5.7458853558705965,0.008193752668877905
5.845885355870596,0.008477435544849442
5.945885355870596,0.008765735944668257
6.045885355870596,0.009058639816979575
6.145885355870596,0.009356132886061934
6.2458853558705965,0.009658200652522752
6.345885355870596,0.009964828394005438
6.445885355870596,0.010276001165906266
6.545885355870596,0.010591703802103496
6.645885355870596,0.010911920915695933
6.7458853558705965,0.011236636899753169
6.845885355870596,0.011565835928076184
6.945885355870596,0.011899501955969087
7.045885355870596,0.012237618721020251
7.145885355870596,0.012580169743895371
7.2458853558705965,0.012927138329141
7.345885355870596,0.013278507565997901
7.445885355870596,0.01363426032922503
7.545885355870596,0.013994379279934757
7.645885355870596,0.01435884686643718
7.7458853558705965,0.014727645325096702
7.845885355870596,0.015100756681196417
7.945885355870596,0.015478162749815477
8.045885355870595,0.015859845136714297
8.145885355870597,0.016245785239231997
8.245885355870596,0.016635964247192336
8.345885355870596,0.017030363143820948
8.445885355870596,0.017428962706672144
8.545885355870595,0.017831743508565433
8.645885355870597,0.018238685918532838
8.745885355870596,0.018649770102775378
8.845885355870596,0.01906497602562985
8.945885355870596,0.019484283450545342
9.045885355870595,0.01990767194106966
9.145885355870597,0.020335120861844785
9.245885355870596,0.020766609379613783
9.345885355870596,0.02120211646423464
9.445885355870596,0.021641620889706767
9.545885355870595,0.022085101235203984
9.645885355870597,0.022532535886120718
9.745885355870596,0.022983903035122728
9.845885355870596,0.02343918068321217
9.945885355870596,0.023898346640798766
10.045885355870595,0.02436137852878111
10.145885355870597,0.02482825377963906
10.245885355870596,0.02529894963853106
10.345885355870596,0.025773443164404913
10.445885355870596,0.026251711231115814
10.545885355870595,0.026733730528552612
10.645885355870597,0.027219477563775372
10.745885355870596,0.027708928662157968
10.845885355870596,0.02820205996854524
10.945885355870596,0.02869884744841266
11.045885355870595,0.02919926688903914
11.145885355870597,0.029703293900687603
11.245885355870596,0.03021090391779235
11.345885355870596,0.03072207220015689
11.445885355870596,0.031236773834160812
11.545885355870595,0.03175498373397264
11.645885355870597,0.03227667664277239
11.745885355870596,0.032801827133984336
11.845885355870596,0.033330409612514156
11.945885355870596,0.03386239831599721
12.045885355870595,0.03439776731605511
12.145885355870597,0.03493649051955764
12.245885355870596,0.0354785416698965
12.345885355870596,0.03602389434826298
12.445885355870596,0.0365725219749369
12.545885355870595,0.03712439781058164
12.645885355870597,0.037679494957547584
12.745885355870596,0.03823778636118319
12.845885355870596,0.03879924481115278
12.945885355870596,0.039363842942763565
13.045885355870595,0.03993155323829961
13.145885355870597,0.04050234802836178
13.245885355870596,0.041076199493216774
13.345885355870596,0.04165307966415434
13.445885355870596,0.04223296042484904
13.545885355870595,0.04281581351273009
13.645885355870597,0.043401610520360255
13.745885355870596,0.0439903228968205
13.845885355870596,0.044581921949099344
13.945885355870596,0.045176378843493986
14.045885355870595,0.04577366460701411
14.145885355870597,0.04637375012879436
14.245885355870596,0.04697660616151276
14.345885355870596,0.04758220332281671
14.445885355870596,0.048190512096754644
14.545885355870595,0.04880150283521637
14.645885355870597,0.0494151457593738
14.745885355870596,0.050031410961137585
14.845885355870596,0.050650268404610156
14.945885355870596,0.05127168792755349
15.045885355870595,0.051895639242857575
15.145885355870597,0.05252209194001346
15.245885355870596,0.05315101548660255
15.345885355870596,0.0537823792297772
15.445885355870596,0.05441615239775975
15.545885355870595,0.0550523041013401
15.645885355870597,0.05569080333538204
15.745885355870596,0.0563316189803321
15.845885355870596,0.05697471980374222
15.945885355870596,0.05762007446178364
16.045885355870595,0.05826765150078156
16.145885355870597,0.05891741935874463
16.245885355870595,0.05956934636690459
16.345885355870596,0.06022340075125747
16.445885355870598,0.060879550634116035
16.545885355870595,0.061537764035662086
16.645885355870597,0.06219800887550059
16.745885355870595,0.06286025297423106
16.845885355870596,0.06352446405500996
16.945885355870598,0.06419060974512662
17.045885355870595,0.06485865757757886
17.145885355870597,0.06552857499265963
17.245885355870595,0.06620032933953732
17.345885355870596,0.0668738878778541
17.445885355870598,0.06754921777931616
17.545885355870595,0.06822628612929696
17.645885355870597,0.06890505992844147
17.745885355870595,0.06958550609427124
17.845885355870596,0.07026759146280025
17.945885355870598,0.07095128279015014
18.045885355870595,0.07163654675416964
18.145885355870597,0.07232334995606042
18.245885355870595,0.07301165892200322
18.345885355870596,0.07370144010479009
18.445885355870598,0.07439265988546045
18.545885355870595,0.07508528457493423
18.645885355870597,0.075779280415665
18.745885355870595,0.07647461358327148
18.845885355870596,0.0771712501881979
18.945885355870598,0.0778691562773586
19.045885355870595,0.07856829783579504
19.145885355870597,0.07926864078833439
19.245885355870595,0.0799701510012488
19.345885355870596,0.0806727942839204
19.445885355870598,0.08137653639050646
19.545885355870595,0.08208134302160991
19.645885355870597,0.0827871798259504
19.745885355870595,0.08349401240203726
19.845885355870596,0.08420180629984754
19.945885355870598,0.08491052702250525
20.045885355870595,0.08562014002796359
20.145885355870597,0.08633061073068411
20.245885355870595,0.08704190450332899
20.345885355870596,0.08775398667844163
20.445885355870598,0.0884668225501406
20.545885355870595,0.08918037737581315
20.645885355870597,0.08989461637780356
20.745885355870595,0.09060950474510966
20.845885355870596,0.09132500763508161
20.945885355870598,0.09204109017511715
21.045885355870595,0.09275771746436332
21.145885355870597,0.0934748545754189
21.245885355870595,0.09419246655603153
21.345885355870596,0.09491051843080645
21.445885355870598,0.09562897520290538
21.545885355870595,0.09634780185576354
21.645885355870597,0.09706696335478009
21.745885355870595,0.09778642464904122
21.845885355870596,0.09850615067301532
21.945885355870598,0.0992261063482731
22.045885355870595,0.09994625658519135
22.145885355870597,0.1006665662846626
22.245885355870595,0.10138700033980799
22.345885355870596,0.1021075236376882
22.445885355870598,0.10282810106101525
22.545885355870595,0.10354869748986056
22.645885355870597,0.10426927780337161
22.745885355870595,0.10498980688147963
22.845885355870596,0.10571024960661522
22.945885355870598,0.10643057086541595
23.045885355870595,0.10715073555044015
23.145885355870597,0.10787070856187632
23.245885355870595,0.10859045480925557
23.345885355870596,0.10930993921316268
23.445885355870598,0.1100291267069395
23.545885355870595,0.11074798223840616
23.645885355870597,0.11146647077155647
23.745885355870595,0.11218455728827298
23.845885355870596,0.11290220679003057
23.945885355870598,0.11361938429960775
24.045885355870595,0.11433605486278214
24.145885355870597,0.11505218355004328
24.245885355870595,0.11576773545828811
24.345885355870596,0.11648267571252671
24.445885355870598,0.1171969694675793
24.545885355870595,0.11791058190977627
24.645885355870597,0.11862347825865299
24.745885355870595,0.11933562376864883
24.845885355870596,0.12004698373079581
24.945885355870598,0.12075752347441267
25.045885355870595,0.12146720836879447
25.145885355870597,0.12217600382490024
25.245885355870595,0.12288387529704126
25.345885355870596,0.12359078828455898
25.445885355870598,0.12429670833351242
25.545885355870595,0.12500160103835264
25.645885355870597,0.12570543204360723
25.745885355870595,0.12640816704554142
25.845885355870596,0.12710977179384625
25.945885355870598,0.12781021209329557
26.045885355870595,0.12850945380541662
26.145885355870597,0.12920746285015366
26.245885355870595,0.1299042052075326
26.345885355870596,0.13059964691931308
26.445885355870598,0.1312937540906469
26.545885355870595,0.13198649289172903
26.645885355870597,0.13267782955945007
26.745885355870595,0.13336773039903455
26.845885355870596,0.1340561617856889
26.945885355870598,0.13474309016623864
27.045885355870595,0.135428482060764
27.145885355870597,0.1361123040642299
27.245885355870595,0.13679452284811844
27.345885355870596,0.13747510516204678
27.445885355870598,0.13815401783539383
27.545885355870595,0.13883122777891432
27.645885355870597,0.13950670198634973
27.745885355870595,0.14018040753604183
27.845885355870596,0.14085231159253042
27.945885355870598,0.14152238140816073
28.045885355870595,0.14219058432467585
28.145885355870597,0.14285688777480818
28.245885355870595,0.14352125928386653
28.345885355870596,0.14418366647132194
28.445885355870598,0.14484407705238211
28.545885355870595,0.14550245883956792
28.645885355870597,0.14615877974427718
28.745885355870595,0.14681300777835882
28.845885355870596,0.14746511105565743
28.945885355870598,0.14811505779358417
29.045885355870595,0.14876281631464655
29.145885355870597,0.14940835504801248
29.245885355870595,0.15005164253103298
29.345885355870596,0.15069264741078278
29.445885355870598,0.15133133844558863
29.545885355870595,0.1519676845065514
29.645885355870597,0.15260165457906297
29.745885355870595,0.15323321776431406
29.845885355870596,0.1538623432808068
29.945885355870598,0.15448900046585132
30.045885355870595,0.15511315877706167
30.145885355870597,0.15573478779383976
30.245885355870595,0.15635385721886624
30.345885355870596,0.15697033687957043
30.445885355870598,0.1575841967296024
30.545885355870595,0.15819540685030017
30.645885355870597,0.1588039374521431
30.745885355870595,0.15940975887621162
30.845885355870596,0.16001284159561954
30.945885355870598,0.1606131562169701
31.045885355870595,0.16121067348177365
31.145885355870597,0.16180536426788245
31.245885355870595,0.16239719959090654
31.345885355870596,0.162986150605624
31.445885355870598,0.16357218860739797
31.545885355870595,0.1641552850335603
31.645885355870597,0.16473541146481474
31.745885355870595,0.16531253962661724
31.845885355870596,0.16588664139055703
31.945885355870598,0.16645768877571868
32.045885355870595,0.16702565395006586
32.1458853558706,0.1675905092317722
32.2458853558706,0.16815222709058913
32.34588535587059,0.16871078014917978
32.445885355870594,0.16926614118445846
32.545885355870595,0.1698182831289116
32.6458853558706,0.17036717907191662
32.7458853558706,0.1709128022610631
32.84588535587059,0.17145512610344432
32.945885355870594,0.17199412416696286
33.045885355870595,0.17252977018161336
33.1458853558706,0.1730620380407643
33.2458853558706,0.17359090180243017
33.34588535587059,0.17411633569053883
33.445885355870594,0.1746383140961833
33.545885355870595,0.1751568115788725
33.6458853558706,0.17567180286777065
33.7458853558706,0.17618326286292796
33.84588535587059,0.1766911666365074
33.945885355870594,0.17719548943399535
34.045885355870595,0.17769620667540886
34.1458853558706,0.17819329395649772
34.2458853558706,0.1786867270499272
34.34588535587059,0.1791764819064672
34.445885355870594,0.17966253465615328
34.545885355870595,0.18014486160946297
34.6458853558706,0.18062343925846086
34.7458853558706,0.18109824427794646
34.84588535587059,0.18156925352659226
34.945885355870594,0.18203644404807376
35.045885355870595,0.18249979307218253
35.1458853558706,0.18295927801594383
35.2458853558706,0.1834148764847083
35.34588535587059,0.18386656627324516
35.445885355870594,0.18431432536683645
35.545885355870595,0.18475813194233315
35.6458853558706,0.18519796436923053
35.7458853558706,0.1856338012107161
35.84588535587059,0.18606562122471582
35.945885355870594,0.18649340336493236
36.045885355870595,0.18691712678186845
36.1458853558706,0.18733677082384034
36.2458853558706,0.18775231503799247
36.34588535587059,0.18816373917128376
36.445885355870594,0.1885710231714832
36.545885355870595,0.18897414718814223
36.6458853558706,0.18937309157356588
36.7458853558706,0.18976783688377094
36.84588535587059,0.19015836387942228
36.945885355870594,0.19054465352678884
37.045885355870595,0.19092668699865456
37.1458853558706,0.1913044456752513
37.2458853558706,0.19167791114514973
37.34588535587059,0.19204706520617496
37.445885355870594,0.19241188986627367
37.545885355870595,0.1927723673444085
37.6458853558706,0.19312848007141717
37.7458853558706,0.19348021069086713
37.84588535587059,0.19382754205990327
37.945885355870594,0.1941704572500853
38.045885355870595,0.1945089395482094
38.1458853558706,0.19484297245712698
38.2458853558706,0.1951725396965469
38.34588535587059,0.1954976252038248
38.445885355870594,0.19581821313475156
38.545885355870595,0.19613428786432419
38.6458853558706,0.1964458339875063
38.7458853558706,0.1967528363199808
38.84588535587059,0.19705527989888377
38.945885355870594,0.19735314998354503
39.045885355870595,0.19764643205619653
39.1458853558706,0.19793511182268284
39.2458853558706,0.19821917521315746
39.34588535587059,0.19849860838277614
39.445885355870594,0.19877339771235564
39.545885355870595,0.19904352980905615
39.6458853558706,0.1993089915070172
39.7458853558706,0.19956976986801223
39.84588535587059,0.19982585218206592
39.945885355870594,0.20007722596809716
40.045885355870595,0.20032387897449538
40.1458853558706,0.20056579917974612
40.2458853558706,0.20080297479299475
40.34588535587059,0.20103539425463626
40.445885355870594,0.20126304623688018
40.545885355870595,0.20148591964428383
40.6458853558706,0.20170400361431626
40.7458853558706,0.2019172875178679
40.84588535587059,0.20212576095978593
40.945885355870594,0.20232941377936736
41.045885355870595,0.2025282360508599
41.1458853558706,0.20272221808394755
41.2458853558706,0.202911350424224
41.34588535587059,0.2030956238536379
41.445885355870594,0.20327502939096895
41.545885355870595,0.20344955829224082
41.6458853558706,0.20361920205116132
41.7458853558706,0.20378395239953515
41.84588535587059,0.20394380130766052
41.945885355870594,0.2040987409847256
42.045885355870595,0.20424876387919214
42.1458853558706,0.20439386267915702
42.2458853558706,0.20453403031270642
42.34588535587059,0.20466925994826796
42.445885355870594,0.20479954499493983
42.545885355870595,0.20492487910281715
42.6458853558706,0.20504525616328698
42.7458853558706,0.2051606703093418
42.84588535587059,0.20527111591586253
42.945885355870594,0.20537658759987906
43.045885355870595,0.20547708022086028
43.1458853558706,0.20557258888092952
43.2458853558706,0.20566310892513306
43.34588535587059,0.205748635941651
43.445885355870594,0.2058291657620179
43.545885355870595,0.20590469446132295
43.6458853558706,0.2059752183584032
43.7458853558706,0.20604073401602238
43.84588535587059,0.20610123824104312
43.945885355870594,0.20615672808457378
44.045885355870595,0.20620720084211738
44.1458853558706,0.20625265405370222
44.2458853558706,0.2062930855040034
44.34588535587059,0.2063284932224489
44.445885355870594,0.20635887548331658
44.545885355870595,0.2063842308058196
44.6458853558706,0.20640455795417273
44.7458853558706,0.2064198559376617
44.84588535587059,0.20643012401068186
44.945885355870594,0.2064353616727814
45.045885355870595,0.20643556866868618
45.1458853558706,0.20643074498830902
45.2458853558706,0.20642089086674556
45.34588535587059,0.20640600678427642
45.445885355870594,0.20638609346632486
45.545885355870595,0.20636115188344448
45.6458853558706,0.20633118325124716
45.7458853558706,0.20629618903036318
45.84588535587059,0.20625617092636242
45.945885355870594,0.20621113088967144
46.045885355870595,0.2061610711154766
46.1458853558706,0.206105994043622
46.2458853558706,0.20604590235848474
46.34588535587059,0.2059807989888515
46.445885355870594,0.20591068710776456
46.545885355870595,0.2058355701323822
46.6458853558706,0.20575545172379675
46.7458853558706,0.20567033578686944
46.84588535587059,0.2055802264700302
46.945885355870594,0.2054851281650769
47.045885355870595,0.2053850455069697
47.1458853558706,0.20527998337359646
47.2458853558706,0.20516994688553702
47.34588535587059,0.2050549414058101
47.445885355870594,0.20493497253962586
47.545885355870595,0.20481004613409673
47.6458853558706,0.20468016827795826
47.7458853558706,0.20454534530127497
47.84588535587059,0.20440558377512733
47.945885355870594,0.20426089051129737
48.045885355870595,0.2041112725619288
48.1458853558706,0.20395673721918775
48.2458853558706,0.20379729201491076
48.34588535587059,0.20363294472023172
48.445885355870594,0.20346370334520775
48.545885355870595,0.2032895761384222
48.6458853558706,0.20311057158659007
48.7458853558706,0.20292669841414068
48.84588535587059,0.20273796558279328
48.945885355870594,0.20254438229111973
49.045885355870595,0.20234595797409832
49.1458853558706,0.20214270230264642
49.2458853558706,0.20193462518316266
49.34588535587059,0.20172173675702948
49.445885355870594,0.20150404740013053
49.545885355870595,0.20128156772233743
49.6458853558706,0.2010543085669944
49.7458853558706,0.20082228101039276
49.84588535587059,0.200585496361229
49.945885355870594,0.20034396616005273
50.045885355870595,0.20009770217870457
50.1458853558706,0.1998467164197418
50.2458853558706,0.19959102111586072
50.34588535587059,0.19933062872928786
50.445885355870594,0.19906555195117848
50.545885355870595,0.19879580370100333
50.6458853558706,0.19852139712590988
50.7458853558706,0.19824234560009063
50.84588535587059,0.19795866272411786
50.945885355870594,0.19767036232429913
51.045885355870595,0.19737745845198815
51.1458853558706,0.19707996538290495
51.2458853558706,0.19677789761644435
51.34588535587059,0.196471269874961
51.445885355870594,0.1961600971030611
51.545885355870595,0.19584439446686322
51.6458853558706,0.19552417735327163
51.7458853558706,0.1951994613692143
51.84588535587059,0.19487026234089047
51.945885355870594,0.19453659631299797
52.045885355870595,0.19419847954794817
52.1458853558706,0.1938559285250721
52.2458853558706,0.19350895993982617
52.34588535587059,0.19315759070296978
52.445885355870594,0.19280183793974157
52.545885355870595,0.19244171898903248
52.6458853558706,0.1920772514025299
52.7458853558706,0.19170845294387104
52.84588535587059,0.19133534158777127
52.945885355870594,0.1909579355191534
53.045885355870595,0.19057625313225288
53.1458853558706,0.19019031302973569
53.2458853558706,0.18980013402177473
53.34588535587059,0.18940573512514533
53.445885355870594,0.18900713556229481
53.545885355870595,0.1886043547604009
53.6458853558706,0.18819741235043436
53.7458853558706,0.18778632816619237
53.84588535587059,0.18737112224333785
53.945885355870594,0.18695181481842174
54.045885355870595,0.1865284263278972
54.1458853558706,0.18610097740712234
54.2458853558706,0.1856694888893536
54.34588535587059,0.1852339818047334
54.445885355870594,0.18479447737926066
54.545885355870595,0.1843509970337628
54.6458853558706,0.18390356238284675
54.7458853558706,0.1834521952338444
54.84588535587059,0.182996917585755
54.945885355870594,0.18253775162816877
55.045885355870595,0.18207471974018544
55.1458853558706,0.18160784448932707
55.2458853558706,0.18113714863043615
55.34588535587059,0.1806626551045625
55.445885355870594,0.18018438703785125
55.545885355870595,0.1797023677404146
55.6458853558706,0.17921662070519206
55.7458853558706,0.17872716960680946
55.84588535587059,0.1782340383004216
55.945885355870594,0.17773725082055486
56.045885355870595,0.1772368313799283
56.1458853558706,0.17673280436827987
56.2458853558706,0.176225194351175
56.34588535587059,0.1757140260688099
56.445885355870594,0.17519932443480649
56.545885355870595,0.17468111453499502
56.6458853558706,0.17415942162619452
56.7458853558706,0.1736342711349825
56.84588535587059,0.17310568865645318
56.945885355870594,0.17257369995296978
57.045885355870595,0.17203833095291246
57.1458853558706,0.17149960774940945
57.2458853558706,0.1709575565990706
57.34588535587059,0.1704122039207045
57.445885355870594,0.16986357629403057
57.545885355870595,0.1693117004583855
57.6458853558706,0.16875660331141937
57.7458853558706,0.16819831190778364
57.84588535587059,0.1676368534578147
57.945885355870594,0.16707225532620376
58.045885355870595,0.166504545030668
58.1458853558706,0.16593375024060528
58.2458853558706,0.16535989877575002
58.34588535587059,0.16478301860481295
58.445885355870594,0.16420313784411783
58.545885355870595,0.1636202847562371
58.6458853558706,0.1630344877486067
58.7458853558706,0.16244577537214688
58.84588535587059,0.16185417631986806
58.945885355870594,0.16125971942547349
59.045885355870595,0.16066243366195268
59.1458853558706,0.16006234814017337
59.2458853558706,0.15945949210745464
59.34588535587059,0.15885389494615074
59.445885355870594,0.15824558617221254
59.545885355870595,0.15763459543375116
59.6458853558706,0.15702095250959378
59.7458853558706,0.1564046873078301
59.84588535587059,0.15578582986435704
59.945885355870594,0.15516441034141354
60.045885355870595,0.1545404590261102
60.1458853558706,0.1539140063289537
60.2458853558706,0.15328508278236486
60.34588535587059,0.15265371903919014
60.445885355870594,0.15201994587120726
60.545885355870595,0.15138379416762732
60.6458853558706,0.15074529493358535
60.7458853558706,0.15010447928863532
60.84588535587059,0.14946137846522517
60.945885355870594,0.14881602380718426
61.045885355870595,0.1481684467681855
61.1458853558706,0.14751867891022277
61.2458853558706,0.14686675190206294
61.34588535587059,0.14621269751770954
61.445885355870594,0.14555654763485132
61.545885355870595,0.1448983342333056
61.6458853558706,0.14423808939346644
61.7458853558706,0.14357584529473608
61.84588535587059,0.1429116342139572
61.945885355870594,0.1422454885238407
62.045885355870595,0.1415774406913882
62.1458853558706,0.14090752327630784
62.2458853558706,0.14023576892942988
62.34588535587059,0.13956221039111286
62.445885355870594,0.1388868804896512
62.545885355870595,0.13820981213967007
62.6458853558706,0.13753103834052574
62.7458853558706,0.13685059217469592
62.84588535587059,0.13616850680616693
62.945885355870594,0.13548481547881736
63.045885355870595,0.13479955151479775
63.1458853558706,0.13411274831290657
63.2458853558706,0.1334244393469642
63.34588535587059,0.13273465816417693
63.445885355870594,0.1320434383835077
63.545885355870595,0.13135081369403298
63.6458853558706,0.13065681785330266
63.7458853558706,0.1299614846856956
63.84588535587059,0.12926484808076932
63.945885355870594,0.12856694199160879
64.0458853558706,0.12786780043317197
64.14588535587059,0.12716745748063302
64.2458853558706,0.1264659472677185
64.34588535587059,0.12576330398504695
64.4458853558706,0.1250595618784608
64.5458853558706,0.12435475524735728
64.64588535587059,0.12364891844301688
64.7458853558706,0.12294208586693034
64.84588535587059,0.12223429196911989
64.9458853558706,0.12152557124646125
65.0458853558706,0.12081595824100365
65.14588535587059,0.12010548753828258
65.2458853558706,0.11939419376563844
65.34588535587059,0.11868211159052593
65.4458853558706,0.11796927571882648
65.5458853558706,0.11725572089315382
65.64588535587059,0.11654148189116373
65.7458853558706,0.11582659352385771
65.84588535587059,0.11511109063388605
65.9458853558706,0.11439500809385066
66.0458853558706,0.11367838080460352
66.14588535587059,0.11296124369354818
66.2458853558706,0.11224363171293578
66.34588535587059,0.11152557983816173
66.4458853558706,0.11080712306606164
66.5458853558706,0.11008829641320397
66.64588535587059,0.10936913491418696
66.7458853558706,0.10864967361992671
66.84588535587059,0.10792994759595169
66.9458853558706,0.10720999192069347
67.0458853558706,0.10648984168377561
67.14588535587059,0.10576953198430467
67.2458853558706,0.10504909792915967
67.34588535587059,0.1043285746312791
67.4458853558706,0.10360799720795259
67.5458853558706,0.1028874007791072
67.64588535587059,0.10216682046559615
67.7458853558706,0.1014462913874872
67.84588535587059,0.10072584866235158
67.9458853558706,0.10000552740355059
68.0458853558706,0.0992853627185273
68.14588535587059,0.09856538970709133
68.2458853558706,0.09784564345971189
68.34588535587059,0.0971261590558055
68.4458853558706,0.09640697156202763
68.5458853558706,0.09568811603056107
68.64588535587059,0.09496962749741145
68.7458853558706,0.09425154098069496
68.84588535587059,0.09353389147893658
68.9458853558706,0.09281671396936003
69.0458853558706,0.09210004340618486
69.14588535587059,0.0913839147189241
69.2458853558706,0.09066836281067925
69.34588535587059,0.0899534225564407
69.4458853558706,0.08923912880138797
69.5458853558706,0.08852551635919104
69.64588535587059,0.08781262001031355
69.7458853558706,0.08710047450031769
69.84588535587059,0.08638911453817122
69.9458853558706,0.08567857479455464
70.0458853558706,0.08496888990017284
70.14588535587059,0.08426009444406651
70.2458853558706,0.0835522229719261
70.34588535587059,0.08284530998440834
70.4458853558706,0.08213938993545533
70.5458853558706,0.08143449723061412
70.64588535587059,0.08073066622536071
70.7458853558706,0.0800279312234253
70.84588535587059,0.07932632647512042
70.9458853558706,0.07862588617567179
71.0458853558706,0.07792664446355155
71.14588535587059,0.07722863541881361
71.2458853558706,0.07653189306143536
71.34588535587059,0.07583645134965479
71.4458853558706,0.07514234417832112
71.5458853558706,0.07444960537723787
71.64588535587059,0.07375826870951721
71.7458853558706,0.0730683678699327
71.84588535587059,0.07237993648327846
71.9458853558706,0.07169300810272854
72.0458853558706,0.07100761620820358
72.14588535587059,0.0703237942047373
72.2458853558706,0.06964157542084908
72.34588535587059,0.06896099310692042
72.4458853558706,0.06828208043357306
72.5458853558706,0.06760487049005302
72.64588535587059,0.06692939628261728
72.7458853558706,0.06625569073292586
72.84588535587059,0.06558378667643719
72.9458853558706,0.06491371686080608
73.0458853558706,0.06424551394429112
73.14588535587059,0.06357921049415924
73.2458853558706,0.06291483898510039
73.34588535587059,0.06225243179764506
73.4458853558706,0.06159202121658476
73.5458853558706,0.06093363942939954
73.64588535587059,0.0602773185246891
73.7458853558706,0.05962309049060811
73.84588535587059,0.05897098721330834
73.9458853558706,0.05832104047538306
74.0458853558706,0.057673281954319686
74.14588535587059,0.05702774322095484
74.2458853558706,0.05638445573793491
74.34588535587059,0.05574345085818503
74.4458853558706,0.05510475982337858
74.5458853558706,0.05446841376241551
74.64588535587059,0.05383444368990485
74.7458853558706,0.053202880504653424
74.84588535587059,0.05257375498816045
74.9458853558706,0.05194709780311552
75.0458853558706,0.05132293949190608
75.14588535587059,0.05070131047512767
75.2458853558706,0.05008224105010123
75.34588535587059,0.04946576138939754
75.4458853558706,0.04885190153936533
75.5458853558706,0.04824069141866758
75.64588535587059,0.04763216081682352
75.7458853558706,0.04702633939275617
75.84588535587059,0.04642325667334671
75.9458853558706,0.045822942051996426
76.0458853558706,0.04522542478719307
76.14588535587059,0.04463073400108498
76.2458853558706,0.044038898678061815
76.34588535587059,0.04344994766334296
76.4458853558706,0.04286390966156926
76.5458853558706,0.04228081323540677
76.64588535587059,0.04170068680415229
76.7458853558706,0.04112355864234961
76.84588535587059,0.0405494568784114
76.9458853558706,0.039978409493247276
77.0458853558706,0.03941044431890162
77.14588535587059,0.03884558903719579
77.2458853558706,0.038283871178378774
77.34588535587059,0.03772531811978697
77.4458853558706,0.037169957084508425
77.5458853558706,0.03661781514005649
77.64588535587059,0.0360689191970505
77.7458853558706,0.035523296007904256
77.84588535587059,0.0349809721655224
77.9458853558706,0.034441974102003885
78.0458853558706,0.0339063280873539
78.14588535587059,0.03337406022820346
78.2458853558706,0.03284519646653712
78.34588535587059,0.032319762578428626
78.4458853558706,0.03179778417278417
78.5458853558706,0.03127928669009516
78.64588535587059,0.030764295401197038
78.7458853558706,0.030252835406038944
78.84588535587059,0.029744931632459497
78.9458853558706,0.029240608834971867
79.0458853558706,0.028739891593557873
79.14588535587059,0.028242804312469505
79.2458853558706,0.02774937121903919
79.34588535587059,0.02725961636250041
79.4458853558706,0.0267735636128133
79.5458853558706,0.026291236659503503
79.64588535587059,0.025812659010506292
79.7458853558706,0.025337853991020926
79.84588535587059,0.024866844742374366
79.9458853558706,0.02439965422089272
80.0458853558706,0.023936305196783
80.14588535587059,0.02347682025302297
80.2458853558706,0.023021221784260446
80.34588535587059,0.02256953199572227
80.4458853558706,0.022121772902131177
80.5458853558706,0.021677966326633998
80.64588535587059,0.021238133899737013
80.7458853558706,0.020802297058252005
80.84588535587059,0.020370477044252044
80.9458853558706,0.019942694904035153
81.0458853558706,0.01951897148709958
81.14588535587059,0.01909932744512672
81.2458853558706,0.018683783230975103
81.34588535587059,0.018272359097683655
81.4458853558706,0.017865075097483984
81.5458853558706,0.01746195108082385
81.64588535587059,0.017063006695399088
81.7458853558706,0.01666826138519613
81.84588535587059,0.016277734389544565
81.9458853558706,0.01589144474217909
82.0458853558706,0.015509411270312341
82.14588535587059,0.015131652593716648
82.2458853558706,0.014758187123816905
82.34588535587059,0.014389033062793344
82.4458853558706,0.01402420840269404
82.5458853558706,0.013663730924558309
82.64588535587059,0.013307618197549822
82.7458853558706,0.012955887578100459
82.84588535587059,0.012608556209064519
82.9458853558706,0.012265641018882745
83.0458853558706,0.011927158720757895
83.14588535587059,0.011593125811839546
83.2458853558706,0.011263558572420439
83.34588535587059,0.01093847306514289
83.4458853558706,0.010617885134215884
83.5458853558706,0.010301810404642942
83.64588535587059,0.009990264281460428
83.7458853558706,0.009683261948986777
83.84588535587059,0.009380818370082724
83.9458853558706,0.009082948285421492
84.0458853558706,0.008789666212770907
84.14588535587059,0.008500986446285294
84.2458853558706,0.008216923055809261
84.34588535587059,0.007937489886191702
84.4458853558706,0.007662700556611073
84.5458853558706,0.007392568459911674
84.64588535587059,0.007127106761950759
84.7458853558706,0.0068663284009568976
84.84588535587059,0.006610246086899665
84.9458853558706,0.006358872300869665
85.0458853558706,0.006112219294470641
85.14588535587059,0.005870299089222108
85.2458853558706,0.005633123475973583
85.34588535587059,0.005400704014329886
85.4458853558706,0.005173052032087604
85.5458853558706,0.004950178624683274
85.64588535587059,0.004732094654652302
85.7458853558706,0.004518810751099697
85.84588535587059,0.004310337309182064
85.9458853558706,0.004106684489600765
86.0458853558706,0.003907862218107032
86.14588535587059,0.0037138801850178267
86.2458853558706,0.0035247478447437432
86.34588535587059,0.0033404744153282813
86.4458853558706,0.0031610688779983797
86.5458853558706,0.0029865399767268304
86.64588535587059,0.0028168962178060745
86.7458853558706,0.0026521458694335545
86.84588535587059,0.002492296961308865
86.9458853558706,0.0023373572842422044
87.0458853558706,0.002187334389774942
87.14588535587059,0.002042235589811259
87.2458853558706,0.0019020679562619302
87.34588535587059,0.0017668383206997206
87.4458853558706,0.0016365532740262507
87.5458853558706,0.0015112191661509132
87.64588535587059,0.0013908421056812986
87.7458853558706,0.001275427959625489
87.84588535587059,0.0011649823531061677
87.9458853558706,0.001059510669086352
88.0458853558706,0.0009590180481071511
88.14588535587059,0.0008635093880371244
88.2458853558706,0.0007729893438335948
88.34588535587059,0.0006874623273158645
88.4458853558706,0.0006069325069500202
88.5458853558706,0.0005314038076459175
88.64588535587059,0.00046087991056579256
88.7458853558706,0.00039536425294488817
88.84588535587059,0.0003348600279239469
88.9458853558706,0.0002793701843935191
89.0458853558706,0.0002288974268503092
89.14588535587059,0.00018344421526530675
89.2458853558706,0.00014301276496390795
89.34588535587059,0.0001076050465179827
89.4458853558706,7.722278564975992e-5
89.5458853558706,5.186746314777884e-5
89.64588535587059,3.154031479468346e-5
89.7458853558706,1.6242331307005333e-5
89.84588535587059,5.97425828688138e-6
89.9458853558706,7.365961857018844e-7
90.0458853558706,5.296002797297337e-7
90.14588535587059,5.353280657652389e-6
90.2458853558706,1.5207402220094986e-5
90.34588535587059,3.0091484691072123e-5
90.4458853558706,5.000480264140916e-5
90.5458853558706,7.494638552407264e-5
90.64588535587059,0.00010491501772150468
90.7458853558706,0.0001399092386048557
90.84588535587059,0.00017992734260516082
90.9458853558706,0.00022496737929649858
91.0458853558706,0.00027502715349101055
91.14588535587059,0.0003301042253459328
91.2458853558706,0.00039019591048249216
91.34588535587059,0.0004552992801167159
91.4458853558706,0.000525411161202243
91.5458853558706,0.0006005281365848654
91.64588535587059,0.0006806465451691956
91.7458853558706,0.0007657624820970379
91.84588535587059,0.0008558717989376904
91.9458853558706,0.0009509701038901918
92.0458853558706,0.0010510527619973042
92.14588535587059,0.0011561148953714779
92.2458853558706,0.0012661513834325607
92.34588535587059,0.0013811568631573428
92.4458853558706,0.0015011257293410178
92.5458853558706,0.001626052134870264
92.64588535587059,0.0017559299910083486
92.7458853558706,0.0018907529676918098
92.84588535587059,0.0020305144938389122
92.9458853558706,0.0021752077576701
93.0458853558706,0.002324825707039791
93.14588535587059,0.002479361049780222
93.2458853558706,0.00263880625405683
93.34588535587059,0.0028031535487352552
93.4458853558706,0.0029723949237602707
93.5458853558706,0.0031465221305459644
93.64588535587059,0.0033255266823779637
93.7458853558706,0.003509399854826996
93.84588535587059,0.0036981326861739365
93.9458853558706,0.0038917159778469436
94.0458853558706,0.004090140294869432
94.14588535587059,0.0042933959663201265
94.2458853558706,0.004501473085804391
94.34588535587059,0.0047143615119369245
94.4458853558706,0.004932050868836244
94.5458853558706,0.005154530546630138
94.64588535587059,0.00538178970197301
94.7458853558706,0.005613817258574258
94.84588535587059,0.005850601907738102
94.9458853558706,0.00609213210891483
95.0458853558706,0.0063383960902631264
95.14588535587059,0.006589381849223962
95.2458853558706,0.006845077153105599
95.34588535587059,0.007105469539679593
95.4458853558706,0.007370546317788452
95.5458853558706,0.007640294567963894
95.64588535587059,0.007914701143056818
95.7458853558706,0.008193752668877907
95.84588535587059,0.008477435544849414
95.9458853558706,0.008765735944668257
96.0458853558706,0.009058639816979573
96.14588535587059,0.00935613288606191
96.2458853558706,0.009658200652522809
96.34588535587059,0.009964828394005447
96.4458853558706,0.010276001165906306
96.5458853558706,0.010591703802103454
96.64588535587059,0.010911920915695839
96.7458853558706,0.011236636899753105
96.84588535587059,0.01156583592807624
96.9458853558706,0.011899501955969085
97.0458853558706,0.012237618721020149
97.14588535587059,0.012580169743895302
97.2458853558706,0.01292713832914108
97.34588535587059,0.013278507565997928
97.4458853558706,0.013634260329225108
97.5458853558706,0.013994379279934731
97.64588535587059,0.014358846866437238
97.7458853558706,0.014727645325096666
97.84588535587059,0.015100756681196401
97.9458853558706,0.015478162749815411
98.0458853558706,0.015859845136714273
98.14588535587059,0.016245785239231897
98.2458853558706,0.01663596424719234
98.34588535587059,0.017030363143820997
98.4458853558706,0.017428962706672126
98.5458853558706,0.017831743508565416
98.64588535587059,0.018238685918532768
98.7458853558706,0.018649770102775298
98.84588535587059,0.019064976025629773
98.9458853558706,0.019484283450545332
99.0458853558706,0.019907671941069554
99.14588535587059,0.020335120861844764
99.2458853558706,0.020766609379613696
99.34588535587059,0.021202116464234526
99.4458853558706,0.02164162088970665
99.5458853558706,0.022085101235204133
99.64588535587059,0.022532535886120707
99.7458853558706,0.02298390303512275
99.84588535587059,0.023439180683212147
99.9458853558706,0.023898346640798644
100.0458853558706,0.024361378528781338
100.14588535587059,0.024828253779639143
100.2458853558706,0.025298949638531052
100.34588535587059,0.025773443164404903
100.4458853558706,0.026251711231115853
100.5458853558706,0.026733730528552768
100.64588535587059,0.027219477563775185
100.7458853558706,0.02770892866215804
100.84588535587059,0.028202059968545235
100.9458853558706,0.028698847448412706
101.0458853558706,0.02919926688903927
101.14588535587059,0.02970329390068764
101.2458853558706,0.030210903917792253
101.34588535587059,0.030722072200156988
101.4458853558706,0.031236773834160913
101.5458853558706,0.031754983733972585
101.64588535587059,0.03227667664277257
101.7458853558706,0.03280182713398445
101.84588535587059,0.033330409612514045
101.9458853558706,0.03386239831599725
102.0458853558706,0.03439776731605511
102.14588535587059,0.0349364905195579
102.2458853558706,0.03547854166989661
102.34588535587059,0.03602389434826293
102.4458853558706,0.03657252197493675
102.5458853558706,0.0371243978105815
102.64588535587059,0.03767949495754756
102.7458853558706,0.03823778636118323
102.84588535587059,0.038799244811152836
102.9458853558706,0.03936384294276381
103.0458853558706,0.0399315532382997
103.14588535587059,0.040502348028361675
103.2458853558706,0.041076199493216836
103.34588535587059,0.041653079664154595
103.4458853558706,0.04223296042484896
103.5458853558706,0.042815813512729985
103.64588535587059,0.04340161052036019
103.7458853558706,0.043990322896820255
103.84588535587059,0.044581921949099296
103.9458853558706,0.04517637884349417
104.0458853558706,0.045773664607014174
104.14588535587059,0.04637375012879419
104.2458853558706,0.04697660616151266
104.34588535587059,0.0475822033228164
104.4458853558706,0.048190512096754776
104.5458853558706,0.04880150283521617
104.64588535587059,0.049415145759373565
104.7458853558706,0.05003141096113722
104.84588535587059,0.05065026840460994
104.9458853558706,0.05127168792755382
105.0458853558706,0.05189563924285728
105.14588535587059,0.0525220919400137
105.2458853558706,0.05315101548660235
105.34588535587059,0.05378237922977716
105.4458853558706,0.05441615239775968
105.5458853558706,0.05505230410134008
105.64588535587059,0.055690803335381484
105.7458853558706,0.05633161898033242
105.84588535587059,0.056974719803742045
105.9458853558706,0.05762007446178353
106.0458853558706,0.058267651500781587
106.14588535587059,0.05891741935874457
106.2458853558706,0.05956934636690426
106.34588535587059,0.06022340075125754
106.4458853558706,0.06087955063411659
106.5458853558706,0.06153776403566179
106.64588535587059,0.062198008875500616
106.7458853558706,0.06286025297423106
106.84588535587059,0.06352446405501008
106.9458853558706,0.06419060974512641
107.0458853558706,0.06485865757757911
107.14588535587059,0.06552857499265932
107.2458853558706,0.06620032933953736
107.34588535587059,0.06687388787785391
107.4458853558706,0.06754921777931612
107.5458853558706,0.06822628612929738
107.64588535587059,0.06890505992844144
107.7458853558706,0.0695855060942713
107.84588535587059,0.07026759146280016
107.9458853558706,0.07095128279014996
108.0458853558706,0.07163654675416939
108.14588535587059,0.07232334995606045
108.2458853558706,0.07301165892200313
108.34588535587059,0.0737014401047903
108.4458853558706,0.07439265988545972
108.5458853558706,0.07508528457493452
108.64588535587059,0.07577928041566455
108.7458853558706,0.07647461358327148
108.84588535587059,0.07717125018819819
108.9458853558706,0.07786915627735871
109.0458853558706,0.07856829783579522
109.14588535587059,0.07926864078833436
109.2458853558706,0.07997015100124857
109.34588535587059,0.08067279428392016
109.4458853558706,0.08137653639050654
109.5458853558706,0.08208134302161023
109.64588535587059,0.08278717982595035
109.7458853558706,0.08349401240203685
109.84588535587059,0.08420180629984757
109.9458853558706,0.08491052702250576
110.0458853558706,0.08562014002796374
110.14588535587059,0.08633061073068454
110.2458853558706,0.08704190450332877
110.34588535587059,0.08775398667844085
110.4458853558706,0.08846682255014088
110.5458853558706,0.0891803773758136
110.64588535587059,0.08989461637780356
110.7458853558706,0.0906095047451096
110.84588535587059,0.09132500763508093
110.9458853558706,0.09204109017511664
111.0458853558706,0.09275771746436365
111.14588535587059,0.09347485457541875
111.2458853558706,0.09419246655603145
111.34588535587059,0.09491051843080534
111.4458853558706,0.09562897520290589
111.5458853558706,0.0963478018557634
111.64588535587059,0.0970669633547803
111.7458853558706,0.0977864246490404
111.84588535587059,0.09850615067301535
111.9458853558706,0.09922610634827382
112.0458853558706,0.09994625658519139
112.14588535587059,0.10066656628466215
112.2458853558706,0.10138700033980785
112.34588535587059,0.10210752363768827
112.4458853558706,0.10282810106101474
112.5458853558706,0.10354869748985988
112.64588535587059,0.10426927780337074
112.7458853558706,0.1049898068814797
112.84588535587059,0.1057102496066156
112.9458853558706,0.10643057086541634
113.0458853558706,0.1071507355504401
113.14588535587059,0.10787070856187607
113.2458853558706,0.10859045480925593
113.34588535587059,0.10930993921316207
113.4458853558706,0.11002912670693993
113.5458853558706,0.11074798223840616
113.64588535587059,0.11146647077155594
113.7458853558706,0.11218455728827206
113.84588535587059,0.11290220679003045
113.9458853558706,0.11361938429960743
114.0458853558706,0.11433605486278213
114.14588535587059,0.11505218355004312
114.2458853558706,0.11576773545828797
114.34588535587059,0.11648267571252682
114.4458853558706,0.11719696946757953
114.5458853558706,0.11791058190977578
114.64588535587059,0.11862347825865364
114.7458853558706,0.11933562376864927
114.84588535587059,0.120046983730796
114.9458853558706,0.12075752347441256
115.0458853558706,0.12146720836879427
115.14588535587059,0.12217600382490039
115.2458853558706,0.12288387529704117
115.34588535587059,0.12359078828455869
115.4458853558706,0.12429670833351172
115.5458853558706,0.1250016010383531
115.64588535587059,0.12570543204360668
115.7458853558706,0.12640816704554206
115.84588535587059,0.1271097717938469
115.9458853558706,0.1278102120932956
116.0458853558706,0.12850945380541606
116.14588535587059,0.12920746285015294
116.2458853558706,0.12990420520753176
116.34588535587059,0.13059964691931233
116.4458853558706,0.13129375409064598
116.5458853558706,0.13198649289172987
116.64588535587059,0.1326778295594504
116.7458853558706,0.13336773039903455
116.84588535587059,0.13405616178568847
116.9458853558706,0.13474309016623812
117.0458853558706,0.13542848206076352
117.14588535587059,0.13611230406423022
117.2458853558706,0.13679452284811822
117.34588535587059,0.1374751051620459
117.4458853558706,0.13815401783539377
117.5458853558706,0.13883122777891413
117.64588535587059,0.13950670198634949
117.7458853558706,0.14018040753604116
117.84588535587059,0.14085231159253017
117.9458853558706,0.14152238140816153
118.0458853558706,0.1421905843246766
118.14588535587059,0.14285688777480857
118.2458853558706,0.14352125928386653
118.34588535587059,0.1441836664713222
118.4458853558706,0.14484407705238223
118.5458853558706,0.1455024588395683
118.64588535587059,0.1461587797442779
118.7458853558706,0.14681300777835907
118.84588535587059,0.1474651110556589
118.9458853558706,0.14811505779358408
119.0458853558706,0.14876281631464755
119.14588535587059,0.1494083550480126
119.2458853558706,0.15005164253103312
119.34588535587059,0.15069264741078162
119.4458853558706,0.15133133844558888
119.5458853558706,0.1519676845065525
119.64588535587059,0.15260165457906208
119.7458853558706,0.15323321776431342
119.84588535587059,0.15386234328080672
119.9458853558706,0.15448900046585118
120.0458853558706,0.15511315877706056
120.14588535587059,0.15573478779383965
120.2458853558706,0.15635385721886563
120.34588535587059,0.15697033687956952
120.4458853558706,0.15758419672960167
120.5458853558706,0.15819540685029945
120.64588535587059,0.1588039374521435
120.7458853558706,0.15940975887621095
120.84588535587059,0.16001284159562018
120.9458853558706,0.16061315621697073
121.0458853558706,0.16121067348177412
121.14588535587059,0.16180536426788175
121.2458853558706,0.16239719959090515
121.34588535587059,0.16298615060562405
121.4458853558706,0.16357218860739822
121.5458853558706,0.16415528503356075
121.64588535587059,0.16473541146481452
121.7458853558706,0.16531253962661804
121.84588535587059,0.16588664139055595
121.9458853558706,0.16645768877572018
122.0458853558706,0.16702565395006513
122.14588535587059,0.1675905092317711
122.2458853558706,0.1681522270905879
122.34588535587059,0.16871078014917987
122.4458853558706,0.1692661411844588
122.5458853558706,0.1698182831289105
122.64588535587059,0.1703671790719172
122.7458853558706,0.17091280226106276
122.84588535587059,0.17145512610344515
122.9458853558706,0.17199412416696327
123.0458853558706,0.1725297701816129
123.14588535587059,0.1730620380407636
123.2458853558706,0.17359090180243028
123.34588535587059,0.17411633569053805
123.4458853558706,0.17463831409618308
123.5458853558706,0.17515681157887258
123.64588535587059,0.17567180286777026
123.7458853558706,0.1761832628629289
123.84588535587059,0.17669116663650838
123.9458853558706,0.17719548943399505
124.0458853558706,0.17769620667540942
124.14588535587059,0.1781932939564979
124.2458853558706,0.17868672704992788
124.34588535587059,0.17917648190646734
124.4458853558706,0.1796625346561534
124.5458853558706,0.18014486160946422
124.64588535587059,0.18062343925846122
124.7458853558706,0.18109824427794674
124.84588535587059,0.18156925352659264
124.9458853558706,0.1820364440480748
125.0458853558706,0.18249979307218503
125.14588535587059,0.1829592780159447
125.2458853558706,0.18341487648470695
125.34588535587059,0.18386656627324519
125.4458853558706,0.18431432536683606
125.5458853558706,0.1847581319423332
125.64588535587059,0.1851979643692302
125.7458853558706,0.18563380121071468
125.84588535587059,0.18606562122471595
125.9458853558706,0.1864934033649322
126.0458853558706,0.1869171267818674
126.14588535587059,0.18733677082384106
126.2458853558706,0.18775231503799125
126.34588535587059,0.18816373917128312
126.4458853558706,0.18857102317148297
126.5458853558706,0.1889741471881432
126.64588535587059,0.18937309157356774
126.7458853558706,0.18976783688377102
126.84588535587059,0.1901583638794219
126.9458853558706,0.19054465352678784
127.0458853558706,0.1909266869986547
127.14588535587059,0.19130444567525004
127.2458853558706,0.19167791114514895
127.34588535587059,0.19204706520617296
127.4458853558706,0.19241188986627347
127.5458853558706,0.19277236734440933
127.64588535587059,0.1931284800714163
127.7458853558706,0.19348021069086635
127.84588535587059,0.1938275420599025
127.9458853558706,0.1941704572500835
128.0458853558706,0.19450893954820891
128.1458853558706,0.1948429724571284
128.2458853558706,0.19517253969654605
128.3458853558706,0.19549762520382377
128.4458853558706,0.19581821313475123
128.5458853558706,0.1961342878643244
128.6458853558706,0.19644583398750715
128.7458853558706,0.19675283631998147
128.8458853558706,0.1970552798988847
128.9458853558706,0.1973531499835464
129.0458853558706,0.19764643205619653
129.1458853558706,0.1979351118226822
129.2458853558706,0.198219175213158
129.3458853558706,0.1984986083827751
129.4458853558706,0.1987733977123561
129.5458853558706,0.19904352980905562
129.6458853558706,0.19930899150701795
129.7458853558706,0.19956976986801012
129.8458853558706,0.1998258521820671
129.9458853558706,0.20007722596809832
130.0458853558706,0.2003238789744952
130.1458853558706,0.20056579917974476
130.2458853558706,0.2008029747929944
130.3458853558706,0.20103539425463848
130.4458853558706,0.20126304623688004
130.5458853558706,0.20148591964428328
130.6458853558706,0.2017040036143144
130.7458853558706,0.2019172875178673
130.8458853558706,0.2021257609597859
130.9458853558706,0.20232941377936683
131.0458853558706,0.20252823605086076
131.1458853558706,0.20272221808395
131.2458853558706,0.202911350424222
131.3458853558706,0.20309562385363825
131.4458853558706,0.203275029390969
131.5458853558706,0.20344955829224043
131.6458853558706,0.20361920205116155
131.7458853558706,0.20378395239953292
131.8458853558706,0.2039438013076582
131.9458853558706,0.20409874098472647
132.0458853558706,0.20424876387919255
132.1458853558706,0.2043938626791557
132.2458853558706,0.20453403031270595
132.3458853558706,0.20466925994826643
132.4458853558706,0.20479954499494127
132.5458853558706,0.2049248791028177
132.6458853558706,0.2050452561632865
132.7458853558706,0.20516067030934274
132.8458853558706,0.20527111591586253
132.9458853558706,0.20537658759988175
133.0458853558706,0.2054770802208583
133.1458853558706,0.205572588880929
133.2458853558706,0.20566310892513362
133.3458853558706,0.2057486359416519
133.4458853558706,0.20582916576201746
133.5458853558706,0.20590469446132326
133.6458853558706,0.20597521835840152
133.7458853558706,0.20604073401602296
133.8458853558706,0.20610123824104284
133.9458853558706,0.20615672808457164
134.0458853558706,0.20620720084211733
134.1458853558706,0.20625265405370233
134.2458853558706,0.20629308550400297
134.3458853558706,0.2063284932224511
134.4458853558706,0.20635887548331813
134.5458853558706,0.20638423080581894
134.6458853558706,0.20640455795417226
134.7458853558706,0.20641985593766093
134.8458853558706,0.20643012401068145
134.9458853558706,0.20643536167278143
135.0458853558706,0.20643556866868792
135.1458853558706,0.20643074498830946
135.2458853558706,0.2064208908667462
135.3458853558706,0.20640600678427698
135.4458853558706,0.20638609346632553
135.5458853558706,0.2063611518834427
135.6458853558706,0.20633118325124708
135.7458853558706,0.20629618903036245
135.8458853558706,0.20625617092636064
135.9458853558706,0.20621113088967177
136.0458853558706,0.20616107111547602
136.1458853558706,0.20610599404362148
136.2458853558706,0.20604590235848502
136.3458853558706,0.20598079898885063
136.4458853558706,0.20591068710776594
136.5458853558706,0.20583557013238288
136.6458853558706,0.20575545172379708
136.7458853558706,0.20567033578687105
136.8458853558706,0.20558022647003107
136.9458853558706,0.20548512816507683
137.0458853558706,0.20538504550696957
137.1458853558706,0.20527998337359646
137.2458853558706,0.20516994688553514
137.3458853558706,0.20505494140580932
137.4458853558706,0.2049349725396265
137.5458853558706,0.20481004613409654
137.6458853558706,0.20468016827795807
137.7458853558706,0.20454534530127663
137.8458853558706,0.20440558377512782
137.9458853558706,0.2042608905112969
138.0458853558706,0.20411127256192738
138.1458853558706,0.2039567372191869
138.2458853558706,0.2037972920149106
138.3458853558706,0.20363294472023327
138.4458853558706,0.20346370334520678
138.5458853558706,0.2032895761384207
138.6458853558706,0.20311057158658843
138.7458853558706,0.20292669841413993
138.8458853558706,0.2027379655827916
138.9458853558706,0.20254438229112154
139.0458853558706,0.2023459579740965
139.1458853558706,0.20214270230264608
139.2458853558706,0.20193462518316257
139.3458853558706,0.2017217367570297
139.4458853558706,0.2015040474001313
139.5458853558706,0.20128156772233669
139.6458853558706,0.20105430856699646
139.7458853558706,0.20082228101039296
139.8458853558706,0.20058549636122985
139.9458853558706,0.20034396616005215
140.0458853558706,0.20009770217870304
140.1458853558706,0.1998467164197435
140.2458853558706,0.19959102111586158
140.3458853558706,0.19933062872928614
140.4458853558706,0.19906555195117961
140.5458853558706,0.19879580370100236
140.6458853558706,0.19852139712591083
140.7458853558706,0.19824234560008844
140.8458853558706,0.19795866272411808
140.9458853558706,0.19767036232429852
141.0458853558706,0.1973774584519887
141.1458853558706,0.19707996538290512
141.2458853558706,0.196777897616447
141.3458853558706,0.1964712698749631
141.4458853558706,0.19616009710306065
141.5458853558706,0.1958443944668654
141.6458853558706,0.19552417735327268
141.7458853558706,0.195199461369215
141.8458853558706,0.1948702623408913
141.9458853558706,0.19453659631299874
142.0458853558706,0.19419847954794753
142.1458853558706,0.1938559285250732
142.2458853558706,0.1935089599398262
142.3458853558706,0.19315759070296948
142.4458853558706,0.19280183793974268
142.5458853558706,0.19244171898903337
142.6458853558706,0.1920772514025299
142.7458853558706,0.191708452943869
142.8458853558706,0.19133534158777055
142.9458853558706,0.19095793551915247
143.0458853558706,0.1905762531322528
143.1458853558706,0.1901903130297361
143.2458853558706,0.18980013402177529
143.3458853558706,0.18940573512514672
143.4458853558706,0.1890071355622955
143.5458853558706,0.18860435476040152
143.6458853558706,0.18819741235043472
143.7458853558706,0.18778632816619054
143.8458853558706,0.1873711222433378
143.9458853558706,0.18695181481842318
144.0458853558706,0.1865284263278981
144.1458853558706,0.1861009774071233
144.2458853558706,0.1856694888893532
144.3458853558706,0.18523398180473305
144.4458853558706,0.1847944773792624
144.5458853558706,0.18435099703376262
144.6458853558706,0.18390356238284683
144.7458853558706,0.1834521952338445
144.8458853558706,0.18299691758575481
144.9458853558706,0.1825377516281688
145.0458853558706,0.18207471974018485
145.1458853558706,0.18160784448932843
145.2458853558706,0.18113714863043615
145.3458853558706,0.18066265510456214
145.4458853558706,0.1801843870378513
145.5458853558706,0.17970236774041415
145.6458853558706,0.1792166207051915
145.7458853558706,0.17872716960680876
145.8458853558706,0.17823403830042148
145.9458853558706,0.17773725082055455
146.0458853558706,0.17723683137992857
146.1458853558706,0.17673280436827932
146.2458853558706,0.1762251943511751
146.3458853558706,0.1757140260688107
146.4458853558706,0.1751993244348057
146.5458853558706,0.17468111453499313
146.6458853558706,0.1741594216261952
146.7458853558706,0.17363427113498395
146.8458853558706,0.17310568865645376
146.9458853558706,0.1725736999529697
147.0458853558706,0.17203833095291157
147.1458853558706,0.17149960774940956
147.2458853558706,0.17095755659907058
147.3458853558706,0.17041220392070466
147.4458853558706,0.16986357629403054
147.5458853558706,0.16931170045838478
147.6458853558706,0.16875660331142037
147.7458853558706,0.16819831190778403
147.8458853558706,0.16763685345781557
147.9458853558706,0.16707225532620285
148.0458853558706,0.1665045450306677
148.1458853558706,0.16593375024060494
148.2458853558706,0.16535989877575014
148.3458853558706,0.16478301860481245
148.4458853558706,0.16420313784411966
148.5458853558706,0.16362028475623844
148.6458853558706,0.16303448774860668
148.7458853558706,0.16244577537214652
148.8458853558706,0.16185417631986881
148.9458853558706,0.1612597194254731
149.0458853558706,0.16066243366195238
149.1458853558706,0.1600623481401721
149.2458853558706,0.15945949210745378
149.3458853558706,0.15885389494615068
149.4458853558706,0.15824558617221418
149.5458853558706,0.15763459543375066
149.6458853558706,0.15702095250959278
149.7458853558706,0.15640468730782922
149.8458853558706,0.1557858298643575
149.9458853558706,0.15516441034141326
150.0458853558706,0.1545404590261102
150.1458853558706,0.15391400632895355
150.2458853558706,0.1532850827823657
150.3458853558706,0.1526537190391892
150.4458853558706,0.1520199458712071
150.5458853558706,0.15138379416762748
150.6458853558706,0.1507452949335862
150.7458853558706,0.15010447928863435
150.8458853558706,0.14946137846522578
150.9458853558706,0.1488160238071837
151.0458853558706,0.14816844676818686
151.1458853558706,0.1475186789102221
151.2458853558706,0.14686675190206427
151.3458853558706,0.14621269751770957
151.4458853558706,0.14555654763485007
151.5458853558706,0.1448983342333059
151.6458853558706,0.14423808939346666
151.7458853558706,0.14357584529473597
151.8458853558706,0.14291163421395692
151.9458853558706,0.14224548852384092
152.0458853558706,0.14157744069138853
152.1458853558706,0.14090752327630723
152.2458853558706,0.14023576892943004
152.3458853558706,0.13956221039111297
152.4458853558706,0.1388868804896509
152.5458853558706,0.13820981213966985
152.6458853558706,0.13753103834052566
152.7458853558706,0.1368505921746955
152.8458853558706,0.13616850680616682
152.9458853558706,0.13548481547881805
153.0458853558706,0.13479955151479764
153.1458853558706,0.13411274831290618
153.2458853558706,0.13342443934696305
153.3458853558706,0.13273465816417693
153.4458853558706,0.13204343838350746
153.5458853558706,0.13135081369403226
153.6458853558706,0.13065681785330335
153.7458853558706,0.1299614846856965
153.8458853558706,0.12926484808076902
153.9458853558706,0.1285669419916078
154.0458853558706,0.12786780043317128
154.1458853558706,0.12716745748063318
154.2458853558706,0.1264659472677189
154.3458853558706,0.12576330398504815
154.4458853558706,0.12505956187846123
154.5458853558706,0.12435475524735759
154.6458853558706,0.12364891844301684
154.7458853558706,0.12294208586693017
154.8458853558706,0.12223429196912046
154.9458853558706,0.12152557124646164
155.0458853558706,0.120815958241004
155.1458853558706,0.12010548753828243
155.2458853558706,0.11939419376563885
155.3458853558706,0.11868211159052601
155.4458853558706,0.1179692757188267
155.5458853558706,0.11725572089315354
155.6458853558706,0.11654148189116349
155.7458853558706,0.11582659352385712
155.8458853558706,0.11511109063388539
155.9458853558706,0.11439500809385092
156.0458853558706,0.11367838080460396
156.1458853558706,0.11296124369354854
156.2458853558706,0.11224363171293529
156.3458853558706,0.11152557983816143
156.4458853558706,0.11080712306606098
156.5458853558706,0.11008829641320321
156.6458853558706,0.10936913491418757
156.7458853558706,0.10864967361992653
156.8458853558706,0.10792994759595174
156.9458853558706,0.10720999192069414
157.0458853558706,0.10648984168377572
157.1458853558706,0.1057695319843046
157.2458853558706,0.10504909792915965
157.3458853558706,0.10432857463127848
157.4458853558706,0.10360799720795243
157.5458853558706,0.10288740077910656
157.6458853558706,0.1021668204655963
157.7458853558706,0.10144629138748786
157.8458853558706,0.10072584866235205
157.9458853558706,0.10000552740355038
158.0458853558706,0.09928536271852775
158.1458853558706,0.09856538970709067
158.2458853558706,0.09784564345971146
158.3458853558706,0.09712615905580572
158.4458853558706,0.09640697156202767
158.5458853558706,0.09568811603056111
158.6458853558706,0.09496962749741186
158.7458853558706,0.09425154098069521
158.8458853558706,0.09353389147893626
158.9458853558706,0.09281671396936042
159.0458853558706,0.09210004340618494
159.1458853558706,0.09138391471892408
159.2458853558706,0.09066836281067943
159.3458853558706,0.08995342255644036
159.4458853558706,0.08923912880138778
159.5458853558706,0.08852551635919079
159.6458853558706,0.08781262001031352
159.7458853558706,0.08710047450031723
159.8458853558706,0.08638911453817093
159.9458853558706,0.08567857479455455
160.0458853558706,0.08496888990017243
160.1458853558706,0.08426009444406653
160.2458853558706,0.08355222297192612
160.3458853558706,0.08284530998440862
160.4458853558706,0.08213938993545511
160.5458853558706,0.08143449723061384
160.6458853558706,0.0807306662253609
160.7458853558706,0.08002793122342505
160.8458853558706,0.0793263264751205
160.9458853558706,0.07862588617567169
161.0458853558706,0.07792664446355071
161.1458853558706,0.07722863541881371
161.2458853558706,0.0765318930614355
161.3458853558706,0.07583645134965468
161.4458853558706,0.07514234417832116
161.5458853558706,0.0744496053772375
161.6458853558706,0.07375826870951685
161.7458853558706,0.07306836786993244
161.8458853558706,0.07237993648327852
161.9458853558706,0.07169300810272912
162.0458853558706,0.07100761620820356
162.1458853558706,0.07032379420473651
162.2458853558706,0.06964157542084934
162.3458853558706,0.06896099310692046
162.4458853558706,0.06828208043357316
162.5458853558706,0.06760487049005263
162.6458853558706,0.06692939628261697
162.7458853558706,0.06625569073292562
162.8458853558706,0.06558378667643687
162.9458853558706,0.06491371686080628
163.0458853558706,0.06424551394429136
163.1458853558706,0.06357921049415932
163.2458853558706,0.06291483898510004
163.3458853558706,0.06225243179764486
163.4458853558706,0.06159202121658469
163.5458853558706,0.06093363942939958
163.6458853558706,0.06027731852468913
163.7458853558706,0.059623090490608106
163.8458853558706,0.05897098721330858
163.9458853558706,0.05832104047538312
164.0458853558706,0.05767328195431965
164.1458853558706,0.05702774322095461
164.2458853558706,0.05638445573793457
164.3458853558706,0.05574345085818481
164.4458853558706,0.0551047598233784
164.5458853558706,0.054468413762414965
164.6458853558706,0.053834443689904435
164.7458853558706,0.053202880504653285
164.8458853558706,0.05257375498816016
164.9458853558706,0.05194709780311539
165.0458853558706,0.05132293949190597
165.1458853558706,0.05070131047512757
165.2458853558706,0.0500822410501013
165.3458853558706,0.049465761389397386
165.4458853558706,0.04885190153936517
165.5458853558706,0.04824069141866723
165.6458853558706,0.04763216081682344
165.7458853558706,0.047026339392756085
165.8458853558706,0.046423256673346874
165.9458853558706,0.04582294205199666
166.0458853558706,0.045225424787192846
166.1458853558706,0.04463073400108484
166.2458853558706,0.04403889867806181
166.3458853558706,0.04344994766334277
166.4458853558706,0.042863909661569465
166.5458853558706,0.04228081323540667
166.6458853558706,0.041700686804151975
166.7458853558706,0.041123558642349484
166.8458853558706,0.04054945687841116
166.9458853558706,0.039978409493247546
167.0458853558706,0.03941044431890153
167.1458853558706,0.0388455890371956
167.2458853558706,0.03828387117837877
167.3458853558706,0.037725318119787424
167.4458853558706,0.03716995708450844
167.5458853558706,0.036617815140056464
167.6458853558706,0.03606891919705051
167.7458853558706,0.03552329600790436
167.8458853558706,0.03498097216552231
167.9458853558706,0.034441974102003836
168.0458853558706,0.033906328087354005
168.1458853558706,0.03337406022820358
168.2458853558706,0.03284519646653708
168.3458853558706,0.03231976257842871
168.4458853558706,0.03179778417278419
168.5458853558706,0.031279286690094964
168.6458853558706,0.030764295401196934
168.7458853558706,0.0302528354060388
168.8458853558706,0.029744931632459358
168.9458853558706,0.029240608834971746
169.0458853558706,0.028739891593557672
169.1458853558706,0.028242804312469363
169.2458853558706,0.02774937121903921
169.3458853558706,0.027259616362500454
169.4458853558706,0.026773563612813453
169.5458853558706,0.026291236659503305
169.6458853558706,0.0258126590105063
169.7458853558706,0.025337853991021148
169.8458853558706,0.024866844742374314
169.9458853558706,0.02439965422089268
170.0458853558706,0.023936305196783074
170.1458853558706,0.023476820253022997
170.2458853558706,0.023021221784260505
170.3458853558706,0.022569531995722234
170.4458853558706,0.02212177290213143
170.5458853558706,0.021677966326633918
170.6458853558706,0.021238133899736826
170.7458853558706,0.020802297058251925
170.8458853558706,0.020370477044251975


==> data/fig4-conversion-simulation-ref.csv <==
angle_simulation,conversion_simulation
0.0,0.0
0.1,6.084140083494163e-6
0.2,2.4336263801572335e-5
0.3,5.4755481571474646e-5
0.4,9.73403108034419e-5
0.5,0.00015208867597297585
0.6,0.00021899790872199621
0.7,0.0002980647479888935
0.8,0.00038928534016746837
0.9,0.0004926552392947495
1.0,0.0006081694072676931
1.1,0.0007358222140887123
1.2,0.0008756074381400954
1.3,0.0010275182664872345
1.4,0.0011915472952106559
1.5,0.0013676865297669173
1.6,0.0015559273853782318
1.7,0.001756260687450862
1.8,0.0019686766720222824
1.9,0.0021931649862370886
2.0,0.0024297146888515447
2.1,0.0026783142507668632
2.2,0.002938951555591111
2.3,0.003211613900229794
2.4,0.003496287995504897
2.5,0.0037929599668025953
2.6,0.004101615354749555
2.7,0.004422239115917683
2.8,0.004754815623557056
2.9,0.005099328668358016
3.0,0.005455761459240733
3.1,0.005824096624173908
3.2,0.006204316211021139
3.3,0.00659640168841619
3.4,0.007000333946666055
3.5,0.007416093298682442
3.6,0.007843659480940868
3.7,0.00828301165446902
3.8,0.008734128405861642
3.9,0.009196987748324859
4.0,0.00967156712274721
4.1,0.010157843398799452
4.2,0.010655792876062015
4.3,0.01116539128517988
4.4,0.01168661378904558
4.5,0.012219434984009465
4.6,0.012763828901118376
4.7,0.013319769007380631
4.8,0.013887228207059912
4.9,0.01446617884299516
5.0,0.015056592697949409
5.1,0.01565844099598425
5.2,0.016271694403862676
5.3,0.016896323032478865
5.4,0.01753229643831467
5.5,0.018179583624923217
5.6,0.018838153044440465
5.7,0.019507972599122098
5.8,0.020189009642907853
5.9,0.020881230983013047
6.0,0.021584602881546143
6.1,0.02229909105715299
6.2,0.02302466068668825
6.3,0.02376127640691144
6.4,0.02450890231621182
6.5,0.025267501976356858
6.6,0.026037038414270044
6.7,0.02681747412383065
6.8,0.02760877106770327
6.9,0.0284108906791911
7.0,0.02922379386411596
7.1,0.0300474410027235
7.2,0.03088179195161425
7.3,0.031726806045700044
7.4,0.032582442100185856
7.5,0.033448658412577846
7.6,0.03432541276471468
7.7,0.03521266242482646
7.8,0.03611036414961605
7.9,0.03701847418636812
8.0,0.03793694827508063
8.1,0.0388657416506226
8.2,0.03980480904491419
8.3,0.040754104689136705
8.4,0.04171358231595926
8.5,0.042683195161795334
8.6,0.043662895969083404
8.7,0.044652636988588075
8.8,0.04565236998172866
8.9,0.04666204622292867
9.0,0.04768161650199356
9.1,0.04871103112650536
9.2,0.049750239924248485
9.3,0.05079919224565189
9.4,0.05185783696625859
9.5,0.05292612248921977
9.6,0.054003996747805344
9.7,0.05509140720794457
9.8,0.056188300870785315
9.9,0.05729462427527919
10.0,0.05841032350078326
10.1,0.05953534416969127
10.2,0.06066963145008378
10.3,0.0618131300583982
10.4,0.06296578426212596
10.5,0.06412753788252713
10.6,0.06529833429736934
10.7,0.06647811644368729
10.8,0.06766682682056359
10.9,0.06886440749193079
11.0,0.07007080008939758
11.1,0.07128594581508994
11.2,0.0725097854445195
11.3,0.07374225932946954
11.4,0.07498330740090194
11.5,0.07623286917188363
11.6,0.07749088374053825
11.7,0.07875728979300922
11.8,0.08003202560645324
11.9,0.08131502905204371
12.0,0.08260623759800381
12.1,0.08390558831265063
12.2,0.085213017867463
12.3,0.08652846254016927
12.4,0.08785185821785149
12.5,0.08918314040007169
12.6,0.0905222442020154
12.7,0.0918691043576507
12.8,0.09322365522291436
12.9,0.09458583077890872
13.0,0.0959555646351181
13.1,0.09733279003264818
13.2,0.09871743984747446
13.3,0.10010944659371947
13.4,0.10150874242693725
13.5,0.10291525914742414
13.6,0.10432892820353924
13.7,0.10574968069504673
13.8,0.10717744737647389
13.9,0.10861215866048772
14.0,0.11005374462128562
14.1,0.11150213499799885
14.2,0.11295725919812705
14.3,0.11441904630096672
14.4,0.11588742506107827
14.5,0.11736232391175103
14.6,0.11884367096849793
14.7,0.12033139403255116
14.8,0.12182542059438992
14.9,0.12332567783726665
15.0,0.12483209264075698
15.1,0.12634459158433117
15.2,0.12786310095092385
15.3,0.12938754673053277
15.4,0.13091785462381825
15.5,0.13245395004573463
15.6,0.1339957581291578
15.7,0.13554320372853595
15.8,0.13709621142355408
15.9,0.13865470552280887
16.0,0.14021861006749559
16.1,0.14178784883511414
16.2,0.14336234534318068
16.3,0.14494202285295346
16.4,0.14652680437318552
16.5,0.14811661266385603
16.6,0.14971137023995335
16.7,0.15131099937524514
16.8,0.15291542210606074
16.9,0.15452456023510175
17.0,0.1561383353352464
17.1,0.15775666875337135
17.2,0.15937948161419085
17.3,0.16100669482409255
17.4,0.16263822907500333
17.5,0.16427400484824317
17.6,0.16591394241841162
17.7,0.1675579618572614
17.8,0.16920598303760612
17.9,0.17085792563722035
18.0,0.1725137091427502
18.1,0.17417325285364338
18.2,0.175836475886081
18.3,0.17750329717691968
18.4,0.17917363548764084
18.5,0.18084740940831184
18.6,0.18252453736155236
18.7,0.1842049376065127
18.8,0.18588852824285512
18.9,0.18757522721474643
19.0,0.18926495231486215
19.1,0.1909576211883814
19.2,0.1926531513370125
19.3,0.19435146012300614
19.4,0.19605246477318955
19.5,0.19775608238299539
19.6,0.19946222992050588
19.7,0.20117082423049526
19.8,0.20288178203849092
19.9,0.2045950199548173
20.0,0.20631045447867946
20.1,0.20802800200221888
20.2,0.2097475788145907
20.3,0.21146910110604694
20.4,0.2131924849720225
20.5,0.21491764641721584
20.6,0.21664450135969412
20.7,0.218372965634984
20.8,0.22010295500017235
20.9,0.22183438513801965
21.0,0.22356717166106638
21.1,0.22530123011573783
21.2,0.22703647598647314
21.3,0.2287728246998361
21.4,0.23051019162864173
21.5,0.23224849209607573
21.6,0.23398764137982464
21.7,0.23572755471620743
21.8,0.23746814730430163
21.9,0.2392093343100815
22.0,0.2409510308705497
22.1,0.24269315209786912
22.2,0.24443561308351253
22.3,0.2461783289023881
22.4,0.24792121461698388
22.5,0.24966418528151338
22.6,0.2514071559460406
22.7,0.2531500416606407
22.8,0.2548927574795167
22.9,0.2566352184651584
23.0,0.2583773396924758
23.1,0.26011903625294563
23.2,0.26186022325872366
23.3,0.2636008158468177
23.4,0.2653407291832033
23.5,0.26707987846695147
23.6,0.2688181789343854
23.7,0.27055554586318925
23.8,0.27229189457655395
23.9,0.27402714044728693
24.0,0.2757611989019593
24.1,0.2774939854250048
24.2,0.2792254155628524
24.3,0.2809554049280441
24.4,0.28268386920333227
24.5,0.2844107241458084
24.6,0.28613588559100384
24.7,0.28785926945697826
24.8,0.2895807917484361
24.9,0.291300368560808
25.0,0.293017916084348
25.1,0.2947333506082115
25.2,0.29644658852453937
25.3,0.29815754633252967
25.4,0.29986614064252026
25.5,0.3015722881800309
25.6,0.3032759057898371
25.7,0.3049769104400208
25.8,0.3066752192260152
25.9,0.30837074937464687
26.0,0.3100634182481642
26.1,0.3117531433482776
26.2,0.31343984232017075
26.3,0.31512343295651524
26.4,0.31680383320147465
26.5,0.31848096115471514
26.6,0.32015473507538494
26.7,0.32182507338610233
26.8,0.3234918946769456
26.9,0.32515511770938504
27.0,0.3268146614202784
27.1,0.32847044492580607
27.2,0.3301223875254203
27.3,0.331770408705765
27.4,0.33341442814461636
27.5,0.335054365714781
27.6,0.33669014148802223
27.7,0.33832167573893235
27.8,0.3399488889488355
27.9,0.34157170180965474
28.0,0.3431900352277812
28.1,0.3448038103279238
28.2,0.34641294845696535
28.3,0.34801737118778237
28.4,0.3496170003230727
28.5,0.35121175789917214
28.6,0.35280156618984426
28.7,0.35438634771007216
28.8,0.3559660252198479
28.9,0.3575405217279127
29.0,0.3591097604955306
29.1,0.3606736650402174
29.2,0.3622321591394721
29.3,0.36378516683448964
29.4,0.3653326124338707
29.5,0.36687442051729335
29.6,0.36841051593920815
29.7,0.3699408238324957
29.8,0.37146526961209797
29.9,0.3729837789786954
30.0,0.3744962779222674
30.1,0.3760026927257608
30.2,0.3775029499686331
30.3,0.3789969765304729
30.4,0.38048469959452835
30.5,0.38196604665127654
30.6,0.38344094550194924
30.7,0.38490932426206026
30.8,0.3863711113648999
30.9,0.3878262355650264
31.0,0.389274625941739
31.1,0.39071621190253936
31.2,0.39215092318655015
31.3,0.39357868986797956
31.4,0.39499944235949036
31.5,0.39641311141560254
31.6,0.39781962813608895
31.7,0.39921892396930525
31.8,0.4006109307155532
31.9,0.4019955805303792
32.0,0.40337280592790703
32.1,0.4047425397841175
32.2,0.40610471534011117
32.3,0.40745926620537615
32.4,0.4088061263610114
32.5,0.41014523016295323
32.6,0.41147651234517507
32.7,0.41279990802285704
32.8,0.41411535269556443
32.9,0.4154227822503761
33.0,0.4167221329650232
33.1,0.41801334151098407
33.2,0.4192963449565703
33.3,0.4205710807700178
33.4,0.42183748682248784
33.5,0.4230955013911423
33.6,0.4243450631621242
33.7,0.4255861112335561
33.8,0.426818585118508
33.9,0.4280424247479367
34.0,0.42925757047362795
34.1,0.43046396307109686
34.2,0.43166154374246385
34.3,0.43285025411934
34.4,0.4340300362656554
34.5,0.43520083268049936
34.6,0.43636258630090335
34.7,0.4375152405046317
34.8,0.43865873911294095
34.9,0.4397930263933347
35.0,0.44091804706224186
35.1,0.4420337462877467
35.2,0.4431400696922394
35.3,0.44423696335507984
35.4,0.44532437381522144
35.5,0.44640224807380713
35.6,0.4474705335967678
35.7,0.44852917831737593
35.8,0.44957813063877655
35.9,0.4506173394365231
36.0,0.4516467540610326
36.1,0.4526663243400987
36.2,0.45367600058129637
36.3,0.4546757335744399
36.4,0.4556654745939434
36.5,0.4566451754012302
36.6,0.4576147882470666
36.7,0.45857426587388894
36.8,0.45952356151811335
36.9,0.46046262891240114
37.0,0.46139142228794533
37.1,0.4623098963766586
37.2,0.4632180064134128
37.3,0.46411570813820113
37.4,0.46500295779831113
37.5,0.4658797121504469
37.6,0.466745928462841
37.7,0.46760156451732887
37.8,0.4684465786114115
37.9,0.4692809295603005
38.0,0.47010457669890954
38.1,0.4709174798838346
38.2,0.47171959949532216
38.3,0.4725108964391959
38.4,0.473291332148756
38.5,0.47406086858666885
38.6,0.47481946824681664
38.7,0.47556709415611487
38.8,0.4763037098763363
38.9,0.4770292795058746
39.0,0.47774376768148213
39.1,0.4784471395800145
39.2,0.4791393609201199
39.3,0.47982039796390513
39.4,0.4804902175185851
39.5,0.48114878693810237
39.6,0.4817960741247102
39.7,0.4824320475305471
39.8,0.4830566761591642
39.9,0.4836699295670418
40.0,0.4842717778650753
40.1,0.48486219172003425
40.2,0.4854411423559669
40.3,0.48600860155564785
40.4,0.4865645416619062
40.5,0.4871089355790161
40.6,0.4876417567739817
40.7,0.488162979277845
40.8,0.4886725776869643
40.9,0.48917052716422893
41.0,0.48965680344027585
41.1,0.4901313828147033
41.2,0.49059424215716585
41.3,0.4910453589085584
41.4,0.4914847110820861
41.5,0.4919122772643456
41.6,0.49232803661636204
41.7,0.4927319688746119
41.8,0.4931240543520039
41.9,0.4935042739388503
42.0,0.49387260910378683
42.1,0.4942290418946663
42.2,0.49457355493947086
42.3,0.49490613144710927
42.4,0.4952267552082726
42.5,0.49553541059622513
42.6,0.4958320825675229
42.7,0.4961167566627971
42.8,0.4963894190074337
42.9,0.4966500563122599
43.0,0.49689865587417664
43.1,0.4971352055767886
43.2,0.4973596938910032
43.3,0.49757210987557665
43.4,0.497772443177649
43.5,0.49796068403326077
43.6,0.49813682326781444
43.7,0.4983008522965388
43.8,0.49845276312488396
43.9,0.498592548348938
44.0,0.4987202011557614
44.1,0.49883571532373033
44.2,0.49893908522285746
44.3,0.4990303058150399
44.4,0.49910937265430555
44.5,0.499176281887052
44.6,0.4992310302522236
44.7,0.49927361508145296
44.8,0.49930403429922604
44.9,0.4993222864229431
45.0,0.4993283705630261
45.1,0.4993222864229442
45.2,0.4993040342992229
45.3,0.4992736150814552
45.4,0.49923103025222326
45.5,0.49917628188705226
45.6,0.49910937265430694
45.7,0.49903030581504143
45.8,0.49893908522286284
45.9,0.49883571532373616
46.0,0.4987202011557617
46.1,0.49859254834893874
46.2,0.49845276312489106
46.3,0.49830085229654286
46.4,0.49813682326781406
46.5,0.4979606840332584
46.6,0.49777244317764724
46.7,0.4975721098755753
46.8,0.4973596938910079
46.9,0.49713520557679297
47.0,0.4968986558741755
47.1,0.4966500563122579
47.2,0.4963894190074366
47.3,0.4961167566627891
47.4,0.4958320825675202
47.5,0.49553541059622264
47.6,0.4952267552082786
47.7,0.4949061314471039
47.8,0.4945735549394677
47.9,0.49422904189466893
48.0,0.4938726091037858
48.1,0.49350427393885427
48.2,0.4931240543520065
48.3,0.49273196887461207
48.4,0.49232803661636404
48.5,0.49191227726434505
48.6,0.49148471108208547
48.7,0.4910453589085555
48.8,0.4905942421571683
48.9,0.49013138281470175
49.0,0.48965680344028084
49.1,0.4891705271642233
49.2,0.48867257768696554
49.3,0.48816297927784563
49.4,0.4876417567739794
49.5,0.4871089355790149
49.6,0.48656454166190805
49.7,0.4860086015556452
49.8,0.48544114235596736
49.9,0.48486219172002926
50.0,0.4842717778650788
50.1,0.48366992956704147
50.2,0.4830566761591645
50.3,0.48243204753054797
50.4,0.48179607412471437
50.5,0.481148786938103
50.6,0.4804902175185853
50.7,0.4798203979639042
50.8,0.4791393609201189
50.9,0.4784471395800158
51.0,0.4777437676814817
51.1,0.47702927950587504
51.2,0.4763037098763396
51.3,0.4755670941561156
51.4,0.4748194682468144
51.5,0.47406086858666957
51.6,0.4732913321487558
51.7,0.4725108964391957
51.8,0.471719599495324
51.9,0.4709174798838348
52.0,0.4701045766989103
52.1,0.46928092956030376
52.2,0.4684465786114114
52.3,0.4676015645173276
52.4,0.4667459284628403
52.5,0.46587971215044754
52.6,0.4650029577983098
52.7,0.4641157081382001
52.8,0.4632180064134093
52.9,0.4623098963766583
53.0,0.46139142228794644
53.1,0.4604626289124054
53.2,0.45952356151811274
53.3,0.45857426587388994
53.4,0.4576147882470651
53.5,0.45664517540123223
53.6,0.4556654745939436
53.7,0.4546757335744397
53.8,0.4536760005812984
53.9,0.45266632434009624
54.0,0.45164675406103205
54.1,0.4506173394365213
54.2,0.4495781306387787
54.3,0.44852917831737293
54.4,0.447470533596767
54.5,0.44640224807380646
54.6,0.44532437381522283
54.7,0.4442369633550842
54.8,0.4431400696922387
54.9,0.44203374628774583
55.0,0.44091804706224413
55.1,0.4397930263933346
55.2,0.43865873911294023
55.3,0.4375152405046289
55.4,0.4363625863009004
55.5,0.4352008326804968
55.6,0.43403003626565606
55.7,0.43285025411933997
55.8,0.4316615437424648
55.9,0.43046396307109547
56.0,0.429257570473627
56.1,0.42804242474793613
56.2,0.4268185851185067
56.3,0.4255861112335581
56.4,0.4243450631621258
56.5,0.4230955013911416
56.6,0.42183748682248745
56.7,0.4205710807700171
56.8,0.41929634495657353
56.9,0.4180133415109841
57.0,0.41672213296502303
57.1,0.41542278225037527
57.2,0.4141153526955659
57.3,0.41279990802285815
57.4,0.41147651234517457
57.5,0.41014523016295423
57.6,0.4088061263610111
57.7,0.40745926620537537
57.8,0.4061047153401126
57.9,0.4047425397841177
58.0,0.403372805927909
58.1,0.40199558053038004
58.2,0.4006109307155512
58.3,0.3992189239693075
58.4,0.39781962813608973
58.5,0.3964131114156037
58.6,0.39499944235948703
58.7,0.3935786898679821
58.8,0.39215092318655087
58.9,0.3907162119025369
59.0,0.3892746259417442
59.1,0.38782623556502704
59.2,0.3863711113648979
59.3,0.3849093242620587
59.4,0.3834409455019471
59.5,0.3819660466512769
59.6,0.3804846995945287
59.7,0.378996976530477
59.8,0.3775029499686336
59.9,0.3760026927257616
60.0,0.3744962779222708
60.1,0.3729837789786965
60.2,0.3714652696121006
60.3,0.36994082383249455
60.4,0.3684105159392068
60.5,0.36687442051729235
60.6,0.36533261243386717
60.7,0.3637851668344921
60.8,0.3622321591394715
60.9,0.3606736650402184
61.0,0.35910976049553134
61.1,0.35754052172791373
61.2,0.355966025219847
61.3,0.354386347710072
61.4,0.352801566189841
61.5,0.3512117578991698
61.6,0.3496170003230721
61.7,0.3480173711877813
61.8,0.3464129484569624
61.9,0.3448038103279238
62.0,0.3431900352277788
62.1,0.34157170180965485
62.2,0.33994888894883407
62.3,0.3383216757389328
62.4,0.33669014148802245
62.5,0.3350543657147831
62.6,0.33341442814461475
62.7,0.3317704087057656
62.8,0.33012238752541934
62.9,0.32847044492580624
63.0,0.32681466142027477
63.1,0.32515511770938366
63.2,0.3234918946769457
63.3,0.3218250733861072
63.4,0.32015473507538517
63.5,0.31848096115471447
63.6,0.3168038332014739
63.7,0.31512343295651274
63.8,0.31343984232017197
63.9,0.3117531433482778
64.0,0.3100634182481631
64.1,0.3083707493746451
64.2,0.306675219226015
64.3,0.30497691044002156
64.4,0.30327590578983743
64.5,0.3015722881800308
64.6,0.2998661406425208
64.7,0.29815754633253116
64.8,0.2964465885245371
64.9,0.29473335060820877
65.0,0.29301791608434624
65.1,0.2913003685608083
65.2,0.2895807917484352
65.3,0.28785926945697865
65.4,0.286135885591002
65.5,0.2844107241458108
65.6,0.2826838692033311
65.7,0.28095540492804266
65.8,0.2792254155628529
65.9,0.27749398542500553
66.0,0.2757611989019606
66.1,0.2740271404472877
66.2,0.2722918945765537
66.3,0.27055554586319014
66.4,0.26881817893438487
66.5,0.2670798784669522
66.6,0.265340729183202
66.7,0.2636008158468199
66.8,0.261860223258725
66.9,0.26011903625294397
67.0,0.2583773396924783
67.1,0.256635218465158
67.2,0.25489275747951434
67.3,0.25315004166064015
67.4,0.2514071559460411
67.5,0.24966418528151368
67.6,0.24792121461698474
67.7,0.24617832890238672
67.8,0.24443561308351247
67.9,0.24269315209786824
68.0,0.2409510308705494
68.1,0.23920933431008207
68.2,0.23746814730430155
68.3,0.2357275547162075
68.4,0.23398764137982342
68.5,0.23224849209607454
68.6,0.23051019162864236
68.7,0.22877282469983753
68.8,0.22703647598647314
68.9,0.2253012301157363
69.0,0.2235671716610674
69.1,0.22183438513802065
69.2,0.22010295500017274
69.3,0.21837296563498423
69.4,0.2166445013596945
69.5,0.21491764641721664
69.6,0.21319248497202206
69.7,0.21146910110604814
69.8,0.20974757881459094
69.9,0.20802800200221794
70.0,0.20631045447867974
70.1,0.20459501995481827
70.2,0.20288178203848914
70.3,0.20117082423049593
70.4,0.19946222992050475
70.5,0.19775608238299602
70.6,0.19605246477318963
70.7,0.19435146012300616
70.8,0.1926531513370115
70.9,0.19095762118838133
71.0,0.189264952314863
71.1,0.18757522721474815
71.2,0.18588852824285568
71.3,0.18420493760651252
71.4,0.1825245373615522
71.5,0.18084740940831198
71.6,0.1791736354876408
71.7,0.1775032971769202
71.8,0.17583647588608198
71.9,0.17417325285364327
72.0,0.1725137091427503
72.1,0.1708579256372214
72.2,0.16920598303760712
72.3,0.16755796185726252
72.4,0.165913942418411
72.5,0.16427400484824373
72.6,0.16263822907500317
72.7,0.1610066948240933
72.8,0.15937948161419055
72.9,0.15775666875337163
73.0,0.1561383353352467
73.1,0.1545245602351027
73.2,0.15291542210606093
73.3,0.15131099937524467
73.4,0.14971137023995376
73.5,0.14811661266385634
73.6,0.14652680437318524
73.7,0.14494202285295485
73.8,0.14336234534317932
73.9,0.14178784883511358
74.0,0.1402186100674957
74.1,0.13865470552280887
74.2,0.13709621142355383
74.3,0.13554320372853573
74.4,0.13399575812915737
74.5,0.1324539500457349
74.6,0.13091785462381925
74.7,0.1293875467305324
74.8,0.12786310095092498
74.9,0.12634459158433142
75.0,0.12483209264075651
75.1,0.12332567783726496
75.2,0.1218254205943899
75.3,0.12033139403255215
75.4,0.11884367096849816
75.5,0.1173623239117513
75.6,0.11588742506107738
75.7,0.11441904630096637
75.8,0.11295725919812669
75.9,0.11150213499799938
76.0,0.11005374462128537
76.1,0.10861215866048801
76.2,0.10717744737647424
76.3,0.10574968069504617
76.4,0.1043289282035393
76.5,0.10291525914742418
76.6,0.10150874242693729
76.7,0.10010944659371926
76.8,0.09871743984747436
76.9,0.09733279003264765
77.0,0.09595556463511826
77.1,0.09458583077890843
77.2,0.0932236552229142
77.3,0.09186910435765075
77.4,0.0905222442020147
77.5,0.0891831404000718
77.6,0.08785185821785213
77.7,0.08652846254016922
77.8,0.08521301786746316
77.9,0.08390558831265069
78.0,0.08260623759800406
78.1,0.08131502905204378
78.2,0.0800320256064529
78.3,0.07875728979300972
78.4,0.07749088374053839
78.5,0.07623286917188424
78.6,0.07498330740090207
78.7,0.0737422593294699
78.8,0.0725097854445196
78.9,0.07128594581508955
79.0,0.07007080008939763
79.1,0.06886440749193139
79.2,0.06766682682056344
79.3,0.06647811644368733
79.4,0.06529833429736959
79.5,0.06412753788252713
79.6,0.06296578426212593
79.7,0.061813130058398245
79.8,0.06066963145008353
79.9,0.05953534416969128
80.0,0.058410323500783165
80.1,0.057294624275278844
80.2,0.056188300870785454
80.3,0.05509140720794438
80.4,0.05400399674780492
80.5,0.05292612248921973
80.6,0.05185783696625871
80.7,0.05079919224565165
80.8,0.04975023992424865
80.9,0.048711031126505565
81.0,0.04768161650199353
81.1,0.04666204622292889
81.2,0.04565236998172834
81.3,0.04465263698858817
81.4,0.04366289596908343
81.5,0.042683195161795286
81.6,0.04171358231595909
81.7,0.040754104689136636
81.8,0.0398048090449145
81.9,0.03886574165062241
82.0,0.03793694827508074
82.1,0.03701847418636828
82.2,0.036110364149616096
82.3,0.0352126624248264
82.4,0.03432541276471461
82.5,0.033448658412577985
82.6,0.032582442100185946
82.7,0.03172680604570001
82.8,0.030881791951614293
82.9,0.0300474410027235
83.0,0.029223793864115902
83.1,0.028410890679191052
83.2,0.027608771067703156
83.3,0.026817474123830592
83.4,0.026037038414270106
83.5,0.02526750197635704
83.6,0.024508902316211847
83.7,0.02376127640691136
83.8,0.023024660686688184
83.9,0.02229909105715302
84.0,0.021584602881546216
84.1,0.020881230983013067
84.2,0.020189009642907835
84.3,0.01950797259912218
84.4,0.01883815304444055
84.5,0.018179583624923296
84.6,0.01753229643831464
84.7,0.016896323032478924
84.8,0.016271694403862755
84.9,0.01565844099598422
85.0,0.015056592697949452
85.1,0.014466178842995218
85.2,0.013887228207059812
85.3,0.013319769007380649
85.4,0.012763828901118341
85.5,0.012219434984009504
85.6,0.011686613789045647
85.7,0.011165391285179965
85.8,0.010655792876062109
85.9,0.010157843398799393
86.0,0.009671567122747114
86.1,0.009196987748324859
86.2,0.008734128405861642
86.3,0.008283011654469003
86.4,0.00784365948094085
86.5,0.00741609329868239
86.6,0.007000333946666132
86.7,0.0065964016884161834
86.8,0.006204316211021129
86.9,0.005824096624173883
87.0,0.005455761459240792
87.1,0.00509932866835803
87.2,0.004754815623557051
87.3,0.004422239115917662
87.4,0.004101615354749543
87.5,0.003792959966802598
87.6,0.003496287995504917
87.7,0.003211613900229825
87.8,0.002938951555591158
87.9,0.0026783142507668606
88.0,0.0024297146888515586
88.1,0.0021931649862371137
88.2,0.001968676672022263
88.3,0.0017562606874508538
88.4,0.001555927385378219
88.5,0.00136768652976692
88.6,0.0011915472952106622
88.7,0.0010275182664872273
88.8,0.0008756074381401016
88.9,0.0007358222140887113
89.0,0.0006081694072676994
89.1,0.0004926552392947644
89.2,0.00038928534016747227
89.3,0.00029806474798889165
89.4,0.00021899790872198963
89.5,0.00015208867597297387
89.6,9.734031080344403e-5
89.7,5.475548157147372e-5
89.8,2.433626380157333e-5
89.9,6.084140083493816e-6
90.0,7.488726085125037e-33
90.1,6.084140083492967e-6
90.2,2.4336263801571596e-5
90.3,5.475548157147116e-5
90.4,9.734031080344682e-5
90.5,0.00015208867597297783
90.6,0.0002189979087219939
90.7,0.00029806474798889555
90.8,0.000389285340167466
90.9,0.0004926552392947555
91.0,0.0006081694072676924
91.1,0.0007358222140887009
91.2,0.0008756074381400911
91.3,0.0010275182664872167
91.4,0.00119154729521065
91.5,0.0013676865297669047
91.6,0.0015559273853782288
91.7,0.0017562606874508648
91.8,0.001968676672022278
91.9,0.0021931649862370955
92.0,0.002429714688851537
92.1,0.002678314250766848
92.2,0.002938951555591134
92.3,0.003211613900229812
92.4,0.0034962879955048993
92.5,0.0037929599668025797
92.6,0.004101615354749523
92.7,0.004422239115917676
92.8,0.00475481562355707
92.9,0.005099328668358062
93.0,0.0054557614592407565
93.1,0.0058240966241738645
93.2,0.006204316211021105
93.3,0.006596401688416158
93.4,0.007000333946666101
93.5,0.007416093298682389
93.6,0.007843659480940866
93.7,0.008283011654468972
93.8,0.008734128405861658
93.9,0.009196987748324892
94.0,0.009671567122747162
94.1,0.010157843398799448
94.2,0.010655792876062074
94.3,0.011165391285179927
94.4,0.011686613789045593
94.5,0.012219434984009446
94.6,0.012763828901118317
94.7,0.013319769007380605
94.8,0.013887228207059787
94.9,0.014466178842995192
95.0,0.015056592697949497
95.1,0.015658440995984284
95.2,0.016271694403862814
95.3,0.01689632303247888
95.4,0.017532296438314575
95.5,0.0181795836249232
95.6,0.018838153044440472
95.7,0.019507972599122063
95.8,0.020189009642907887
95.9,0.020881230983012887
96.0,0.021584602881546136
96.1,0.022299091057153
96.2,0.02302466068668834
96.3,0.02376127640691142
96.4,0.024508902316211792
96.5,0.02526750197635701
96.6,0.026037038414270124
96.7,0.026817474123830683
96.8,0.02760877106770314
96.9,0.028410890679191045
97.0,0.029223793864115902
97.1,0.03004744100272344
97.2,0.030881791951614303
97.3,0.03172680604570009
97.4,0.032582442100186085
97.5,0.03344865841257787
97.6,0.034325412764714645
97.7,0.03521266242482637
97.8,0.03611036414961592
97.9,0.03701847418636828
98.0,0.037936948275080686
98.1,0.038865741650622454
98.2,0.03980480904491449
98.3,0.04075410468913696
98.4,0.041713582315959154
98.5,0.04268319516179531
98.6,0.04366289596908342
98.7,0.04465263698858813
98.8,0.04565236998172843
98.9,0.0466620462229287
99.0,0.04768161650199338
99.1,0.048711031126505364
99.2,0.04975023992424846
99.3,0.050799192245651596
99.4,0.051857836966258924
99.5,0.05292612248921974
99.6,0.05400399674780501
99.7,0.05509140720794426
99.8,0.056188300870785274
99.9,0.05729462427527895
100.0,0.05841032350078307
100.1,0.059535344169691196
100.2,0.0606696314500836
100.3,0.06181313005839814
100.4,0.06296578426212589
100.5,0.0641275378825274
100.6,0.06529833429736977
100.7,0.06647811644368745
100.8,0.06766682682056334
100.9,0.06886440749193114
101.0,0.07007080008939753
101.1,0.0712859458150896
101.2,0.07250978544451955
101.3,0.07374225932946976
101.4,0.07498330740090182
101.5,0.07623286917188417
101.6,0.0774908837405383
101.7,0.07875728979300979
101.8,0.08003202560645294
101.9,0.08131502905204394
102.0,0.08260623759800372
102.1,0.08390558831265059
102.2,0.08521301786746288
102.3,0.08652846254016923
102.4,0.0878518582178516
102.5,0.0891831404000722
102.6,0.09052224420201498
102.7,0.09186910435764999
102.8,0.09322365522291427
102.9,0.0945858307789088
103.0,0.09595556463511842
103.1,0.09733279003264819
103.2,0.09871743984747428
103.3,0.10010944659371925
103.4,0.10150874242693718
103.5,0.10291525914742451
103.6,0.10432892820353884
103.7,0.105749680695046
103.8,0.10717744737647372
103.9,0.10861215866048837
104.0,0.1100537446212855
104.1,0.11150213499799976
104.2,0.11295725919812677
104.3,0.1144190463009666
104.4,0.11588742506107742
104.5,0.11736232391175065
104.6,0.11884367096849782
104.7,0.12033139403255178
104.8,0.12182542059439003
104.9,0.12332567783726545
105.0,0.1248320926407563
105.1,0.12634459158433117
105.2,0.12786310095092512
105.3,0.1293875467305331
105.4,0.1309178546238185
105.5,0.13245395004573451
105.6,0.1339957581291577
105.7,0.13554320372853604
105.8,0.13709621142355394
105.9,0.13865470552280837
106.0,0.14021861006749542
106.1,0.14178784883511356
106.2,0.1433623453431796
106.3,0.14494202285295463
106.4,0.1465268043731848
106.5,0.14811661266385592
106.6,0.14971137023995348
106.7,0.15131099937524467
106.8,0.152915422106061
106.9,0.15452456023510228
107.0,0.1561383353352464
107.1,0.15775666875337185
107.2,0.1593794816141903
107.3,0.1610066948240934
107.4,0.16263822907500308
107.5,0.16427400484824425
107.6,0.16591394241841131
107.7,0.16755796185726174
107.8,0.16920598303760717
107.9,0.17085792563722071
108.0,0.1725137091427497
108.1,0.17417325285364296
108.2,0.17583647588608126
108.3,0.17750329717691973
108.4,0.17917363548764106
108.5,0.18084740940831162
108.6,0.18252453736155183
108.7,0.18420493760651233
108.8,0.18588852824285518
108.9,0.18757522721474879
109.0,0.18926495231486215
109.1,0.19095762118838136
109.2,0.19265315133701172
109.3,0.1943514601230052
109.4,0.19605246477318877
109.5,0.1977560823829954
109.6,0.19946222992050475
109.7,0.20117082423049595
109.8,0.20288178203848917
109.9,0.2045950199548172
110.0,0.2063104544786799
110.1,0.20802800200221755
110.2,0.20974757881459052
110.3,0.21146910110604802
110.4,0.2131924849720228
110.5,0.2149176464172163
110.6,0.21664450135969396
110.7,0.21837296563498365
110.8,0.22010295500017296
110.9,0.22183438513802142
111.0,0.2235671716610659
111.1,0.225301230115737
111.2,0.22703647598647322
111.3,0.22877282469983753
111.4,0.23051019162864214
111.5,0.23224849209607468
111.6,0.2339876413798233
111.7,0.23572755471620715
111.8,0.23746814730430274
111.9,0.23920933431008268
112.0,0.24095103087054748
112.1,0.2426931520978688
112.2,0.24443561308351172
112.3,0.24617832890238706
112.4,0.24792121461698613
112.5,0.2496641852815131
112.6,0.25140715594604146
112.7,0.25315004166063887
112.8,0.25489275747951307
112.9,0.2566352184651587
113.0,0.2583773396924773
113.1,0.2601190362529435
113.2,0.2618602232587238
113.3,0.2636008158468198
113.4,0.26534072918320206
113.5,0.2670798784669512
113.6,0.26881817893438525
113.7,0.27055554586319
113.8,0.27229189457655345
113.9,0.2740271404472886
114.0,0.27576119890195944
114.1,0.2774939854250058
114.2,0.27922541556285296
114.3,0.2809554049280427
114.4,0.28268386920333133
114.5,0.28441072414581
114.6,0.2861358855910038
114.7,0.28785926945697854
114.8,0.2895807917484363
114.9,0.2913003685608081
115.0,0.29301791608434785
115.1,0.2947333506082099
115.2,0.29644658852453704
115.3,0.2981575463325302
115.4,0.2998661406425202
115.5,0.30157228818003073
115.6,0.303275905789838
115.7,0.30497691044002284
115.8,0.3066752192260144
115.9,0.30837074937464515
116.0,0.31006341824816297
116.1,0.31175314334827886
116.2,0.31343984232017075
116.3,0.3151234329565112
116.4,0.3168038332014737
116.5,0.3184809611547171
116.6,0.3201547350753855
116.7,0.32182507338610633
116.8,0.323491894676948
116.9,0.3251551177093812
117.0,0.32681466142027465
117.1,0.3284704449258066
117.2,0.33012238752541856
117.3,0.33177040870576735
117.4,0.3334144281446162
117.5,0.3350543657147819
117.6,0.3366901414880228
117.7,0.3383216757389311
117.8,0.3399488889488364
117.9,0.3415717018096552
118.0,0.34319003522778135
118.1,0.3448038103279247
118.2,0.3464129484569637
118.3,0.3480173711877812
118.4,0.3496170003230724
118.5,0.35121175789916975
118.6,0.35280156618983893
118.7,0.35438634771007277
118.8,0.3559660252198465
118.9,0.3575405217279125
119.0,0.3591097604955312
119.1,0.36067366504021847
119.2,0.3622321591394716
119.3,0.36378516683449047
119.4,0.36533261243386606
119.5,0.36687442051729047
119.6,0.3684105159392073
119.7,0.36994082383249205
119.8,0.37146526961210313
119.9,0.3729837789786949
120.0,0.3744962779222703
120.1,0.3760026927257589
120.2,0.37750294996863665
120.3,0.37899697653047404
120.4,0.38048469959452547
120.5,0.38196604665128037
120.6,0.38344094550194807
120.7,0.3849093242620606
120.8,0.38637111136490065
120.9,0.38782623556502493
121.0,0.3892746259417386
121.1,0.39071621190254047
121.2,0.39215092318655276
121.3,0.3935786898679814
121.4,0.39499944235948903
121.5,0.39641311141560187
121.6,0.39781962813609045
121.7,0.3992189239693068
121.8,0.4006109307155513
121.9,0.4019955805303777
122.0,0.40337280592790764
122.1,0.40474253978411673
122.2,0.40610471534011094
122.3,0.4074592662053768
122.4,0.40880612636101094
122.5,0.41014523016295706
122.6,0.4114765123451758
122.7,0.41279990802285643
122.8,0.4141153526955654
122.9,0.4154227822503756
123.0,0.41672213296502303
123.1,0.41801334151098013
123.2,0.41929634495657364
123.3,0.4205710807700188
123.4,0.42183748682248745
123.5,0.4230955013911416
123.6,0.42434506316212467
123.7,0.4255861112335547
123.8,0.4268185851185082
123.9,0.42804242474793613
124.0,0.42925757047362845
124.1,0.4304639630710936
124.2,0.43166154374246224
124.3,0.43285025411933997
124.4,0.43403003626565606
124.5,0.4352008326804979
124.6,0.4363625863008992
124.7,0.43751524050462975
124.8,0.4386587391129427
124.9,0.43979302639333484
125.0,0.4409180470622436
125.1,0.44203374628774583
125.2,0.44314006969224107
125.3,0.4442369633550813
125.4,0.4453243738152219
125.5,0.44640224807380646
125.6,0.4474705335967682
125.7,0.44852917831737205
125.8,0.4495781306387784
125.9,0.4506173394365196
126.0,0.4516467540610331
126.1,0.4526663243400955
126.2,0.4536760005812966
126.3,0.45467573357443747
126.4,0.45566547459394335
126.5,0.45664517540122934
126.6,0.45761478824706764
126.7,0.4585742658738882
126.8,0.4595235615181115
126.9,0.4604626289124035
127.0,0.46139142228794594
127.1,0.4623098963766583
127.2,0.46321800641341
127.3,0.46411570813819913
127.4,0.4650029577983129
127.5,0.46587971215044754
127.6,0.466745928462842
127.7,0.4676015645173261
127.8,0.4684465786114116
127.9,0.46928092956030454
128.0,0.4701045766989103
128.1,0.47091747988383575
128.2,0.4717195994953248
128.3,0.4725108964391957
128.4,0.4732913321487558
128.5,0.4740608685866695
128.6,0.47481946824681415
128.7,0.4755670941561133
128.8,0.4763037098763396
128.9,0.4770292795058737
129.0,0.47774376768148097
129.1,0.4784471395800151
129.2,0.479139360920118
129.3,0.4798203979639041
129.4,0.4804902175185858
129.5,0.48114878693810464
129.6,0.48179607412471437
129.7,0.48243204753054614
129.8,0.48305667615916403
129.9,0.48366992956704147
130.0,0.4842717778650788
130.1,0.4848621917200301
130.2,0.48544114235596664
130.3,0.48600860155564707
130.4,0.48656454166190805
130.5,0.4871089355790178
130.6,0.4876417567739797
130.7,0.4881629792778454
130.8,0.4886725776869628
130.9,0.4891705271642267
131.0,0.48965680344028084
131.1,0.4901313828147022
131.2,0.4905942421571611
131.3,0.49104535890855733
131.4,0.4914847110820866
131.5,0.49191227726434184
131.6,0.49232803661636404
131.7,0.4927319688746121
131.8,0.4931240543520038
131.9,0.49350427393885193
132.0,0.4938726091037858
132.1,0.49422904189466804
132.2,0.49457355493946886
132.3,0.4949061314471057
132.4,0.4952267552082786
132.5,0.49553541059622264
132.6,0.495832082567521
132.7,0.4961167566627987
132.8,0.4963894190074346
132.9,0.4966500563122579
133.0,0.49689865587417736
133.1,0.49713520557678936
133.2,0.497359693891005
133.3,0.4975721098755753
133.4,0.497772443177651
133.5,0.49796068403325894
133.6,0.4981368232678168
133.7,0.4983008522965395
133.8,0.49845276312488285
133.9,0.4985925483489392
134.0,0.4987202011557609
134.1,0.49883571532373616
134.2,0.49893908522285746
134.3,0.4990303058150377
134.4,0.4991093726543077
134.5,0.49917628188705226
134.6,0.49923103025222093
134.7,0.49927361508145424
134.8,0.4993040342992271
134.9,0.4993222864229442
135.0,0.49932837056302265
135.1,0.49932228642294435
135.2,0.4993040342992229
135.3,0.49927361508145296
135.4,0.4992310302522246
135.5,0.4991762818870569
135.6,0.4991093726543056
135.7,0.49903030581503593
135.8,0.4989390852228607
135.9,0.4988357153237318
136.0,0.498720201155758
136.1,0.498592548348938
136.2,0.4984527631248841
136.3,0.49830085229653603
136.4,0.4981368232678128
136.5,0.49796068403326077
136.6,0.4977724431776491
136.7,0.4975721098755769
136.8,0.49735969389100676
136.9,0.49713520557679103
137.0,0.4968986558741757
137.1,0.4966500563122574
137.2,0.49638941900743183
137.3,0.49611675666279764
137.4,0.4958320825675229
137.5,0.49553541059622647
137.6,0.49522675520827597
137.7,0.49490613144710943
137.8,0.4945735549394685
137.9,0.4942290418946686
138.0,0.493872609103789
138.1,0.4935042739388545
138.2,0.493124054352004
138.3,0.4927319688746107
138.4,0.49232803661635893
138.5,0.49191227726434705
138.6,0.4914847110820861
138.7,0.49104535890855633
138.8,0.49059424215716696
138.9,0.4901313828147008
139.0,0.48965680344027585
139.1,0.4891705271642266
139.2,0.48867257768696276
139.3,0.4881629792778497
139.4,0.4876417567739817
139.5,0.487108935579016
139.6,0.48656454166190993
139.7,0.4860086015556462
139.8,0.48544114235596747
139.9,0.484862191720033
140.0,0.4842717778650769
140.1,0.48366992956704485
140.2,0.4830566761591622
140.3,0.4824320475305459
140.4,0.48179607412471165
140.5,0.4811487869381037
140.6,0.4804902175185851
140.7,0.4798203979639015
140.8,0.4791393609201181
140.9,0.4784471395800133
141.0,0.47774376768148213
141.1,0.4770292795058717
141.2,0.47630370987633597
141.3,0.4755670941561172
141.4,0.4748194682468121
141.5,0.4740608685866705
141.6,0.4732913321487548
141.7,0.47251089643919564
141.8,0.47171959949532477
141.9,0.470917479883835
142.0,0.47010457669890915
142.1,0.4692809295603019
142.2,0.4684465786114128
142.3,0.4676015645173256
142.4,0.4667459284628399
142.5,0.46587971215044943
142.6,0.4650029577983137
142.7,0.46411570813819986
142.8,0.4632180064134125
142.9,0.4623098963766573
143.0,0.4613914222879455
143.1,0.46046262891240364
143.2,0.45952356151811297
143.3,0.4585742658738926
143.4,0.45761478824706825
143.5,0.4566451754012302
143.6,0.4556654745939406
143.7,0.4546757335744388
143.8,0.45367600058129565
143.9,0.4526663243400987
144.0,0.45164675406103316
144.1,0.4506173394365215
144.2,0.44957813063877966
144.3,0.44852917831737305
144.4,0.4474705335967696
144.5,0.4464022480738086
144.6,0.4453243738152211
144.7,0.4442369633550832
144.8,0.44314006969224007
144.9,0.4420337462877464
145.0,0.4409180470622414
145.1,0.4397930263933347
145.2,0.4386587391129419
145.3,0.43751524050462987
145.4,0.4363625863008982
145.5,0.43520083268049936
145.6,0.43403003626565606
145.7,0.4328502541193401
145.8,0.43166154374246324
145.9,0.43046396307109686
146.0,0.42925757047362795
146.1,0.42804242474793974
146.2,0.42681858511850684
146.3,0.42558611123355616
146.4,0.4243450631621242
146.5,0.4230955013911434
146.6,0.42183748682248556
146.7,0.42057108077001815
146.8,0.4192963449565703
146.9,0.4180133415109827
147.0,0.4167221329650241
147.1,0.4154227822503756
147.2,0.41411535269556154
147.3,0.4127999080228583
147.4,0.4114765123451745
147.5,0.4101452301629542
147.6,0.4088061263610114
147.7,0.4074592662053753
147.8,0.4061047153401101
147.9,0.40474253978411806
148.0,0.40337280592790703
148.1,0.4019955805303802
148.2,0.40061093071555326
148.3,0.399218923969307
148.4,0.39781962813608895
148.5,0.39641311141560215
148.6,0.39499944235948603
148.7,0.3935786898679797
148.8,0.39215092318655204
148.9,0.3907162119025365
149.0,0.38927462594174245
149.1,0.3878262355650268
149.2,0.38637111136490077
149.3,0.3849093242620584
149.4,0.3834409455019498
149.5,0.38196604665127654
149.6,0.38048469959452835
149.7,0.3789969765304737
149.8,0.3775029499686362
149.9,0.37600269272576137
150.0,0.3744962779222674
150.1,0.3729837789786958
150.2,0.37146526961210163
150.3,0.3699408238324919
150.4,0.36841051593920576
150.5,0.36687442051729335
150.6,0.3653326124338694
150.7,0.3637851668344918
150.8,0.36223215913947443
150.9,0.3606736650402179
151.0,0.3591097604955319
151.1,0.3575405217279142
151.2,0.35596602521984955
151.3,0.35438634771007216
151.4,0.3528015661898412
151.5,0.3512117578991708
151.6,0.34961700032307214
151.7,0.34801737118778237
151.8,0.3464129484569659
151.9,0.3448038103279247
152.0,0.34319003522777886
152.1,0.3415717018096545
152.2,0.33994888894883485
152.3,0.3383216757389347
152.4,0.33669014148802284
152.5,0.335054365714781
152.6,0.3334144281446156
152.7,0.3317704087057659
152.8,0.3301223875254183
152.9,0.32847044492580457
153.0,0.3268146614202763
153.1,0.3251551177093812
153.2,0.32349189467694484
153.3,0.32182507338610233
153.4,0.3201547350753859
153.5,0.3184809611547135
153.6,0.31680383320147426
153.7,0.31512343295651635
153.8,0.31343984232016875
153.9,0.3117531433482792
154.0,0.31006341824816375
154.1,0.3083707493746458
154.2,0.3066752192260139
154.3,0.30497691044002107
154.4,0.30327590578983804
154.5,0.30157228818003123
154.6,0.2998661406425196
154.7,0.2981575463325317
154.8,0.29644658852453665
154.9,0.29473335060821176
155.0,0.29301791608434585
155.1,0.29130036856081043
155.2,0.28958079174843526
155.3,0.2878592694569779
155.4,0.28613588559100384
155.5,0.2844107241458101
155.6,0.28268386920333133
155.7,0.28095540492804305
155.8,0.2792254155628542
155.9,0.27749398542500686
156.0,0.27576119890196255
156.1,0.27402714044728854
156.2,0.27229189457655395
156.3,0.2705555458631898
156.4,0.2688181789343851
156.5,0.267079878466951
156.6,0.26534072918320256
156.7,0.26360081584681855
156.8,0.2618602232587235
156.9,0.26011903625294536
157.0,0.2583773396924758
157.1,0.25663521846515774
157.2,0.2548927574795166
157.3,0.25315004166064037
157.4,0.2514071559460404
157.5,0.24966418528151368
157.6,0.24792121461698527
157.7,0.24617832890238808
157.8,0.24443561308351253
157.9,0.24269315209786887
158.0,0.24095103087054764
158.1,0.23920933431008265
158.2,0.23746814730430277
158.3,0.23572755471620757
158.4,0.23398764137982458
158.5,0.23224849209607384
158.6,0.2305101916286421
158.7,0.2287728246998372
158.8,0.22703647598647167
158.9,0.2253012301157371
159.0,0.22356717166106632
159.1,0.2218343851380207
159.2,0.2201029550001729
159.3,0.21837296563498357
159.4,0.216644501359694
159.5,0.2149176464172167
159.6,0.21319248497202362
159.7,0.21146910110604691
159.8,0.20974757881459055
159.9,0.20802800200221852
160.0,0.2063104544786794
160.1,0.20459501995481716
160.2,0.20288178203849008
160.3,0.20117082423049562
160.4,0.19946222992050533
160.5,0.19775608238299616
160.6,0.1960524647731904
160.7,0.19435146012300575
160.8,0.19265315133701177
160.9,0.1909576211883805
161.0,0.189264952314864
161.1,0.18757522721474904
161.2,0.1858885282428561
161.3,0.18420493760651202
161.4,0.18252453736155164
161.5,0.18084740940831184
161.6,0.17917363548764034
161.7,0.17750329717691982
161.8,0.1758364758860813
161.9,0.17417325285364343
162.0,0.17251370914275121
162.1,0.17085792563722016
162.2,0.16920598303760842
162.3,0.1675579618572614
162.4,0.1659139424184117
162.5,0.16427400484824428
162.6,0.1626382290750028
162.7,0.16100669482409358
162.8,0.15937948161418924
162.9,0.15775666875337174
163.0,0.15613833533524688
163.1,0.15452456023510175
163.2,0.15291542210606143
163.3,0.15131099937524423
163.4,0.14971137023995312
163.5,0.1481166126638558
163.6,0.14652680437318566
163.7,0.14494202285295435
163.8,0.14336234534317882
163.9,0.1417878488351142
164.0,0.14021861006749609
164.1,0.1386547055228084
164.2,0.13709621142355333
164.3,0.13554320372853548
164.4,0.13399575812915776
164.5,0.13245395004573574
164.6,0.1309178546238186
164.7,0.12938754673053265
164.8,0.12786310095092407
164.9,0.1263445915843308
165.0,0.12483209264075691
165.1,0.12332567783726577
165.2,0.12182542059438992
165.3,0.12033139403255178
165.4,0.11884367096849863
165.5,0.11736232391175194
165.6,0.11588742506107803
165.7,0.1144190463009669
165.8,0.1129572591981268
165.9,0.11150213499799913
166.0,0.11005374462128562
166.1,0.1086121586604889
166.2,0.10717744737647389
166.3,0.10574968069504624
166.4,0.10432892820353915
166.5,0.10291525914742448
166.6,0.10150874242693736
166.7,0.10010944659371969
166.8,0.09871743984747441
166.9,0.09733279003264801
167.0,0.09595556463511881
167.1,0.09458583077890925
167.2,0.09322365522291401
167.3,0.09186910435765021
167.4,0.09052224420201534
167.5,0.08918314040007182
167.6,0.08785185821785152
167.7,0.08652846254016877
167.8,0.08521301786746252
167.9,0.08390558831265006
168.0,0.0826062375980035
168.1,0.08131502905204381
168.2,0.08003202560645359
168.3,0.07875728979300926
168.4,0.07749088374053821
168.5,0.07623286917188382
168.6,0.07498330740090209
168.7,0.07374225932946955
168.8,0.07250978544451898
168.9,0.07128594581508936
169.0,0.0700708000893974
169.1,0.06886440749193128
169.2,0.06766682682056391
169.3,0.06647811644368784
169.4,0.06529833429736999
169.5,0.0641275378825272
169.6,0.06296578426212568
169.7,0.06181313005839818
169.8,0.060669631450083424
169.9,0.059535344169691085
170.0,0.05841032350078309
170.1,0.05729462427527886
170.2,0.05618830087078558
170.3,0.05509140720794402
170.4,0.05400399674780525
170.5,0.05292612248921977
170.6,0.05185783696625867
170.7,0.05079919224565219
170.8,0.04975023992424841
170.9,0.048711031126505454
171.0,0.047681616501993526
171.1,0.04666204622292886
171.2,0.04565236998172864
171.3,0.044652636988588075
171.4,0.04366289596908382
171.5,0.04268319516179538
171.6,0.04171358231595912
171.7,0.04075410468913711
171.8,0.039804809044914236
171.9,0.03886574165062222
172.0,0.037936948275080706
172.1,0.03701847418636812
172.2,0.03611036414961612
172.3,0.03521266242482632
172.4,0.034325412764714645
172.5,0.033448658412577846
172.6,0.03258244210018589
172.7,0.03172680604570013
172.8,0.030881791951614283
172.9,0.030047441002723566
173.0,0.029223793864116013
173.1,0.028410890679191236
173.2,0.027608771067703326
173.3,0.026817474123830495
173.4,0.026037038414270006
173.5,0.02526750197635693
173.6,0.024508902316212
173.7,0.02376127640691155
173.8,0.02302466068668824
173.9,0.02229909105715319
174.0,0.02158460288154619
174.1,0.020881230983012977
174.2,0.020189009642907957
174.3,0.019507972599122084
174.4,0.01883815304444042
174.5,0.01817958362492319
174.6,0.017532296438314693
174.7,0.016896323032478976
174.8,0.016271694403862714
174.9,0.01565844099598418
175.0,0.015056592697949393
175.1,0.01446617884299519
175.2,0.013887228207059904
175.3,0.013319769007380574
175.4,0.012763828901118334
175.5,0.012219434984009436
175.6,0.011686613789045695
175.7,0.01116539128518004
175.8,0.010655792876062015
175.9,0.010157843398799457
176.0,0.009671567122747254
176.1,0.009196987748324942
176.2,0.0087341284058618
176.3,0.008283011654468939
176.4,0.007843659480940809
176.5,0.007416093298682352
176.6,0.007000333946666034
176.7,0.006596401688416218
176.8,0.006204316211021059
176.9,0.0058240966241738645
177.0,0.005455761459240784
177.1,0.005099328668358044
177.2,0.004754815623557104
177.3,0.004422239115917624
177.4,0.004101615354749579
177.5,0.0037929599668026157
177.6,0.0034962879955049314
177.7,0.003211613900229839
177.8,0.0029389515555911117
177.9,0.0026783142507668754
178.0,0.0024297146888515547
178.1,0.0021931649862371194
178.2,0.00196867667202232
178.3,0.0017562606874508614
178.4,0.0015559273853782514
178.5,0.0013676865297669529
178.6,0.00119154729521065
178.7,0.0010275182664872353
178.8,0.0008756074381400721
178.9,0.0007358222140886993
179.0,0.0006081694072676861
179.1,0.0004926552392947529
179.2,0.0003892853401674761
179.3,0.0002980647479888838
179.4,0.00021899790872199275
179.5,0.00015208867597297701
179.6,9.734031080344552e-5
179.7,5.475548157147974e-5
179.8,2.433626380157104e-5
179.9,6.084140083494254e-6
180.0,2.99549043405002e-32


==> data/fig4-conversion-simulation.csv <==
angle_simulation,conversion_simulation
2.6812528892744845,0.0018113397732026867
2.7812528892744846,0.0019485381578136876
2.8812528892744846,0.002090695408556087
2.9812528892744843,0.002237804596886049
3.0812528892744844,0.002389858552909267
3.1812528892744845,0.0025468498657304234
3.2812528892744846,0.002708770883814449
3.3812528892744846,0.0028756137153593334
3.4812528892744843,0.003047370228680846
3.5812528892744844,0.00322403205260886
3.6812528892744845,0.0034055905768952967
3.7812528892744846,0.0035920369526338033
3.8812528892744846,0.0037833620926911267
3.9812528892744843,0.003979556672149742
4.081252889274484,0.004180611128762788
4.181252889274484,0.004386515663419549
4.2812528892744846,0.004597260240623589
4.381252889274484,0.0048128345889815165
4.481252889274485,0.005033228201703701
4.581252889274484,0.005258430337116382
4.681252889274484,0.005488430019185223
4.7812528892744846,0.00572321603805022
4.881252889274484,0.00596277695057195
4.981252889274485,0.006207101080889606
5.081252889274484,0.006456176520989682
5.181252889274484,0.006709991131286747
5.2812528892744846,0.006968532541214587
5.381252889274484,0.007231788149829844
5.481252889274485,0.007499745126425371
5.581252889274484,0.007772390411156307
5.681252889274484,0.008049710715675935
5.7812528892744846,0.008331692523784
5.881252889274484,0.008618322092085039
5.981252889274485,0.008909585450658125
6.081252889274484,0.009205468403738131
6.181252889274484,0.009505956530407393
6.2812528892744846,0.009811035185298418
6.381252889274484,0.010120689499308135
6.481252889274485,0.010434904380322038
6.581252889274484,0.01075366451395012
6.681252889274484,0.011076954364273226
6.7812528892744846,0.011404758174600016
6.881252889274484,0.011737059968235385
6.981252889274485,0.012073843549258617
7.081252889274484,0.012415092503313198
7.181252889274484,0.012760790198406511
7.2812528892744846,0.013110919785720454
7.381252889274484,0.013465464200433108
7.481252889274485,0.013824406162549862
7.581252889274484,0.01418772817774577
7.681252889274484,0.01455541253821845
7.7812528892744846,0.014927441323550795
7.881252889274484,0.015303796401584783
7.981252889274485,0.015684459429304902
8.081252889274484,0.016069411853732122
8.181252889274484,0.01645863491282838
8.281252889274484,0.016852109636410796
8.381252889274485,0.01724981684707664
8.481252889274485,0.017651737161137382
8.581252889274484,0.018057850989564184
8.681252889274484,0.018468138538941522
8.781252889274484,0.018882579812433593
8.881252889274485,0.019301154610757196
8.981252889274485,0.019723842533167103
9.081252889274484,0.02015062297845035
9.181252889274484,0.020581475145930166
9.281252889274484,0.02101637803647974
9.381252889274485,0.021455310453545876
9.481252889274485,0.021898251004181503
9.581252889274484,0.02234517810008928
9.681252889274484,0.022796069958673115
9.781252889274484,0.023250904604099752
9.881252889274485,0.023709659868370366
9.981252889274485,0.024172313392400575
10.081252889274484,0.024638842627110278
10.181252889274484,0.025109224834522978
10.281252889274484,0.02558343708887313
10.381252889274485,0.026061456277724798
10.481252889274485,0.026543259103096878
10.581252889274484,0.02702882208259952
10.681252889274484,0.027518121550577958
10.781252889274484,0.02801113365926651
10.881252889274485,0.028507834379950824
10.981252889274485,0.029008199504137935
11.081252889274484,0.029512204644738086
11.181252889274484,0.030019825237251666
11.281252889274484,0.030531036540966974
11.381252889274485,0.031045813640166425
11.481252889274485,0.031564131445340274
11.581252889274484,0.03208596469441018
11.681252889274484,0.032611287953959574
11.781252889274484,0.03314007562047398
11.881252889274485,0.03367230192158858
11.981252889274485,0.03420794091734441
12.081252889274484,0.03474696650145227
12.181252889274484,0.035289352402565824
12.281252889274484,0.0358350721855614
12.381252889274485,0.03638409925282639
12.481252889274485,0.03693640684555656
12.581252889274484,0.03749196804505852
12.681252889274484,0.038050755774064124
12.781252889274484,0.03861274279804639
12.881252889274485,0.03917790172655159
12.981252889274485,0.03974620501453106
13.081252889274484,0.0403176249636835
13.181252889274484,0.040892133723807095
13.281252889274484,0.04146970329415589
13.381252889274485,0.042050305524802795
13.481252889274485,0.04263391211801501
13.581252889274484,0.04322049462963048
13.681252889274484,0.043810024470444686
13.781252889274484,0.04440247290760555
13.881252889274485,0.04499781106601098
13.981252889274485,0.04559600992972026
14.081252889274484,0.046197040343364415
14.181252889274484,0.04680087301356821
14.281252889274484,0.047407478510380054
14.381252889274485,0.04801682726870341
14.481252889274485,0.04862888958973979
14.581252889274484,0.04924363564243483
14.681252889274484,0.04986103546493306
14.781252889274484,0.05048105896603848
14.881252889274485,0.05110367592668063
14.981252889274485,0.051728856001386325
15.081252889274484,0.052356568719761534
15.181252889274484,0.05298678348797346
15.281252889274484,0.053619469590244336
15.381252889274485,0.054254596190344825
15.481252889274485,0.05489213233310135
15.581252889274484,0.055532046945901116
15.681252889274484,0.05617430884020913
15.781252889274484,0.05681888671308655
15.881252889274485,0.05746574914871732
15.981252889274485,0.05811486461993959
16.081252889274484,0.05876620148977939
16.181252889274486,0.0594197280129984
16.281252889274484,0.06007541233763434
16.381252889274485,0.060733222506558826
16.481252889274483,0.061393126459032804
16.581252889274484,0.06205509203226837
16.681252889274486,0.06271908696299697
16.781252889274484,0.06338507888904202
16.881252889274485,0.06405303535089814
16.981252889274483,0.06472292379330863
17.081252889274484,0.06539471156685603
17.181252889274486,0.06606836592955233
17.281252889274484,0.0667438540484333
17.381252889274485,0.06742114300116266
17.481252889274483,0.06810019977763113
17.581252889274484,0.06878099128156899
17.681252889274486,0.06946348433216035
17.781252889274484,0.07014764566565594
17.881252889274485,0.07083344193699735
17.981252889274483,0.07152083972144205
18.081252889274484,0.07220980551619162
18.181252889274486,0.07290030574202552
18.281252889274484,0.0735923067449372
18.381252889274485,0.07428577479777301
18.481252889274483,0.0749806761018795
18.581252889274484,0.07567697678874656
18.681252889274486,0.07637464292166166
18.781252889274484,0.07707364049736189
18.881252889274485,0.07777393544769144
18.981252889274483,0.07847549364126108
19.081252889274484,0.07917828088511587
19.181252889274486,0.07988226292639594
19.281252889274484,0.08058740545401114
19.381252889274485,0.08129367410030862
19.481252889274483,0.08200103444274996
19.581252889274484,0.0827094520055916
19.681252889274486,0.08341889226156003
19.781252889274484,0.08412932063353942
19.881252889274485,0.08484070249625156
19.981252889274483,0.08555300317794845
20.081252889274484,0.08626618796209931
20.181252889274486,0.08698022208908603
20.281252889274484,0.08769507075789018
20.381252889274485,0.0884106991277972
20.481252889274483,0.0891270723200902
20.581252889274484,0.08984415541975019
20.681252889274486,0.09056191347715838
20.781252889274484,0.09128031150979929
20.881252889274485,0.09199931450396685
20.981252889274483,0.09271888741647012
21.081252889274484,0.0934389951763387
21.181252889274486,0.09415960268653802
21.281252889274484,0.09488067482567394
21.381252889274485,0.09560217644970663
21.481252889274483,0.09632407239366785
21.581252889274484,0.09704632747336527
21.681252889274486,0.09776890648710498
21.781252889274484,0.09849177421740682
21.881252889274485,0.09921489543271694
21.981252889274483,0.0999382348891269
22.081252889274484,0.10066175733209246
22.181252889274486,0.10138542749815008
22.281252889274484,0.10210921011663769
22.381252889274485,0.10283306991141059
22.481252889274483,0.10355697160256483
22.581252889274484,0.10428087990815146
22.681252889274486,0.10500475954590231
22.781252889274484,0.1057285752349462
22.881252889274485,0.10645229169752525
22.981252889274483,0.10717587366071957
23.081252889274484,0.10789928585816862
23.181252889274486,0.10862249303177922
23.281252889274484,0.10934545993345511
23.381252889274485,0.11006815132681008
23.481252889274483,0.11079053198888385
23.581252889274484,0.1115125667118627
23.681252889274486,0.11223422030479421
23.781252889274484,0.11295545759529838
23.881252889274485,0.1136762434312875
23.981252889274483,0.11439654268267765
24.081252889274484,0.11511632024309981
24.181252889274486,0.11583554103161003
24.281252889274484,0.11655416999440106
24.381252889274485,0.11727217210651417
24.481252889274483,0.1179895123735368
24.581252889274484,0.11870615583331584
24.681252889274486,0.11942206755766337
24.781252889274484,0.12013721265404786
24.881252889274485,0.12085155626730835
24.981252889274483,0.12156506358134576
25.081252889274484,0.12227769982081922
25.181252889274486,0.12298943025284187
25.281252889274484,0.12370022018868039
25.381252889274485,0.12441003498543375
25.481252889274483,0.12511884004772916
25.581252889274484,0.12582660082941127
25.681252889274486,0.1265332828352146
25.781252889274484,0.12723885162245743
25.881252889274485,0.12794327280271128
25.981252889274483,0.1286465120434821
26.081252889274484,0.12934853506988037
26.181252889274486,0.1300493076662967
26.281252889274484,0.130748795678061
26.381252889274485,0.13144696501311554
26.481252889274483,0.1321437816436716
26.581252889274484,0.13283921160786918
26.681252889274486,0.13353322101143375
26.781252889274484,0.13422577602932653
26.881252889274485,0.13491684290739014
26.981252889274483,0.13560638796400348
27.081252889274484,0.13629437759171195
27.181252889274486,0.1369807782588711
27.281252889274484,0.13766555651127996
27.381252889274485,0.13834867897381573
27.481252889274483,0.1390301123520499
27.581252889274484,0.13970982343388452
27.681252889274486,0.14038777909115696
27.781252889274484,0.14106394628126598
27.881252889274485,0.14173829204877778
27.981252889274483,0.1424107835270299
28.081252889274484,0.14308138793973713
28.181252889274486,0.1437500726025856
28.281252889274484,0.14441680492482942
28.381252889274485,0.14508155241087486
28.481252889274483,0.14574428266186895
28.581252889274484,0.14640496337726905
28.681252889274486,0.1470635623564364
28.781252889274484,0.14772004750018217
28.881252889274485,0.1483743868123457
28.981252889274483,0.14902654840135418
29.081252889274484,0.14967650048177011
29.181252889274486,0.1503242113758473
29.281252889274484,0.15096964951507014
29.381252889274485,0.15161278344169452
29.481252889274483,0.15225358181028006
29.581252889274484,0.15289201338921646
29.681252889274486,0.15352804706225293
29.781252889274484,0.15416165183000327
29.881252889274485,0.15479279681146435
29.981252889274483,0.1554214512455221
30.081252889274484,0.15604758449244516
30.181252889274486,0.1566711660353816
30.281252889274484,0.15729216548185065
30.381252889274485,0.1579105525652091
30.481252889274483,0.15852629714614797
30.581252889274484,0.15913936921414243
30.681252889274486,0.1597497388889269
30.781252889274484,0.16035737642194234
30.881252889274485,0.16096225219779406
30.981252889274483,0.1615643367356899
31.081252889274484,0.16216360069087996
31.181252889274486,0.16276001485608182
31.281252889274484,0.16335355016291275
31.381252889274485,0.1639441776832976
31.481252889274483,0.16453186863088545
31.581252889274484,0.1651165943624498
31.681252889274486,0.16569832637928042
31.781252889274484,0.1662770363285818
31.881252889274485,0.16685269600484487
31.981252889274483,0.1674252773512322
32.08125288927449,0.16799475246093626
32.18125288927448,0.16856109357854196
32.281252889274484,0.16912427310138295
32.381252889274485,0.16968426358088456
32.48125288927449,0.17024103772389929
32.58125288927449,0.17079456839404336
32.68125288927448,0.171344828613011
32.781252889274484,0.17189179156189444
32.881252889274485,0.17243543058249433
32.98125288927449,0.1729757191786091
33.08125288927449,0.17351263101733544
33.18125288927448,0.17404613993034768
33.281252889274484,0.17457621991517613
33.381252889274485,0.17510284513646632
33.48125288927449,0.17562598992725126
33.58125288927449,0.17614562879019005
33.68125288927448,0.17666173639881907
33.781252889274484,0.17717428759878087
33.881252889274485,0.17768325740905389
33.98125288927449,0.17818862102316319
34.08125288927449,0.17869035381040566
34.18125288927448,0.17918843131702908
34.281252889274484,0.17968282926744084
34.381252889274485,0.18017352356538008
34.48125288927449,0.18066049029509984
34.58125288927449,0.1811437057225272
34.68125288927448,0.1816231462964285
34.781252889274484,0.18209878864954185
34.881252889274485,0.18257060959973379
34.98125288927449,0.18303858615111177
35.08125288927449,0.1835026954951624
35.18125288927448,0.18396291501185258
35.281252889274484,0.1844192222707293
35.381252889274485,0.18487159503202125
35.48125288927449,0.18532001124771763
35.58125288927449,0.1857644490626464
35.68125288927448,0.18620488681553438
35.781252889274484,0.18664130304006793
35.881252889274485,0.1870736764659341
35.98125288927449,0.18750198601986381
36.08125288927449,0.18792621082665353
36.18125288927448,0.1883463302101841
36.281252889274484,0.18876232369442714
36.381252889274485,0.18917417100445238
36.48125288927449,0.1895818520673991
36.58125288927449,0.18998534701346861
36.68125288927448,0.19038463617688575
36.781252889274484,0.19077970009685907
36.881252889274485,0.19117051951853464
36.98125288927449,0.19155707539392175
37.08125288927449,0.1919393488828329
37.18125288927448,0.19231732135379695
37.281252889274484,0.19269097438496982
37.381252889274485,0.1930602897650302
37.48125288927449,0.19342524949406736
37.58125288927449,0.19378583578445863
37.68125288927448,0.1941420310617375
37.781252889274484,0.1944938179654469
37.881252889274485,0.19484117934999187
37.98125288927449,0.19518409828546707
38.08125288927449,0.19552255805848934
38.18125288927448,0.19585654217300322
38.281252889274484,0.19618603435109588
38.381252889274485,0.1965110185337852
38.48125288927449,0.19683147888179967
38.58125288927449,0.19714739977635176
38.68125288927448,0.19745876581990435
38.781252889274484,0.19776556183691613
38.881252889274485,0.1980677728745836
38.98125288927449,0.19836538420356387
39.08125288927449,0.19865838131870145
39.18125288927448,0.19894674993973296
39.281252889274484,0.1992304760119761
39.381252889274485,0.19950954570702265
39.48125288927449,0.19978394542340736
39.58125288927449,0.2000536617872819
39.68125288927448,0.20031868165304312
39.781252889274484,0.20057899210400082
39.881252889274485,0.2008345804529908
39.98125288927449,0.20108543424299777
40.08125288927449,0.2013315412477613
40.18125288927448,0.20157288947237248
40.281252889274484,0.20180946715386075
40.381252889274485,0.20204126276176074
40.48125288927449,0.20226826499868447
40.58125288927449,0.20249046280086463
40.68125288927448,0.20270784533868966
40.781252889274484,0.20292040201724307
40.881252889274485,0.20312812247681342
40.98125288927449,0.20333099659339682
41.08125288927449,0.20352901447919505
41.18125288927448,0.2037221664830981
41.281252889274484,0.2039104431911454
41.381252889274485,0.20409383542700282
41.48125288927449,0.20427233425238467
41.58125288927449,0.20444593096751318
41.68125288927448,0.2046146171115273
41.781252889274484,0.20477838446290353
41.881252889274485,0.20493722503985468
41.98125288927449,0.20509113110071242
42.08125288927449,0.20524009514431255
42.18125288927448,0.20538410991035627
42.281252889274484,0.20552316837977136
42.381252889274485,0.20565726377504123
42.48125288927449,0.20578638956054604
42.58125288927449,0.20591053944287824
42.68125288927448,0.20602970737114581
42.781252889274484,0.2061438875372722
42.881252889274485,0.20625307437627957
42.98125288927449,0.20635726256655038
43.08125288927449,0.20645644703010727
43.18125288927448,0.206550622932831
43.281252889274484,0.2066397856847271
43.381252889274485,0.20672393094012462
43.48125288927449,0.20680305459790474
43.58125288927449,0.20687715280169228
43.68125288927448,0.20694622194004372
43.781252889274484,0.20701025864663
43.881252889274485,0.2070692598003866
43.98125288927449,0.20712322252568707
44.08125288927449,0.2071721441924588
44.18125288927448,0.20721602241633136
44.281252889274484,0.20725485505874608
44.381252889274485,0.20728864022704369
44.48125288927449,0.20731737627459185
44.58125288927449,0.20734106180083484
44.68125288927448,0.20735969565137244
44.781252889274484,0.20737327691801777
44.881252889274485,0.20738180493883493
44.98125288927449,0.2073852792981891
45.08125288927449,0.20738369982673632
45.18125288927448,0.20737706660145913
45.281252889274484,0.20736537994565765
45.381252889274485,0.20734864042891568
45.48125288927449,0.20732684886709954
45.58125288927449,0.2073000063222938
45.68125288927448,0.20726811410277218
45.781252889274484,0.20723117376290717
45.881252889274485,0.20718918710312967
45.98125288927449,0.20714215616980441
46.08125288927449,0.2070900832551545
46.18125288927448,0.20703297089713613
46.281252889274484,0.20697082187933222
46.381252889274485,0.20690363923079158
46.48125288927449,0.20683142622590606
46.58125288927449,0.20675418638423287
46.68125288927448,0.2066719234703354
46.781252889274484,0.20658464149359196
46.881252889274485,0.2064923447080008
46.98125288927449,0.20639503761197664
47.08125288927449,0.2062927249481329
47.18125288927448,0.20618541170304316
47.281252889274484,0.2060731031070023
47.381252889274485,0.2059558046337752
47.48125288927449,0.2058335220003224
47.58125288927449,0.20570626116652604
47.68125288927448,0.20557402833490387
47.781252889274484,0.2054368299502929
47.881252889274485,0.2052946726995493
47.98125288927449,0.2051475635112196
48.08125288927449,0.2049955095551967
48.18125288927448,0.20483851824237587
48.281252889274484,0.20467659722429007
48.381252889274485,0.20450975439274627
48.48125288927449,0.20433799787942508
48.58125288927449,0.20416133605549686
48.68125288927448,0.20397977753120972
48.781252889274484,0.20379333115547066
48.881252889274485,0.2036020060154137
48.98125288927449,0.20340581143595526
49.08125288927449,0.20320475697934287
49.18125288927448,0.20299885244468632
49.281252889274484,0.2027881078674824
49.381252889274485,0.20257253351912433
49.48125288927449,0.2023521399064015
49.58125288927449,0.20212693777098992
49.68125288927448,0.20189693808892017
49.781252889274484,0.2016621520700554
49.881252889274485,0.20142259115753508
49.98125288927449,0.20117826702721686
50.08125288927449,0.20092919158711564
50.18125288927448,0.20067537697681836
50.281252889274484,0.20041683556689086
50.381252889274485,0.2001535799582752
50.48125288927449,0.1998856229816799
50.58125288927449,0.19961297769694894
50.68125288927448,0.19933565739242945
50.781252889274484,0.19905367558432163
50.881252889274485,0.19876704601601994
50.98125288927449,0.19847578265744645
51.08125288927449,0.19817989970436692
51.18125288927448,0.19787941157769784
51.281252889274484,0.19757433292280815
51.381252889274485,0.1972646786087972
51.48125288927449,0.196950463727785
51.58125288927449,0.19663170359415505
51.68125288927448,0.1963084137438315
51.781252889274484,0.19598060993350552
51.881252889274485,0.19564830813987066
51.98125288927449,0.19531152455884634
52.08125288927449,0.19497027560479221
52.18125288927448,0.19462457790969967
52.281252889274484,0.19427444832238555
52.381252889274485,0.19391990390767339
52.48125288927449,0.19356096194555494
52.58125288927449,0.19319763993035913
52.68125288927448,0.19282995556988752
52.781252889274484,0.19245792678455534
52.881252889274485,0.19208157170652093
52.98125288927449,0.1917009086788002
53.08125288927449,0.19131595625437314
53.18125288927448,0.1909267331952765
53.281252889274484,0.1905332584716957
53.381252889274485,0.19013555126102857
53.48125288927449,0.18973363094696838
53.58125288927449,0.18932751711854182
53.68125288927448,0.18891722956916404
53.781252889274484,0.18850278829567207
53.881252889274485,0.18808421349734797
53.98125288927449,0.18766152557493873
54.08125288927449,0.18723474512965552
54.18125288927448,0.18680389296217548
54.281252889274484,0.18636899007162594
54.381252889274485,0.18593005765456036
54.48125288927449,0.18548711710392482
54.58125288927449,0.1850401900080162
54.68125288927448,0.1845892981494329
54.781252889274484,0.18413446350400667
54.881252889274485,0.18367570823973567
54.98125288927449,0.18321305471570476
55.08125288927449,0.1827465254809951
55.18125288927448,0.18227614327358255
55.281252889274484,0.181801931019233
55.381252889274485,0.18132391183038052
55.48125288927449,0.18084210900500897
55.58125288927449,0.18035654602550633
55.68125288927448,0.1798672465575279
55.781252889274484,0.17937423444883915
55.881252889274485,0.17887753372815493
55.98125288927449,0.1783771686039673
56.08125288927449,0.1778731634633675
56.18125288927448,0.17736554287085401
56.281252889274484,0.17685433156713937
56.381252889274485,0.17633955446793897
56.48125288927449,0.17582123666276495
56.58125288927449,0.17529940341369554
56.68125288927448,0.17477408015414508
56.781252889274484,0.1742452924876317
56.881252889274485,0.17371306618651747
56.98125288927449,0.17317742719076204
57.08125288927449,0.17263840160665364
57.18125288927448,0.1720960157055394
57.281252889274484,0.1715502959225449
57.381252889274485,0.17100126885527872
57.48125288927449,0.170448961262549
57.58125288927449,0.1698934000630472
57.68125288927448,0.16933461233404173
57.781252889274484,0.16877262531005954
57.881252889274485,0.16820746638155407
57.98125288927449,0.1676391630935753
58.08125288927449,0.16706774314442233
58.18125288927448,0.16649323438429853
58.281252889274484,0.16591566481394995
58.381252889274485,0.16533506258330286
58.48125288927449,0.1647514559900905
58.58125288927449,0.1641648734784756
58.68125288927448,0.16357534363766058
58.781252889274484,0.16298289520050085
58.881252889274485,0.16238755704209437
58.98125288927449,0.1617893581783852
59.08125288927449,0.16118832776474107
59.18125288927448,0.16058449509453698
59.281252889274484,0.15997788959772638
59.381252889274485,0.1593685408394023
59.48125288927449,0.15875647851836597
59.58125288927449,0.15814173246567045
59.68125288927448,0.15752433264317187
59.781252889274484,0.1569043091420671
59.881252889274485,0.15628169218142515
59.98125288927449,0.15565651210671952
60.08125288927449,0.1550287993883442
60.18125288927448,0.1543985846201318
60.281252889274484,0.15376589851786118
60.381252889274485,0.15313077191776053
60.48125288927449,0.15249323577500418
60.58125288927449,0.15185332116220462
60.68125288927448,0.1512110592678963
60.781252889274484,0.1505664813950188
60.881252889274485,0.14991961895938777
60.98125288927449,0.14927050348816628
61.08125288927449,0.14861916661832597
61.18125288927448,0.14796564009510776
61.281252889274484,0.14730995577047173
61.381252889274485,0.1466521456015475
61.48125288927449,0.1459922416490728
61.58125288927449,0.14533027607583737
61.68125288927448,0.1446662811451088
61.781252889274484,0.14400028921906374
61.881252889274485,0.1433323327572078
61.98125288927449,0.1426624443147966
62.08125288927449,0.14199065654124973
62.18125288927448,0.14131700217855356
62.281252889274484,0.14064151405967193
62.381252889274485,0.13996422510694276
62.48125288927449,0.13928516833047477
62.58125288927449,0.13860437682653592
62.68125288927448,0.13792188377594508
62.781252889274484,0.13723772244244953
62.881252889274485,0.1365519261711085
62.98125288927449,0.13586452838666324
63.08125288927449,0.13517556259191407
63.18125288927448,0.13448506236607988
63.281252889274484,0.13379306136316838
63.381252889274485,0.13309959331033264
63.48125288927449,0.1324046920062261
63.58125288927449,0.1317083913193587
63.68125288927448,0.13101072518644366
63.781252889274484,0.13031172761074392
63.881252889274485,0.1296114326604143
63.98125288927449,0.12890987446684452
64.08125288927448,0.1282070872229898
64.18125288927449,0.12750310518170882
64.28125288927448,0.12679796265409446
64.38125288927448,0.12609169400779757
64.48125288927449,0.1253843336653555
64.58125288927448,0.12467591610251341
64.68125288927449,0.12396647584654487
64.78125288927448,0.12325604747456628
64.88125288927448,0.12254466561185433
64.98125288927449,0.12183236493015737
65.08125288927448,0.12111918014600577
65.18125288927449,0.12040514601901973
65.28125288927448,0.1196902973502156
65.38125288927448,0.11897466898030826
65.48125288927449,0.11825829578801551
65.58125288927448,0.11754121268835573
65.68125288927449,0.11682345463094748
65.78125288927448,0.11610505659830668
65.88125288927448,0.11538605360413896
65.98125288927449,0.11466648069163614
66.08125288927448,0.11394637293176743
66.18125288927449,0.11322576542156765
66.28125288927448,0.11250469328243151
66.38125288927448,0.1117831916583987
66.48125288927449,0.11106129571443762
66.58125288927448,0.11033904063474101
66.68125288927449,0.10961646162100025
66.78125288927448,0.10889359389069855
66.88125288927448,0.10817047267538893
66.98125288927449,0.10744713321897864
67.08125288927448,0.10672361077601333
67.18125288927449,0.10599994060995566
67.28125288927448,0.10527615799146792
67.38125288927448,0.10455229819669472
67.48125288927449,0.10382839650554065
67.58125288927448,0.10310448819995363
67.68125288927449,0.1023806085622028
67.78125288927448,0.10165679287316005
67.88125288927448,0.10093307641058134
67.98125288927449,0.10020949444738614
68.08125288927448,0.09948608224993787
68.18125288927449,0.098762875076327
68.28125288927448,0.09803990817465108
68.38125288927448,0.0973172167812963
68.48125288927449,0.09659483611922216
68.58125288927448,0.0958728013962429
68.68125288927449,0.095151147803312
68.78125288927448,0.09442991051280791
68.88125288927448,0.09370912467681797
68.98125288927449,0.09298882542542762
69.08125288927448,0.09226904786500585
69.18125288927449,0.09154982707649567
69.28125288927448,0.09083119811370328
69.38125288927448,0.09011319600159118
69.48125288927449,0.08939585573456886
69.58125288927448,0.08867921227478921
69.68125288927449,0.08796330055044273
69.78125288927448,0.08724815545405759
69.88125288927448,0.0865338118407968
69.98125288927449,0.08582030452675987
70.08125288927448,0.08510766828728711
70.18125288927449,0.08439593785526318
70.28125288927448,0.08368514791942554
70.38125288927448,0.08297533312267256
70.48125288927449,0.08226652806037575
70.58125288927448,0.08155876727869471
70.68125288927449,0.08085208527289107
70.78125288927448,0.08014651648564837
70.88125288927448,0.07944209530539445
70.98125288927449,0.07873885606462376
71.08125288927448,0.07803683303822452
71.18125288927449,0.07733606044180892
71.28125288927448,0.07663657243004467
71.38125288927448,0.07593840309499016
71.48125288927449,0.07524158646443437
71.58125288927448,0.07454615650023648
71.68125288927449,0.07385214709667204
71.78125288927448,0.07315959207878019
71.88125288927448,0.0724685252007151
71.98125288927449,0.07177898014410214
72.08125288927448,0.07109099051639423
72.18125288927449,0.07040458984923517
72.28125288927448,0.06971981159682494
72.38125288927448,0.06903668913428998
72.48125288927449,0.06835525575605504
72.58125288927448,0.06767554467422178
72.68125288927449,0.0669975890169489
72.78125288927448,0.06632142182683941
72.88125288927448,0.06564707605932804
72.98125288927449,0.06497458458107566
73.08125288927448,0.06430398016836852
73.18125288927449,0.06363529550551972
73.28125288927448,0.06296856318327608
73.38125288927448,0.06230381569723071
73.48125288927449,0.06164108544623786
73.58125288927448,0.06098040473083536
73.68125288927449,0.06032180575166899
73.78125288927448,0.059665320607923934
73.88125288927448,0.05901098129576001
73.98125288927449,0.058358819706751615
74.08125288927448,0.05770886762633533
74.18125288927449,0.057061156732258124
74.28125288927448,0.05641571859303542
74.38125288927448,0.05577258466641117
74.48125288927449,0.05513178629782614
74.58125288927448,0.05449335471888848
74.68125288927449,0.053857321045852634
74.78125288927448,0.05322371627810265
74.88125288927448,0.05259257129664116
74.98125288927449,0.05196391686258348
75.08125288927448,0.05133778361566086
75.18125288927449,0.05071420207272347
75.28125288927448,0.05009320262625649
75.38125288927448,0.0494748155428969
75.48125288927449,0.04885907096195813
75.58125288927448,0.048245998893963075
75.68125288927449,0.047635629219179
75.78125288927448,0.04702799168616287
75.88125288927448,0.04642311591031091
75.98125288927449,0.04582103137241495
76.08125288927448,0.045221767417225875
76.18125288927449,0.0446253532520234
76.28125288927448,0.04403181794519293
76.38125288927448,0.04344119042480749
76.48125288927449,0.04285349947721935
76.58125288927448,0.04226877374565629
76.68125288927449,0.04168704172882544
76.78125288927448,0.04110833177952467
76.88125288927448,0.04053267210326035
76.98125288927449,0.039960090756873026
77.08125288927448,0.03939061564716958
77.18125288927449,0.03882427452956365
77.28125288927448,0.03826109500672247
77.38125288927448,0.037701104527221106
77.48125288927449,0.03714433038420553
77.58125288927448,0.0365907997140624
77.68125288927449,0.03604053949509509
77.78125288927448,0.035493576546210735
77.88125288927448,0.03494993752561177
77.98125288927449,0.034409648929496994
78.08125288927448,0.033872737090770426
78.18125288927449,0.033339228177757536
78.28125288927448,0.03280914819293024
78.38125288927448,0.032282522971638986
78.48125288927449,0.0317593781808541
78.58125288927448,0.03123973931791487
78.68125288927449,0.030723631709286114
78.78125288927448,0.030211080509324795
78.88125288927448,0.029702110699053038
78.98125288927449,0.02919674708494146
79.08125288927448,0.028695014297699717
79.18125288927449,0.028196936791076
79.28125288927448,0.027702538840665262
79.38125288927448,0.027211844542726137
79.48125288927449,0.02672487781300632
79.58125288927448,0.026241662385577322
79.68125288927449,0.025762221811677383
79.78125288927448,0.02528657945856368
79.88125288927448,0.024814758508373475
79.98125288927449,0.024346781956994135
80.08125288927448,0.023882672612942683
80.18125288927449,0.023422453096253685
80.28125288927448,0.022966145837377234
80.38125288927448,0.022513773076085323
80.48125288927449,0.022065356860387977
80.58125288927448,0.021620919045459184
80.68125288927449,0.02118048129257078
80.78125288927448,0.02074406506803778
80.88125288927448,0.020311691642171077
80.98125288927449,0.019883382088241437
81.08125288927448,0.019459157281452345
81.18125288927449,0.01903903789792235
81.28125288927448,0.018623044413677573
81.38125288927448,0.018211197103653542
81.48125288927449,0.017803516040706954
81.58125288927448,0.01740002109463792
81.68125288927449,0.01700073193122059
81.78125288927448,0.016605668011245734
81.88125288927448,0.01621484858957134
81.98125288927449,0.015828292714184584
82.08125288927448,0.015446019225273689
82.18125288927449,0.015068046754308952
82.28125288927448,0.014694393723135597
82.38125288927448,0.01432507834307511
82.48125288927449,0.013960118614037986
82.58125288927448,0.013599532323646723
82.68125288927449,0.013243337046368285
82.78125288927448,0.012891550142658019
82.88125288927448,0.012544188758113283
82.98125288927449,0.012201269822637875
83.08125288927448,0.011862810049617088
83.18125288927449,0.011528825935102542
83.28125288927448,0.011199333757008975
83.38125288927448,0.01087434957432022
83.48125288927449,0.010553889226306828
83.58125288927448,0.010237968331754119
83.68125288927449,0.00992660228820076
83.78125288927448,0.009619806271188499
83.88125288927448,0.009317595233522337
83.98125288927449,0.009019983904541859
84.08125288927448,0.008726986789403457
84.18125288927449,0.008438618168373027
84.28125288927448,0.008154892096130503
84.38125288927448,0.007875822401084255
84.48125288927449,0.007601422684697535
84.58125288927448,0.007331706320825429
84.68125288927449,0.007066686455062943
84.78125288927448,0.006806376004104539
84.88125288927448,0.0065507876551142855
84.98125288927449,0.006299933865107659
85.08125288927448,0.0060538268603446506
85.18125288927449,0.005812478635733315
85.28125288927448,0.0055759009542457275
85.38125288927448,0.00534410534634431
85.48125288927449,0.005117103109419912
85.58125288927448,0.004894905307241399
85.68125288927449,0.0046775227694160915
85.78125288927448,0.004464966090862276
85.88125288927448,0.004257245631292531
85.98125288927449,0.004054371514709021
86.08125288927448,0.0038563536289099973
86.18125288927449,0.0036632016250078316
86.28125288927448,0.003474924916958719
86.38125288927448,0.003291532681103774
86.48125288927449,0.003113033855721815
86.58125288927448,0.00293943714059384
86.68125288927449,0.0027707509965787646
86.78125288927448,0.0026069836452013335
86.88125288927448,0.0024481430682511663
86.98125288927449,0.002294237007393878
87.08125288927448,0.002145272963793801
87.18125288927449,0.0020012581977482177
87.28125288927448,0.0018621997283336713
87.38125288927448,0.001728104333063782
87.48125288927449,0.0015989785475588924
87.58125288927448,0.0014748286652276838
87.68125288927449,0.0013556607369602234
87.78125288927448,0.0012414805708332506
87.88125288927448,0.0011322937318269555
87.98125288927449,0.0010281055415538205
88.08125288927448,0.0009289210779992823
88.18125288927449,0.0008347451752741379
88.28125288927448,0.0007455824233790457
88.38125288927448,0.0006614371679807329
88.48125288927449,0.0005823135102002286
88.58125288927448,0.0005082153064130039
88.68125288927449,0.00043914616806094706
88.78125288927448,0.0003751094614764547
88.88125288927448,0.0003161083077182469
88.98125288927449,0.00026214558241931105
89.08125288927448,0.00021322391564676245
89.18125288927449,0.00016934569177360918
89.28125288927448,0.00013051304936259115
89.38125288927448,9.672788106190849e-5
89.48125288927449,6.799183351299748e-5
89.58125288927448,4.430630727028223e-5
89.68125288927449,2.56724567328884e-5
89.78125288927448,1.209119008841242e-5
89.88125288927448,3.5631692686246715e-6
89.98125288927449,8.880991722862538e-8
90.08125288927448,1.6682813695983426e-6
90.18125288927449,8.301506644523946e-6
90.28125288927448,1.9988162447961894e-5
90.38125288927448,3.6727679188796326e-5
90.48125288927449,5.851924100660025e-5
90.58125288927448,8.536178581138852e-5
90.68125288927449,0.00011725400533540326
90.78125288927448,0.00015419434519685
90.88125288927448,0.00019618100497568848
90.98125288927449,0.0002432119383013507
91.08125288927448,0.00029528485295249156
91.18125288927449,0.000352397210968725
91.28125288927448,0.0004145462287742825
91.38125288927448,0.0004817288773137244
91.48125288927449,0.0005539418821995462
91.58125288927448,0.0006311817238717529
91.68125288927449,0.0007134446377694473
91.78125288927448,0.0008007266145142418
91.88125288927448,0.000893023400105738
91.98125288927449,0.0009903304961288418
92.08125288927448,0.0010926431599729244
92.18125288927449,0.0011999564050631248
92.28125288927448,0.0013122650011032516
92.38125288927448,0.0014295634743307886
92.48125288927449,0.001551846107783654
92.58125288927448,0.0016791069415787734
92.68125288927449,0.0018113397732026806
92.78125288927448,0.0019485381578136767
92.88125288927448,0.0020906954085560727
92.98125288927449,0.002237804596886039
93.08125288927448,0.0023898585529092465
93.18125288927449,0.0025468498657304412
93.28125288927448,0.002708770883814453
93.38125288927448,0.0028756137153593316
93.48125288927449,0.0030473702286808652
93.58125288927448,0.0032240320526088504
93.68125288927449,0.003405590576895292
93.78125288927448,0.0035920369526338033
93.88125288927448,0.0037833620926910846
93.98125288927449,0.003979556672149759
94.08125288927448,0.0041806111287627425
94.18125288927449,0.004386515663419569
94.28125288927448,0.0045972602406236076
94.38125288927448,0.004812834588981511
94.48125288927449,0.005033228201703709
94.58125288927448,0.005258430337116388
94.68125288927449,0.00548843001918523
94.78125288927448,0.0057232160380501764
94.88125288927448,0.005962776950571928
94.98125288927449,0.006207101080889578
95.08125288927448,0.0064561765209896795
95.18125288927449,0.006709991131286699
95.28125288927448,0.006968532541214587
95.38125288927448,0.007231788149829811
95.48125288927449,0.007499745126425401
95.58125288927448,0.007772390411156244
95.68125288927449,0.008049710715675971
95.78125288927448,0.00833169252378404
95.88125288927448,0.008618322092085011
95.98125288927449,0.008909585450658123
96.08125288927448,0.009205468403738117
96.18125288927449,0.00950595653040736
96.28125288927448,0.009811035185298439
96.38125288927448,0.010120689499308106
96.48125288927449,0.010434904380322052
96.58125288927448,0.010753664513950116
96.68125288927449,0.011076954364273197
96.78125288927448,0.011404758174600042
96.88125288927448,0.011737059968235373
96.98125288927449,0.012073843549258645
97.08125288927448,0.012415092503313175
97.18125288927449,0.012760790198406473
97.28125288927448,0.013110919785720475
97.38125288927448,0.013465464200433137
97.48125288927449,0.013824406162549837
97.58125288927448,0.014187728177745737
97.68125288927449,0.014555412538218451
97.78125288927448,0.014927441323550844
97.88125288927448,0.015303796401584855
97.98125288927449,0.015684459429304926
98.08125288927448,0.016069411853732066
98.18125288927449,0.016458634912828316
98.28125288927448,0.016852109636410803
98.38125288927448,0.01724981684707661
98.48125288927449,0.01765173716113738
98.58125288927448,0.018057850989564046
98.68125288927449,0.018468138538941654
98.78125288927448,0.018882579812433603
98.88125288927448,0.019301154610757175
98.98125288927449,0.019723842533167096
99.08125288927448,0.020150622978450352
99.18125288927449,0.02058147514593024
99.28125288927448,0.021016378036479773
99.38125288927448,0.021455310453545765
99.48125288927449,0.021898251004181482
99.58125288927448,0.02234517810008924
99.68125288927449,0.022796069958673046
99.78125288927448,0.023250904604099655
99.88125288927448,0.02370965986837038
99.98125288927449,0.024172313392400755
100.08125288927448,0.024638842627110365
100.18125288927449,0.02510922483452305
100.28125288927448,0.02558343708887321
100.38125288927448,0.026061456277724774
100.48125288927449,0.026543259103096874
100.58125288927448,0.027028822082599446
100.68125288927449,0.027518121550577958
100.78125288927448,0.02801113365926656
100.88125288927448,0.02850783437995074
100.98125288927449,0.02900819950413806
101.08125288927448,0.029512204644738183
101.18125288927449,0.03001982523725166
101.28125288927448,0.030531036540966925
101.38125288927448,0.031045813640166314
101.48125288927449,0.031564131445340315
101.58125288927448,0.03208596469441005
101.68125288927449,0.03261128795395963
101.78125288927448,0.03314007562047411
101.88125288927448,0.03367230192158866
101.98125288927449,0.034207940917344484
102.08125288927448,0.03474696650145227
102.18125288927449,0.035289352402565886
102.28125288927448,0.035835072185561326
102.38125288927448,0.036384099252826506
102.48125288927449,0.03693640684555654
102.58125288927448,0.03749196804505867
102.68125288927449,0.03805075577406393
102.78125288927448,0.038612742798046364
102.88125288927448,0.03917790172655184
102.98125288927449,0.03974620501453107
103.08125288927448,0.04031762496368347
103.18125288927449,0.040892133723807324
103.28125288927448,0.04146970329415567
103.38125288927448,0.04205030552480277
103.48125288927449,0.042633912118015205
103.58125288927448,0.04322049462963048
103.68125288927449,0.04381002447044477
103.78125288927448,0.04440247290760546
103.88125288927448,0.044997811066011265
103.98125288927449,0.045596009929720335
104.08125288927448,0.04619704034336436
104.18125288927449,0.046800873013568355
104.28125288927448,0.04740747851038013
104.38125288927448,0.04801682726870356
104.48125288927449,0.048628889589739696
104.58125288927448,0.04924363564243478
104.68125288927449,0.04986103546493314
104.78125288927448,0.05048105896603862
104.88125288927448,0.05110367592668049
104.98125288927449,0.051728856001386485
105.08125288927448,0.05235656871976172
105.18125288927449,0.052986783487973935
105.28125288927448,0.05361946959024414
105.38125288927448,0.05425459619034492
105.48125288927449,0.054892132333101085
105.58125288927448,0.05553204694590128
105.68125288927449,0.056174308840209235
105.78125288927448,0.05681888671308677
105.88125288927448,0.05746574914871758
105.98125288927449,0.05811486461993933
106.08125288927448,0.05876620148977939
106.18125288927449,0.059419728012997934
106.28125288927448,0.06007541233763415
106.38125288927448,0.060733222506558944
106.48125288927449,0.06139312645903264
106.58125288927448,0.062055092032268215
106.68125288927449,0.06271908696299679
106.78125288927448,0.06338507888904273
106.88125288927448,0.06405303535089821
106.98125288927449,0.06472292379330861
107.08125288927448,0.06539471156685618
107.18125288927449,0.06606836592955222
107.28125288927448,0.06674385404843347
107.38125288927448,0.0674211430011624
107.48125288927449,0.06810019977763068
107.58125288927448,0.06878099128156918
107.68125288927449,0.06946348433216054
107.78125288927448,0.07014764566565569
107.88125288927448,0.07083344193699714
107.98125288927449,0.07152083972144206
108.08125288927448,0.07220980551619159
108.18125288927449,0.07290030574202566
108.28125288927448,0.07359230674493704
108.38125288927448,0.0742857747977731
108.48125288927449,0.07498067610187949
108.58125288927448,0.07567697678874685
108.68125288927449,0.07637464292166185
108.78125288927448,0.07707364049736183
108.88125288927448,0.0777739354476908
108.98125288927449,0.0784754936412613
109.08125288927448,0.07917828088511555
109.18125288927449,0.0798822629263966
109.28125288927448,0.08058740545401123
109.38125288927448,0.08129367410030805
109.48125288927449,0.08200103444275027
109.58125288927448,0.08270945200559182
109.68125288927449,0.0834188922615603
109.78125288927448,0.08412932063353928
109.88125288927448,0.0848407024962511
109.98125288927449,0.08555300317794824
110.08125288927448,0.08626618796209988
110.18125288927449,0.0869802220890859
110.28125288927448,0.08769507075789021
110.38125288927448,0.08841069912779737
110.48125288927449,0.08912707232009016
110.58125288927448,0.08984415541974985
110.68125288927449,0.09056191347715781
110.78125288927448,0.09128031150979883
110.88125288927448,0.09199931450396644
110.98125288927449,0.09271888741646929
111.08125288927448,0.0934389951763388
111.18125288927449,0.0941596026865378
111.28125288927448,0.09488067482567383
111.38125288927448,0.09560217644970752
111.48125288927449,0.09632407239366769
111.58125288927448,0.09704632747336517
111.68125288927449,0.09776890648710544
111.78125288927448,0.09849177421740733
111.88125288927448,0.09921489543271664
111.98125288927449,0.09993823488912659
112.08125288927448,0.10066175733209262
112.18125288927449,0.10138542749815031
112.28125288927448,0.1021092101166378
112.38125288927448,0.10283306991141136
112.48125288927449,0.10355697160256483
112.58125288927448,0.10428087990815162
112.68125288927449,0.10500475954590294
112.78125288927448,0.10572857523494548
112.88125288927448,0.10645229169752445
112.98125288927449,0.10717587366071982
113.08125288927448,0.10789928585816766
113.18125288927449,0.10862249303177861
113.28125288927448,0.10934545993345485
113.38125288927448,0.11006815132680904
113.48125288927449,0.11079053198888308
113.58125288927448,0.11151256671186277
113.68125288927449,0.11223422030479396
113.78125288927448,0.11295545759529824
113.88125288927448,0.11367624343128778
113.98125288927449,0.11439654268267822
114.08125288927448,0.11511632024309973
114.18125288927449,0.11583554103160978
114.28125288927448,0.11655416999440182
114.38125288927448,0.1172721721065144
114.48125288927449,0.11798951237353682
114.58125288927448,0.11870615583331655
114.68125288927449,0.11942206755766263
114.78125288927448,0.12013721265404807
114.88125288927448,0.120851556267309
114.98125288927449,0.12156506358134572
115.08125288927448,0.12227769982081893
115.18125288927449,0.12298943025284262
115.28125288927448,0.12370022018868007
115.38125288927448,0.12441003498543325
115.48125288927449,0.1251188400477299
115.58125288927448,0.12582660082941066
115.68125288927449,0.12653328283521473
115.78125288927448,0.12723885162245713
115.88125288927448,0.12794327280271045
115.98125288927449,0.12864651204348193
116.08125288927448,0.12934853506988092
116.18125288927449,0.1300493076662967
116.28125288927448,0.13074879567806155
116.38125288927448,0.13144696501311573
116.48125288927449,0.132143781643671
116.58125288927448,0.1328392116078688
116.68125288927449,0.13353322101143364
116.78125288927448,0.1342257760293255
116.88125288927448,0.13491684290739056
116.98125288927449,0.1356063879640032
117.08125288927448,0.13629437759171104
117.18125288927449,0.13698077825887053
117.28125288927448,0.13766555651128035
117.38125288927448,0.13834867897381528
117.48125288927449,0.13903011235205068
117.58125288927448,0.1397098234338843
117.68125288927449,0.14038777909115596
117.78125288927448,0.14106394628126612
117.88125288927448,0.14173829204877797
117.98125288927449,0.1424107835270302
118.08125288927448,0.1430813879397369
118.18125288927449,0.1437500726025856
118.28125288927448,0.1444168049248294
118.38125288927448,0.14508155241087572
118.48125288927449,0.14574428266186787
118.58125288927448,0.14640496337726994
118.68125288927449,0.14706356235643653
118.78125288927448,0.1477200475001817
118.88125288927448,0.14837438681234613
118.98125288927449,0.14902654840135413
119.08125288927448,0.14967650048177003
119.18125288927449,0.15032421137584795
119.28125288927448,0.1509696495150703
119.38125288927448,0.15161278344169435
119.48125288927449,0.15225358181027968
119.58125288927448,0.15289201338921754
119.68125288927449,0.15352804706225326
119.78125288927448,0.15416165183000288
119.88125288927448,0.15479279681146457
119.98125288927449,0.15542145124552226
120.08125288927448,0.1560475844924446
120.18125288927449,0.15667116603538198
120.28125288927448,0.15729216548184938
120.38125288927448,0.15791055256520892
120.48125288927449,0.15852629714614744
120.58125288927448,0.15913936921414243
120.68125288927449,0.15974973888892668
120.78125288927448,0.160357376421943
120.88125288927448,0.160962252197795
120.98125288927449,0.1615643367356913
121.08125288927448,0.16216360069087918
121.18125288927449,0.16276001485608171
121.28125288927448,0.16335355016291309
121.38125288927448,0.16394417768329775
121.48125288927449,0.16453186863088595
121.58125288927448,0.1651165943624493
121.68125288927449,0.1656983263792801
121.78125288927448,0.16627703632858098
121.88125288927448,0.1668526960048453
121.98125288927449,0.16742527735123267
122.08125288927448,0.16799475246093604
122.18125288927449,0.16856109357854154
122.28125288927448,0.16912427310138292
122.38125288927448,0.16968426358088426
122.48125288927449,0.17024103772389962
122.58125288927448,0.17079456839404336
122.68125288927449,0.17134482861300995
122.78125288927448,0.17189179156189469
122.88125288927448,0.17243543058249378
122.98125288927449,0.17297571917860868
123.08125288927448,0.17351263101733505
123.18125288927449,0.1740461399303478
123.28125288927448,0.1745762199151755
123.38125288927448,0.17510284513646665
123.48125288927449,0.17562598992725126
123.58125288927448,0.17614562879019022
123.68125288927449,0.17666173639882005
123.78125288927448,0.17717428759878098
123.88125288927448,0.17768325740905322
123.98125288927449,0.1781886210231637
124.08125288927448,0.17869035381040624
124.18125288927449,0.17918843131702936
124.28125288927448,0.1796828292674405
124.38125288927448,0.18017352356538058
124.48125288927449,0.18066049029509978
124.58125288927448,0.18114370572252844
124.68125288927449,0.18162314629642815
124.78125288927448,0.18209878864954235
124.88125288927448,0.1825706095997319
124.98125288927449,0.18303858615111138
125.08125288927448,0.18350269549516324
125.18125288927449,0.18396291501185208
125.28125288927448,0.18441922227072807
125.38125288927448,0.1848715950320204
125.48125288927449,0.18532001124771752
125.58125288927448,0.18576444906264727
125.68125288927449,0.18620488681553515
125.78125288927448,0.18664130304006812
125.88125288927448,0.18707367646593373
125.98125288927449,0.18750198601986479
126.08125288927448,0.1879262108266528
126.18125288927449,0.1883463302101835
126.28125288927448,0.1887623236944279
126.38125288927448,0.1891741710044518
126.48125288927449,0.18958185206739891
126.58125288927448,0.18998534701346695
126.68125288927449,0.19038463617688478
126.78125288927448,0.1907797000968594
126.88125288927448,0.19117051951853334
126.98125288927449,0.1915570753939208
127.08125288927448,0.1919393488828318
127.18125288927449,0.19231732135379695
127.28125288927448,0.19269097438497015
127.38125288927448,0.19306028976502973
127.48125288927449,0.19342524949406725
127.58125288927448,0.19378583578445913
127.68125288927449,0.19414203106173822
127.78125288927448,0.1944938179654473
127.88125288927448,0.1948411793499929
127.98125288927449,0.19518409828546776
128.08125288927448,0.1955225580584881
128.18125288927448,0.1958565421730029
128.2812528892745,0.19618603435109797
128.3812528892745,0.1965110185337875
128.4812528892745,0.19683147888179914
128.58125288927448,0.19714739977635085
128.68125288927448,0.19745876581990415
128.7812528892745,0.1977655618369175
128.8812528892745,0.19806777287458294
128.9812528892745,0.19836538420356303
129.08125288927448,0.1986583813187024
129.18125288927448,0.1989467499397336
129.2812528892745,0.19923047601197533
129.3812528892745,0.1995095457070211
129.4812528892745,0.1997839454234069
129.58125288927448,0.20005366178728026
129.68125288927448,0.20031868165304195
129.7812528892745,0.20057899210400099
129.8812528892745,0.2008345804529911
129.9812528892745,0.2010854342429987
130.08125288927448,0.201331541247762
130.18125288927448,0.20157288947237345
130.2812528892745,0.2018094671538603
130.3812528892745,0.2020412627617614
130.4812528892745,0.2022682649986864
130.58125288927448,0.20249046280086508
130.68125288927448,0.20270784533868852
130.7812528892745,0.20292040201724346
130.8812528892745,0.20312812247681333
130.9812528892745,0.20333099659339865
131.08125288927448,0.203529014479197
131.18125288927448,0.20372216648309832
131.2812528892745,0.20391044319114618
131.3812528892745,0.20409383542700163
131.4812528892745,0.20427233425238311
131.58125288927448,0.20444593096751276
131.68125288927448,0.20461461711152845
131.7812528892745,0.2047783844629036
131.8812528892745,0.2049372250398555
131.9812528892745,0.20509113110071117
132.08125288927448,0.20524009514431016
132.18125288927448,0.20538410991035647
132.2812528892745,0.20552316837977155
132.3812528892745,0.20565726377503968
132.4812528892745,0.2057863895605463
132.58125288927448,0.20591053944287693
132.68125288927448,0.2060297073711463
132.7812528892745,0.20614388753727247
132.8812528892745,0.2062530743762775
132.9812528892745,0.2063572625665507
133.08125288927448,0.20645644703010652
133.18125288927448,0.2065506229328308
133.2812528892745,0.20663978568472882
133.3812528892745,0.20672393094012617
133.4812528892745,0.20680305459790463
133.58125288927448,0.20687715280169347
133.68125288927448,0.20694622194004414
133.7812528892745,0.20701025864662798
133.8812528892745,0.207069259800388
133.9812528892745,0.20712322252568563
134.08125288927448,0.20717214419246005
134.18125288927448,0.20721602241633352
134.2812528892745,0.20725485505874222
134.3812528892745,0.20728864022704377
134.4812528892745,0.20731737627459354
134.58125288927448,0.2073410618008355
134.68125288927448,0.20735969565137233
134.7812528892745,0.20737327691801732
134.8812528892745,0.20738180493883618
134.9812528892745,0.20738527929818987
135.08125288927448,0.20738369982673607
135.18125288927448,0.2073770666014615
135.2812528892745,0.20736537994565785
135.3812528892745,0.20734864042891524
135.4812528892745,0.20732684886709862
135.58125288927448,0.207300006322294
135.68125288927448,0.2072681141027703
135.7812528892745,0.2072311737629103
135.8812528892745,0.20718918710312886
135.9812528892745,0.20714215616980394
136.08125288927448,0.2070900832551539
136.18125288927448,0.20703297089713527
136.2812528892745,0.20697082187933125
136.3812528892745,0.20690363923079236
136.4812528892745,0.20683142622590528
136.58125288927448,0.206754186384235
136.68125288927448,0.20667192347033686
136.7812528892745,0.20658464149359004
136.8812528892745,0.20649234470799968
136.9812528892745,0.20639503761197703
137.08125288927448,0.20629272494813333
137.18125288927448,0.20618541170304172
137.2812528892745,0.2060731031070031
137.3812528892745,0.20595580463377577
137.4812528892745,0.20583352200032215
137.58125288927448,0.2057062611665262
137.68125288927448,0.20557402833490412
137.7812528892745,0.2054368299502925
137.8812528892745,0.20529467269955093
137.9812528892745,0.20514756351121996
138.08125288927448,0.20499550955519683
138.18125288927448,0.20483851824237442
138.2812528892745,0.20467659722429143
138.3812528892745,0.2045097543927464
138.4812528892745,0.20433799787942442
138.58125288927448,0.20416133605549597
138.68125288927448,0.20397977753121121
138.7812528892745,0.20379333115547157
138.8812528892745,0.2036020060154156
138.9812528892745,0.20340581143595626
139.08125288927448,0.20320475697934404
139.18125288927448,0.20299885244468666
139.2812528892745,0.2027881078674812
139.3812528892745,0.20257253351912458
139.4812528892745,0.20235213990640222
139.58125288927448,0.20212693777098933
139.68125288927448,0.20189693808892062
139.7812528892745,0.20166215207005625
139.8812528892745,0.20142259115753414
139.9812528892745,0.20117826702721672
140.08125288927448,0.2009291915871152
140.18125288927448,0.2006753769768178
140.2812528892745,0.2004168355668915
140.3812528892745,0.20015357995827587
140.4812528892745,0.19988562298167903
140.58125288927448,0.19961297769694958
140.68125288927448,0.1993356573924294
140.7812528892745,0.1990536755843221
140.8812528892745,0.19876704601602146
140.9812528892745,0.19847578265744814
141.08125288927448,0.19817989970436767
141.18125288927448,0.19787941157769717
141.2812528892745,0.19757433292280718
141.3812528892745,0.1972646786087971
141.4812528892745,0.19695046372778433
141.58125288927448,0.19663170359415452
141.68125288927448,0.19630841374383262
141.7812528892745,0.19598060993350616
141.8812528892745,0.19564830813987066
141.9812528892745,0.19531152455884546
142.08125288927448,0.19497027560479183
142.18125288927448,0.19462457790970014
142.2812528892745,0.19427444832238489
142.3812528892745,0.1939199039076724
142.4812528892745,0.19356096194555722
142.58125288927448,0.19319763993036032
142.68125288927448,0.192829955569887
142.7812528892745,0.1924579267845546
142.8812528892745,0.1920815717065206
142.9812528892745,0.1917009086788006
143.08125288927448,0.19131595625437461
143.18125288927448,0.19092673319527712
143.2812528892745,0.19053325847169453
143.3812528892745,0.19013555126102896
143.4812528892745,0.18973363094696832
143.58125288927448,0.1893275171185416
143.68125288927448,0.18891722956916357
143.7812528892745,0.18850278829567216
143.8812528892745,0.1880842134973486
143.9812528892745,0.1876615255749387
144.08125288927448,0.18723474512965552
144.18125288927448,0.18680389296217562
144.2812528892745,0.18636899007162527
144.3812528892745,0.18593005765456036
144.4812528892745,0.18548711710392443
144.58125288927448,0.18504019000801702
144.68125288927448,0.18458929814943204
144.7812528892745,0.18413446350400658
144.8812528892745,0.18367570823973603
144.9812528892745,0.183213054715705
145.08125288927448,0.18274652548099463
145.18125288927448,0.18227614327358224
145.2812528892745,0.1818019310192324
145.3812528892745,0.1813239118303802
145.4812528892745,0.1808421090050081
145.58125288927448,0.1803565460255065
145.68125288927448,0.17986724655752798
145.7812528892745,0.17937423444883924
145.8812528892745,0.17887753372815612
145.9812528892745,0.17837716860396816
146.08125288927448,0.17787316346336685
146.18125288927448,0.17736554287085457
146.2812528892745,0.17685433156713937
146.3812528892745,0.17633955446793925
146.4812528892745,0.17582123666276464
146.58125288927448,0.17529940341369454
146.68125288927448,0.17477408015414633
146.7812528892745,0.17424529248763176
146.8812528892745,0.1737130661865168
146.9812528892745,0.1731774271907613
147.08125288927448,0.17263840160665384
147.18125288927448,0.17209601570553917
147.2812528892745,0.17155029592254417
147.3812528892745,0.1710012688552797
147.4812528892745,0.1704489612625491
147.58125288927448,0.1698934000630469
147.68125288927448,0.1693346123340417
147.7812528892745,0.16877262531005804
147.8812528892745,0.16820746638155348
147.9812528892745,0.1676391630935739
148.08125288927448,0.16706774314442166
148.18125288927448,0.16649323438429867
148.2812528892745,0.16591566481394962
148.3812528892745,0.16533506258330247
148.4812528892745,0.16475145599009036
148.58125288927448,0.1641648734784758
148.68125288927448,0.16357534363766107
148.7812528892745,0.16298289520050052
148.8812528892745,0.16238755704209362
148.9812528892745,0.16178935817838444
149.08125288927448,0.16118832776474046
149.18125288927448,0.16058449509453737
149.2812528892745,0.15997788959772424
149.3812528892745,0.15936854083940125
149.4812528892745,0.15875647851836572
149.58125288927448,0.15814173246567126
149.68125288927448,0.15752433264317267
149.7812528892745,0.15690430914206788
149.8812528892745,0.15628169218142565
149.9812528892745,0.15565651210671894
150.08125288927448,0.155028799388345
150.18125288927448,0.15439858462013129
150.2812528892745,0.15376589851786104
150.3812528892745,0.15313077191776128
150.4812528892745,0.15249323577500498
150.58125288927448,0.15185332116220454
150.68125288927448,0.15121105926789685
150.7812528892745,0.15056648139501858
150.8812528892745,0.14991961895938818
150.9812528892745,0.14927050348816642
151.08125288927448,0.1486191666183263
151.18125288927448,0.147965640095108
151.2812528892745,0.14730995577047193
151.3812528892745,0.14665214560154666
151.4812528892745,0.14599224164907185
151.58125288927448,0.14533027607583798
151.68125288927448,0.14466628114510943
151.7812528892745,0.1440002892190626
151.8812528892745,0.14333233275720722
151.9812528892745,0.14266244431479752
152.08125288927448,0.14199065654124923
152.18125288927448,0.14131700217855273
152.2812528892745,0.14064151405967126
152.3812528892745,0.13996422510694362
152.4812528892745,0.13928516833047486
152.58125288927448,0.1386043768265368
152.68125288927448,0.13792188377594522
152.7812528892745,0.13723772244245028
152.8812528892745,0.13655192617110895
152.9812528892745,0.13586452838666344
153.08125288927448,0.13517556259191432
153.18125288927448,0.1344850623660805
153.2812528892745,0.13379306136316846
153.3812528892745,0.13309959331033225
153.4812528892745,0.1324046920062257
153.58125288927448,0.13170839131935858
153.68125288927448,0.1310107251864443
153.7812528892745,0.13031172761074306
153.8812528892745,0.12961143266041486
153.9812528892745,0.12890987446684507
154.08125288927448,0.12820708722298968
154.18125288927448,0.12750310518170946
154.2812528892745,0.12679796265409443
154.3812528892745,0.12609169400779757
154.4812528892745,0.12538433366535548
154.58125288927448,0.12467591610251344
154.68125288927448,0.12396647584654477
154.7812528892745,0.12325604747456669
154.8812528892745,0.12254466561185476
154.9812528892745,0.1218323649301577
155.08125288927448,0.12111918014600567
155.18125288927448,0.12040514601902055
155.2812528892745,0.119690297350216
155.3812528892745,0.11897466898030835
155.4812528892745,0.11825829578801555
155.58125288927448,0.11754121268835474
155.68125288927448,0.11682345463094729
155.7812528892745,0.1161050565983068
155.8812528892745,0.11538605360413888
155.9812528892745,0.11466648069163642
156.08125288927448,0.11394637293176779
156.18125288927448,0.1132257654215683
156.2812528892745,0.11250469328243143
156.3812528892745,0.1117831916583978
156.4812528892745,0.11106129571443783
156.58125288927448,0.11033904063474044
156.68125288927448,0.1096164616210003
156.7812528892745,0.10889359389069876
156.8812528892745,0.10817047267538918
156.9812528892745,0.10744713321897857
157.08125288927448,0.10672361077601357
157.18125288927448,0.10599994060995521
157.2812528892745,0.10527615799146788
157.3812528892745,0.10455229819669491
157.4812528892745,0.1038283965055421
157.58125288927448,0.10310448819995348
157.68125288927448,0.10238060856220332
157.7812528892745,0.10165679287316003
157.8812528892745,0.10093307641058157
157.9812528892745,0.10020949444738643
158.08125288927448,0.09948608224993662
158.18125288927448,0.0987628750763272
158.2812528892745,0.0980399081746509
158.3812528892745,0.09731721678129661
158.4812528892745,0.09659483611922262
158.58125288927448,0.09587280139624314
158.68125288927448,0.09515114780331171
158.7812528892745,0.0944299105128075
158.8812528892745,0.09370912467681802
158.9812528892745,0.0929888254254272
159.08125288927448,0.09226904786500502
159.18125288927448,0.09154982707649552
159.2812528892745,0.09083119811370406
159.3812528892745,0.09011319600159125
159.4812528892745,0.08939585573456899
159.58125288927448,0.08867921227478891
159.68125288927448,0.08796330055044276
159.7812528892745,0.08724815545405747
159.8812528892745,0.08653381184079731
159.9812528892745,0.08582030452675987
160.08125288927448,0.08510766828728643
160.18125288927448,0.08439593785526342
160.2812528892745,0.08368514791942491
160.3812528892745,0.08297533312267205
160.4812528892745,0.0822665280603764
160.58125288927448,0.0815587672786947
160.68125288927448,0.08085208527289117
160.7812528892745,0.08014651648564873
160.8812528892745,0.07944209530539427
160.9812528892745,0.0787388560646239
161.08125288927448,0.07803683303822458
161.18125288927448,0.07733606044180938
161.2812528892745,0.0766365724300444
161.3812528892745,0.07593840309499052
161.4812528892745,0.07524158646443486
161.58125288927448,0.0745461565002362
161.68125288927448,0.07385214709667216
161.7812528892745,0.0731595920787801
161.8812528892745,0.07246852520071516
161.9812528892745,0.07177898014410224
162.08125288927448,0.07109099051639406
162.18125288927448,0.0704045898492354
162.2812528892745,0.06971981159682496
162.3812528892745,0.06903668913429027
162.4812528892745,0.0683552557560558
162.58125288927448,0.0676755446742221
162.68125288927448,0.06699758901694888
162.7812528892745,0.06632142182683949
162.8812528892745,0.06564707605932814
162.9812528892745,0.0649745845810752
163.08125288927448,0.06430398016836888
163.18125288927448,0.06363529550551952
163.2812528892745,0.0629685631832762
163.3812528892745,0.062303815697230466
163.4812528892745,0.06164108544623785
163.58125288927448,0.06098040473083488
163.68125288927448,0.060321805751668976
163.7812528892745,0.0596653206079239
163.8812528892745,0.05901098129575974
163.9812528892745,0.05835881970675189
164.08125288927448,0.05770886762633523
164.18125288927448,0.057061156732257805
164.2812528892745,0.05641571859303524
164.3812528892745,0.05577258466641137
164.4812528892745,0.055131786297826224
164.58125288927448,0.05449335471888815
164.68125288927448,0.053857321045852474
164.7812528892745,0.05322371627810245
164.8812528892745,0.052592571296641105
164.9812528892745,0.05196391686258322
165.08125288927448,0.05133778361566103
165.18125288927448,0.050714202072723785
165.2812528892745,0.050093202626256585
165.3812528892745,0.04947481554289659
165.4812528892745,0.0488590709619582
165.58125288927448,0.04824599889396329
165.68125288927448,0.04763562921917911
165.7812528892745,0.04702799168616304
165.8812528892745,0.046423115910310536
165.9812528892745,0.04582103137241489
166.08125288927448,0.045221767417225806
166.18125288927448,0.04462535325202357
166.2812528892745,0.044031817945192966
166.3812528892745,0.04344119042480759
166.4812528892745,0.0428534994772195
166.58125288927448,0.04226877374565622
166.68125288927448,0.041687041728825654
166.7812528892745,0.04110833177952455
166.8812528892745,0.04053267210326006
166.9812528892745,0.0399600907568728
167.08125288927448,0.03939061564716977
167.18125288927448,0.038824274529563774
167.2812528892745,0.038261095006722375
167.3812528892745,0.037701104527220884
167.4812528892745,0.037144330384205546
167.58125288927448,0.03659079971406237
167.68125288927448,0.036040539495095086
167.7812528892745,0.03549357654621089
167.8812528892745,0.03494993752561188
167.9812528892745,0.034409648929496835
168.08125288927448,0.03387273709077064
168.18125288927448,0.03333922817775748
168.2812528892745,0.03280914819293004
168.3812528892745,0.03228252297163884
168.4812528892745,0.03175937818085439
168.58125288927448,0.03123973931791505
168.68125288927448,0.030723631709286263
168.7812528892745,0.030211080509324584
168.8812528892745,0.029702110699052875
168.9812528892745,0.02919674708494133
169.08125288927448,0.028695014297699658
169.18125288927448,0.02819693679107605
169.2812528892745,0.027702538840665175
169.3812528892745,0.027211844542725926
169.4812528892745,0.02672487781300626
169.58125288927448,0.026241662385577198
169.68125288927448,0.0257622218116774
169.7812528892745,0.0252865794585637
169.8812528892745,0.024814758508373422
169.9812528892745,0.024346781956994096
170.08125288927448,0.02388267261294272
170.18125288927448,0.023422453096253727
170.2812528892745,0.02296614583737722
170.3812528892745,0.0225137730760853
170.4812528892745,0.022065356860388134
170.58125288927448,0.02162091904545919
170.68125288927448,0.02118048129257087
170.7812528892745,0.02074406506803774
170.8812528892745,0.02031169164217123
170.9812528892745,0.019883382088241405
171.08125288927448,0.019459157281452387
171.18125288927448,0.019039037897922488
171.2812528892745,0.01862304441367749
171.3812528892745,0.01821119710365346
171.4812528892745,0.017803516040706898
171.58125288927448,0.017400021094637848
171.68125288927448,0.017000731931220696
171.7812528892745,0.016605668011245717
171.8812528892745,0.016214848589571382
171.9812528892745,0.015828292714184723
172.08125288927448,0.01544601922527366
172.18125288927448,0.015068046754309028
172.2812528892745,0.014694393723135562
172.3812528892745,0.014325078343075106
172.4812528892745,0.013960118614038043
172.58125288927448,0.013599532323646699
172.68125288927448,0.013243337046368325
172.7812528892745,0.012891550142657878
172.8812528892745,0.012544188758113296
172.9812528892745,0.01220126982263786
173.08125288927448,0.011862810049617105
173.18125288927448,0.011528825935102613
173.2812528892745,0.011199333757008845
173.3812528892745,0.010874349574320107
173.4812528892745,0.01055388922630682
173.58125288927448,0.0102379683317541
173.68125288927448,0.009926602288200805
173.7812528892745,0.00961980627118848
173.8812528892745,0.00931759523352229
173.9812528892745,0.009019983904541834
174.08125288927448,0.008726986789403373
174.18125288927448,0.008438618168373062
174.2812528892745,0.008154892096130448
174.3812528892745,0.007875822401084238
174.4812528892745,0.007601422684697547
174.58125288927448,0.007331706320825468
174.68125288927448,0.007066686455063008
174.7812528892745,0.0068063760041045356
174.8812528892745,0.006550787655114238
174.9812528892745,0.006299933865107674
175.08125288927448,0.0060538268603446375
175.18125288927448,0.00581247863573337
175.2812528892745,0.0055759009542457405
175.3812528892745,0.005344105346344304
175.4812528892745,0.005117103109419954
175.58125288927448,0.004894905307241427
175.68125288927448,0.004677522769416104
175.7812528892745,0.004464966090862211
175.8812528892745,0.004257245631292487
175.9812528892745,0.004054371514709008
176.08125288927448,0.003856353628909976
176.18125288927448,0.0036632016250078255
176.2812528892745,0.0034749249169586625
176.3812528892745,0.0032915326811037383
176.4812528892745,0.003113033855721805
176.58125288927448,0.0029394371405938504
176.68125288927448,0.0027707509965788015
176.7812528892745,0.0026069836452013322
176.8812528892745,0.002448143068251142
176.9812528892745,0.002294237007393898
177.08125288927448,0.0021452729637938066
177.18125288927448,0.002001258197748244
177.2812528892745,0.0018621997283336693
177.3812528892745,0.0017281043330637808
177.4812528892745,0.001598978547558915
177.58125288927448,0.0014748286652277007
177.68125288927448,0.001355660736960261
177.7812528892745,0.0012414805708332209
177.8812528892745,0.0011322937318269312
177.9812528892745,0.001028105541553814
178.08125288927448,0.0009289210779992695
178.18125288927448,0.0008347451752741379
178.2812528892745,0.0007455824233790244
178.3812528892745,0.0006614371679807144
178.4812528892745,0.0005823135102002194
178.58125288927448,0.0005082153064129956
178.68125288927448,0.0004391461680609565
178.7812528892745,0.0003751094614764505
178.8812528892745,0.0003161083077182425
178.9812528892745,0.00026214558241931284
179.08125288927448,0.00021322391564676472
179.18125288927448,0.000169345691773616
179.2812528892745,0.00013051304936258768
179.3812528892745,9.672788106190576e-5
179.4812528892745,6.799183351299846e-5
179.58125288927448,4.430630727028285e-5
179.68125288927448,2.5672456732893074e-5
179.7812528892745,1.20911900884128e-5
179.8812528892745,3.56316926862489e-6
179.9812528892745,8.88099172287786e-8
180.08125288927448,1.6682813695976684e-6
180.18125288927448,8.301506644523626e-6
180.2812528892745,1.998816244796501e-5
180.3812528892745,3.672767918880047e-5
180.4812528892745,5.851924100660286e-5
180.58125288927448,8.536178581139143e-5
180.68125288927448,0.00011725400533540168
180.7812528892745,0.00015419434519685834
180.8812528892745,0.00019618100497569179
180.9812528892745,0.0002432119383013487
181.08125288927448,0.0002952848529524892
181.18125288927448,0.00035239721096871635
181.2812528892745,0.00041454622877428994
181.3812528892745,0.0004817288773137304
181.4812528892745,0.000553941882199546
181.58125288927448,0.0006311817238717533
181.68125288927448,0.0007134446377694316
181.7812528892745,0.000800726614514254
181.8812528892745,0.0008930234001057469
181.9812528892745,0.0009903304961288207
182.08125288927448,0.0010926431599729035
182.18125288927448,0.0011999564050630938
182.2812528892745,0.001312265001103276
182.3812528892745,0.0014295634743308144
182.4812528892745,0.00155184610778366
182.58125288927448,0.001679106941578787
182.68125288927448,0.0018113397732026687


==> data/fig4-ellipse-old.csv <==
input_x,input_y,output_x,output_y
0.14585504193864524,0.146088845407991,0.008504905615668234,0.013982696688696747
0.14585481978876894,0.14608862290201174,0.008197065162775937,0.01416990993498366
0.14585415333981674,0.14608795538475175,0.007889199740201582,0.014357080017267498
0.14585304259381876,0.14608684285824444,0.007581310285756638,0.014544206365395737
0.14585148755415858,0.14608528532587872,0.007273397737325778,0.014731288409349058
0.14584948822557303,0.1460832827923991,0.006965463032864022,0.014918325579243124
0.1458470446141525,0.14608083526390567,0.006657507110393886,0.015105317305330265
0.14584415672734055,0.14607794274785402,0.006349530908002516,0.01529226301800126
0.1458408245739343,0.14607460525305527,0.0060415353638388365,0.015479162147787051
0.14583704816408397,0.14607082278967595,0.005733521416110687,0.015666014125360467
0.14583282750929322,0.14606659536923816,0.00542549000308197,0.015852818381537993
0.14582816262241885,0.14606192300461932,0.005117442063069791,0.016039574347281454
0.14582305351767097,0.14605680571005228,0.004809378534441599,0.016226281453699802
0.14581750021061277,0.1460512435011252,0.004501300355612323,0.0164129391320508
0.14581150271816057,0.14604523639478156,0.004193208465041529,0.016599546813742795
0.14580506105858382,0.14603878440932,0.0038851038012305454,0.016786103930336426
0.14579817525150487,0.14603188756439442,0.0035769873027196118,0.016972609913546363
0.14579084531789913,0.1460245458810138,0.003268859908085014,0.01715906419524303
0.14578307128009482,0.14601675938154218,0.0029607225559362387,0.017345466207454363
0.14577485316177302,0.14600852808969858,0.0026525761849130938,0.017531815382367495
0.14576619098796756,0.14599985203055696,0.00234442173368287,0.01771811115233052
0.14575708478506488,0.14599073123054607,0.0020362601409374603,0.01790435294985422
0.14574753458080408,0.14598116571744946,0.0017280923453905249,0.018090540207613786
0.14573754040427675,0.14597115552040538,0.0014199192857746144,0.018276672358450527
0.1457271022859269,0.14596070066990657,0.0011117419008383096,0.018462748835373646
0.1457162202575508,0.14594980119780035,0.0008035611293433689,0.018648769071561908
0.14570489435229703,0.1459384571372884,0.0004953779100618765,0.018834732500365433
0.1456931246046662,0.14592666852292668,0.00018719318177335374,0.01902063855530735
0.14568091105051112,0.14591443539062537,-0.00012099211673806225,0.01920648667008558
0.1456682537270363,0.14590175777764872,-0.00042917704668650643,0.01939227627857454
0.14565515267279816,0.14588863572261493,-0.0007373606692872396,0.019578006814826854
0.14564160792770478,0.14587506926549604,-0.0010455420457594952,0.019763677713075103
0.14562761953301584,0.14586105844761782,-0.0013537202373293568,0.019949288407733533
0.1456131875313424,0.1458466033116597,-0.0016618943052326054,0.02013483833339977
0.14559831196664677,0.14583170390165448,-0.00197006331071759,0.020320326924856573
0.1455829928842426,0.14581636026298836,-0.002278226315048074,0.020505753617073512
0.14556723033079444,0.14580057244240077,-0.0025863823795060983,0.020691117845208738
0.14555102435431777,0.1457843404879841,-0.002894530565394857,0.020876419044610656
0.14553437500417873,0.14576766444918374,-0.0032026699340415264,0.021061656650819677
0.14551728233109423,0.1457505443767977,-0.0035107995468001557,0.021246830099569933
0.14549974638713148,0.14573298032297682,-0.003818918465054508,0.02143193882679098
0.14548176722570796,0.14571497234122419,-0.0041270257502209196,0.021616982268609537
0.14546334490159138,0.14569652048639523,-0.004435120463751168,0.021801959861351188
0.1454444794708993,0.14567762481469748,-0.004743201667135325,0.0219868710415421
0.1454251709910991,0.14565828538369052,-0.005051268421904618,0.022171715245910762
0.14540541952100777,0.1456385022522855,-0.005359319789634283,0.02235649191138966
0.1453852251207917,0.14561827548074532,-0.005667354831946428,0.022541200475117033
0.14536458785196654,0.1455976051306843,-0.0059753726105128985,0.022725840374438557
0.14534350777739696,0.14557649126506778,-0.00628337218705812,0.022910411046909083
0.14532198496129656,0.14555493394821234,-0.00659135262336197,0.02309491193029433
0.14530001946922758,0.14553293324578528,-0.006899312981262626,0.023279342462572614
0.14527761136810066,0.14551048922480456,-0.0072072523226594295,0.023463702081936544
0.14525476072617485,0.14548760195363858,-0.007515169709515742,0.02364799022679475
0.1452314676130571,0.14546427150200592,-0.007823064203861809,0.023832206335773577
0.14520773209970228,0.14544049794097516,-0.008130934867797595,0.024016349847718818
0.1451835542584129,0.14541628134296472,-0.008438780763495673,0.024200420201697402
0.14515893416283884,0.14539162178174256,-0.008746600953204047,0.024384416836999094
0.1451338718879772,0.14536651933242595,-0.009054394499249047,0.02456833919313825
0.145108367510172,0.14534097407148136,-0.009362160464038146,0.02475218670985547
0.145082421107114,0.145314986076724,-0.009669897910062846,0.02493595882711933
0.14505603275784043,0.14528855542731786,-0.009977605899901505,0.025119654985128092
0.14502920254273485,0.14526168220377533,-0.010285283496222236,0.02530327462431141
0.14500193054352664,0.14523436648795682,-0.010592929761785719,0.025486817185332
0.14497421684329112,0.14520660836307078,-0.010900543759448066,0.025670282109087412
0.14494606152644898,0.14517840791367326,-0.011208124552163709,0.02585366883671166
0.14491746467876623,0.14514976522566775,-0.011515671202988192,0.026036976809576964
0.14488842638735383,0.1451206803863048,-0.011823182775081095,0.02622020546929546
0.14485894674066743,0.14509115348418192,-0.012130658331708835,0.02640335425772087
0.1448290258285071,0.1450611846092431,-0.012438096936247537,0.02658642261695021
0.14479866374201725,0.14503077385277882,-0.012745497652185907,0.026769409989325525
0.14476786057368596,0.14499992130742548,-0.013052859543128037,0.026952315817435537
0.14473661641734506,0.1449686270671653,-0.013360181672796314,0.027135139544117372
0.14470493136816964,0.14493689122732592,-0.01366746310503424,0.02731788061245826
0.14467280552267792,0.14490471388458023,-0.01397470290380926,0.027500538465797208
0.1446402389787307,0.14487209513694602,-0.014281900133215689,0.02768311254772672
0.14460723183553142,0.14483903508378565,-0.014589053857477474,0.027865602302094478
0.1445737841936255,0.14480553382580574,-0.014896163140951105,0.02804800717300504
0.1445398961549003,0.144771591465057,-0.015203227048128454,0.028230326604821544
0.14450556782258459,0.14473720810493365,-0.015510244643639596,0.02841256004216737
0.1444707993012485,0.14470238385017342,-0.015817214992255708,0.02859470692992788
0.14443559069680298,0.1446671188068571,-0.01612413715889184,0.028776766713252046
0.14439994211649945,0.14463141308240798,-0.01643101020860988,0.02895873883755421
0.14436385366892976,0.14459526678559198,-0.01673783320662127,0.029140622748515713
0.14432732546402555,0.144558680026517,-0.01704460521828997,0.02932241789208663
0.14429035761305808,0.1445216529166326,-0.017351325309135218,0.02950412371448741
0.14425295022863782,0.14448418556872983,-0.017657992544834432,0.029685739662210622
0.1442151034247141,0.14444627809694066,-0.017964605991226013,0.02986726518202258
0.14417681731657497,0.14440793061673793,-0.018271164714312248,0.030048699720965077
0.14413809202084646,0.1443691432449346,-0.018577667780262097,0.030230042726357043
0.14409892765549256,0.14432991609968382,-0.01888411425541406,0.03041129364579622
0.14405932433981475,0.14429024930047823,-0.019190503206279026,0.030592451927160903
0.1440192821944515,0.14425014296814978,-0.019496833699543116,0.030773517018611515
0.14397880134137828,0.14420959722486937,-0.019803104802070544,0.030954488368592416
0.14393788190390666,0.14416861219414628,-0.020109315580906395,0.031135365425833478
0.1438965240066844,0.14412718800082808,-0.020415465103279525,0.0313161476393518
0.14385472777569483,0.14408532477110003,-0.020721552436605416,0.03149683445845344
0.14381249333825652,0.14404302263248478,-0.021027576648488946,0.03167742533273498
0.1437698208230228,0.14400028171384197,-0.021333536806727317,0.03185791971208532
0.14372671035998172,0.14395710214536786,-0.02163943197931282,0.03203831704668726
0.1436831620804551,0.14391348405859494,-0.021945261234435687,0.03221861678701925
0.14363917611709856,0.14386942758639143,-0.022251023640487002,0.03239881838385701
0.14359475260390106,0.14382493286296102,-0.022556718266061423,0.03257892128827521
0.1435498916761842,0.14378000002384228,-0.022862344179960116,0.032758924951649185
0.1435045934706023,0.14373462920590854,-0.02316790045119355,0.03293882882565656
0.14345885812514136,0.14368882054736706,-0.023473386148984317,0.03311863236227892
0.14341268577911934,0.14364257418775905,-0.023778800342770016,0.033298335013803526
0.14336607657318515,0.1435958902679589,-0.02408414210220605,0.03347793623282492
0.14331903064931847,0.1435487689301739,-0.02438941049716844,0.03365743547224666
0.14327154815082943,0.1435012103179439,-0.024694604597756756,0.03383683218528292
0.14322362922235787,0.1434532145761406,-0.0249997234742968,0.0340161258254602
0.14317527400987323,0.14340478185096742,-0.02530476619734357,0.03419531584661899
0.14312648266067382,0.14335591228995875,-0.025609731837684044,0.0343744017029154
0.14307725532338658,0.14330660604197984,-0.025914619466339973,0.03455338284882285
0.1430275921479665,0.14325686325722603,-0.026219428154570783,0.03473225873913374
0.14297749328569626,0.14320668408722248,-0.02652415697387634,0.03491102882896109
0.14292695888918563,0.1431560686848236,-0.026828804995999808,0.035089692573740186
0.1428759891123712,0.1431050172042128,-0.02713337129293049,0.035268249429230285
0.1428245841105157,0.14305352980090158,-0.02743785493690661,0.035446698851516245
0.1427727440402077,0.14300160663172962,-0.0277422550004182,0.03562504029701018
0.1427204690593611,0.14294924785486388,-0.02804657055620987,0.03580327322245311
0.14266775932721443,0.14289645362979825,-0.028350800677283655,0.03598139708491662
0.14261461500433079,0.14284322411735306,-0.028654944436901853,0.03615941134180456
0.14256103625259695,0.14278955947967475,-0.028959000908589834,0.036337315450854626
0.1425070232352231,0.14273545988023498,-0.02926296916613883,0.03651510887014005
0.14245257611674225,0.1426809254838306,-0.029566848283608838,0.036692791058071224
0.14239769506300975,0.14262595645658283,-0.02987063733533134,0.03687036147339741
0.14234238024120285,0.14257055296593682,-0.030174335395912227,0.03704781957520831
0.14228663181982007,0.14251471518066125,-0.030477941540234525,0.03722516482293579
0.14223044996868076,0.1424584432708477,-0.030781454843461266,0.03740239667635546
0.14217383485892454,0.1424017374079101,-0.031084874381038297,0.03757951459558835
0.14211678666301095,0.1423445977645844,-0.031388199228697074,0.037756518041102576
0.14205930555471863,0.14228702451492786,-0.03169142846245751,0.03793340647371494
0.14200139170914503,0.1422290178343186,-0.03199456115863078,0.03811017935459259
0.1419430453027057,0.142170577899455,-0.032297596393822126,0.0382868361452547
0.141884266513134,0.1421117048883552,-0.03260053324493366,0.03846337630757402
0.14182505551948024,0.14205239898035668,-0.03290337078916718,0.038639799303778616
0.14176541250211144,0.1419926603561155,-0.03320610810402703,0.03881610459645344
0.14170533764271054,0.14193248919760582,-0.03350874426732283,0.03899229164854199
0.141644831124276,0.14187188568811948,-0.03381127835717237,0.03916835992334797
0.14158389313112116,0.14181085001226526,-0.03411370945200431,0.03934430888453685
0.1415225238488737,0.1417493823559684,-0.034416036630561114,0.03952013799613761
0.1414607234644751,0.14168748290647004,-0.03471825897190174,0.039695846722544254
0.14139849216618008,0.1416251518523267,-0.03502037555540455,0.03987143452851756
0.14133583014355594,0.14156238938340948,-0.03532238546077002,0.040046900879186595
0.14127273758748204,0.1414991956909038,-0.0356242877680236,0.04022224524005044
0.14120921469014933,0.14143557096730863,-0.03592608155751853,0.040397467076979755
0.1411452616450595,0.14137151540643592,-0.03622776590993855,0.040572565856218434
0.14108087864702465,0.14130702920340993,-0.03652933990630082,0.040747541044385244
0.14101606589216653,0.14124211255466687,-0.03683080262795866,0.0409223921084754
0.14095082357791602,0.14117676565795412,-0.037132153156604335,0.041097118515862244
0.14088515190301262,0.1411109887123297,-0.03743339057427185,0.041271719734298835
0.14081905106750353,0.14104478191816147,-0.03773451396333981,0.041446195231919586
0.14075252127274337,0.1409781454771269,-0.03803552240653414,0.04162054447724187
0.14068556272139351,0.14091107959221214,-0.03833641498693094,0.04179476693916766
0.14061817561742126,0.1408435844677115,-0.0386371907879592,0.041968862086985095
0.14055036016609943,0.14077566030922684,-0.03893784889340369,0.042142829390370194
0.14048211657400564,0.1407073073236669,-0.03923838838740765,0.042316668319388365
0.14041344504902167,0.14063852571924673,-0.039538808354475694,0.04249037834449608
0.14034434580033298,0.14056931570548706,-0.03983910787947649,0.04266395893654248
0.1402748190384278,0.14049967749321354,-0.04013928604764559,0.04283740956677097
0.14020486497509674,0.1404296112945563,-0.04043934194458826,0.04301072970682088
0.14013448382343197,0.14035911732294912,-0.040739274656282194,0.043183918828728976
0.14006367579782675,0.14028819579312884,-0.04103908326908032,0.04335697640493115
0.13999244111397452,0.14021684692113473,-0.04133876686971364,0.04352990190826405
0.13992077998886854,0.14014507092430786,-0.0416383245452939,0.043702694811966564
0.139848692640801,0.14007286802129038,-0.04193775538331649,0.04387535458968157
0.13977617928936248,0.14000023843202478,-0.042237058471663154,0.044047880715457434
0.13970324015544122,0.13992718237775348,-0.042536232898604746,0.04422027266374964
0.13962987546122244,0.1398537000810178,-0.04283527775280412,0.04439252990942244
0.1395560854301878,0.1397797917656576,-0.043134192123318746,0.044564651927750366
0.13948187028711445,0.13970545765681044,-0.04343297509960366,0.04473663819441992
0.1394072302580746,0.1396306979809109,-0.04373162577151407,0.04490848818553111
0.13933216557043476,0.1395555129656899,-0.04403014322930822,0.045080201377599036
0.139256676452855,0.13947990284017409,-0.044328526563650196,0.04525177724755555
0.13918076313528818,0.13940386783468495,-0.0446267748656126,0.0454232152727508
0.13910442584897947,0.13932740818083827,-0.044924887226679394,0.04559451493095483
0.13902766482646556,0.13925052411154354,-0.045222862738748607,0.045765675700359165
0.13895048030157373,0.1391732158610029,-0.045520700494135154,0.045936697059578424
0.13887287250942146,0.13909548366471064,-0.04581839958557359,0.04610757848765189
0.13879484168641557,0.13901732775945258,-0.04611595910622085,0.04627831946404509
0.13871638807025144,0.13893874838330517,-0.04641337814965904,0.04644891946865141
0.13863751189991244,0.13885974577563476,-0.04671065580989815,0.046619377981793636
0.13855821341566904,0.13878032017709702,-0.04700779118137889,0.04678969448422557
0.13847849285907818,0.1387004718296361,-0.047304783358975394,0.046959868457133645
0.13839835047298246,0.13862020097648392,-0.04760163143799796,0.047129899382138386
0.13831778650150953,0.1385395078621594,-0.04789833451419588,0.04729978674129613
0.13823680119007123,0.1384583927324678,-0.04819489168376013,0.047469530017100525
0.13815539478536285,0.13837685583449982,-0.04849130204332612,0.047639128692484094
0.13807356753536237,0.13829489741663104,-0.04878756468997649,0.04780858225081986
0.13799131968932984,0.13821251772852094,-0.04908367872124386,0.04797789017592291
0.13790865149780646,0.13812971702111246,-0.049379643235113534,0.04814705195205195
0.13782556321261386,0.1380464955466308,-0.04967545733002626,0.04831606706391084
0.13774205508685336,0.13796285355858304,-0.049971120104881014,0.04848493499665028
0.1376581273749052,0.1378787913117572,-0.05026663065903772,0.04865365523586923
0.13757378033242776,0.13779430906222145,-0.05056198809231996,0.04882222726761659
0.13748901421635676,0.13770940706732337,-0.05085719150501777,0.04899065057839271
0.13740382928490447,0.13762408558568917,-0.051152239997890384,0.049158924655151
0.13731822579755898,0.13753834487722288,-0.05144713267216888,0.04932704898529942
0.13723220401508335,0.13745218520310554,-0.051741868629559075,0.049495023056702094
0.13714576419951482,0.1373656068257945,-0.05203644697224412,0.049662846357680895
0.13705890661416412,0.13727861000902247,-0.052330866802887274,0.04983051837701692
0.13697163152361447,0.1371911950177969,-0.052625127224634694,0.04999803860395215
0.13688393919372097,0.13710336211839894,-0.0529192273411181,0.05016540652819089
0.13679582989160963,0.1370151115783829,-0.05321316625645753,0.05033262163990143
0.13670730388567667,0.1369264436665752,-0.053506943075264046,0.050499683429717536
0.13661836144558767,0.13683735865307364,-0.053800556902642564,0.05066659138874004
0.13652900284227673,0.1367478568092467,-0.054094006844194395,0.05083334500853832
0.13643922834794567,0.13665793840773247,-0.054387292006020146,0.05099994378115197
0.1363490382360631,0.13656760372243798,-0.054680411494722365,0.05116638719909221
0.1362584327813638,0.13647685302853838,-0.05497336441740824,0.051332674755343526
0.13616741225984766,0.13638568660247602,-0.055266149881692365,0.0514988059433652
0.13607597694877901,0.13629410472195963,-0.05555876699569945,0.051664780257092806
0.13598412712668567,0.1362021076659635,-0.05585121486806699,0.051830597190939805
0.1358918630733581,0.13610969571472661,-0.056143492607948084,0.05199625623979906
0.13579918506984862,0.13601686914975183,-0.05643559932501402,0.05216175689904438
0.1357060933984705,0.13592362825380494,-0.05672753412945709,0.05232709866453204
0.1356125883427971,0.1358299733109139,-0.05701929613199326,0.05249228103260238
0.13551867018766106,0.13573590460636786,-0.057310884443864854,0.052657303500081236
0.13542433921915334,0.13564142242671648,-0.05760229817684333,0.052822165564281556
0.13532959572462247,0.1355465270597688,-0.05789353644323187,0.0529868667230049
0.1352344399926735,0.13545121879459263,-0.05818459835586828,0.053151406474542987
0.1351388723131674,0.1353554979215134,-0.05847548302812744,0.05331578431767919
0.13504289297721978,0.13525936473211356,-0.05876618957392421,0.05347999975169009
0.1349465022772004,0.13516281951923143,-0.059056717107716025,0.053644052276347
0.13484970050673203,0.13506586257696046,-0.05934706474450566,0.053807941391917476
0.1347524879606897,0.13496849420064838,-0.059637231599843826,0.05397166659916685
0.1346548649351996,0.13487071468689607,-0.059927216789832,0.05413522739935976
0.13455683172763847,0.13477252433355696,-0.060217019431124945,0.05429862329426162
0.1344583886366324,0.13467392343973583,-0.06050663864093361,0.05446185378614021
0.1343595359620562,0.13457491230578814,-0.06079607353702762,0.054624918377767145
0.13426027400503218,0.13447549123331898,-0.06108532323773813,0.0547878165724194
0.13416060306792948,0.13437566052518213,-0.06137438686196036,0.05495054787388082
0.13406052345436312,0.1342754204854793,-0.06166326352915634,0.055113111786443625
0.13396003546919294,0.134174771419559,-0.061951952359357715,0.05527550781490997
0.13385913941852273,0.13407371363401577,-0.06224045247316821,0.05543773546459337
0.1337578356096994,0.13397224743668912,-0.06252876299176642,0.055599794241320284
0.13365612435131188,0.1338703731366627,-0.06281688303690855,0.05576168365143157
0.13355400595319034,0.13376809104426327,-0.06310481173093097,0.055923403201783996
0.13345148072640511,0.13366540147105985,-0.06339254819675293,0.05608495239975179
0.13334854898326584,0.1335623047298627,-0.06368009155787922,0.05624633075322805
0.1332452110373204,0.1334588011347223,-0.06396744093840295,0.05640753777062635
0.13314146720335418,0.13335489100092865,-0.06425459546300806,0.05656857296088213
0.13303731779738884,0.13325057464500997,-0.06454155425697206,0.0567294358334543
0.13293276313668156,0.13314585238473203,-0.0648283164461687,0.05689012589832664
0.13282780353972395,0.13304072453909693,-0.0651148811570706,0.057050642666009344
0.13272243932624114,0.13293519142834234,-0.065401247516752,0.05721098564754051
0.13261667081719078,0.13282925337394044,-0.06568741465289128,0.0573711543544876
0.13251049833476217,0.13272291069859693,-0.0659733816937737,0.05753114829894894
0.132403922202375,0.13261616372624996,-0.06625914776829407,0.05769096699355526
0.13229694274467876,0.13250901278206942,-0.06654471200595939,0.05785060995147108
0.13218956028755133,0.13240145819245558,-0.06683007353689142,0.058010076686396274
0.13208177515809835,0.13229350028503845,-0.06711523149182952,0.05816936671256751
0.13197358768465203,0.13218513938867651,-0.06740018500213303,0.058328479544759726
0.13186499819677014,0.1320763758334558,-0.06768493319978418,0.05848741469828766
0.13175600702523513,0.13196720995068903,-0.06796947521739057,0.05864617168900727
0.13164661450205295,0.1318576420729144,-0.06825381018818787,0.05880475003331723
0.13153682096045224,0.13174767253389463,-0.06853793724604244,0.05896314924816039
0.13142662673488317,0.13163730166861604,-0.06882185552545401,0.059121368851025285
0.13131603216101648,0.13152652981328744,-0.06910556416155823,0.05927940835994756
0.13120503757574237,0.13141535730533907,-0.06938906229012942,0.05943726729351145
0.13109364331716966,0.13130378448342173,-0.0696723490475831,0.059594945170851295
0.1309818497246245,0.1311918116874055,-0.0699554235709787,0.059752441511652925
0.13086965713864962,0.131079439258379,-0.07023828499802208,0.05990975583615515
0.13075706590100308,0.13096666753864813,-0.07052093246706832,0.06006688766515128
0.1306440763546573,0.1308534968717351,-0.0708033651171242,0.0602238365199905
0.13053068884379807,0.13073992760237735,-0.0710855820878509,0.06038060192257939
0.13041690371382336,0.13062596007652663,-0.07136758251956657,0.060537183395383345
0.13030272131134246,0.13051159464134776,-0.07164936555324897,0.06069358046142804
0.13018814198417472,0.13039683164521768,-0.07193093033053817,0.06084979264430089
0.13007316608134872,0.1302816714377244,-0.07221227599373894,0.061005819468152485
0.12995779395310092,0.13016611436966588,-0.07249340168582369,0.06116166045769808
0.12984202595087485,0.13005016079304896,-0.07277430655043476,0.06131731513821898
0.12972586242731995,0.1299338110610884,-0.07305498973188719,0.06147278303556404
0.12960930373629043,0.12981706552820557,-0.07333545037517139,0.061628063676151076
0.1294923502328443,0.12969992455002774,-0.07361568762595558,0.061783156586968334
0.1293750022732422,0.12958238848338652,-0.07389570063058848,0.061938061295575914
0.12925726021494635,0.12946445768631723,-0.07417548853610192,0.06209277733010719
0.12913912441661948,0.1293461325180575,-0.07445505049021345,0.06224730421927033
0.1290205952381238,0.12922741333904633,-0.07473438564132884,0.062401641492349585
0.1289016730405196,0.1291083005109229,-0.07501349313854475,0.06255578867920687
0.12878235818606465,0.12898879439652555,-0.07529237213165141,0.06270974531028313
0.12866265103821262,0.12886889535989066,-0.075571021771135,0.06286351091659977
0.12854255196161224,0.12874860376625144,-0.07584944120818041,0.06301708502976007
0.12842206132210618,0.12862791998203701,-0.07612762959467372,0.06317046718195067
0.12830117948672978,0.12850684437487103,-0.0764055860832049,0.06332365690594291
0.12817990682371008,0.1283853773135709,-0.07668330982707024,0.06347665373509433
0.12805824370246463,0.1282635191681462,-0.07696079998027511,0.06362945720335007
0.12793619049360042,0.1281412703097981,-0.07723805569753632,0.06378206684524425
0.1278137475689127,0.12801863111091782,-0.0775150761342849,0.06393448219590145
0.12769091530138382,0.12789560194508556,-0.07779186044666855,0.06408670279103804
0.12756769406518217,0.12777218318706957,-0.07806840779155425,0.06423872816696374
0.12744408423566106,0.1276483752128247,-0.07834471732653085,0.06439055786058287
0.1273200861893574,0.1275241783994916,-0.07862078820991156,0.06454219140939584
0.1271957003039908,0.12739959312539526,-0.07889661960073663,0.06469362835150058
0.12707092695846217,0.12727461977004403,-0.07917221065877574,0.06484486822559388
0.12694576653285283,0.1271492587141284,-0.0794475605445308,0.06499591057097288
0.1268202194084231,0.12702351033951997,-0.07972266841923828,0.06514675492753641
0.12669428596761131,0.12689737502927004,-0.07999753344487189,0.06529740083578636
0.12656796659403255,0.1267708531676086,-0.08027215478414505,0.06544784783682918
0.12644126167247755,0.12664394513994326,-0.08054653160051362,0.06559809547237724
0.12631417158891148,0.12651665133285783,-0.08082066305817814,0.06574814328475015
0.12618669673047275,0.12638897213411135,-0.0810945483220867,0.06589799081687628
0.1260588374854719,0.1262609079326368,-0.08136818655793732,0.06604763761229406
0.12593059424339037,0.12613245911853993,-0.08164157693218041,0.06619708321515337
0.1258019673948793,0.12600362608309812,-0.08191471861202151,0.06634632717021702
0.1256729573317584,0.12587440921875911,-0.08218761076542369,0.066495369022862
0.1255435644470147,0.12574480891913994,-0.08246025256111013,0.06664420831908102
0.12541378913480133,0.1256148255790255,-0.08273264316856663,0.06679284460548375
0.12528363179043644,0.12548445959436771,-0.08300478175804417,0.0669412774292983
0.12515309281040185,0.12535371136228388,-0.08327666750056137,0.06708950633837253
0.1250221725923419,0.12522258128105582,-0.08354829956790717,0.06723753088117547
0.12489087153506236,0.12509106975012851,-0.08381967713264317,0.06738535060679872
0.12475919003852894,0.12495917717010883,-0.08409079936810618,0.06753296506495772
0.12462712850386638,0.12482690394276455,-0.08436166544841094,0.06768037380599329
0.12449468733335697,0.12469425047102278,-0.08463227454845233,0.06782757638087278
0.12436186693043949,0.12456121715896902,-0.08490262584390817,0.06797457234119166
0.12422866769970793,0.12442780441184581,-0.08517271851124146,0.06812136123917471
0.12409509004691027,0.12429401263605154,-0.08544255172770311,0.0682679426276775
0.12396113437894718,0.12415984223913912,-0.08571212467133436,0.06841431606018773
0.12382680110387086,0.12402529362981488,-0.08598143652096928,0.06856048109082649
0.12369209063088375,0.1238903672179372,-0.08625048645623724,0.06870643727434977
0.12355700337033734,0.12375506341451534,-0.08651927365756554,0.06885218416614977
0.12342153973373084,0.12361938263170814,-0.08678779730618168,0.0689977213222561
0.12328570013370997,0.12348332528282281,-0.08705605658411607,0.06914304829933739
0.12314948498406574,0.12334689178231362,-0.08732405067420446,0.06928816465470244
0.12301289469973307,0.12321008254578067,-0.08759177876009036,0.06943306994630169
0.12287592969678972,0.12307289798996865,-0.0878592400262276,0.0695777637327285
0.12273859039245476,0.12293533853276545,-0.08812643365788275,0.06972224557322046
0.1226008772050876,0.12279740459320108,-0.08839335884113768,0.06986651502766085
0.12246279055418648,0.12265909659144623,-0.08866001476289201,0.07001057165657991
0.12232433086038724,0.12252041494881107,-0.08892640061086554,0.07015441502115613
0.12218549854546214,0.12238136008774389,-0.08919251557360079,0.07029804468321772
0.12204629403231855,0.12224193243182997,-0.08945835884046542,0.07044146020524376
0.12190671774499748,0.12210213240579011,-0.08972392960165473,0.07058466115036575
0.12176677010867253,0.12196196043547941,-0.08998922704819416,0.07072764708236878
0.12162645154964848,0.12182141694788604,-0.09025425037194164,0.07087041756569286
0.12148576249535997,0.12168050237112978,-0.09051899876559019,0.07101297216543437
0.1213447033743703,0.12153921713446092,-0.09078347142267028,0.07115531044734726
0.12120327461637002,0.12139756166825881,-0.09104766753755231,0.07129743197784442
0.12106147665217559,0.1212555364040305,-0.09131158630544912,0.07143933632399908
0.12091930991372825,0.1211131417744096,-0.09157522692241837,0.07158102305354595
0.12077677483409252,0.12097037821315489,-0.09183858858536502,0.07172249173488271
0.120633871847455,0.12082724615514888,-0.09210167049204378,0.07186374193707118
0.12049060138912294,0.12068374603639667,-0.0923644718410615,0.07200477322983877
0.12034696389552303,0.12053987829402452,-0.09262699183187975,0.07214558518357969
0.12020295980419995,0.12039564336627848,-0.09288922966481707,0.07228617736935634
0.12005858955381515,0.12025104169252318,-0.09315118454105155,0.07242654935890053
0.11991385358414548,0.12010607371324042,-0.09341285566262321,0.07256670072461481
0.11976875233608177,0.11996073987002775,-0.09367424223243642,0.07270663103957382
0.1196232862516276,0.11981504060559732,-0.09393534345426241,0.0728463398775256
0.11947745577389787,0.11966897636377431,-0.09419615853274149,0.07298582681289273
0.11933126134711754,0.11952254758949576,-0.09445668667338579,0.07312509142077388
0.11918470341662016,0.11937575472880911,-0.09471692708258136,0.07326413327694485
0.11903778242884662,0.11922859822887086,-0.09497687896759076,0.07340295195786006
0.11889049883134371,0.11908107853794521,-0.09523654153655554,0.07354154704065374
0.11874285307276285,0.11893319610540277,-0.09549591399849841,0.07367991810314121
0.11859484560285857,0.11878495138171906,-0.09575499556332592,0.07381806472382024
0.11844647687248731,0.11863634481847317,-0.09601378544183067,0.07395598648187224
0.118297747333606,0.11848737686834654,-0.0962722828456938,0.07409368295716362
0.11814865743927057,0.11833804798512133,-0.0965304869874874,0.07423115373024707
0.11799920764363467,0.11818835862367921,-0.09678839708067688,0.07436839838236273
0.11784939840194834,0.11803830923999999,-0.09704601233962337,0.07450541649543962
0.11769923017055647,0.11788790029116004,-0.0973033319795861,0.07464220765209678
0.1175487034068976,0.11773713223533118,-0.09756035521672479,0.07477877143564464
0.11739781856950228,0.11758600553177898,-0.09781708126810218,0.07491510743008623
0.11724657611799193,0.11743452064086163,-0.09807350935168613,0.07505121522011847
0.11709497651307729,0.11728267802402838,-0.09832963868635222,0.07518709439113343
0.11694302021655703,0.11713047814381815,-0.09858546849188612,0.07532274452921957
0.11679070769131641,0.11697792146385823,-0.09884099798898582,0.07545816522116305
0.11663803940132579,0.11682500844886266,-0.09909622639926417,0.07559335605444896
0.11648501581163923,0.11667173956463102,-0.09935115294525122,0.07572831661726259
0.11633163738839314,0.1165181152780469,-0.09960577685039645,0.07586304649849067
0.1161779045988048,0.11636413605707656,-0.09986009733907131,0.07599754528772258
0.11602381791117096,0.11620980237076739,-0.10011411363657147,0.07613181257525169
0.11586937779486635,0.11605511468924654,-0.10036782496911925,0.0762658479520766
0.11571458472034239,0.11590007348371953,-0.1006212305638659,0.07639965100990223
0.11555943915912562,0.11574467922646878,-0.10087432964889408,0.07653322134114132
0.1154039415838163,0.11558893239085212,-0.10112712145322006,0.07666655853891549
0.11524809246808708,0.11543283345130145,-0.10137960520679613,0.07679966219705643
0.11509189228668132,0.11527638288332119,-0.10163178014051305,0.07693253191010739
0.11493534151541188,0.1151195811634869,-0.10188364548620221,0.07706516727332417
0.11477844063115958,0.11496242876944382,-0.10213520047663809,0.07719756788267644
0.11462119011187168,0.11480492617990538,-0.10238644434554058,0.077329733334849
0.1144635904365606,0.11464707387465181,-0.10263737632757722,0.07746166322724289
0.11430564208530225,0.1144888723345286,-0.10288799565836573,0.07759335715797686
0.11414734553923468,0.11433032204144507,-0.10313830157447618,0.07772481472588834
0.11398870128055663,0.1141714234783729,-0.10338829331343329,0.07785603553053475
0.11382970979252606,0.1140121771293447,-0.10363797011371892,0.07798701917219479
0.11367037155945858,0.11385258347945243,-0.10388733121477416,0.07811776525186956
0.1135106870667261,0.11369264301484605,-0.10413637585700196,0.07824827337128384
0.11335065680075526,0.11353235622273194,-0.10438510328176906,0.07837854313288727
0.11319028124902601,0.11337172359137149,-0.10463351273140864,0.07850857413985551
0.1130295609000701,0.11321074561007952,-0.1048816034492224,0.07863836599609164
0.1128684962434696,0.11304942276922292,-0.105129374679483,0.07876791830622709
0.11270708776985534,0.11288775556021897,-0.10537682566743631,0.0788972306756231
0.11254533597090556,0.11272574447553409,-0.1056239556593037,0.07902630271037175
0.11238324133934427,0.11256339000868211,-0.10587076390228438,0.07915513401729724
0.11222080436893986,0.11240069265422291,-0.1061172496445576,0.07928372420395706
0.11205802555450349,0.11223765290776085,-0.10636341213528505,0.0794120728786432
0.11189490539188765,0.11207427126594324,-0.1066092506246131,0.07954017965038335
0.11173144437798467,0.11191054822645893,-0.10685476436367511,0.07966804412894207
0.11156764301072512,0.11174648428803667,-0.10709995260459361,0.07979566592482197
0.1114035017890764,0.11158207995044371,-0.10734481460048272,0.07992304464926493
0.11123902121304113,0.11141733571448412,-0.10758934960545027,0.08005017991425326
0.11107420178365567,0.11125225208199746,-0.10783355687460035,0.08017707133251091
0.11090904400298854,0.11108682955585704,-0.10807743566403516,0.08030371851750459
0.11074354837413904,0.11092106863996863,-0.10832098523085766,0.08043012108344504
0.11057771540123554,0.1107549698392687,-0.10856420483317362,0.08055627864528811
0.11041154558943403,0.110588533659723,-0.10880709373009397,0.08068219081873597
0.11024503944491656,0.110421760608325,-0.10904965118173698,0.08080785722023831
0.11007819747488976,0.11025465119309433,-0.10929187644923062,0.08093327746699353
0.10991102018758317,0.11008720592307526,-0.10953376879471467,0.08105845117694974
0.10974350809224781,0.10991942530833511,-0.10977532748134312,0.08118337796880615
0.10957566169915459,0.10975130985996276,-0.11001655177328631,0.08130805746201403
0.10940748151959273,0.109582860090067,-0.11025744093573324,0.0814324892767781
0.10923896806586816,0.10941407651177498,-0.11049799423489373,0.08155667303405742
0.10907012185130217,0.10924495963923088,-0.11073821093800072,0.08168060835556676
0.1089009433902296,0.10907550998759394,-0.11097809031331246,0.08180429486377762
0.10873143319799734,0.1089057280730372,-0.11121763163011474,0.08192773218191941
0.10856159179096286,0.10873561441274583,-0.11145683415872322,0.08205091993398073
0.10839141968649252,0.10856516952491549,-0.11169569717048553,0.08217385774471028
0.10822091740296008,0.10839439392875093,-0.11193421993778344,0.08229654523961816
0.10805008545974508,0.1082232881444642,-0.11217240173403525,0.08241898204497701
0.1078789243772312,0.1080518526932732,-0.11241024183369795,0.08254116778782304
0.10770743467680483,0.10788008809740007,-0.11264773951226932,0.08266310209595736
0.10753561688085332,0.10770799488006953,-0.11288489404629025,0.08278478459794684
0.10736347151276344,0.10753557356550734,-0.1131217047133469,0.08290621492312553
0.10719099909691987,0.10736282467893878,-0.1133581707920729,0.08302739270159559
0.10701820015870354,0.1071897487465869,-0.11359429156215159,0.08314831756422851
0.10684507522448988,0.10701634629567099,-0.1138300663043181,0.08326898914266613
0.10667162482164753,0.10684261785440496,-0.11406549430036174,0.08338940706932196
0.10649784947853651,0.10666856395199584,-0.11430057483312797,0.08350957097738206
0.10632374972450663,0.10649418511864198,-0.11453530718652075,0.08362948050080636
0.10614932608989593,0.10631948188553152,-0.11476969064550459,0.08374913527432964
0.10597457910602906,0.10614445478484084,-0.1150037244961068,0.0838685349334627
0.10579950930521562,0.10596910434973279,-0.11523740802541974,0.08398767911449351
0.10562411722074859,0.10579343111435525,-0.11547074052160287,0.08410656745448822
0.10544840338690271,0.10561743561383938,-0.11570372127388487,0.0842251995912923
0.10527236833893279,0.10544111838429797,-0.11593634957256597,0.08434357516353166
0.10509601261307203,0.10526447996282384,-0.11616862470902009,0.08446169381061387
0.10491933674653063,0.10508752088748831,-0.11640054597569685,0.08457955517272898
0.10474234127749395,0.10491024169733941,-0.11663211266612385,0.08469715889085086
0.10456502674512079,0.10473264293240026,-0.11686332407490879,0.0848145046067382
0.10438739368954204,0.10455472513366754,-0.1170941794977416,0.08493159196293557
0.10420944265185879,0.1043764888431097,-0.1173246782313967,0.08504842060277461
0.10403117417414069,0.10419793460366537,-0.11755481957373487,0.08516499017037499
0.10385258879942452,0.10401906295924176,-0.11778460282370573,0.08528130031064562
0.10367368707171229,0.10383987445471293,-0.11801402728134967,0.08539735066928562
0.10349446953596965,0.10366036963591813,-0.11824309224779993,0.08551314089278547
0.10331493673812432,0.10348054904966014,-0.11847179702528497,0.0856286706284281
0.10313508922506434,0.10330041324370366,-0.11870014091713035,0.08574393952428987
0.1029549275446364,0.10311996276677361,-0.11892812322776097,0.08585894722924174
0.10277445224564424,0.10293919816855344,-0.11915574326270319,0.08597369339295029
0.10259366387784696,0.1027581199996835,-0.11938300032858686,0.08608817766587881
0.10241256299195721,0.1025767288117592,-0.1196098937331476,0.08620239969928835
0.10223115013963972,0.10239502515732962,-0.11983642278522869,0.08631635914523879
0.10204942587350954,0.10221300958989561,-0.12006258679478345,0.0864300556565899
0.10186739074713023,0.10203068266390812,-0.12028838507287701,0.08654348888700239
0.10168504531501243,0.10184804493476662,-0.12051381693168865,0.08665665849093893
0.10150239013261189,0.10166509695881729,-0.12073888168451388,0.08676956412366535
0.101319425756328,0.10148183929335139,-0.1209635786457664,0.08688220544125144
0.10113615274350198,0.10129827249660356,-0.1211879071309803,0.08699458210057226
0.1009525716524152,0.1011143971277501,-0.12141186645681216,0.087106693759309
0.10076868304228752,0.10093021374690726,-0.12163545594104291,0.0872185400759501
0.10058448747327552,0.10074572291512957,-0.12185867490258032,0.08733012070979228
0.10039998550647082,0.10056092519440804,-0.1220815226614607,0.0874414353209416
0.10021517770389847,0.10037582114766869,-0.12230399853885109,0.08755248357031445
0.10003006462851508,0.10019041133877049,-0.1225261018570514,0.08766326511963857
0.09984464684420712,0.10000469633250385,-0.12274783193949644,0.08777377963145416
0.09965892491578934,0.0998186766945889,-0.12296918811075787,0.08788402676911486
0.09947289940900299,0.09963235299167372,-0.12319016969654645,0.0879940061967888
0.09928657089051397,0.09944572579133264,-0.12341077602371393,0.08810371757945952
0.09909993992791132,0.09925879566206447,-0.1236310064202552,0.08821316058292715
0.09891300708970524,0.09907156317329077,-0.1238508602153102,0.08832233487380928
0.09872577294532564,0.09888402889535422,-0.12407033673916622,0.08843124011954215
0.09853823806512016,0.09869619339951673,-0.12428943532325974,0.08853987598838146
0.0983504030203526,0.0985080572579578,-0.12450815530017834,0.0886482421494035
0.09816226838320104,0.09831962104377273,-0.12472649600366315,0.08875633827250617
0.09797383472675623,0.09813088533097093,-0.12494445676861046,0.08886416402840995
0.09778510262501978,0.0979418506944741,-0.12516203693107406,0.08897171908865885
0.09759607265290239,0.09775251771011453,-0.12537923582826696,0.08907900312562153
0.09740674538622211,0.09756288695463329,-0.1255960527985637,0.0891860158124922
0.09721712140170269,0.09737295900567862,-0.12581248718150218,0.08929275682329163
0.09702720127697165,0.09718273444180396,-0.12602853831778568,0.08939922583286825
0.0968369855905586,0.09699221384246628,-0.12624420554928506,0.08950542251689894
0.09664647492189352,0.09680139778802441,-0.12645948821904046,0.0896113465518902
0.09645566985130494,0.09661028685973713,-0.1266743856712636,0.08971699761517907
0.09626457096001823,0.09641888163976149,-0.1268888972513395,0.08982237538493405
0.09607317883015373,0.09622718271115098,-0.1271030223058287,0.0899274795401562
0.09588149404472505,0.09603519065785374,-0.12731676018246918,0.09003230976068004
0.09568951718763731,0.09584290606471091,-0.1275301102301783,0.09013686572717453
0.09549724884368528,0.09565032951745467,-0.12774307179905475,0.09024114712114406
0.09530468959855172,0.09545746160270661,-0.12795564424038078,0.09034515362492943
0.09511184003880546,0.09526430290797584,-0.12816782690662373,0.09044888492170879
0.0949187007518997,0.09507085402165724,-0.1283796191514385,0.0905523406954986
0.09472527232617023,0.09487711553302966,-0.12859102032966915,0.09065552063115465
0.09453155535083356,0.09468308803225416,-0.12880202979735106,0.09075842441437297
0.09433755041598517,0.0944887721103721,-0.12901264691171271,0.09086105173169078
0.0941432581125978,0.09429416835930356,-0.1292228710311779,0.09096340227048745
0.09394867903251942,0.09409927737184523,-0.1294327015153675,0.09106547571898553
0.09375381376847172,0.09390409974166891,-0.12964213772510153,0.09116727176625157
0.09355866291404805,0.09370863606331949,-0.12985117902240087,0.09126879010219718
0.09336322706371178,0.09351288693221324,-0.13005982477048955,0.09137003041757988
0.0931675068127944,0.09331685294463597,-0.1302680743337964,0.09147099240400411
0.09297150275749372,0.09312053469774119,-0.1304759270779571,0.09157167575392217
0.09277521549487208,0.0929239327895483,-0.13068338236981625,0.09167208016063508
0.09257864562285455,0.09272704781894085,-0.13089043957742894,0.09177220531829366
0.09238179374022705,0.09252988038566462,-0.13109709807006306,0.09187205092189926
0.09218466044663452,0.09233243109032575,-0.13130335721820097,0.09197161666730487
0.0919872463425792,0.09213470053438907,-0.1315092163935416,0.09207090225121597
0.09178955202941866,0.09193668932017615,-0.13171467496900216,0.09216990737119146
0.09159157810936407,0.09173839805086346,-0.13191973231872017,0.09226863172564456
0.09139332518547831,0.0915398273304806,-0.13212438781805544,0.09236707501384378
0.09119479386167423,0.09134097776390848,-0.13232864084359178,0.09246523693591378
0.09099598474271259,0.09114184995687728,-0.13253249077313908,0.09256311719283634
0.0907968984342005,0.0909424445159649,-0.13273593698573508,0.09266071548645122
0.09059753554258936,0.09074276204859484,-0.13293897886164738,0.09275803151945707
0.0903978966751731,0.09054280316303458,-0.13314161578237513,0.09285506499541236
0.09019798244008638,0.09034256846839353,-0.13334384713065117,0.09295181561873635
0.08999779344630256,0.09014205857462126,-0.1335456722904438,0.09304828309470983
0.08979733030363209,0.08994127409250575,-0.1337470906469585,0.09314446712947615
0.08959659362272043,0.08974021563367132,-0.13394810158664006,0.09324036743004202
0.08939558401504637,0.08953888381057692,-0.13414870449717428,0.09333598370427855
0.08919430209292001,0.0893372792365142,-0.13434889876748987,0.09343131566092193
0.08899274846948095,0.08913540252560562,-0.1345486837877605,0.09352636300957455
0.08879092375869656,0.08893325429280269,-0.13474805894940622,0.09362112546070567
0.08858882857535985,0.08873083515388396,-0.13494702364509575,0.09371560272565242
0.08838646353508782,0.08852814572545323,-0.13514557726874815,0.09380979451662069
0.08818382925431947,0.08832518662493768,-0.13534371921553456,0.09390370054668591
0.08798092635031397,0.0881219584705859,-0.13554144888188033,0.09399732052979407
0.08777775544114876,0.0879184618814661,-0.13573876566546664,0.09409065418076244
0.08757431714571763,0.08771469747746419,-0.13593566896523224,0.09418370121528055
0.08737061208372895,0.08751066587928188,-0.13613215818137558,0.09427646134991098
0.08716664087570367,0.0873063677084348,-0.13632823271535643,0.09436893430209027
0.0869624041429734,0.08710180358725061,-0.13652389196989778,0.09446111979012982
0.0867579025076787,0.08689697413886709,-0.13671913534898758,0.09455301753321657
0.08655313659276702,0.08669187998723027,-0.13691396225788066,0.09464462725141412
0.08634810702199083,0.08648652175709251,-0.13710837210310048,0.09473594866566334
0.08614281441990579,0.0862809000740106,-0.13730236429244083,0.09482698149778337
0.08593725941186871,0.08607501556434381,-0.137495938234968,0.09491772547047245
0.08573144262403584,0.08586886885525209,-0.13768909334102208,0.09500818030730866
0.08552536468336079,0.08566246057469407,-0.1378818290222192,0.09509834573275093
0.08531902621759271,0.08545579135142516,-0.13807414469145302,0.09518822147213966
0.08511242785527437,0.08524886181499566,-0.13826603976289661,0.09527780725169782
0.08490557022574018,0.08504167259574882,-0.13845751365200443,0.09536710279853158
0.08469845395911436,0.08483422432481892,-0.13864856577551368,0.09545610784063123
0.08449107968630899,0.0846265176341294,-0.1388391955514465,0.09554482210687193
0.08428344803902206,0.08441855315639084,-0.13902940239911155,0.0956332453270147
0.0840755596497356,0.08421033152509912,-0.13921918573910574,0.09572137723170702
0.08386741515171367,0.08400185337453342,-0.13940854499331617,0.09580921755248387
0.0836590151790005,0.08379311933975435,-0.1395974795849217,0.09589676602176836
0.08345036036641859,0.08358413005660201,-0.13978598893839475,0.09598402237287271
0.08324145134956662,0.08337488616169395,-0.13997407247950316,0.0960709863399989
0.08303228876481775,0.08316538829242338,-0.14016172963531187,0.09615765765823966
0.08282287324931746,0.08295563708695716,-0.14034895983418458,0.09624403606357905
0.08261320544098172,0.08274563318423382,-0.1405357625057857,0.09633012129289353
0.08240328597849504,0.08253537722396168,-0.14072213708108186,0.09641591308395253
0.08219311550130852,0.08232486984661684,-0.1409080829923438,0.0965014111754194
0.08198269464963788,0.0821141116934413,-0.14109359967314802,0.0965866153068521
0.08177202406446152,0.08190310340644093,-0.1412786865583785,0.09667152521870408
0.08156110438751857,0.08169184562838357,-0.1414633430842286,0.096756140652325
0.08134993626130696,0.08148033900279704,-0.14164756868820239,0.09684046134996163
0.0811385203290814,0.08126858417396722,-0.14183136280911676,0.09692448705475848
0.08092685723485155,0.08105658178693606,-0.14201472488710298,0.09700821751075862
0.08071494762337982,0.08084433248749953,-0.14219765436360837,0.09709165246290465
0.08050279214017966,0.08063183692220587,-0.14238015068139798,0.0971747916570392
0.08029039143151351,0.0804190957383534,-0.1425622132845564,0.09725763483990583
0.08007774614439069,0.08020610958398863,-0.14274384161848935,0.0973401817591499
0.07986485692656568,0.0799928791079044,-0.14292503512992544,0.09742243216331914
0.07965172442653597,0.07977940495963766,-0.14310579326691777,0.09750438580186455
0.07943834929354004,0.0795656877894677,-0.14328611547884584,0.09758604242514117
0.07922473217755563,0.07935172824841406,-0.14346600121641676,0.09766740178440875
0.07901087372929748,0.07913752698823466,-0.14364544993166745,0.09774846363183252
0.07879677460021552,0.07892308466142366,-0.14382446107796595,0.09782922772048412
0.07858243544249283,0.07870840192120958,-0.1440030341100134,0.0979096938043421
0.07836785690904363,0.07849347942155324,-0.14418116848384518,0.09798986163829276
0.0781530396535114,0.07827831781714592,-0.14435886365683326,0.09806973097813104
0.07793798433026673,0.07806291776340712,-0.14453611908768726,0.09814930158056104
0.07772269159440542,0.07784727991648281,-0.1447129342364564,0.09822857320319694
0.07750716210174649,0.07763140493324323,-0.14488930856453106,0.09830754560456362
0.07729139650883012,0.077415293471281,-0.14506524153464445,0.09838621854409742
0.0770753954729158,0.07719894618890918,-0.14524073261087425,0.09846459178214695
0.07685915965198005,0.07698236374515904,-0.1454157812586442,0.09854266507997374
0.07664268970471477,0.07676554679977832,-0.14559038694472579,0.09862043819975297
0.07642598629052492,0.07654849601322901,-0.14576454913723974,0.09869791090457421
0.07620905006952666,0.07633121204668544,-0.14593826730565793,0.09877508295844221
0.07599188170254538,0.07611369556203226,-0.14611154092080458,0.09885195412627751
0.07577448185111356,0.07589594722186241,-0.14628436945485823,0.09892852417391713
0.07555685117746888,0.07567796768947514,-0.14645675238135325,0.09900479286811549
0.07533899034455209,0.07545975762887383,-0.1466286891751813,0.09908075997654493
0.07512090001600508,0.07524131770476421,-0.1468001793125931,0.09915642526779644
0.07490258085616879,0.07502264858255216,-0.1469712222711999,0.09923178851138041
0.07468403353008125,0.07480375092834174,-0.14714181752997532,0.09930684947772733
0.07446525870347558,0.07458462540893321,-0.14731196456925646,0.0993816079381885
0.07424625704277775,0.07436527269182087,-0.14748166287074604,0.09945606366503668
0.07402702921510486,0.07414569344519115,-0.14765091191751356,0.0995302164314668
0.07380757588826287,0.07392588833792049,-0.14781971119399712,0.09960406601159669
0.07358789773074466,0.07370585803957339,-0.14798806018600474,0.0996776121804677
0.07336799541172802,0.07348560322040029,-0.1481559583807163,0.09975085471404548
0.07314786960107354,0.07326512455133558,-0.14832340526668475,0.09982379338922052
0.07292752096932262,0.0730444227039955,-0.1484904003338378,0.09989642798380902
0.0727069501876954,0.07282349835067617,-0.14865694307347957,0.09996875827655338
0.07248615792808871,0.07260235216435147,-0.14882303297829197,0.10004078404712297
0.07226514486307414,0.07238098481867107,-0.14898866954233633,0.10011250507611483
0.07204391166589573,0.07215939698795824,-0.14915385226105496,0.10018392114505426
0.07182245901046819,0.07193758934720797,-0.14931858063127265,0.1002550320363955
0.07160078757137472,0.0717155625720848,-0.14948285415119825,0.1003258375335225
0.07137889802386499,0.07149331733892081,-0.1496466723204261,0.1003963374207494
0.07115679104385303,0.0712708543247135,-0.14981003463993758,0.10046653148332131
0.0709344673079152,0.0710481742071238,-0.14997294061210287,0.10053641950741495
0.07071192749328815,0.07082527766447395,-0.15013538974068205,0.10060600128013931
0.07048917227786679,0.0706021653757455,-0.15029738153082692,0.10067527658953618
0.0702662023402021,0.07037883802057715,-0.15045891548908238,0.10074424522458102
0.07004301835949922,0.0701552962792628,-0.15061999112338792,0.10081290697518334
0.06981962101561522,0.0699315408327493,-0.15078060794307935,0.10088126163218761
0.06959601098905714,0.06970757236263457,-0.1509407654588899,0.10094930898737364
0.06937218896097996,0.06948339155116542,-0.151100463182952,0.1010170488334574
0.06914815561318435,0.06925899908123549,-0.15125970062879876,0.10108448096409157
0.06892391162811476,0.06903439563638314,-0.15141847731136518,0.10115160517386618
0.06869945768885724,0.06880958190078941,-0.1515767927469901,0.10121842125830927
0.06847479447913742,0.06858455855927593,-0.1517346464534171,0.10128492901388744
0.06824992268331839,0.06835932629730283,-0.15189203794979653,0.10135112823800654
0.06802484298639867,0.06813388580096666,-0.15204896675668653,0.10141701872901224
0.06779955607401005,0.06790823775699824,-0.15220543239605472,0.10148260028619066
0.06757406263241549,0.06768238285276064,-0.15236143439127975,0.10154787270976907
0.06734836334850715,0.0674563217762471,-0.15251697226715233,0.1016128358009163
0.06712245890980419,0.06723005521607883,-0.15267204554987723,0.1016774893617435
0.0668963500044507,0.06700358386150301,-0.15282665376707427,0.10174183319530473
0.06667003732121364,0.06677690840239073,-0.15298079644778004,0.10180586710559751
0.06644352154948067,0.06655002952923467,-0.15313447312244918,0.10186959089756345
0.0662168033792581,0.06632294793314723,-0.15328768332295595,0.10193300437708883
0.06598988350116883,0.06609566430585836,-0.1534404265825954,0.10199610735100516
0.06576276260645014,0.06586817933971341,-0.15359270243608517,0.10205889962708987
0.06553544138695168,0.06564049372767104,-0.15374451041956655,0.10212138101406679
0.06530792053513329,0.06541260816330109,-0.15389585007060616,0.10218355132160681
0.06508020074406295,0.06518452334078252,-0.15404672092819707,0.10224541036032833
0.06485228270741462,0.06495623995490124,-0.15419712253276058,0.10230695794179805
0.06462416711946621,0.06472775870104806,-0.15434705442614727,0.10236819387853133
0.06439585467509734,0.0644990802752165,-0.15449651615163856,0.10242911798399287
0.06416734606978729,0.06427020537400069,-0.15464550725394824,0.10248973007259733
0.0639386419996129,0.06404113469459326,-0.15479402727922345,0.10255002995970974
0.06370974316124646,0.06381186893478327,-0.15494207577504646,0.10261001746164618
0.06348065025195349,0.06358240879295392,-0.1550896522904359,0.10266969239567435
0.06325136396959079,0.06335275496808067,-0.1552367563758481,0.10272905458001401
0.06302188501260404,0.0631229081597288,-0.15538338758317852,0.10278810383383769
0.06279221408002604,0.06289286906805168,-0.15552954546576303,0.1028468399772711
0.06256235187147424,0.06266263839378819,-0.1556752295783794,0.10290526283139377
0.06233229908714876,0.062432216838260876,-0.1558204394772486,0.10296337221823956
0.062102056427830336,0.06220160510337383,-0.15596517472003604,0.10302116796079717
0.06187162459487797,0.06197080389161032,-0.15610943486585308,0.10307864988301078
0.061641004290227064,0.061739813906030915,-0.15625321947525828,0.10313581780978047
0.06141019621638703,0.061508635850271165,-0.1563965281102588,0.10319267156696282
0.061179201076439226,0.06127727042853945,-0.15653936033431176,0.10324921098137145
0.06094801957403502,0.06104571834561508,-0.1566817157123253,0.10330543588077745
0.06071665241339327,0.060813980306845754,-0.15682359381066038,0.10336134609391008
0.06048510029929853,0.060582057018145806,-0.15696499419713159,0.10341694145045709
0.06025336393709868,0.06034994918599377,-0.15710591644100885,0.10347222178106538
0.06002144403270283,0.0601176575174303,-0.15724636011301868,0.10352718691734153
0.05978934129257929,0.05988518272005619,-0.15738632478534514,0.10358183669185216
0.0595570564237532,0.05965252550202992,-0.1575258100316317,0.10363617093812458
0.05932459013380462,0.05941968657206579,-0.15766481542698205,0.10369018949064726
0.05909194313086614,0.059186666639431514,-0.15780334054796163,0.10374389218487032
0.05885911612362087,0.05895346641394622,-0.15794138497259894,0.10379727885720606
0.05862610982130029,0.058720086605978265,-0.15807894828038668,0.10385034934502937
0.05839292493368195,0.058486527926442974,-0.1582160300522832,0.1039031034866784
0.05815956217108752,0.058252791086800634,-0.1583526298707136,0.10395554112145483
0.05792602224438043,0.0580188767990542,-0.1584887473195712,0.10400766208962459
0.05769230586496375,0.05778478577574708,-0.1586243819842186,0.1040594662324181
0.05745841374477817,0.05755051872996123,-0.1587595334514891,0.10411095339203101
0.057224346596299595,0.05731607637531462,-0.15889420130968793,0.10416212341162448
0.05699010513253721,0.05708145942595939,-0.1590283851485934,0.10421297613532579
0.056755690067031093,0.05684666859657941,-0.1591620845594582,0.10426351140822866
0.056521102113850176,0.056611704602388235,-0.1592952991350109,0.10431372907639394
0.056286341987590104,0.05637656815912702,-0.15942802846945672,0.1043636289868499
0.05605141040337086,0.056141259983062075,-0.15956027215847904,0.10441321098759274
0.055816308076834874,0.055905780790982976,-0.15969202979924066,0.10446247492758706
0.05558103572414457,0.05567013130020016,-0.15982330099038503,0.10451142065676643
0.05534559406198028,0.05543431222854278,-0.15995408533203725,0.10456004802603361
0.05510998380753824,0.05519832429435673,-0.1600843824258056,0.10460835688726121
0.054874205678528055,0.0549621682165021,-0.16021419187478253,0.10465634709329208
0.05463826039317087,0.05472584471435131,-0.16034351328354593,0.10470401849793971
0.05440214867019691,0.05448935450778672,-0.16047234625816031,0.10475137095598874
0.0541658712288434,0.05425269831719848,-0.16060069040617816,0.10479840432319538
0.05392942878885246,0.05401587686348243,-0.16072854533664094,0.10484511845628783
0.0536928220704687,0.05377889086803774,-0.16085591066008031,0.10489151321296675
0.053456051794437305,0.05354174105276493,-0.16098278598851945,0.10493758845190565
0.05321911868200155,0.05330442814006341,-0.16110917093547408,0.10498334403275134
0.05298202345490074,0.05306695285282944,-0.16123506511595376,0.10502877981612443
0.052744766835368134,0.052829315914454,-0.16136046814646296,0.10507389566361962
0.05250734954612848,0.05259151804882035,-0.16148537964500234,0.10511869143780624
0.05226977231039607,0.05235355998030209,-0.16160979923106977,0.10516316700222855
0.05203203585187235,0.05211544243376074,-0.16173372652566162,0.1052073222214063
0.05179414089474374,0.0518771661345436,-0.16185716115127385,0.10525115696083504
0.05155608816367963,0.05163873180848168,-0.16198010273190322,0.10529467108698651
0.05131787838382984,0.0514001401818872,-0.16210255089304834,0.10533786446730918
0.051079512280822754,0.051161391981551715,-0.16222450526171084,0.1053807369702285
0.050840990580762795,0.0509224879347436,-0.16234596546639662,0.1054232884651474
0.05060231401022843,0.05068342876920599,-0.16246693113711683,0.10546551882244666
0.05036348329626995,0.050444215213154654,-0.16258740190538898,0.10550742791348523
0.05012449916640703,0.050204847995275456,-0.16270737740423832,0.10554901561060082
0.049885362348626866,0.04996532784472254,-0.16282685726819857,0.10559028178711005
0.049646073571381635,0.0497256554911158,-0.16294584113331337,0.10563122631730901
0.049406633563586426,0.049485831664538744,-0.16306432863713735,0.10567184907647356
0.049167043054617096,0.04924585709553642,-0.16318231941873693,0.10571214994085973
0.04892730277430781,0.0490057325151129,-0.16329981311869168,0.10575212878770408
0.0486874134529491,0.04876545865472937,-0.16341680937909547,0.10579178549522412
0.04844737582128542,0.04852503624630165,-0.1635333078435574,0.10583111994261865
0.048207190610513,0.04828446602219806,-0.163649308157203,0.1058701320100681
0.04796685855227769,0.04804374871523728,-0.16376480996667506,0.10590882157873499
0.04772638037867257,0.047802885058685914,-0.16387981292013515,0.10594718853076414
0.047485756822235915,0.047561875786256494,-0.16399431666726427,0.10598523274928318
0.04724498861594879,0.04732072163210504,-0.1641083208592642,0.1060229541184028
0.04700407649323284,0.04707942333082886,-0.16422182514885836,0.10606035252321722
0.0467630211879483,0.046837981617464546,-0.164334829190293,0.10609742784980435
0.0465218234343913,0.04659639722748531,-0.16444733263933828,0.10613417998522637
0.046280483967292126,0.046354670896799205,-0.16455933515328905,0.10617060881752985
0.04603900352181262,0.0461128033617465,-0.16467083639096633,0.1062067142357463
0.04579738283354406,0.04587079535909763,-0.164781836012718,0.10624249612989231
0.04555562263850503,0.04562864762605102,-0.16489233368041994,0.10627795439097004
0.045313723673138934,0.04538636090023055,-0.16500232905747714,0.10631308891096752
0.04507168667431206,0.04514393591968372,-0.1651118218088245,0.10634789958285884
0.04482951237931103,0.044901373422879004,-0.16522081160092825,0.1063823863006047
0.04458720152584072,0.0446586741487038,-0.16532929810178645,0.10641654895915256
0.04434475485202207,0.04441583883646226,-0.16543728098093052,0.10645038745443708
0.04410217309638965,0.0441728682258728,-0.1655447599094258,0.10648390168338026
0.0438594569978896,0.04392976305706609,-0.16565173455987287,0.10651709154389198
0.043616607295877234,0.043686524070582614,-0.16575820460640836,0.10654995693487018
0.04337362473011481,0.04344315200737045,-0.16586416972470608,0.10658249775620118
0.04313051004076945,0.04319964760878322,-0.16596962959197786,0.10661471390875998
0.04288726396841057,0.04295601161657744,-0.16607458388697474,0.1066466052944106
0.042643887254007966,0.042712244772910676,-0.16617903228998768,0.10667817181600636
0.04240038063892929,0.04246834782033899,-0.1662829744828487,0.10670941337739015
0.042156744864937895,0.04222432150181475,-0.1663864101489319,0.10674032988339473
0.04191298067419065,0.04198016656068452,-0.1664893389731543,0.10677092123984311
0.04166908880923549,0.0417358837406865,-0.1665917606419768,0.10680118735354867
0.041425070013009414,0.04149147378594863,-0.16669367484340533,0.1068311281323156
0.041180925028835955,0.041246937440985953,-0.16679508126699147,0.1068607434849391
0.040936654600423034,0.04100227545069857,-0.1668959796038337,0.10689003332120567
0.04069225947186081,0.04075748856036939,-0.1669963695465782,0.10691899755189337
0.04044774038761916,0.04051257751566168,-0.1670962507894198,0.10694763608877215
0.04020309809254569,0.040267543062617,-0.16719562302810287,0.10697594884460405
0.03995833333186323,0.040022385947652776,-0.16729448595992236,0.10700393573314351
0.03971344685116765,0.039777106917560055,-0.16739283928372464,0.10703159666913761
0.0394684393964257,0.03953170671950137,-0.1674906826999084,0.10705893156832634
0.03922331171397252,0.0392861861010082,-0.16758801591042571,0.10708594034744288
0.03897806455050961,0.03904054580997904,-0.1676848386187826,0.10711262292421375
0.03873269865310231,0.03879478659467672,-0.16778115053004045,0.10713897921735925
0.038487214769177686,0.03854890920372644,-0.16787695135081634,0.1071650091465935
0.03824161364652228,0.03830291438611343,-0.16797224078928447,0.10719071263262486
0.03799589603327963,0.03805680289118049,-0.16806701855517664,0.10721608959715605
0.037750062677948275,0.037810575468626005,-0.1681612843597833,0.10724113996288441
0.037504114329379216,0.03756423286850135,-0.16825503791595453,0.10726586365350217
0.03725805173677374,0.03731777584120879,-0.1683482789381007,0.10729026059369672
0.037011875649681246,0.03707120513749922,-0.16844100714219348,0.10731433070915071
0.036765586817996715,0.03682452150846972,-0.1685332222457667,0.10733807392654243
0.03651918599195872,0.036577725705561455,-0.1686249239679171,0.1073614901735459
0.03627267392214686,0.03633081848055721,-0.16871611202930542,0.10738457937883118
0.03602605135947962,0.03608380058557918,-0.168806786152157,0.10740734147206454
0.035779319055212186,0.03583667277308679,-0.1688969460602627,0.10742977638390871
0.03553247776093386,0.03558943579587414,-0.1689865914789798,0.10745188404602306
0.03528552822856609,0.035342090407068,-0.16907572213523284,0.10747366439106379
0.03503847121035996,0.03509463736012529,-0.16916433775751433,0.10749511735268422
0.03479130745889396,0.034847077408830876,-0.1692524380758858,0.10751624286553488
0.034544037727071805,0.034599411307295366,-0.16934002282197835,0.10753704086526382
0.034296662768119913,0.034351639809952594,-0.16942709172899365,0.10755751128851669
0.034049183335585376,0.034103763671557576,-0.16951364453170467,0.10757765407293708
0.03380160018333344,0.03385578364718398,-0.16959968096645664,0.10759746915716656
0.033553914065545275,0.033607700492221934,-0.16968520077116767,0.10761695648084493
0.03330612573671583,0.03335951496237583,-0.16977020368532952,0.10763611598461044
0.033058235951651256,0.03311122781366175,-0.16985468945000862,0.10765494761009989
0.032810245465466896,0.03286283980240548,-0.16993865780784667,0.1076734512999489
0.03256215503358474,0.03261435168523994,-0.1700221085030615,0.10769162699779204
0.03231396541173123,0.03236576421910301,-0.17010504128144785,0.10770947464826298
0.032065677355935095,0.03211707816123529,-0.17018745589037798,0.10772699419699465
0.03181729162252471,0.031868294269177554,-0.17026935207880284,0.10774418559061949
0.03156880896812618,0.03161941330076876,-0.17035072959725234,0.10776104877676951
0.03132023014966072,0.03137043601414347,-0.17043158819783646,0.10777758370407657
0.031071555924342496,0.031121363167729652,-0.17051192763424594,0.10779379032217236
0.030822787049676385,0.030872195520246445,-0.1705917476617529,0.10780966858168875
0.030573924283455463,0.03062293383070165,-0.17067104803721167,0.1078252184342578
0.030324968383758928,0.030373578858389663,-0.17074982851905948,0.10784043983251192
0.030075920108949605,0.030124131362888957,-0.17082808886731748,0.10785533273008414
0.02982678021767169,0.029874592104059815,-0.17090582884359096,0.10786989708160809
0.029577549468848573,0.02962496184204217,-0.17098304821107052,0.10788413284271824
0.02932822862168026,0.02937524133725302,-0.17105974673453256,0.10789803997005
0.02907881843564137,0.02912543135038441,-0.1711359241803401,0.10791161842123982
0.028829319670478536,0.028875532642400833,-0.17121158031644337,0.10792486815492541
0.028579733086208238,0.028625545974537064,-0.17128671491238073,0.10793778913074577
0.02833005944311457,0.028375472108295923,-0.17136132773927912,0.10795038130934137
0.028080299501746668,0.028125311805445693,-0.17143541856985495,0.10796264465235426
0.027830454022916708,0.027875065828018124,-0.1715089871784147,0.10797457912242814
0.027580523767697308,0.027624734938305816,-0.17158203334085562,0.10798618468320859
0.027330509497419334,0.027374319898860047,-0.17165455683466643,0.10799746129934301
0.027080411973669685,0.02712382147248852,-0.171726557438928,0.10800840893648089
0.02683023195828872,0.026873240422252812,-0.17179803493431403,0.10801902756127386
0.02657997021336822,0.026622577511466336,-0.17186898910309162,0.1080293171413757
0.026329627501248835,0.02637183350369175,-0.17193941972912208,0.10803927764544259
0.026079204584517828,0.02612100916273874,-0.17200932659786153,0.10804890904313312
0.02582870222600693,0.025870105252661844,-0.17207870949636148,0.10805821130510834
0.025578121188789674,0.02561912253775779,-0.1721475682132697,0.10806718440303201
0.02532746223617945,0.025368061782563546,-0.17221590253883046,0.10807582830957042
0.025076726131726835,0.02511692375185366,-0.17228371226488562,0.10808414299839285
0.024825913639217472,0.024865709210638097,-0.17235099718487498,0.10809212844417122
0.02457502552266978,0.02461441892415999,-0.17241775709383703,0.10809978462258053
0.02432406254633239,0.02436305365789306,-0.1724839917884095,0.10810711151029874
0.024073025474682132,0.02411161417753957,-0.17254970106683,0.10811410908500682
0.023821915072421415,0.02386010124902774,-0.1726148847289367,0.108120777325389
0.02357073210447605,0.02360851563850955,-0.17267954257616883,0.10812711621113263
0.02331947733599299,0.02335685811235846,-0.17274367441156743,0.1081331257229284
0.02306815153233776,0.023105129437166878,-0.17280728003977572,0.10813880584247024
0.022816755459092404,0.02285333037974406,-0.17287035926704003,0.10814415655245559
0.02256528988205294,0.022601461707113583,-0.17293291190120996,0.1081491778365852
0.022313755567227082,0.022349524186511056,-0.17299493775173946,0.1081538696795634
0.022062153280832046,0.02209751858538193,-0.173056436629687,0.10815823206709803
0.02181048378929196,0.02184544567137891,-0.1731174083477163,0.10816226498590047
0.021558747859235814,0.021593306212359872,-0.17317785272009698,0.10816596842368577
0.02130694625749487,0.021341100976385297,-0.173237769562705,0.1081693423691726
0.021055079751100443,0.021088830731716048,-0.17329715869302317,0.10817238681208335
0.020803149107281663,0.0208364962468111,-0.17335601993014202,0.10817510174314411
0.02055115509346288,0.02058409829032498,-0.17341435309475994,0.10817748715408475
0.020299098477261652,0.020331637631105723,-0.17347215800918403,0.1081795430376389
0.020046980026486097,0.020079115038192236,-0.17352943449733046,0.10818126938754391
0.019794800509132706,0.019826531280812094,-0.17358618238472515,0.10818266619854111
0.019542560693384094,0.019573887128379295,-0.1736424014985042,0.10818373346637555
0.019290261347606412,0.019321183350491673,-0.1736980916674144,0.10818447118779609
0.019037903240347296,0.019068420716928835,-0.17375325272181388,0.10818487936055556
0.01878548714033327,0.01881559999764956,-0.17380788449367246,0.10818495798341059
0.01853301381646751,0.018562721962789568,-0.17386198681657233,0.10818470705612165
0.01828048403782762,0.018309787382659277,-0.17391555952570842,0.10818412657945314
0.018027898573663034,0.018056797027741222,-0.17396860245788892,0.10818321655517327
0.017775258193392943,0.017803751668687955,-0.17402111545153592,0.10818197698605415
0.01752256366660373,0.017550652076319503,-0.17407309834668572,0.10818040787587171
0.01726981576304671,0.017297499021621074,-0.17412455098498938,0.10817850922940574
0.0170170152526359,0.017044293275740852,-0.17417547320971324,0.10817628105243984
0.016764162905445426,0.016791035609987372,-0.17422586486573943,0.10817372335176144
0.016511259491707456,0.016537726795827483,-0.17427572579956616,0.1081708361351617
0.016258305781809618,0.016284367604883724,-0.17432505585930844,0.10816761941143563
0.016005302546292743,0.016030958808932096,-0.1743738548946983,0.10816407319038189
0.015752250555848633,0.01577750117989981,-0.17442212275708543,0.1081601974828029
0.01549915058131747,0.015523995489862687,-0.17446985929943756,0.10815599230050475
0.015246003393685736,0.015270442511043094,-0.17451706437634087,0.10815145765629712
0.01499280976408363,0.015016843015807342,-0.17456373784400056,0.10814659356399338
0.01473957046378283,0.014763197776663439,-0.17460987956024115,0.10814140003841034
0.014486286264194225,0.014509507566258842,-0.17465548938450692,0.10813587709536841
0.014232957936865345,0.014255773157377855,-0.17470056717786248,0.10813002475169142
0.013979586253478284,0.014001995322939567,-0.17474511280299307,0.10812384302520664
0.013726171985847087,0.013748174835995233,-0.1747891261242049,0.10811733193474467
0.01347271590591553,0.013494312469726042,-0.17483260700742587,0.10811049150013943
0.013219218785754858,0.013240408997440858,-0.1748755553202056,0.10810332174222803
0.012965681397561192,0.01298646519257362,-0.1749179709317161,0.10809582268285085
0.012712104513653458,0.012732481828681268,-0.17495985371275208,0.10808799434485131
0.012458488906470784,0.012478459679441141,-0.17500120353573126,0.10807983675207586
0.012204835348570253,0.012224399518648722,-0.17504202027469498,0.10807134992937398
0.011951144612624672,0.011970302120215394,-0.17508230380530837,0.10806253390259797
0.01169741747141994,0.011716168258165825,-0.17512205400486078,0.10805338869860298
0.011443654697853006,0.011461998706635907,-0.1751612707522662,0.10804391434524692
0.011189857064929252,0.011207794239870138,-0.17519995392806367,0.1080341108713903
0.010936025345760245,0.010953555632219369,-0.17523810341441748,0.10802397830689615
0.010682160313561494,0.010699283658138563,-0.1752757190951177,0.1080135166826301
0.010428262741649843,0.01044497909218418,-0.1753128008555804,0.10800272603046003
0.0101743334034414,0.010190642709012104,-0.17534934858284815,0.10799160638325611
0.00992037307244893,0.009936275283375026,-0.17538536216559023,0.10798015777489077
0.00966638252227961,0.009681877590120206,-0.17542084149410303,0.10796838024023844
0.009412362526632774,0.009427450404187207,-0.17545578646031038,0.10795627381517553
0.00915831385929731,0.009172994500605287,-0.17549019695776374,0.10794383853658027
0.00890423729414959,0.008918510654491332,-0.1755240728816429,0.10793107444233273
0.008650133605150859,0.008663999641047235,-0.17555741412875586,0.10791798157131453
0.008396003566344984,0.008409462235557644,-0.17559022059753943,0.10790455996340885
0.008141847951856207,0.00815489921338771,-0.1756224921880594,0.1078908096595002
0.007887667535886538,0.00790031134998048,-0.17565422880201084,0.1078767307014744
0.0076334630927136745,0.007645699420854803,-0.17568543034271863,0.10786232313221841
0.0073792353966884005,0.007391064201602739,-0.1757160967151374,0.10784758699562018
0.007124985222232331,0.007136406467887288,-0.1757462278258521,0.10783252233656855
0.006870713343835662,0.006881726995440142,-0.17577582358307814,0.10781712920095306
0.006616420536054562,0.006627026560059072,-0.17580488389666168,0.10780140763566387
0.006362107573509095,0.006372305937605847,-0.17583340867807998,0.10778535768859163
0.0061077752308806126,0.006117565904003621,-0.1758613978404416,0.10776897940862722
0.005853424282909502,0.005862807235234678,-0.1758888512984867,0.10775227284566173
0.005599055504392935,0.00560803070733818,-0.1759157689685873,0.10773523805058625
0.005344669670182251,0.005353237096407539,-0.1759421507687475,0.10771787507529176
0.00509026755518089,0.005098427178588356,-0.17596799661860374,0.10770018397266885
0.004835849934341779,0.004843601730075794,-0.17599330643942512,0.10768216479660771
0.004581417582665077,0.004588761527112327,-0.17601808015411352,0.10766381760199784
0.004326971275195923,0.00433390734598548,-0.1760423176872039,0.107645142444728
0.004072511787021825,0.004079039963025215,-0.17606601896486454,0.10762613938168597
0.0038180398932705873,0.0038241601546018526,-0.1760891839148972,0.10760680847075835
0.0035635563691076917,0.0035692686971234558,-0.1761118124667375,0.10758714977083048
0.003309061989734052,0.003314366367033573,-0.1761339045514549,0.10756716334178612
0.003054557530383754,0.003059453940808979,-0.17615546010175306,0.10754684924450744
0.0028000437663214476,0.0028045321949570602,-0.1761764790519701,0.10752620754087469
0.0025455214728402685,0.002549601906013738,-0.17619696133807858,0.1075052382937661
0.0022909914252592276,0.0022946638505408463,-0.17621690689768596,0.10748394156705761
0.0020364543989209545,0.0020397188051238775,-0.17623631567003456,0.10746231742562273
0.001781911169189447,0.001784767546369728,-0.1762551875960019,0.10744036593533238
0.001527362511447455,0.001529810850904073,-0.17627352261810086,0.10741808716305458
0.0012728092010944065,0.0012748494953692953,-0.17629132068047973,0.10739548117665433
0.0010182520135437955,0.0010198842564218648,-0.1763085817289226,0.10737254804499341
0.0007636917242209251,0.0007649159107300799,-0.17632530571084926,0.10734928783793009
0.000509129108560656,0.0005099452349718121,-0.1763414925753156,0.10732570062631902
0.00025456494200479056,0.00025497300583188513,-0.17635714227301358,0.10730178648201093
0.0,0.0,-0.17637225475627152,0.10727754547785244
-0.00025456494200479056,-0.00025497300583188513,-0.1763868299790542,0.10725297768768587
-0.000509129108560656,-0.0005099452349718121,-0.17640086789696294,0.10722808318634894
-0.0007636917242209251,-0.0007649159107300799,-0.1764143684672358,0.10720286204967465
-0.0010182520135437955,-0.0010198842564218648,-0.17642733164874774,0.10717731435449093
-0.0012728092010944065,-0.0012748494953692953,-0.17643975740201065,0.10715144017862051
-0.001527362511447455,-0.001529810850904073,-0.1764516456891735,0.10712523960088062
-0.001781911169189447,-0.001784767546369728,-0.17646299647402253,0.10709871270108273
-0.0020364543989209545,-0.0020397188051238775,-0.1764738097219813,0.10707185956003243
-0.0022909914252592276,-0.0022946638505408463,-0.1764840854001107,0.107044680259529
-0.0025455214728402685,-0.002549601906013738,-0.17649382347710932,0.10701717488236531
-0.0028000437663214476,-0.0028045321949570602,-0.17650302392331324,0.10698934351232753
-0.003054557530383754,-0.003059453940808979,-0.17651168671069636,0.10696118623419482
-0.003309061989734052,-0.003314366367033573,-0.17651981181287024,0.10693270313373915
-0.0035635563691076917,-0.0035692686971234558,-0.1765273992050845,0.10690389429772496
-0.0038180398932705873,-0.0038241601546018526,-0.1765344488642266,0.10687475981390898
-0.004072511787021825,-0.004079039963025215,-0.176540960768822,0.1068452997710399
-0.004326971275195923,-0.00433390734598548,-0.1765469348990344,0.1068155142588581
-0.004581417582665077,-0.004588761527112327,-0.17655237123666545,0.10678540336809544
-0.004835849934341779,-0.004843601730075794,-0.17655726976515523,0.1067549671904749
-0.00509026755518089,-0.005098427178588356,-0.17656163046958195,0.10672420581871038
-0.005344669670182251,-0.005353237096407539,-0.1765654533366621,0.1066931193465063
-0.005599055504392935,-0.00560803070733818,-0.17656873835475057,0.10666170786855748
-0.005853424282909502,-0.005862807235234678,-0.17657148551384066,0.10662997148054874
-0.0061077752308806126,-0.006117565904003621,-0.1765736948055641,0.10659791027915462
-0.006362107573509095,-0.006372305937605847,-0.1765753662231909,0.10656552436203909
-0.006616420536054562,-0.006627026560059072,-0.17657649976162967,0.10653281382785526
-0.006870713343835662,-0.006881726995440142,-0.17657709541742744,0.1064997787762451
-0.007124985222232331,-0.007136406467887288,-0.17657715318876974,0.10646641930783911
-0.0073792353966884005,-0.007391064201602739,-0.1765766730754806,0.10643273552425599
-0.0076334630927136745,-0.007645699420854803,-0.1765756550790226,0.10639872752810245
-0.007887667535886538,-0.00790031134998048,-0.17657409920249664,0.10636439542297267
-0.008141847951856207,-0.00815489921338771,-0.1765720054506422,0.10632973931344823
-0.008396003566344984,-0.008409462235557644,-0.17656937382983723,0.10629475930509767
-0.008650133605150859,-0.008663999641047235,-0.1765662043480981,0.10625945550447612
-0.00890423729414959,-0.008918510654491332,-0.1765624970150796,0.1062238280191251
-0.00915831385929731,-0.009172994500605287,-0.1765582518420749,0.10618787695757212
-0.009412362526632774,-0.009427450404187207,-0.1765534688420156,0.10615160242933033
-0.00966638252227961,-0.009681877590120206,-0.17654814802947144,0.10611500454489825
-0.00992037307244893,-0.009936275283375026,-0.17654228942065056,0.10607808341575935
-0.0101743334034414,-0.010190642709012104,-0.17653589303339942,0.10604083915438184
-0.010428262741649843,-0.01044497909218418,-0.17652895888720235,0.10600327187421817
-0.010682160313561494,-0.010699283658138563,-0.1765214870031821,0.10596538168970479
-0.010936025345760245,-0.010953555632219369,-0.17651347740409923,0.10592716871626177
-0.011189857064929252,-0.011207794239870138,-0.17650493011435245,0.10588863307029249
-0.011443654697853006,-0.011461998706635907,-0.1764958451599782,0.10584977486918316
-0.01169741747141994,-0.011716168258165825,-0.1764862225686509,0.10581059423130262
-0.011951144612624672,-0.011970302120215394,-0.1764760623696826,0.10577109127600191
-0.012204835348570253,-0.012224399518648722,-0.17646536459402304,0.10573126612361389
-0.012458488906470784,-0.012478459679441141,-0.17645412927425944,0.1056911188954528
-0.012712104513653458,-0.012732481828681268,-0.17644235644461664,0.10565064971381413
-0.012965681397561192,-0.01298646519257362,-0.17643004614095667,0.10560985870197402
-0.013219218785754858,-0.013240408997440858,-0.1764171984007788,0.10556874598418894
-0.01347271590591553,-0.013494312469726042,-0.17640381326321952,0.1055273116856954
-0.013726171985847087,-0.013748174835995233,-0.1763898907690523,0.1054855559327094
-0.013979586253478284,-0.014001995322939567,-0.17637543096068745,0.10544347885242628
-0.014232957936865345,-0.014255773157377855,-0.17636043388217204,0.10540108057302006
-0.014486286264194225,-0.014509507566258842,-0.1763448995791898,0.10535836122364327
-0.01473957046378283,-0.014763197776663439,-0.17632882809906092,0.10531532093442646
-0.01499280976408363,-0.015016843015807342,-0.17631221949074186,0.10527195983647782
-0.015246003393685736,-0.015270442511043094,-0.17629507380482537,0.10522827806188277
-0.01549915058131747,-0.015523995489862687,-0.17627739109354015,0.10518427574370358
-0.015752250555848633,-0.01577750117989981,-0.17625917141075084,0.10513995301597892
-0.016005302546292743,-0.016030958808932096,-0.17624041481195774,0.10509531001372353
-0.016258305781809618,-0.016284367604883724,-0.17622112135429666,0.10505034687292772
-0.016511259491707456,-0.016537726795827483,-0.1762012910965389,0.10500506373055703
-0.016764162905445426,-0.016791035609987372,-0.1761809240990908,0.10495946072455174
-0.0170170152526359,-0.017044293275740852,-0.17616002042399379,0.10491353799382652
-0.01726981576304671,-0.017297499021621074,-0.1761385801349241,0.10486729567827001
-0.01752256366660373,-0.017550652076319503,-0.17611660329719253,0.10482073391874427
-0.017775258193392943,-0.017803751668687955,-0.1760940899777444,0.10477385285708456
-0.018027898573663034,-0.018056797027741222,-0.17607104024515913,0.10472665263609865
-0.01828048403782762,-0.018309787382659277,-0.17604745416965023,0.10467913339956664
-0.01853301381646751,-0.018562721962789568,-0.17602333182306495,0.10463129529224036
-0.01878548714033327,-0.01881559999764956,-0.1759986732788842,0.10458313845984298
-0.019037903240347296,-0.019068420716928835,-0.1759734786122221,0.10453466304906854
-0.019290261347606412,-0.019321183350491673,-0.17594774789982603,0.1044858692075816
-0.019542560693384094,-0.019573887128379295,-0.1759214812200762,0.10443675708401662
-0.019794800509132706,-0.019826531280812094,-0.17589467865298544,0.10438732682797766
-0.020046980026486097,-0.020079115038192236,-0.17586734028019904,0.10433757859003784
-0.020299098477261652,-0.020331637631105723,-0.17583946618499446,0.10428751252173897
-0.02055115509346288,-0.02058409829032498,-0.17581105645228096,0.1042371287755909
-0.020803149107281663,-0.0208364962468111,-0.17578211116859957,0.1041864275050713
-0.021055079751100443,-0.021088830731716048,-0.1757526304221226,0.10413540886462505
-0.02130694625749487,-0.021341100976385297,-0.17572261430265354,0.10408407300966376
-0.021558747859235814,-0.021593306212359872,-0.17569206290162667,0.10403242009656531
-0.02181048378929196,-0.02184544567137891,-0.1756609763121069,0.10398045028267348
-0.022062153280832046,-0.02209751858538193,-0.1756293546287893,0.10392816372629733
-0.022313755567227082,-0.022349524186511056,-0.1755971979479991,0.10387556058671076
-0.02256528988205294,-0.022601461707113583,-0.17556450636769105,0.10382264102415206
-0.022816755459092404,-0.02285333037974406,-0.17553127998744944,0.10376940519982343
-0.02306815153233776,-0.023105129437166878,-0.1754975189084875,0.10371585327589036
-0.02331947733599299,-0.02335685811235846,-0.1754632232336474,0.10366198541548134
-0.02357073210447605,-0.02360851563850955,-0.17542839306739968,0.10360780178268722
-0.023821915072421415,-0.02386010124902774,-0.1753930285158431,0.1035533025425607
-0.024073025474682132,-0.02411161417753957,-0.17535712968670417,0.10349848786111598
-0.02432406254633239,-0.02436305365789306,-0.17532069668933697,0.10344335790532803
-0.02457502552266978,-0.02461441892415999,-0.17528372963472275,0.10338791284313227
-0.024825913639217472,-0.024865709210638097,-0.17524622863546954,0.103332152843424
-0.025076726131726835,-0.02511692375185366,-0.1752081938058119,0.10327607807605783
-0.02532746223617945,-0.025368061782563546,-0.1751696252616105,0.10321968871184721
-0.025578121188789674,-0.02561912253775779,-0.17513052312035188,0.10316298492256398
-0.02582870222600693,-0.025870105252661844,-0.17509088750114785,0.10310596688093762
-0.026079204584517828,-0.02612100916273874,-0.17505071852473544,0.10304863476065508
-0.026329627501248835,-0.02637183350369175,-0.1750100163134763,0.10299098873635985
-0.02657997021336822,-0.026622577511466336,-0.17496878099135643,0.10293302898365178
-0.02683023195828872,-0.026873240422252812,-0.17492701268398578,0.10287475567908631
-0.027080411973669685,-0.02712382147248852,-0.1748847115185978,0.10281616900017401
-0.027330509497419334,-0.027374319898860047,-0.17484187762404926,0.10275726912538011
-0.027580523767697308,-0.027624734938305816,-0.1747985111308196,0.10269805623412379
-0.027830454022916708,-0.027875065828018124,-0.17475461217101065,0.10263853050677782
-0.028080299501746668,-0.028125311805445693,-0.17471018087834633,0.10257869212466787
-0.02833005944311457,-0.028375472108295923,-0.17466521738817195,0.10251854127007204
-0.028579733086208238,-0.028625545974537064,-0.17461972183745417,0.10245807812622028
-0.028829319670478536,-0.028875532642400833,-0.17457369436478035,0.10239730287729379
-0.02907881843564137,-0.02912543135038441,-0.17452713511035808,0.10233621570842451
-0.02932822862168026,-0.02937524133725302,-0.17448004421601498,0.1022748168056946
-0.029577549468848573,-0.02962496184204217,-0.17443242182519808,0.10221310635613569
-0.02982678021767169,-0.029874592104059815,-0.17438426808297341,0.10215108454772857
-0.030075920108949605,-0.030124131362888957,-0.17433558313602565,0.1020887515694024
-0.030324968383758928,-0.030373578858389663,-0.17428636713265758,0.10202610761103427
-0.030573924283455463,-0.03062293383070165,-0.17423662022278968,0.10196315286344851
-0.030822787049676385,-0.030872195520246445,-0.17418634255795967,0.1018998875184162
-0.031071555924342496,-0.031121363167729652,-0.174135534291322,0.10183631176865456
-0.03132023014966072,-0.03137043601414347,-0.1740841955776475,0.10177242580782635
-0.03156880896812618,-0.03161941330076876,-0.1740323265733228,0.10170822983053929
-0.03181729162252471,-0.031868294269177554,-0.17397992743634988,0.10164372403234548
-0.032065677355935095,-0.03211707816123529,-0.17392699832634556,0.10157890860974071
-0.03231396541173123,-0.03236576421910301,-0.17387353940454117,0.10151378376016405
-0.03256215503358474,-0.03261435168523994,-0.17381955083378176,0.10144834968199705
-0.032810245465466896,-0.03286283980240548,-0.17376503277852595,0.1013826065745633
-0.033058235951651256,-0.03311122781366175,-0.17370998540484514,0.10131655463812769
-0.03330612573671583,-0.03335951496237583,-0.17365440888042322,0.10125019407389586
-0.033553914065545275,-0.033607700492221934,-0.1735983033745559,0.1011835250840136
-0.03380160018333344,-0.03385578364718398,-0.17354166905815024,0.10111654787156621
-0.034049183335585376,-0.034103763671557576,-0.17348450610372426,0.10104926264057794
-0.034296662768119913,-0.034351639809952594,-0.17342681468540624,0.10098166959601122
-0.034544037727071805,-0.034599411307295366,-0.1733685949789342,0.1009137689437662
-0.03479130745889396,-0.034847077408830876,-0.17330984716165548,0.10084556089068006
-0.03503847121035996,-0.03509463736012529,-0.1732505714125261,0.10077704564452633
-0.03528552822856609,-0.035342090407068,-0.17319076791211027,0.10070822341401436
-0.03553247776093386,-0.03558943579587414,-0.17313043684257987,0.10063909440878858
-0.035779319055212186,-0.03583667277308679,-0.17306957838771372,0.10056965883942795
-0.03602605135947962,-0.03608380058557918,-0.1730081927328973,0.10049991691744523
-0.03627267392214686,-0.03633081848055721,-0.17294628006512197,0.10042986885528642
-0.03651918599195872,-0.036577725705561455,-0.17288384057298442,0.10035951486633007
-0.036765586817996715,-0.03682452150846972,-0.17282087444668617,0.10028885516488664
-0.037011875649681246,-0.03707120513749922,-0.17275738187803294,0.1002178899661978
-0.03725805173677374,-0.03731777584120879,-0.17269336306043417,0.1001466194864359
-0.037504114329379216,-0.03756423286850135,-0.1726288181889022,0.10007504394270313
-0.037750062677948275,-0.037810575468626005,-0.17256374746005196,0.10000316355303106
-0.03799589603327963,-0.03805680289118049,-0.17249815107210015,0.09993097853637979
-0.03824161364652228,-0.03830291438611343,-0.17243202922486472,0.0998584891126374
-0.038487214769177686,-0.03854890920372644,-0.17236538211976435,0.09978569550261925
-0.03873269865310231,-0.03879478659467672,-0.17229820995981765,0.09971259792806732
-0.03897806455050961,-0.03904054580997904,-0.17223051294964267,0.09963919661164947
-0.03922331171397252,-0.0392861861010082,-0.17216229129545624,0.09956549177695888
-0.0394684393964257,-0.03953170671950137,-0.1720935452050733,0.0994914836485132
-0.03971344685116765,-0.039777106917560055,-0.17202427488790648,0.09941717245175408
-0.03995833333186323,-0.040022385947652776,-0.17195448055496504,0.09934255841304626
-0.04020309809254569,-0.040267543062617,-0.17188416241885474,0.0992676417596771
-0.04044774038761916,-0.04051257751566168,-0.17181332069377675,0.09919242271985566
-0.04069225947186081,-0.04075748856036939,-0.1717419555955273,0.09911690152271223
-0.040936654600423034,-0.04100227545069857,-0.17167006734149678,0.09904107839829746
-0.041180925028835955,-0.041246937440985953,-0.17159765615066933,0.0989649535775817
-0.041425070013009414,-0.04149147378594863,-0.171524722243622,0.0988885272924544
-0.04166908880923549,-0.0417358837406865,-0.1714512658425241,0.09881179977572326
-0.04191298067419065,-0.04198016656068452,-0.17137728717113662,0.09873477126111363
-0.042156744864937895,-0.04222432150181475,-0.17130278645481134,0.09865744198326766
-0.04240038063892929,-0.04246834782033899,-0.1712277639204904,0.09857981217774381
-0.042643887254007966,-0.042712244772910676,-0.17115221979670545,0.0985018820810159
-0.04288726396841057,-0.04295601161657744,-0.171076154313577,0.09842365193047249
-0.04313051004076945,-0.04319964760878322,-0.17099956770281372,0.09834512196441625
-0.04337362473011481,-0.04344315200737045,-0.17092246019771168,0.09826629242206306
-0.043616607295877234,-0.043686524070582614,-0.17084483203315368,0.09818716354354132
-0.0438594569978896,-0.04392976305706609,-0.17076668344560864,0.09810773556989137
-0.04410217309638965,-0.0441728682258728,-0.17068801467313066,0.09802800874306458
-0.04434475485202207,-0.04441583883646226,-0.17060882595535853,0.09794798330592269
-0.04458720152584072,-0.0446586741487038,-0.1705291175335147,0.09786765950223705
-0.04482951237931103,-0.044901373422879004,-0.17044888965040497,0.09778703757668791
-0.04507168667431206,-0.04514393591968372,-0.17036814255041732,0.09770611777486365
-0.045313723673138934,-0.04538636090023055,-0.17028687647952145,0.09762490034326002
-0.04555562263850503,-0.04562864762605102,-0.17020509168526787,0.09754338552927933
-0.04579738283354406,-0.04587079535909763,-0.1701227884167873,0.09746157358122992
-0.04603900352181262,-0.0461128033617465,-0.1700399669247897,0.09737946474832516
-0.046280483967292126,-0.046354670896799205,-0.16995662746156373,0.09729705928068277
-0.0465218234343913,-0.04659639722748531,-0.1698727702809759,0.09721435742932413
-0.0467630211879483,-0.046837981617464546,-0.16978839563846962,0.09713135944617336
-0.04700407649323284,-0.04707942333082886,-0.16970350379106475,0.09704806558405676
-0.04724498861594879,-0.04732072163210504,-0.16961809499735658,0.09696447609670188
-0.047485756822235915,-0.047561875786256494,-0.1695321695175151,0.0968805912387368
-0.04772638037867257,-0.047802885058685914,-0.16944572761328425,0.09679641126568929
-0.04796685855227769,-0.04804374871523728,-0.169358769547981,0.0967119364339862
-0.048207190610513,-0.04828446602219806,-0.1692712955864947,0.09662716700095252
-0.04844737582128542,-0.04852503624630165,-0.16918330599528625,0.0965421032248106
-0.0486874134529491,-0.04876545865472937,-0.16909480104238722,0.0964567453646795
-0.04892730277430781,-0.0490057325151129,-0.169005780997399,0.09637109368057405
-0.049167043054617096,-0.04924585709553642,-0.16891624613149211,0.0962851484334041
-0.049406633563586426,-0.049485831664538744,-0.16882619671740526,0.09619890988497384
-0.049646073571381635,-0.0497256554911158,-0.16873563302944458,0.0961123782979808
-0.049885362348626866,-0.04996532784472254,-0.16864455534348283,0.09602555393601522
-0.05012449916640703,-0.050204847995275456,-0.16855296393695837,0.09593843706355917
-0.05036348329626995,-0.050444215213154654,-0.1684608590888745,0.0958510279459857
-0.05060231401022843,-0.05068342876920599,-0.16836824107979861,0.09576332684955823
-0.050840990580762795,-0.0509224879347436,-0.1682751101918612,0.09567533404142942
-0.051079512280822754,-0.051161391981551715,-0.16818146670875506,0.09558704978964068
-0.05131787838382984,-0.0514001401818872,-0.16808731091573456,0.09549847436312113
-0.05155608816367963,-0.05163873180848168,-0.16799264309961454,0.09540960803168688
-0.05179414089474374,-0.0518771661345436,-0.16789746354876955,0.0953204510660402
-0.05203203585187235,-0.05211544243376074,-0.16780177255313308,0.09523100373776866
-0.05226977231039607,-0.05235355998030209,-0.16770557040419642,0.09514126631934433
-0.05250734954612848,-0.05259151804882035,-0.16760885739500805,0.09505123908412295
-0.052744766835368134,-0.052829315914454,-0.16751163382017256,0.0949609223063431
-0.05298202345490074,-0.05306695285282944,-0.16741389997584982,0.09487031626112538
-0.05321911868200155,-0.05330442814006341,-0.16731565615975405,0.09477942122447144
-0.053456051794437305,-0.05354174105276493,-0.16721690267115302,0.09468823747326338
-0.0536928220704687,-0.05377889086803774,-0.16711763981086686,0.0945967652852627
-0.05392942878885246,-0.05401587686348243,-0.16701786788126755,0.09450500493910957
-0.0541658712288434,-0.05425269831719848,-0.16691758718627767,0.09441295671432189
-0.05440214867019691,-0.05448935450778672,-0.16681679803136962,0.09432062089129453
-0.05463826039317087,-0.05472584471435131,-0.16671550072356459,0.09422799775129843
-0.054874205678528055,-0.0549621682165021,-0.1666136955714318,0.09413508757647973
-0.05510998380753824,-0.05519832429435673,-0.1665113828850874,0.09404189064985889
-0.05534559406198028,-0.05543431222854278,-0.16640856297619355,0.09394840725532999
-0.05558103572414457,-0.05567013130020016,-0.16630523615795753,0.09385463767765963
-0.055816308076834874,-0.055905780790982976,-0.16620140274513076,0.09376058220248618
-0.05605141040337086,-0.056141259983062075,-0.16609706305400782,0.09366624111631897
-0.056286341987590104,-0.05637656815912702,-0.1659922174024255,0.09357161470653727
-0.056521102113850176,-0.056611704602388235,-0.16588686610976183,0.09347670326138954
-0.056755690067031093,-0.05684666859657941,-0.1657810094969351,0.09338150706999253
-0.05699010513253721,-0.05708145942595939,-0.16567464788640301,0.09328602642233036
-0.057224346596299595,-0.05731607637531462,-0.16556778160216137,0.09319026160925359
-0.05745841374477817,-0.05755051872996123,-0.16546041096974343,0.09309421292247848
-0.05769230586496375,-0.05778478577574708,-0.16535253631621874,0.09299788065458597
-0.05792602224438043,-0.0580188767990542,-0.16524415797019226,0.09290126509902089
-0.05815956217108752,-0.058252791086800634,-0.16513527626180322,0.09280436655009094
-0.05839292493368195,-0.058486527926442974,-0.16502589152272415,0.09270718530296591
-0.05862610982130029,-0.058720086605978265,-0.16491600408615995,0.09260972165367676
-0.05885911612362087,-0.05895346641394622,-0.16480561428684684,0.09251197589911465
-0.05909194313086614,-0.059186666639431514,-0.1646947224610512,0.09241394833703007
-0.05932459013380462,-0.05941968657206579,-0.16458332894656888,0.092315639266032
-0.0595570564237532,-0.05965252550202992,-0.16447143408272377,0.09221704898558697
-0.05978934129257929,-0.05988518272005619,-0.16435903821036707,0.09211817779601798
-0.06002144403270283,-0.0601176575174303,-0.16424614167187607,0.0920190259985039
-0.06025336393709868,-0.06034994918599377,-0.1641327448111532,0.09191959389507823
-0.06048510029929853,-0.060582057018145806,-0.164018847973625,0.09181988178862847
-0.06071665241339327,-0.060813980306845754,-0.16390445150624097,0.09171988998289494
-0.06094801957403502,-0.06104571834561508,-0.16378955575747256,0.09161961878247002
-0.061179201076439226,-0.06127727042853945,-0.1636741610773122,0.09151906849279721
-0.06141019621638703,-0.061508635850271165,-0.16355826781727204,0.0914182394201701
-0.061641004290227064,-0.061739813906030915,-0.1634418763303831,0.09131713187173156
-0.06187162459487797,-0.06197080389161032,-0.16332498697119405,0.09121574615547272
-0.062102056427830336,-0.06220160510337383,-0.1632076000957701,0.091114082580232
-0.06233229908714876,-0.062432216838260876,-0.16308971606169204,0.09101214145569433
-0.06256235187147424,-0.06266263839378819,-0.16297133522805504,0.09090992309239003
-0.06279221408002604,-0.06289286906805168,-0.16285245795546777,0.090807427801694
-0.06302188501260404,-0.0631229081597288,-0.16273308460605088,0.09070465589582463
-0.06325136396959079,-0.06335275496808067,-0.16261321554343638,0.09060160768784296
-0.06348065025195349,-0.06358240879295392,-0.1624928511327662,0.09049828349165177
-0.06370974316124646,-0.06381186893478327,-0.16237199174069125,0.09039468362199439
-0.0639386419996129,-0.06404113469459326,-0.16225063773537016,0.09029080839445408
-0.06416734606978726,-0.06427020537400067,-0.16212878948646822,0.09018665812545272
-0.06439585467509734,-0.0644990802752165,-0.1620064473651564,0.09008223313225014
-0.06462416711946621,-0.06472775870104806,-0.16188361174411003,0.08997753373294295
-0.06485228270741465,-0.06495623995490125,-0.16176028299750767,0.0898725602464637
-0.06508020074406295,-0.06518452334078252,-0.1616364615010301,0.08976731299257984
-0.06530792053513328,-0.06541260816330108,-0.16151214763185906,0.08966179229189274
-0.06553544138695168,-0.06564049372767104,-0.16138734176867608,0.08955599846583673
-0.06576276260645014,-0.06586817933971341,-0.1612620442916616,0.0894499318366782
-0.06598988350116884,-0.06609566430585838,-0.16113625558249342,0.08934359272751448
-0.0662168033792581,-0.06632294793314723,-0.16100997602434575,0.08923698146227294
-0.06644352154948065,-0.06655002952923464,-0.160883206001888,0.08913009836570997
-0.06667003732121364,-0.06677690840239073,-0.16075594590128364,0.08902294376341001
-0.0668963500044507,-0.06700358386150301,-0.16062819611018903,0.08891551798178461
-0.0671224589098042,-0.06723005521607885,-0.1604999570177522,0.08880782134807126
-0.06734836334850715,-0.0674563217762471,-0.16037122901461165,0.08869985419033265
-0.06757406263241547,-0.06768238285276064,-0.1602420124928952,0.08859161683745544
-0.06779955607401005,-0.06790823775699824,-0.16011230784621877,0.08848310961914935
-0.06802484298639867,-0.06813388580096666,-0.1599821154696853,0.08837433286594623
-0.06824992268331842,-0.06835932629730286,-0.1598514357598832,0.08826528690919892
-0.06847479447913742,-0.06858455855927593,-0.15972026911488563,0.08815597208108031
-0.06869945768885721,-0.0688095819007894,-0.15958861593424895,0.08804638871458234
-0.06892391162811476,-0.06903439563638314,-0.15945647661901144,0.0879365371435149
-0.06914815561318435,-0.06925899908123549,-0.15932385157169257,0.087826417702505
-0.06937218896097998,-0.06948339155116544,-0.15919074119629112,0.0877160307269955
-0.06959601098905714,-0.06970757236263457,-0.1590571458982844,0.0876053765532443
-0.0698196210156152,-0.06993154083274929,-0.15892306608462684,0.0874944555183232
-0.07004301835949922,-0.0701552962792628,-0.15878850216374873,0.08738326796011685
-0.0702662023402021,-0.07037883802057715,-0.15865345454555532,0.08727181421732193
-0.0704891722778668,-0.07060216537574551,-0.1585179236414249,0.0871600946294458
-0.07071192749328815,-0.07082527766447395,-0.15838190986420816,0.08704810953680574
-0.07093446730791518,-0.07104817420712378,-0.15824541362822667,0.08693585928052774
-0.07115679104385303,-0.0712708543247135,-0.1581084353492716,0.08682334420254555
-0.07137889802386499,-0.07149331733892081,-0.1579709754446026,0.08671056464559963
-0.07160078757137475,-0.07171556257208482,-0.15783303433294626,0.08659752095323602
-0.07182245901046819,-0.07193758934720797,-0.1576946124344953,0.08648421346980549
-0.0720439116658957,-0.07215939698795822,-0.15755571017090675,0.08637064254046224
-0.07226514486307414,-0.07238098481867107,-0.1574163279653009,0.08625680851116296
-0.07248615792808871,-0.07260235216435147,-0.15727646624226027,0.08614271172866597
-0.07270695018769541,-0.07282349835067618,-0.15713612542782782,0.08602835254052976
-0.07292752096932262,-0.0730444227039955,-0.15699530594950606,0.08591373129511226
-0.07314786960107353,-0.07326512455133556,-0.1568540082362555,0.08579884834156971
-0.07336799541172802,-0.07348560322040029,-0.15671223271849352,0.08568370402985546
-0.07358789773074466,-0.07370585803957339,-0.15656997982809295,0.08556829871071908
-0.07380757588826287,-0.07392588833792049,-0.15642724999838073,0.08545263273570518
-0.07402702921510486,-0.07414569344519115,-0.15628404366413667,0.0853367064571524
-0.07424625704277774,-0.07436527269182085,-0.15614036126159214,0.08522052022819224
-0.07446525870347558,-0.07458462540893321,-0.15599620322842858,0.08510407440274813
-0.07468403353008125,-0.07480375092834174,-0.15585157000377645,0.08498736933553427
-0.07490258085616879,-0.07502264858255216,-0.15570646202821356,0.08487040538205448
-0.07512090001600508,-0.07524131770476421,-0.15556087974376404,0.08475318289860131
-0.07533899034455208,-0.07545975762887382,-0.1554148235938967,0.08463570224225474
-0.07555685117746888,-0.07567796768947514,-0.15526829402352393,0.08451796377088121
-0.07577448185111356,-0.07589594722186241,-0.15512129147900028,0.08439996784313257
-0.0759918817025454,-0.07611369556203228,-0.15497381640812088,0.0842817148184448
-0.07620905006952666,-0.07633121204668544,-0.15482586926012046,0.08416320505703721
-0.0764259862905249,-0.076548496013229,-0.15467745048567164,0.08404443891991104
-0.07664268970471477,-0.07676554679977832,-0.15452856053688377,0.08392541676884854
-0.07685915965198005,-0.07698236374515904,-0.15437919986730145,0.08380613896641183
-0.07707539547291581,-0.07719894618890918,-0.15422936893190317,0.08368660587594176
-0.07729139650883012,-0.077415293471281,-0.1540790681871,0.08356681786155691
-0.07750716210174646,-0.0776314049332432,-0.15392829809073397,0.08344677528815231
-0.07772269159440542,-0.07784727991648281,-0.15377705910207703,0.08332647852139843
-0.07793798433026673,-0.07806291776340712,-0.15362535168182934,0.08320592792774015
-0.07815303965351142,-0.07827831781714593,-0.15347317629211804,0.08308512387439543
-0.07836785690904363,-0.07849347942155324,-0.15332053339649568,0.08296406672935439
-0.07858243544249281,-0.07870840192120955,-0.15316742345993908,0.08284275686137808
-0.07879677460021552,-0.07892308466142366,-0.1530138469488476,0.08272119463999737
-0.07901087372929748,-0.07913752698823466,-0.15285980433104196,0.08259938043551192
-0.07922473217755564,-0.07935172824841409,-0.1527052960757627,0.08247731461898891
-0.07943834929354004,-0.0795656877894677,-0.1525503226536687,0.08235499756226196
-0.07965172442653594,-0.07977940495963765,-0.15239488453683592,0.08223242963793005
-0.07986485692656568,-0.0799928791079044,-0.1522389821987558,0.08210961121935634
-0.08007774614439069,-0.08020610958398863,-0.152082616114334,0.08198654268066703
-0.08029039143151351,-0.0804190957383534,-0.15192578675988858,0.08186322439675024
-0.08050279214017966,-0.08063183692220587,-0.151768494613149,0.08173965674325483
-0.0807149476233798,-0.08084433248749953,-0.15161074015325451,0.08161584009658931
-0.08092685723485155,-0.08105658178693606,-0.15145252386075242,0.08149177483392066
-0.0811385203290814,-0.08126858417396722,-0.1512938462175971,0.08136746133317321
-0.08134993626130697,-0.08148033900279705,-0.15113470770714807,0.08124289997302737
-0.08156110438751857,-0.08169184562838357,-0.15097510881416892,0.08111809113291875
-0.0817720240644615,-0.08190310340644091,-0.15081505002482554,0.08099303519303665
-0.08198269464963788,-0.0821141116934413,-0.15065453182668473,0.08086773253432315
-0.08219311550130852,-0.08232486984661684,-0.15049355470871278,0.08074218353847191
-0.08240328597849506,-0.08253537722396169,-0.1503321191612739,0.08061638858792691
-0.08261320544098172,-0.08274563318423382,-0.15017022567612875,0.08049034806588146
-0.08282287324931745,-0.08295563708695716,-0.150007874746433,0.08036406235627674
-0.08303228876481775,-0.08316538829242338,-0.1498450668667357,0.080237531843801
-0.08324145134956662,-0.08337488616169395,-0.14968180253297791,0.0801107569138881
-0.08345036036641859,-0.08358413005660201,-0.14951808224249108,0.07998373795271645
-0.0836590151790005,-0.08379311933975435,-0.14935390649399566,0.07985647534720786
-0.08386741515171366,-0.0840018533745334,-0.1491892757875994,0.07972896948502631
-0.0840755596497356,-0.08421033152509912,-0.149024190624796,0.0796012207545767
-0.08428344803902206,-0.08441855315639084,-0.1488586515084635,0.07947322954500388
-0.08449107968630902,-0.08462651763412941,-0.14869265894286274,0.07934499624619124
-0.08469845395911436,-0.08483422432481892,-0.1485262134336359,0.07921652124875968
-0.08490557022574016,-0.0850416725957488,-0.14835931548780484,0.07908780494406631
-0.08511242785527437,-0.08524886181499566,-0.1481919656137696,0.07895884772420328
-0.08531902621759271,-0.08545579135142516,-0.148024164321307,0.0788296499819967
-0.0855253646833608,-0.08566246057469408,-0.14785591212156887,0.07870021211100525
-0.08573144262403584,-0.08586886885525209,-0.14768720952708053,0.07857053450551917
-0.0859372594118687,-0.0860750155643438,-0.14751805705173943,0.07844061756055894
-0.08614281441990579,-0.0862809000740106,-0.14734845521081322,0.07831046167187405
-0.08634810702199083,-0.08648652175709251,-0.14717840452093864,0.07818006723594198
-0.08655313659276703,-0.08669187998723028,-0.14700790550011947,0.07804943464996673
-0.0867579025076787,-0.08689697413886709,-0.14683695866772542,0.07791856431187788
-0.08696240414297339,-0.0871018035872506,-0.1466655645444901,0.07778745662032913
-0.08716664087570367,-0.0873063677084348,-0.14649372365250973,0.07765611197469723
-0.08737061208372895,-0.08751066587928188,-0.1463214365152416,0.0775245307750808
-0.08757431714571765,-0.08771469747746422,-0.14614870365750202,0.07739271342229896
-0.08777775544114876,-0.0879184618814661,-0.14597552560546537,0.07726066031789024
-0.08798092635031397,-0.08812195847058589,-0.14580190288666192,0.07712837186411128
-0.08818382925431947,-0.08832518662493768,-0.1456278360299767,0.07699584846393569
-0.08838646353508782,-0.08852814572545323,-0.14545332556564744,0.0768630905210527
-0.08858882857535985,-0.08873083515388396,-0.14527837202526334,0.07673009843986602
-0.08879092375869656,-0.08893325429280269,-0.1451029759417632,0.07659687262549258
-0.08899274846948094,-0.08913540252560559,-0.14492713784943395,0.0764634134837614
-0.08919430209292001,-0.0893372792365142,-0.1447508582839088,0.07632972142121204
-0.08939558401504637,-0.08953888381057692,-0.14457413778216602,0.07619579684509385
-0.08959659362272045,-0.08974021563367135,-0.1443969768825268,0.07606164016336418
-0.08979733030363209,-0.08994127409250575,-0.14421937612465408,0.07592725178468766
-0.08999779344630253,-0.09014205857462124,-0.14404133604955047,0.07579263211843454
-0.09019798244008634,-0.09034256846839349,-0.1438628571995569,0.07565778157467967
-0.09039789667517313,-0.09054280316303459,-0.14368394011835092,0.0755227005642012
-0.09059753554258936,-0.09074276204859484,-0.14350458535094507,0.07538738949847931
-0.0907968984342005,-0.0909424445159649,-0.143324793443685,0.07525184878969501
-0.09099598474271259,-0.09114184995687728,-0.14314456494424807,0.07511607885072877
-0.09119479386167419,-0.09134097776390844,-0.14296390040164156,0.07498008009515938
-0.09139332518547835,-0.09153982733048065,-0.14278280036620083,0.07484385293726256
-0.0915915781093641,-0.09173839805086348,-0.14260126538958828,0.07470739779201
-0.09178955202941866,-0.09193668932017615,-0.14241929602479073,0.07457071507506766
-0.09198724634257918,-0.09213470053438906,-0.1422368928261185,0.0744338052027948
-0.09218466044663451,-0.09233243109032574,-0.14205405634920334,0.07429666859224264
-0.09238179374022706,-0.09252988038566463,-0.1418707871509968,0.07415930566115302
-0.09257864562285456,-0.09272704781894088,-0.1416870857897688,0.07402171682795738
-0.09277521549487208,-0.0929239327895483,-0.14150295282510544,0.07388390251177507
-0.0929715027574937,-0.09312053469774116,-0.14131838881790768,0.07374586313241241
-0.09316750681279436,-0.09331685294463593,-0.1411333943303895,0.07360759911036134
-0.0933632270637118,-0.09351288693221325,-0.14094796992607614,0.07346911086679796
-0.09355866291404806,-0.0937086360633195,-0.14076211616980258,0.07333039882358156
-0.09375381376847172,-0.09390409974166891,-0.14057583362771153,0.07319146340325304
-0.09394867903251942,-0.09409927737184523,-0.140389122867252,0.07305230502903381
-0.09414325811259777,-0.09429416835930352,-0.14020198445717727,0.0729129241248244
-0.0943375504159852,-0.09448877211037213,-0.14001441896754332,0.07277332111520314
-0.09453155535083357,-0.09468308803225417,-0.13982642696970735,0.07263349642542516
-0.09472527232617023,-0.09487711553302966,-0.13963800903632548,0.07249345048142061
-0.0949187007518997,-0.09507085402165724,-0.1394491657413514,0.07235318370979374
-0.09511184003880546,-0.09526430290797584,-0.13925989766003452,0.07221269653782147
-0.09530468959855175,-0.09545746160270664,-0.13907020536891826,0.07207198939345205
-0.0954972488436853,-0.09565032951745468,-0.13888008944583835,0.07193106270530394
-0.09568951718763731,-0.09584290606471091,-0.1386895504699207,0.07178991690266417
-0.09588149404472504,-0.09603519065785372,-0.13849858902158013,0.07164855241548741
-0.0960731788301537,-0.09622718271115094,-0.1383072056825184,0.07150696967439438
-0.09626457096001825,-0.0964188816397615,-0.13811540103572217,0.07136516911067058
-0.09645566985130496,-0.09661028685973715,-0.1379231756654619,0.07122315115626526
-0.09664647492189352,-0.09680139778802441,-0.1377305301572892,0.07108091624378966
-0.09683698559055859,-0.09699221384246627,-0.13753746509803585,0.07093846480651601
-0.09702720127697162,-0.09718273444180392,-0.13734398107581142,0.07079579727837608
-0.09721712140170272,-0.09737295900567863,-0.1371500786800017,0.07065291409395985
-0.09740674538622213,-0.09756288695463332,-0.13695575850126726,0.07050981568851442
-0.09759607265290239,-0.09775251771011453,-0.13676102113154084,0.07036650249794221
-0.09778510262501977,-0.09794185069447409,-0.1365658671640264,0.07022297495880014
-0.0979738347267562,-0.09813088533097092,-0.13637029719319668,0.07007923350829798
-0.09816226838320105,-0.09831962104377275,-0.13617431181479167,0.06993527858429702
-0.09835040302035261,-0.09850805725795782,-0.13597791162581693,0.069791110625309
-0.09853823806512016,-0.09869619339951673,-0.13578109722454154,0.06964673007049459
-0.09872577294532561,-0.0988840288953542,-0.13558386921049612,0.06950213735966189
-0.09891300708970524,-0.09907156317329077,-0.13538622818447157,0.0693573329332654
-0.09909993992791133,-0.09925879566206448,-0.1351881747485166,0.06921231723240451
-0.099286570890514,-0.09944572579133265,-0.13498970950593644,0.06906709069882225
-0.09947289940900299,-0.09963235299167372,-0.13479083306129058,0.06892165377490378
-0.09965892491578934,-0.0998186766945889,-0.1345915460203912,0.06877600690367522
-0.09984464684420709,-0.10000469633250382,-0.13439184899030115,0.06863015052880216
-0.10003006462851508,-0.10019041133877049,-0.13419174257933217,0.06848408509458839
-0.10021517770389848,-0.10037582114766871,-0.13399122739704314,0.06833781104597465
-0.10039998550647082,-0.10056092519440804,-0.13379030405423817,0.068191328828537
-0.1005844874732755,-0.10074572291512954,-0.13358897316296445,0.06804463888848568
-0.10076868304228749,-0.10093021374690722,-0.1333872353365109,0.06789774167266369
-0.10095257165241522,-0.10111439712775011,-0.13318509118940583,0.06775063762854538
-0.10113615274350198,-0.10129827249660356,-0.13298254133741547,0.06760332720423529
-0.101319425756328,-0.10148183929335139,-0.13277958639754173,0.06745581084846644
-0.10150239013261186,-0.10166509695881727,-0.13257622698802063,0.06730808901059927
-0.1016850453150124,-0.10184804493476661,-0.1323724637283201,0.06716016214062008
-0.10186739074713028,-0.10203068266390816,-0.13216829723913837,0.06701203068913972
-0.10204942587350954,-0.10221300958989561,-0.1319637281424021,0.06686369510739243
-0.10223115013963972,-0.10239502515732962,-0.13175875706126408,0.06671515584723399
-0.10241256299195718,-0.10257672881175918,-0.13155338462010188,0.06656641336114082
-0.10259366387784692,-0.10275811999968346,-0.13134761144451557,0.06641746810220829
-0.10277445224564428,-0.10293919816855349,-0.1311414381613258,0.06626832052414947
-0.10295492754463641,-0.10311996276677364,-0.1309348653985723,0.06611897108129379
-0.10313508922506434,-0.10330041324370366,-0.13072789378551147,0.06596942022858555
-0.10331493673812431,-0.10348054904966011,-0.13052052395261474,0.0658196684215826
-0.10349446953596964,-0.1036603696359181,-0.1303127565315666,0.06566971611645486
-0.1036736870717123,-0.10383987445471296,-0.1301045921552625,0.06551956376998304
-0.10385258879942452,-0.10401906295924176,-0.12989603145780745,0.06536921183955732
-0.10403117417414069,-0.10419793460366537,-0.12968707507451344,0.0652186607831757
-0.10420944265185879,-0.1043764888431097,-0.1294777236418978,0.06506791105944283
-0.10438739368954203,-0.10455472513366751,-0.12926797779768137,0.06491696312756852
-0.10456502674512083,-0.1047326429324003,-0.1290578381807862,0.06476581744736623
-0.10474234127749396,-0.10491024169733942,-0.12884730543133419,0.06461447447925206
-0.10491933674653063,-0.10508752088748831,-0.12863638019064458,0.06446293468424293
-0.10509601261307203,-0.10526447996282384,-0.12842506310123214,0.06431119852395524
-0.10527236833893275,-0.10544111838429794,-0.12821335480680549,0.06415926646060374
-0.10544840338690273,-0.10561743561383939,-0.12800125595226466,0.06400713895699975
-0.10562411722074862,-0.10579343111435528,-0.12778876718369972,0.06385481647655013
-0.10579950930521562,-0.10596910434973279,-0.12757588914838816,0.06370229948325551
-0.10597457910602905,-0.10614445478484082,-0.12736262249479352,0.06354958844170913
-0.10614932608989593,-0.10631948188553152,-0.1271489678725629,0.06339668381709529
-0.10632374972450666,-0.106494185118642,-0.12693492593252537,0.06324358607518799
-0.10649784947853652,-0.10666856395199587,-0.12672049732668986,0.06309029568234951
-0.10667162482164753,-0.10684261785440496,-0.126505682708243,0.06293681310552898
-0.10684507522448987,-0.10701634629567096,-0.12629048273154744,0.06278313881226094
-0.1070182001587035,-0.10718974874658688,-0.12607489805213962,0.06262927327066396
-0.10719099909691991,-0.1073628246789388,-0.1258589293267278,0.06247521694943908
-0.10736347151276346,-0.10753557356550736,-0.1256425772131902,0.06232097031786866
-0.10753561688085332,-0.10770799488006953,-0.12542584237057294,0.062166533845814685
-0.10770743467680481,-0.10788008809740005,-0.1252087254590879,0.06201190800371742
-0.1078789243772312,-0.1080518526932732,-0.12499122714011082,0.06185709326259395
-0.10805008545974511,-0.10822328814446425,-0.12477334807617928,0.06170209009403685
-0.10822091740296011,-0.10839439392875094,-0.12455508893099076,0.061546898970212684
-0.10839141968649252,-0.10856516952491549,-0.12433645036940047,0.06139152036386052
-0.10856159179096285,-0.1087356144127458,-0.12411743305741932,0.06123595474829051
-0.10873143319799732,-0.10890572807303718,-0.1238980376622121,0.06108020259738253
-0.10890094339022963,-0.10907550998759397,-0.1236782648520951,0.060924264385584584
-0.1090701218513022,-0.10924495963923089,-0.1234581152965346,0.06076814058791159
-0.10923896806586816,-0.10941407651177498,-0.1232375896661442,0.06061183167994369
-0.1094074815195927,-0.10958286009006697,-0.12301668863268327,0.0604553381378249
-0.10957566169915456,-0.10975130985996272,-0.12279541286905463,0.060298660438261695
-0.10974350809224784,-0.10991942530833514,-0.12257376304930259,0.060141799058521496
-0.10991102018758317,-0.11008720592307526,-0.12235173984861104,0.059984754476431326
-0.11007819747488976,-0.11025465119309433,-0.12212934394330115,0.0598275271703762
-0.11024503944491656,-0.110421760608325,-0.12190657601082934,0.05967011761929774
-0.11041154558943399,-0.11058853365972296,-0.12168343672978542,0.05951252630269274
-0.11057771540123554,-0.1107549698392687,-0.12145992677989027,0.05935475370061166
-0.11074354837413905,-0.11092106863996865,-0.12123604684199403,0.059196800293657266
-0.11090904400298854,-0.11108682955585704,-0.12101179759807382,0.05903866656298298
-0.11107420178365564,-0.11125225208199743,-0.12078717973123172,0.05888035299029162
-0.1112390212130411,-0.1114173357144841,-0.12056219392569265,0.05872186005783371
-0.11140350178907645,-0.11158207995044374,-0.12033684086680241,0.058563188248406235
-0.11156764301072514,-0.1117464842880367,-0.12011112124102556,0.0584043380453511
-0.11173144437798467,-0.11191054822645893,-0.1198850357359432,0.05824530993255352
-0.11189490539188765,-0.11207427126594324,-0.11965858504025095,0.058086104394440716
-0.11205802555450346,-0.11223765290776082,-0.11943176984375693,0.05792672191598036
-0.11222080436893987,-0.11240069265422294,-0.1192045908373795,0.057767162982679095
-0.11238324133934427,-0.11256339000868211,-0.11897704871314545,0.05760742808058118
-0.11254533597090556,-0.11272574447553409,-0.11874914416418746,0.0574475176962668
-0.11270708776985533,-0.11288775556021896,-0.11852087788474232,0.05728743231685068
-0.11286849624346956,-0.11304942276922288,-0.11829225057014872,0.05712717242998068
-0.11302956090007012,-0.11321074561007954,-0.11806326291684502,0.05696673852383617
-0.11319028124902603,-0.1133717235913715,-0.11783391562236745,0.05680613108712671
-0.11335065680075526,-0.11353235622273194,-0.11760420938534763,0.056645350609090386
-0.1135106870667261,-0.11369264301484605,-0.11737414490551056,0.05648439757949241
-0.11367037155945857,-0.11385258347945242,-0.11714372288367252,0.05632327248862362
-0.1138297097925261,-0.11401217712934472,-0.1169129440217389,0.056161975827298934
-0.11398870128055666,-0.11417142347837292,-0.1166818090227023,0.05600050808685608
-0.11414734553923468,-0.11433032204144507,-0.1164503185906399,0.05583886975915371
-0.11430564208530222,-0.11448887233452859,-0.1162184734307117,0.055677061336570216
-0.1144635904365606,-0.11464707387465181,-0.11598627424915835,0.05551508331200214
-0.1146211901118717,-0.1148049261799054,-0.11575372175329866,0.055352936178862555
-0.11477844063115958,-0.11496242876944382,-0.11552081665152802,0.055190620431079834
-0.11493534151541188,-0.1151195811634869,-0.11528755965331575,0.055028136563095895
-0.11509189228668129,-0.11527638288332118,-0.11505395146920304,0.054865485069864744
-0.11524809246808704,-0.11543283345130143,-0.11481999281080098,0.05470266644685104
-0.11540394158381632,-0.11558893239085213,-0.11458568439078816,0.05453968119002851
-0.11555943915912563,-0.11574467922646879,-0.11435102692290873,0.054376529795878606
-0.11571458472034239,-0.11590007348371953,-0.11411602112197006,0.05421321276138871
-0.11586937779486635,-0.11605511468924654,-0.1138806677038405,0.05404973058405085
-0.11602381791117093,-0.11620980237076736,-0.11364496738544741,0.05388608376186006
-0.11617790459880482,-0.11636413605707657,-0.11340892088477478,0.05372227279331292
-0.11633163738839314,-0.1165181152780469,-0.11317252892086128,0.05355829817740612
-0.11648501581163923,-0.11667173956463102,-0.11293579221379778,0.05339416041363476
-0.11663803940132578,-0.11682500844886265,-0.11269871148472538,0.053229860001990925
-0.1167907076913164,-0.1169779214638582,-0.11246128745583304,0.05306539744296214
-0.11694302021655706,-0.11713047814381819,-0.1122235208503555,0.052900773237529855
-0.11709497651307729,-0.11728267802402838,-0.11198541239257122,0.052735987887168045
-0.11724657611799193,-0.11743452064086163,-0.11174696280779975,0.052571041893841416
-0.11739781856950225,-0.11758600553177896,-0.11150817282239987,0.05240593576000406
-0.11754870340689756,-0.11773713223533114,-0.11126904316376734,0.052240669988597895
-0.11769923017055649,-0.11788790029116006,-0.11102957456033248,0.0520752450830511
-0.11784939840194836,-0.11803830924,-0.1107897677415583,0.051909661547276685
-0.11799920764363467,-0.11818835862367921,-0.11054962343793792,0.051743919885670786
-0.11814865743927055,-0.11833804798512132,-0.11030914238099253,0.051578020603111244
-0.11829774733360598,-0.11848737686834651,-0.11006832530326911,0.05141196420495606
-0.11844647687248734,-0.1186363448184732,-0.10982717293833821,0.05124575119704176
-0.11859484560285857,-0.11878495138171906,-0.10958568602079186,0.05107938208568207
-0.11874285307276285,-0.11893319610540277,-0.10934386528624104,0.05091285737766614
-0.11889049883134371,-0.11908107853794521,-0.10910171147131364,0.05074617758025709
-0.1190377824288466,-0.11922859822887084,-0.1088592253136522,0.050579343201190494
-0.11918470341662019,-0.11937575472880912,-0.10861640755191149,0.050412354748672755
-0.11933126134711755,-0.11952254758949578,-0.1083732589257567,0.05024521273137976
-0.11947745577389787,-0.11966897636377431,-0.10812978017586061,0.05007791765845502
-0.11962328625162758,-0.1198150406055973,-0.10788597204390177,0.04991047003950837
-0.11976875233608175,-0.11996073987002774,-0.10764183527256199,0.04974287038461426
-0.11991385358414551,-0.12010607371324043,-0.10739737060552418,0.04957511920431029
-0.12005858955381517,-0.12025104169252321,-0.1071525787874702,0.04940721700959571
-0.12020295980419995,-0.12039564336627848,-0.10690746056407834,0.04923916431192969
-0.120346963895523,-0.1205398782940245,-0.10666201668202122,0.049070961623229895
-0.12049060138912292,-0.12068374603639664,-0.1064162478889635,0.0489026094558709
-0.12063387184745503,-0.1208272461551489,-0.1061701549335594,0.048734108322682525
-0.12077677483409252,-0.12097037821315489,-0.10592373856545095,0.04856545873694856
-0.12091930991372825,-0.1211131417744096,-0.10567699953526505,0.048396661212404816
-0.12106147665217556,-0.12125553640403047,-0.10542993859461156,0.04822771626323788
-0.12120327461637,-0.12139756166825878,-0.10518255649608096,0.0480586244040833
-0.12134470337437034,-0.12153921713446096,-0.104934853993242,0.04788938615002422
-0.12148576249536,-0.1216805023711298,-0.10468683184063952,0.04772000201658977
-0.12162645154964848,-0.12182141694788604,-0.10443849079379199,0.04755047251975334
-0.12176677010867253,-0.12196196043547941,-0.1041898316091893,0.0473807981759312
-0.12190671774499745,-0.12210213240579008,-0.10394085504429046,0.047210979501980825
-0.12204629403231855,-0.12224193243182997,-0.10369156185752118,0.04704101701519929
-0.12218549854546217,-0.1223813600877439,-0.10344195280827188,0.046870911233321905
-0.12232433086038724,-0.12252041494881107,-0.10319202865689495,0.04670066267452034
-0.12246279055418648,-0.12265909659144623,-0.1029417901647027,0.04653027185740122
-0.12260087720508758,-0.12279740459320106,-0.10269123809396496,0.046359739301004524
-0.12273859039245479,-0.12293533853276546,-0.10244037320790673,0.04618906552480197
-0.12287592969678972,-0.12307289798996865,-0.10218919627070608,0.04601825104869552
-0.12301289469973307,-0.12321008254578067,-0.10193770804749147,0.0458472963930157
-0.12314948498406574,-0.12334689178231362,-0.10168590930433967,0.045676202078520016
-0.12328570013370996,-0.12348332528282278,-0.1014338008082733,0.04550496862639144
-0.12342153973373086,-0.12361938263170816,-0.10118138332725844,0.04533359655823667
-0.12355700337033734,-0.12375506341451534,-0.1009286576302027,0.045162086396084884
-0.12369209063088375,-0.1238903672179372,-0.10067562448695232,0.04499043866238571
-0.12382680110387084,-0.12402529362981486,-0.10042228466829015,0.044818653880007935
-0.12396113437894718,-0.12415984223913912,-0.10016863894593314,0.04464673257223777
-0.1240950900469103,-0.12429401263605157,-0.09991468809253015,0.04447467526277732
-0.12422866769970795,-0.12442780441184582,-0.09966043288165961,0.044302482475743046
-0.12436186693043949,-0.12456121715896902,-0.09940587408782697,0.04413015473566402
-0.12449468733335695,-0.12469425047102277,-0.09915101248646242,0.043957692567480416
-0.12462712850386636,-0.12482690394276454,-0.0988958488539186,0.04378509649654189
-0.12475919003852896,-0.12495917717010886,-0.09864038396746815,0.043612367048606
-0.12489087153506236,-0.12509106975012851,-0.09838461860530152,0.043439504749836655
-0.1250221725923419,-0.12522258128105582,-0.09812855354652432,0.04326651012680237
-0.12515309281040182,-0.12535371136228388,-0.0978721895711551,0.043093383706474746
-0.12528363179043644,-0.12548445959436771,-0.097615527460123,0.04292012601622691
-0.12541378913480136,-0.12561482557902554,-0.09735856799526525,0.042746737583831775
-0.1255435644470147,-0.12574480891913994,-0.0971013119593251,0.042573218937460675
-0.1256729573317584,-0.12587440921875911,-0.09684376013594898,0.04239957060568145
-0.1258019673948793,-0.1260036260830981,-0.09658591330968436,0.042225793117457014
-0.12593059424339037,-0.12613245911853993,-0.09632777226597744,0.042051887002143774
-0.12605883748547192,-0.1262609079326368,-0.09606933779117051,0.04187785278948983
-0.12618669673047275,-0.12638897213411135,-0.09581061067249996,0.041703691009633684
-0.12631417158891148,-0.12651665133285783,-0.09555159169809338,0.04152940219310229
-0.12644126167247755,-0.12664394513994326,-0.09529228165696751,0.041354986870809594
-0.12656796659403255,-0.12677085316760858,-0.09503268133902568,0.04118044557405491
-0.12669428596761131,-0.12689737502927004,-0.09477279153505538,0.041005778834521264
-0.1268202194084231,-0.12702351033952,-0.09451261303672624,0.040830987184273915
-0.12694576653285283,-0.1271492587141284,-0.09425214663658697,0.04065607115575851
-0.12707092695846214,-0.127274619770044,-0.09399139312806341,0.04048103128179961
-0.12719570030399077,-0.12739959312539523,-0.09373035330545594,0.04030586809559901
-0.12732008618935742,-0.1275241783994916,-0.09346902796393712,0.04013058213073412
-0.12744408423566106,-0.1276483752128247,-0.09320741789954932,0.03995517392115647
-0.12756769406518217,-0.12777218318706957,-0.09294552390920216,0.03977964400118984
-0.12769091530138382,-0.12789560194508556,-0.09268334679067013,0.03960399290552883
-0.12781374756891267,-0.1280186311109178,-0.0924208873425902,0.03942822116923712
-0.12793619049360044,-0.12814127030979813,-0.0921581463644593,0.03925232932774585
-0.12805824370246466,-0.12826351916814624,-0.09189512465663216,0.03907631791685218
-0.12817990682371008,-0.1283853773135709,-0.09163182302031843,0.038900187472717326
-0.12830117948672978,-0.12850684437487103,-0.09136824225758058,0.038723938531865204
-0.12842206132210618,-0.128627919982037,-0.09110438317133132,0.038547571631180624
-0.12854255196161227,-0.12874860376625147,-0.09084024656533109,0.038371087307907704
-0.12866265103821262,-0.12886889535989066,-0.09057583324418594,0.03819448609964839
-0.12878235818606465,-0.12898879439652555,-0.09031114401334467,0.03801776854436057
-0.1289016730405196,-0.1291083005109229,-0.09004617967909659,0.037840935180356555
-0.12902059523812376,-0.1292274133390463,-0.08978094104856894,0.03766398654630142
-0.1291391244166195,-0.12934613251805752,-0.0895154289297246,0.03748692318121135
-0.12925726021494635,-0.12946445768631723,-0.08924964413135959,0.03730974562445217
-0.1293750022732422,-0.12958238848338652,-0.0889835874631005,0.037132454415737384
-0.12949235023284428,-0.1296999245500277,-0.08871725973540205,0.03695505009512678
-0.12960930373629043,-0.12981706552820557,-0.0884506617595447,0.03677753320302466
-0.12972586242731995,-0.1299338110610884,-0.08818379434763203,0.03659990428017823
-0.12984202595087488,-0.13005016079304899,-0.0879166583125886,0.036422163867676084
-0.12995779395310092,-0.13016611436966588,-0.08764925446815705,0.036244312506946305
-0.13007316608134872,-0.1302816714377244,-0.08738158362889586,0.03606635073975497
-0.13018814198417472,-0.13039683164521768,-0.08711364661017679,0.03588827910820448
-0.13030272131134246,-0.13051159464134776,-0.08684544422818245,0.035710098154731876
-0.1304169037138234,-0.13062596007652663,-0.08657697729990392,0.03553180842210734
-0.13053068884379807,-0.13073992760237735,-0.08630824664313796,0.035353410453432245
-0.1306440763546573,-0.13085349687173506,-0.08603925307648475,0.035174904792137765
-0.13075706590100306,-0.1309666675386481,-0.08576999741934535,0.034996291981983105
-0.13086965713864962,-0.131079439258379,-0.08550048049191909,0.034817572567053784
-0.1309818497246245,-0.1311918116874055,-0.08523070311520146,0.03463874709176026
-0.13109364331716966,-0.13130378448342173,-0.08496066611098102,0.034459816100835865
-0.13120503757574237,-0.13141535730533907,-0.08469037030183735,0.03428078013933547
-0.13131603216101648,-0.1315265298132874,-0.08441981651113835,0.034101639752633625
-0.1314266267348832,-0.13163730166861606,-0.0841490055630377,0.033922395486422986
-0.13153682096045224,-0.13174767253389463,-0.08387793828247267,0.03374304788671277
-0.13164661450205295,-0.1318576420729144,-0.08360661549516114,0.033563597499826806
-0.1317560070252351,-0.13196720995068903,-0.08333503802759937,0.03338404487240211
-0.13186499819677014,-0.13207637583345577,-0.08306320670705941,0.033204390551387124
-0.13197358768465203,-0.13218513938867651,-0.08279112236158656,0.03302463508404001
-0.13208177515809835,-0.13229350028503845,-0.08251878581999705,0.03284477901792719
-0.13218956028755133,-0.13240145819245558,-0.08224619791187514,0.032664822900921396
-0.13229694274467874,-0.1325090127820694,-0.08197335946757087,0.03248476728120016
-0.132403922202375,-0.13261616372624996,-0.08170027131819747,0.03230461270724412
-0.13251049833476217,-0.13272291069859693,-0.08142693429562872,0.03212435972783531
-0.1326166708171908,-0.13282925337394047,-0.08115334923249676,0.03194400889205566
-0.13272243932624114,-0.13293519142834234,-0.08087951696218904,0.03176356074928506
-0.13282780353972393,-0.1330407245390969,-0.08060543831884616,0.03158301584919983
-0.13293276313668154,-0.133145852384732,-0.08033111413735917,0.03140237474177105
-0.13303731779738887,-0.13325057464501,-0.08005654525336708,0.031221637977262823
-0.13314146720335418,-0.13335489100092865,-0.07978173250325443,0.03104080610623075
-0.1332452110373204,-0.1334588011347223,-0.07950667672414849,0.030859879679520048
-0.1333485489832658,-0.13356230472986266,-0.0792313787539168,0.030678859248263975
-0.13345148072640511,-0.13366540147105985,-0.07895583943116477,0.03049774536388216
-0.13355400595319036,-0.1337680910442633,-0.07868005959523287,0.030316538578078867
-0.13365612435131188,-0.1338703731366627,-0.07840404008619448,0.030135239442841476
-0.1337578356096994,-0.13397224743668912,-0.07812778174485276,0.02995384851043855
-0.13385913941852273,-0.13407371363401577,-0.0778512854127386,0.029772366333418336
-0.13396003546919294,-0.134174771419559,-0.07757455193210772,0.029590793464607
-0.13406052345436315,-0.13427542048547933,-0.07729758214593825,0.02940913045710694
-0.13416060306792948,-0.13437566052518213,-0.07702037689792834,0.029227377864295315
-0.13426027400503218,-0.13447549123331898,-0.07674293703249319,0.029045536239821958
-0.13435953596205616,-0.13457491230578814,-0.0764652633947627,0.028863606137608
-0.1344583886366324,-0.1346739234397358,-0.07618735683057895,0.028681588111844084
-0.13455683172763847,-0.13477252433355696,-0.07590921818649346,0.028499482716988638
-0.1346548649351996,-0.13487071468689607,-0.07563084830976492,0.028317290507766383
-0.1347524879606897,-0.13496849420064838,-0.07535224804835619,0.028135012039166317
-0.13484970050673203,-0.13506586257696046,-0.07507341825093199,0.027952647866440285
-0.1349465022772004,-0.1351628195192314,-0.0747943597668562,0.027770198545101175
-0.13504289297721978,-0.13525936473211356,-0.0745150734461893,0.027587664630921202
-0.1351388723131674,-0.1353554979215134,-0.074235560139686,0.027405046679930444
-0.1352344399926735,-0.13545121879459263,-0.07395582069879225,0.027222345248414784
-0.13532959572462247,-0.1355465270597688,-0.0736758559756429,0.02703956089291447
-0.13542433921915334,-0.13564142242671648,-0.07339566682305905,0.02685669417022235
-0.13551867018766106,-0.1357359046063679,-0.07311525409454533,0.026673745637382125
-0.1356125883427971,-0.1358299733109139,-0.07283461864428777,0.026490715851686872
-0.1357060933984705,-0.13592362825380494,-0.0725537613271505,0.026307605370676973
-0.13579918506984862,-0.13601686914975183,-0.0722726829986736,0.026124414752138746
-0.1358918630733581,-0.13610969571472661,-0.07199138451507044,0.025941144554102555
-0.13598412712668567,-0.1362021076659635,-0.07170986673322488,0.025757795334841176
-0.13607597694877901,-0.13629410472195963,-0.07142813051068908,0.02557436765286821
-0.13616741225984766,-0.13638568660247602,-0.07114617670568035,0.025390862066936165
-0.1362584327813638,-0.13647685302853838,-0.07086400617707889,0.025207279136034856
-0.1363490382360631,-0.13656760372243798,-0.07058161978442504,0.025023619419389735
-0.13643922834794567,-0.13665793840773247,-0.07029901838791665,0.024839883476460104
-0.13652900284227673,-0.1367478568092467,-0.07001620284840676,0.024656071866937607
-0.13661836144558767,-0.13683735865307364,-0.06973317402740048,0.024472185150744234
-0.13670730388567667,-0.1369264436665752,-0.06944993278705261,0.0242882238880308
-0.13679582989160963,-0.1370151115783829,-0.0691664799901652,0.02410418863917525
-0.136883939193721,-0.13710336211839896,-0.06888281650018446,0.02392007996478078
-0.1369716315236145,-0.13719119501779692,-0.06859894318119877,0.023735898425674466
-0.13705890661416412,-0.13727861000902247,-0.06831486089793541,0.023551644582905148
-0.1371457641995148,-0.1373656068257945,-0.06803057051575828,0.023367318997742005
-0.13723220401508335,-0.13745218520310554,-0.0677460729006652,0.02318292223167273
-0.13731822579755898,-0.13753834487722288,-0.06746136891928513,0.02299845484640179
-0.13740382928490447,-0.13762408558568917,-0.06717645943887594,0.022813917403848936
-0.13748901421635676,-0.13770940706732337,-0.06689134532732126,0.022629310466147183
-0.13757378033242776,-0.13779430906222145,-0.0666060274531281,0.02244463459564127
-0.1376581273749052,-0.1378787913117572,-0.06632050668542422,0.022259890354885927
-0.13774205508685336,-0.13796285355858304,-0.06603478389395526,0.022075078306644104
-0.13782556321261386,-0.1380464955466308,-0.0657488599490826,0.021890199013885437
-0.13790865149780646,-0.13812971702111246,-0.06546273572178005,0.02170525303978428
-0.13799131968932984,-0.13821251772852094,-0.06517641208363165,0.021520240947718147
-0.13807356753536235,-0.138294897416631,-0.06488988990682885,0.021335163301265937
-0.13815539478536285,-0.13837685583449982,-0.06460317006416781,0.021150020664206216
-0.13823680119007126,-0.13845839273246782,-0.06431625342904707,0.020964813600515678
-0.13831778650150953,-0.1385395078621594,-0.06402914087546434,0.0207795426743671
-0.13839835047298246,-0.13862020097648392,-0.06374183327801429,0.020594208450127847
-0.13847849285907815,-0.1387004718296361,-0.06345433151188568,0.020408811492358115
-0.13855821341566904,-0.13878032017709702,-0.06316663645285864,0.020223352365809123
-0.13863751189991247,-0.13885974577563476,-0.0628787489773024,0.020037831635421666
-0.13871638807025144,-0.13893874838330517,-0.06259066996217208,0.019852249866323994
-0.13879484168641557,-0.13901732775945258,-0.06230240028500627,0.019666607623830355
-0.13887287250942146,-0.13909548366471064,-0.06201394082392443,0.019480905473439218
-0.13895048030157373,-0.1391732158610029,-0.06172529245762401,0.01929514398083149
-0.13902766482646556,-0.13925052411154354,-0.06143645606537816,0.019109323711868992
-0.13910442584897947,-0.13932740818083827,-0.061147432527032544,0.018923445232592453
-0.13918076313528815,-0.13940386783468492,-0.06085822272300299,0.018737509109219938
-0.13925667645285497,-0.13947990284017406,-0.0605688275342727,0.018551515908145126
-0.1393321655704348,-0.13955551296568994,-0.060279247842389534,0.01836546619593552
-0.1394072302580746,-0.1396306979809109,-0.05998948452946362,0.018179360539330912
-0.13948187028711445,-0.13970545765681044,-0.05969953847816417,0.01799319950524135
-0.1395560854301878,-0.1397797917656576,-0.059409410571717156,0.01780698366074563
-0.13962987546122244,-0.1398537000810178,-0.05911910169390249,0.017620713573089516
-0.13970324015544122,-0.13992718237775348,-0.05882861272905126,0.017434389809683933
-0.13977617928936248,-0.14000023843202478,-0.05853794456204343,0.017248012938103498
-0.139848692640801,-0.14007286802129038,-0.058247098078304534,0.01706158352608442
-0.13992077998886854,-0.14014507092430786,-0.05795607416380341,0.016875102141523025
-0.13999244111397452,-0.14021684692113473,-0.05766487370504938,0.01668856935247395
-0.14006367579782675,-0.14028819579312884,-0.05737349758908945,0.01650198572714836
-0.140134483823432,-0.14035911732294912,-0.05708194670350598,0.016315351833912455
-0.14020486497509674,-0.1404296112945563,-0.05679022193641342,0.016128668241285376
-0.1402748190384278,-0.14049967749321354,-0.056498324176456026,0.015941935517937728
-0.14034434580033298,-0.14056931570548703,-0.056206254312804994,0.01575515423268977
-0.14041344504902167,-0.14063852571924673,-0.05591401323515569,0.015568324954509629
-0.14048211657400564,-0.1407073073236669,-0.05562160183372529,0.015381448252511804
-0.14055036016609943,-0.14077566030922684,-0.05532902099924957,0.015194524695955084
-0.14061817561742126,-0.1408435844677115,-0.05503627162298044,0.015007554854241026
-0.14068556272139351,-0.14091107959221214,-0.054743354596683336,0.014820539296912206
-0.1407525212727434,-0.14097814547712692,-0.05445027081263418,0.014633478593650395
-0.14081905106750353,-0.14104478191816147,-0.054157021163617196,0.014446373314275025
-0.14088515190301262,-0.1411109887123297,-0.05386360654292159,0.014259224028741191
-0.14095082357791602,-0.14117676565795412,-0.05357002784433919,0.014072031307138062
-0.14101606589216653,-0.14124211255466687,-0.05327628596216161,0.013884795719687136
-0.14108087864702465,-0.14130702920340993,-0.05298238179117748,0.013697517836740433
-0.1411452616450595,-0.14137151540643592,-0.05268831622667006,0.013510198228778962
-0.14120921469014933,-0.14143557096730863,-0.05239409016441396,0.013322837466410685
-0.14127273758748204,-0.1414991956909038,-0.05209970450067279,0.013135436120368977
-0.14133583014355594,-0.14156238938340948,-0.05180516013219634,0.012947994761510841
-0.14139849216618008,-0.1416251518523267,-0.05151045795621777,0.012760513960815107
-0.1414607234644751,-0.14168748290647004,-0.05121559887045115,0.012572994289380916
-0.1415225238488737,-0.1417493823559684,-0.050920583773088335,0.012385436318425648
-0.14158389313112116,-0.14181085001226526,-0.050625413562796456,0.012197840619283416
-0.141644831124276,-0.14187188568811948,-0.05033008913871518,0.01201020776340325
-0.14170533764271057,-0.14193248919760584,-0.05003461140045382,0.011822538322347325
-0.14176541250211144,-0.1419926603561155,-0.049738981248088995,0.011634832867789399
-0.14182505551948024,-0.14205239898035668,-0.049443199582161326,0.011447091971512795
-0.141884266513134,-0.1421117048883552,-0.04914726730367305,0.011259316205408832
-0.14194304530270568,-0.14217057789945498,-0.048851185314085235,0.011071506141475073
-0.14200139170914503,-0.1422290178343186,-0.04855495451531487,0.010883662351813478
-0.14205930555471863,-0.1422870245149279,-0.048258575809732515,0.010695785408628922
-0.14211678666301095,-0.1423445977645844,-0.047962050100159005,0.010507875884227092
-0.14217383485892454,-0.1424017374079101,-0.0476653782898631,0.010319934351012996
-0.14223044996868073,-0.14245844327084767,-0.04736856128255858,0.01013196138148914
-0.14228663181982007,-0.14251471518066125,-0.047071599982401416,0.009943957548253729
-0.14234238024120285,-0.14257055296593682,-0.04677449529398743,0.009755923423999155
-0.14239769506300975,-0.14262595645658283,-0.046477248122348935,0.009567859581509911
-0.14245257611674225,-0.1426809254838306,-0.046179859372952346,0.009379766593661076
-0.1425070232352231,-0.14273545988023498,-0.0458823299516954,0.009191645033416527
-0.14256103625259695,-0.14278955947967475,-0.0455846607649042,0.009003495473827087
-0.14261461500433079,-0.1428432241173531,-0.04528685271933091,0.008815318488029057
-0.14266775932721443,-0.14289645362979825,-0.04498890672215036,0.008627114649242122
-0.1427204690593611,-0.14294924785486388,-0.04469082368095776,0.008438884530767812
-0.1427727440402077,-0.14300160663172962,-0.04439260450376575,0.008250628705987714
-0.1428245841105157,-0.1430535298009016,-0.044094250099001545,0.008062347748361658
-0.1428759891123712,-0.1431050172042128,-0.04379576137550461,0.007874042231426204
-0.14292695888918563,-0.1431560686848236,-0.04349713924252327,0.0076857127287925636
-0.14297749328569626,-0.14320668408722248,-0.04319838460971231,0.007497359814145059
-0.1430275921479665,-0.14325686325722603,-0.04289949838713016,0.007308984061239331
-0.1430772553233866,-0.14330660604197987,-0.04260048148523603,0.007120586043900546
-0.14312648266067382,-0.14335591228995878,-0.0423013348148874,0.006932166336021834
-0.14317527400987323,-0.14340478185096742,-0.04200205928733682,0.006743725511562259
-0.14322362922235787,-0.1434532145761406,-0.04170265581422947,0.006555264144545249
-0.1432715481508294,-0.14350121031794388,-0.04140312530760025,0.006366782809056809
-0.14331903064931847,-0.1435487689301739,-0.041103468679870934,0.006178282079243718
-0.14336607657318515,-0.1435958902679589,-0.04080368684384775,0.005989762529312005
-0.14341268577911934,-0.14364257418775905,-0.040503780712718075,0.005801224733524856
-0.14345885812514136,-0.14368882054736706,-0.040203751200048,0.005612669266201095
-0.14350459347060227,-0.14373462920590852,-0.03990359921977944,0.005424096701713371
-0.14354989167618423,-0.1437800000238423,-0.03960332568622731,0.005235507614486363
-0.14359475260390106,-0.14382493286296102,-0.03930293151407704,0.0050469025789952535
-0.14363917611709856,-0.14386942758639143,-0.03900241761838129,0.004858282169763641
-0.1436831620804551,-0.14391348405859494,-0.038701784914557474,0.004669646961361984
-0.14372671035998172,-0.14395710214536786,-0.03840103431838498,0.004480997528405851
-0.14376982082302284,-0.14400028171384197,-0.03810016674600218,0.004292334445554078
-0.14381249333825652,-0.14404302263248478,-0.03779918311390405,0.004103658287507243
-0.14385472777569483,-0.14408532477110003,-0.03749808433893886,0.0039149696290055915
-0.1438965240066844,-0.14412718800082808,-0.03719687133830566,0.0037262690448274915
-0.14393788190390666,-0.14416861219414628,-0.03689554502955152,0.003537557109787655
-0.14397880134137828,-0.14420959722486937,-0.03659410633056855,0.0033488343987353193
-0.1440192821944515,-0.14425014296814978,-0.036292556159591455,0.003160101486552677
-0.14405932433981475,-0.14429024930047823,-0.03599089543519428,0.002971358948152871
-0.14409892765549256,-0.14432991609968382,-0.035689125076287895,0.0027826073584784044
-0.14413809202084646,-0.1443691432449346,-0.03538724600211716,0.0025938472924993457
-0.14417681731657497,-0.14440793061673793,-0.035085259132258,0.002405079325211548
-0.14421510342471414,-0.1444462780969407,-0.03478316538661496,0.002216304031635077
-0.14425295022863782,-0.14448418556872983,-0.0344809656854179,0.002027521986812166
-0.14429035761305808,-0.1445216529166326,-0.0341786609492195,0.0018387337658056571
-0.14432732546402555,-0.14455868002651698,-0.03387625209889244,0.0016499399436972206
-0.14436385366892976,-0.14459526678559198,-0.033573740055626425,0.0014611410955855213
-0.14439994211649945,-0.14463141308240798,-0.033271125740925764,0.0012723377965846976
-0.14443559069680298,-0.1446671188068571,-0.03296841007660608,0.0010835306218222943
-0.1444707993012485,-0.14470238385017342,-0.032665593984791755,0.0008947201464377056
-0.14450556782258459,-0.14473720810493365,-0.03236267838791314,0.0007059069455803788
-0.1445398961549003,-0.144771591465057,-0.03205966420870359,0.000517091594408027
-0.1445737841936255,-0.14480553382580574,-0.031756552370197005,0.0003282746680850577
-0.14460723183553142,-0.14483903508378565,-0.03145334379572454,0.00013945674178051336
-0.1446402389787307,-0.14487209513694602,-0.031150039408912086,-4.936160933345299e-5
-0.14467280552267792,-0.14490471388458023,-0.03084664013367741,-0.00023817981008339255
-0.14470493136816964,-0.14493689122732592,-0.030543146894227227,-0.0004269972852963804
-0.14473661641734506,-0.1449686270671653,-0.030239560615054766,-0.0006158134598015282
-0.14476786057368596,-0.14499992130742548,-0.029935882220936384,-0.0008046277584320867
-0.14479866374201725,-0.14503077385277882,-0.02963211263692914,-0.0009934396060269461
-0.1448290258285071,-0.1450611846092431,-0.029328252788367867,-0.0011822484274324804
-0.14485894674066743,-0.14509115348418192,-0.02902430360086227,-0.0013710536475043267
-0.14488842638735383,-0.1451206803863048,-0.028720266000294467,-0.0015598546911089316
-0.14491746467876623,-0.14514976522566775,-0.02841614091281562,-0.0017486509831256356
-0.14494606152644898,-0.14517840791367326,-0.028111929264843502,-0.0019374419484481827
-0.14497421684329112,-0.14520660836307078,-0.027807631983059543,-0.002126227011986557
-0.14500193054352664,-0.14523436648795682,-0.027503249994405943,-0.002315005598668764
-0.14502920254273485,-0.14526168220377533,-0.027198784226083215,-0.002503777133442386
-0.14505603275784043,-0.14528855542731786,-0.026894235605546792,-0.0026925410412766415
-0.145082421107114,-0.145314986076724,-0.02658960506050459,-0.002881296747163935
-0.145108367510172,-0.14534097407148136,-0.026284893518914085,-0.003070043676121648
-0.1451338718879772,-0.14536651933242595,-0.02598010190897939,-0.003258781253193956
-0.14515893416283884,-0.14539162178174256,-0.02567523115914877,-0.003447508903453359
-0.1451835542584129,-0.14541628134296472,-0.02537028219811133,-0.003636226052002759
-0.14520773209970228,-0.14544049794097516,-0.02506525595479448,-0.003824932123976995
-0.1452314676130571,-0.14546427150200592,-0.024760153358361056,-0.004013626544544645
-0.14525476072617485,-0.14548760195363858,-0.024454975338206404,-0.004202308738909833
-0.1452776113681007,-0.14551048922480458,-0.02414972282395586,-0.004390978132313763
-0.14530001946922758,-0.14553293324578528,-0.02384439674546144,-0.004579634150036796
-0.14532198496129656,-0.14555493394821234,-0.023538998032799328,-0.0047682762173999905
-0.14534350777739696,-0.14557649126506778,-0.023233527616266965,-0.004956903759766889
-0.14536458785196654,-0.1455976051306843,-0.02292798642638013,-0.005145516202545336
-0.1453852251207917,-0.14561827548074532,-0.02262237539387045,-0.0053341129711890235
-0.14540541952100777,-0.1456385022522855,-0.022316695449682046,-0.005522693491199531
-0.1454251709910991,-0.14565828538369052,-0.022010947524969036,-0.005711257188127896
-0.1454444794708993,-0.14567762481469748,-0.02170513255109263,-0.005899803487576389
-0.14546334490159138,-0.14569652048639523,-0.021399251459618178,-0.006088331815200345
-0.14548176722570796,-0.14571497234122419,-0.021093305182312706,-0.006276841596709674
-0.14549974638713148,-0.14573298032297682,-0.020787294651141562,-0.006465332257870936
-0.14551728233109423,-0.1457505443767977,-0.020481220798265875,-0.006653803224508896
-0.14553437500417873,-0.14576766444918374,-0.02017508455603969,-0.006842253922508299
-0.14555102435431777,-0.1457843404879841,-0.019868886857007002,-0.0070306837778156914
-0.14556723033079444,-0.14580057244240077,-0.019562628633899286,-0.007219092216440953
-0.1455829928842426,-0.14581636026298836,-0.019256310819632104,-0.0074074786644593524
-0.14559831196664677,-0.14583170390165448,-0.018949934347302654,-0.007595842548013102
-0.1456131875313424,-0.1458466033116597,-0.018643500150186794,-0.007784183293313145
-0.14562761953301584,-0.14586105844761782,-0.018337009161736147,-0.007972500326640958
-0.14564160792770478,-0.14587506926549604,-0.01803046231557559,-0.008160793074350095
-0.14565515267279816,-0.14588863572261493,-0.0177238605454999,-0.008349060962868249
-0.14566825372703626,-0.14590175777764872,-0.017417204785471232,-0.008537303418698777
-0.14568091105051112,-0.14591443539062537,-0.017110495969616214,-0.00872551986842251
-0.1456931246046662,-0.14592666852292668,-0.01680373503222301,-0.008913709738699562
-0.14570489435229703,-0.1459384571372884,-0.016496922907738798,-0.009101872456270838
-0.1457162202575508,-0.14594980119780035,-0.016190060530766437,-0.00929000744796012
-0.1457271022859269,-0.14596070066990657,-0.015883148836061945,-0.009478114140675604
-0.14573754040427675,-0.14597115552040538,-0.015576188758531569,-0.009666191961411674
-0.14574753458080408,-0.14598116571744946,-0.015269181233228856,-0.00985424033725073
-0.14575708478506488,-0.14599073123054607,-0.01496212719535214,-0.010042258695364695
-0.14576619098796756,-0.14599985203055696,-0.014655027580241186,-0.010230246463017104
-0.14577485316177302,-0.14600852808969858,-0.014347883323374682,-0.010418203067564608
-0.14578307128009482,-0.14601675938154218,-0.014040695360367297,-0.010606127936458792
-0.14579084531789913,-0.1460245458810138,-0.013733464626966755,-0.010794020497247973
-0.14579817525150487,-0.14603188756439442,-0.013426192059051326,-0.01098188017757872
-0.14580506105858382,-0.14603878440932,-0.013118878592626455,-0.011169706405197915
-0.14581150271816057,-0.14604523639478156,-0.012811525163822252,-0.0113574986079543
-0.14581750021061277,-0.1460512435011252,-0.012504132708890569,-0.011545256213800256
-0.14582305351767097,-0.14605680571005228,-0.012196702164202045,-0.011732978650793606
-0.14582816262241885,-0.14606192300461932,-0.011889234466243601,-0.011920665347099143
-0.14583282750929322,-0.14606659536923816,-0.011581730551615092,-0.012108315730990698
-0.14583704816408397,-0.14607082278967595,-0.011274191357026765,-0.012295929230852655
-0.1458408245739343,-0.14607460525305527,-0.010966617819296342,-0.012483505275181762
-0.14584415672734055,-0.14607794274785402,-0.010659010875346073,-0.012671043292588904
-0.1458470446141525,-0.14608083526390567,-0.010351371462200231,-0.012858542711800654
-0.14584948822557303,-0.1460832827923991,-0.010043700516981731,-0.013046002961661316
-0.14585148755415858,-0.14608528532587872,-0.009735998976909632,-0.013233423471134455
-0.14585304259381876,-0.14608684285824444,-0.009428267779296187,-0.013420803669304706
-0.14585415333981674,-0.14608795538475175,-0.009120507861543907,-0.013608142985379532
-0.14585481978876894,-0.14608862290201174,-0.008812720161143046,-0.013795440848690787
-0.14585504193864524,-0.146088845407991,-0.008504905615668234,-0.013982696688696747
-0.14585481978876894,-0.14608862290201174,-0.008197065162775956,-0.014169909934983647
-0.14585415333981674,-0.14608795538475175,-0.007889199740201617,-0.014357080017267477
-0.14585304259381876,-0.14608684285824444,-0.007581310285756602,-0.014544206365395758
-0.14585148755415858,-0.14608528532587872,-0.00727339773732576,-0.01473128840934907
-0.14584948822557303,-0.1460832827923991,-0.006965463032864022,-0.014918325579243124
-0.1458470446141525,-0.14608083526390567,-0.006657507110393903,-0.015105317305330254
-0.14584415672734055,-0.14607794274785402,-0.006349530908002551,-0.01529226301800124
-0.1458408245739343,-0.14607460525305527,-0.006041535363838802,-0.015479162147787072
-0.14583704816408397,-0.14607082278967595,-0.005733521416110669,-0.01566601412536048
-0.14583282750929322,-0.14606659536923816,-0.00542549000308197,-0.015852818381537993
-0.14582816262241885,-0.14606192300461932,-0.00511744206306981,-0.016039574347281444
-0.14582305351767097,-0.14605680571005228,-0.004809378534441634,-0.016226281453699778
-0.14581750021061277,-0.1460512435011252,-0.0045013003556122885,-0.01641293913205082
-0.14581150271816057,-0.14604523639478156,-0.004193208465041512,-0.016599546813742806
-0.14580506105858382,-0.14603878440932,-0.0038851038012305454,-0.016786103930336426
-0.14579817525150487,-0.14603188756439442,-0.00357698730271963,-0.01697260991354635
-0.14579084531789913,-0.1460245458810138,-0.003268859908085049,-0.01715906419524301
-0.14578307128009482,-0.14601675938154218,-0.002960722555936203,-0.017345466207454384
-0.14577485316177302,-0.14600852808969858,-0.0026525761849130764,-0.017531815382367505
-0.14576619098796756,-0.14599985203055696,-0.00234442173368287,-0.01771811115233052
-0.14575708478506488,-0.14599073123054607,-0.0020362601409374776,-0.01790435294985421
-0.14574753458080408,-0.14598116571744946,-0.0017280923453905604,-0.01809054020761376
-0.14573754040427675,-0.14597115552040538,-0.0014199192857745789,-0.018276672358450548
-0.1457271022859269,-0.14596070066990657,-0.0011117419008382923,-0.018462748835373653
-0.1457162202575508,-0.14594980119780035,-0.0008035611293433689,-0.018648769071561908
-0.14570489435229703,-0.1459384571372884,-0.0004953779100618921,-0.018834732500365423
-0.1456931246046662,-0.14592666852292668,-0.00018719318177338844,-0.01902063855530733
-0.14568091105051112,-0.14591443539062537,0.00012099211673809868,-0.0192064866700856
-0.14566825372703626,-0.14590175777764872,0.0004291770466865255,-0.01939227627857455
-0.14565515267279816,-0.14588863572261493,0.0007373606692872396,-0.019578006814826854
-0.14564160792770478,-0.14587506926549604,0.0010455420457594778,-0.019763677713075092
-0.14562761953301584,-0.14586105844761782,0.0013537202373293238,-0.019949288407733513
-0.1456131875313424,-0.1458466033116597,0.0016618943052326418,-0.020134838333399793
-0.14559831196664677,-0.14583170390165448,0.001970063310717609,-0.020320326924856583
-0.1455829928842426,-0.14581636026298836,0.002278226315048074,-0.020505753617073512
-0.14556723033079444,-0.14580057244240077,0.002586382379506081,-0.020691117845208728
-0.14555102435431777,-0.1457843404879841,0.0028945305653948223,-0.020876419044610635
-0.14553437500417873,-0.14576766444918374,0.0032026699340415594,-0.021061656650819698
-0.14551728233109423,-0.1457505443767977,0.003510799546800173,-0.021246830099569944
-0.14549974638713148,-0.14573298032297682,0.003818918465054508,-0.02143193882679098
-0.14548176722570796,-0.14571497234122419,0.0041270257502209005,-0.021616982268609527
-0.14546334490159138,-0.14569652048639523,0.0044351204637511354,-0.021801959861351167
-0.1454444794708993,-0.14567762481469748,0.004743201667135363,-0.021986871041542122
-0.1454251709910991,-0.14565828538369052,0.005051268421904636,-0.022171715245910772
-0.14540541952100777,-0.1456385022522855,0.005359319789634283,-0.02235649191138966
-0.1453852251207917,-0.14561827548074532,0.0056673548319464105,-0.022541200475117023
-0.14536458785196654,-0.1455976051306843,0.005975372610512867,-0.02272584037443854
-0.14534350777739696,-0.14557649126506778,0.006283372187058158,-0.022910411046909107
-0.14532198496129656,-0.14555493394821234,0.006591352623361989,-0.023094911930294344
-0.14530001946922758,-0.14553293324578528,0.006899312981262626,-0.023279342462572614
-0.1452776113681007,-0.14551048922480458,0.007207252322659412,-0.02346370208193653
-0.14525476072617485,-0.14548760195363858,0.007515169709515707,-0.02364799022679473
-0.1452314676130571,-0.14546427150200592,0.00782306420386184,-0.023832206335773598
-0.14520773209970228,-0.14544049794097516,0.008130934867797613,-0.024016349847718832
-0.1451835542584129,-0.14541628134296472,0.008438780763495673,-0.024200420201697402
-0.14515893416283884,-0.14539162178174256,0.00874660095320403,-0.024384416836999084
-0.1451338718879772,-0.14536651933242595,0.009054394499249012,-0.02456833919313823
-0.145108367510172,-0.14534097407148136,0.00936216046403818,-0.02475218670985549
-0.145082421107114,-0.145314986076724,0.00966989791006286,-0.02493595882711934
-0.14505603275784043,-0.14528855542731786,0.009977605899901505,-0.025119654985128092
-0.14502920254273485,-0.14526168220377533,0.010285283496222219,-0.025303274624311395
-0.14500193054352664,-0.14523436648795682,0.01059292976178568,-0.02548681718533198
-0.14497421684329112,-0.14520660836307078,0.0109005437594481,-0.025670282109087436
-0.14494606152644898,-0.14517840791367326,0.011208124552163723,-0.02585366883671167
-0.14491746467876623,-0.14514976522566775,0.011515671202988192,-0.026036976809576964
-0.14488842638735383,-0.1451206803863048,0.011823182775081077,-0.026220205469295446
-0.14485894674066743,-0.14509115348418192,0.0121306583317088,-0.02640335425772085
-0.1448290258285071,-0.1450611846092431,0.012438096936247572,-0.026586422616950232
-0.14479866374201725,-0.14503077385277882,0.012745497652185921,-0.026769409989325536
-0.14476786057368596,-0.14499992130742548,0.013052859543128037,-0.026952315817435537
-0.14473661641734506,-0.1449686270671653,0.0133601816727963,-0.027135139544117365
-0.14470493136816964,-0.14493689122732592,0.013667463105034201,-0.02731788061245824
-0.14467280552267792,-0.14490471388458023,0.013974702903809299,-0.027500538465797232
-0.1446402389787307,-0.14487209513694602,0.014281900133215706,-0.02768311254772673
-0.14460723183553142,-0.14483903508378565,0.014589053857477474,-0.027865602302094478
-0.1445737841936255,-0.14480553382580574,0.014896163140951092,-0.028048007173005034
-0.1445398961549003,-0.144771591465057,0.01520322704812842,-0.028230326604821523
-0.14450556782258459,-0.14473720810493365,0.01551024464363963,-0.02841256004216739
-0.1444707993012485,-0.14470238385017342,0.01581721499225572,-0.02859470692992789
-0.14443559069680298,-0.1446671188068571,0.01612413715889184,-0.028776766713252046
-0.14439994211649945,-0.14463141308240798,0.016431010208609858,-0.028958738837554197
-0.14436385366892976,-0.14459526678559198,0.016737833206621238,-0.029140622748515692
-0.14432732546402555,-0.14455868002651698,0.01704460521829,-0.029322417892086644
-0.14429035761305808,-0.1445216529166326,0.017351325309135232,-0.02950412371448742
-0.14425295022863782,-0.14448418556872983,0.017657992544834432,-0.029685739662210622
-0.14421510342471414,-0.1444462780969407,0.017964605991226,-0.029867265182022568
-0.14417681731657497,-0.14440793061673793,0.01827116471431222,-0.030048699720965057
-0.14413809202084646,-0.1443691432449346,0.018577667780262125,-0.030230042726357056
-0.14409892765549256,-0.14432991609968382,0.01888411425541408,-0.030411293645796235
-0.14405932433981475,-0.14429024930047823,0.019190503206279026,-0.030592451927160903
-0.1440192821944515,-0.14425014296814978,0.01949683369954311,-0.03077351701861151
-0.14397880134137828,-0.14420959722486937,0.01980310480207051,-0.030954488368592402
-0.14393788190390666,-0.14416861219414628,0.020109315580906416,-0.03113536542583349
-0.1438965240066844,-0.14412718800082808,0.02041546510327954,-0.03131614763935181
-0.14385472777569483,-0.14408532477110003,0.020721552436605416,-0.03149683445845344
-0.14381249333825652,-0.14404302263248478,0.021027576648488932,-0.031677425332734974
-0.14376982082302284,-0.14400028171384197,0.021333536806727282,-0.03185791971208529
-0.14372671035998172,-0.14395710214536786,0.021639431979312847,-0.032038317046687276
-0.1436831620804551,-0.14391348405859494,0.021945261234435708,-0.03221861678701926
-0.14363917611709856,-0.14386942758639143,0.022251023640487002,-0.03239881838385701
-0.14359475260390106,-0.14382493286296102,0.0225567182660614,-0.0325789212882752
-0.14354989167618423,-0.1437800000238423,0.02286234417996008,-0.032758924951649164
-0.14350459347060227,-0.14373462920590852,0.023167900451193588,-0.032938828825656574
-0.14345885812514136,-0.14368882054736706,0.023473386148984338,-0.03311863236227893
-0.14341268577911934,-0.14364257418775905,0.023778800342770016,-0.033298335013803526
-0.14336607657318515,-0.1435958902679589,0.024084142102206028,-0.033477936232824905
-0.14331903064931847,-0.1435487689301739,0.02438941049716841,-0.03365743547224664
-0.1432715481508294,-0.14350121031794388,0.024694604597756784,-0.03383683218528294
-0.14322362922235787,-0.1434532145761406,0.024999723474296808,-0.03401612582546021
-0.14317527400987323,-0.14340478185096742,0.02530476619734357,-0.03419531584661899
-0.14312648266067382,-0.14335591228995878,0.025609731837684023,-0.034374401702915384
-0.1430772553233866,-0.14330660604197987,0.02591461946633994,-0.03455338284882283
-0.1430275921479665,-0.14325686325722603,0.02621942815457081,-0.03473225873913376
-0.14297749328569626,-0.14320668408722248,0.026524156973876355,-0.0349110288289611
-0.14292695888918563,-0.1431560686848236,0.026828804995999808,-0.035089692573740186
-0.1428759891123712,-0.1431050172042128,0.027133371292930468,-0.03526824942923028
-0.1428245841105157,-0.1430535298009016,0.027437854936906574,-0.03544669885151623
-0.1427727440402077,-0.14300160663172962,0.027742255000418235,-0.0356250402970102
-0.1427204690593611,-0.14294924785486388,0.028046570556209884,-0.035803273222453115
-0.14266775932721443,-0.14289645362979825,0.028350800677283655,-0.03598139708491662
-0.14261461500433079,-0.1428432241173531,0.028654944436901843,-0.03615941134180456
-0.14256103625259695,-0.14278955947967475,0.028959000908589792,-0.036337315450854606
-0.1425070232352231,-0.14273545988023498,0.029262969166138866,-0.03651510887014007
-0.14245257611674225,-0.1426809254838306,0.029566848283608844,-0.03669279105807123
-0.14239769506300975,-0.14262595645658283,0.02987063733533134,-0.03687036147339741
-0.14234238024120285,-0.14257055296593682,0.030174335395912213,-0.0370478195752083
-0.14228663181982007,-0.14251471518066125,0.03047794154023449,-0.037225164822935766
-0.14223044996868073,-0.14245844327084767,0.0307814548434613,-0.037402396676355476
-0.14217383485892454,-0.1424017374079101,0.03108487438103831,-0.037579514595588365
-0.14211678666301095,-0.1423445977645844,0.031388199228697074,-0.037756518041102576
-0.14205930555471863,-0.1422870245149279,0.0316914284624575,-0.03793340647371493
-0.14200139170914503,-0.1422290178343186,0.03199456115863075,-0.03811017935459258
-0.14194304530270568,-0.14217057789945498,0.03229759639382215,-0.038286836145254716
-0.141884266513134,-0.1421117048883552,0.03260053324493367,-0.03846337630757403
-0.14182505551948024,-0.14205239898035668,0.03290337078916718,-0.038639799303778616
-0.14176541250211144,-0.1419926603561155,0.03320610810402701,-0.038816104596453425
-0.14170533764271057,-0.14193248919760584,0.0335087442673228,-0.038992291648541975
-0.141644831124276,-0.14187188568811948,0.033811278357172396,-0.03916835992334798
-0.14158389313112116,-0.14181085001226526,0.03411370945200433,-0.03934430888453686
-0.1415225238488737,-0.1417493823559684,0.034416036630561114,-0.03952013799613761
-0.1414607234644751,-0.14168748290647004,0.034718258971901735,-0.039695846722544254
-0.14139849216618008,-0.1416251518523267,0.03502037555540452,-0.03987143452851754
-0.14133583014355594,-0.14156238938340948,0.03532238546077006,-0.04004690087918662
-0.14127273758748204,-0.1414991956909038,0.03562428776802362,-0.04022224524005045
-0.14120921469014933,-0.14143557096730863,0.03592608155751853,-0.040397467076979755
-0.1411452616450595,-0.14137151540643592,0.036227765909938536,-0.04057256585621843
-0.14108087864702465,-0.14130702920340993,0.03652933990630079,-0.04074754104438522
-0.14101606589216653,-0.14124211255466687,0.036830802627958695,-0.04092239210847542
-0.14095082357791602,-0.14117676565795412,0.03713215315660434,-0.04109711851586225
-0.14088515190301262,-0.1411109887123297,0.03743339057427185,-0.041271719734298835
-0.14081905106750353,-0.14104478191816147,0.03773451396333979,-0.04144619523191957
-0.1407525212727434,-0.14097814547712692,0.038035522406534114,-0.04162054447724185
-0.14068556272139351,-0.14091107959221214,0.03833641498693097,-0.04179476693916768
-0.14061817561742126,-0.1408435844677115,0.038637190787959214,-0.04196886208698511
-0.14055036016609943,-0.14077566030922684,0.03893784889340369,-0.042142829390370194
-0.14048211657400564,-0.1407073073236669,0.03923838838740763,-0.04231666831938835
-0.14041344504902167,-0.14063852571924673,0.03953880835447566,-0.04249037834449605
-0.14034434580033298,-0.14056931570548703,0.039839107879476525,-0.0426639589365425
-0.1402748190384278,-0.14049967749321354,0.04013928604764561,-0.042837409566770984
-0.14020486497509674,-0.1404296112945563,0.04043934194458826,-0.04301072970682088
-0.140134483823432,-0.14035911732294912,0.04073927465628218,-0.04318391882872896
-0.14006367579782675,-0.14028819579312884,0.04103908326908029,-0.043356976404931136
-0.13999244111397452,-0.14021684692113473,0.04133876686971367,-0.04352990190826407
-0.13992077998886854,-0.14014507092430786,0.041638324545293925,-0.04370269481196658
-0.139848692640801,-0.14007286802129038,0.04193775538331649,-0.04387535458968157
-0.13977617928936248,-0.14000023843202478,0.042237058471663126,-0.04404788071545742
-0.13970324015544122,-0.13992718237775348,0.042536232898604705,-0.044220272663749616
-0.13962987546122244,-0.1398537000810178,0.04283527775280415,-0.044392529909422454
-0.1395560854301878,-0.1397797917656576,0.043134192123318774,-0.04456465192775038
-0.13948187028711445,-0.13970545765681044,0.04343297509960366,-0.04473663819441992
-0.1394072302580746,-0.1396306979809109,0.04373162577151404,-0.044908488185531094
-0.1393321655704348,-0.13955551296568994,0.044030143229308184,-0.045080201377599015
-0.13925667645285497,-0.13947990284017406,0.044328526563650245,-0.04525177724755557
-0.13918076313528815,-0.13940386783468492,0.044626774865612624,-0.04542321527275081
-0.13910442584897947,-0.13932740818083827,0.044924887226679394,-0.04559451493095483
-0.13902766482646556,-0.13925052411154354,0.04522286273874858,-0.04576567570035915
-0.13895048030157373,-0.1391732158610029,0.04552070049413512,-0.04593669705957841
-0.13887287250942146,-0.13909548366471064,0.04581839958557363,-0.04610757848765191
-0.13879484168641557,-0.13901732775945258,0.04611595910622087,-0.046278319464045106
-0.13871638807025144,-0.13893874838330517,0.04641337814965904,-0.04644891946865141
-0.13863751189991247,-0.13885974577563476,0.04671065580989813,-0.04661937798179362
-0.13855821341566904,-0.13878032017709702,0.04700779118137885,-0.046789694484225555
-0.13847849285907815,-0.1387004718296361,0.047304783358975436,-0.046959868457133666
-0.13839835047298246,-0.13862020097648392,0.04760163143799798,-0.0471298993821384
-0.13831778650150953,-0.1385395078621594,0.04789833451419588,-0.04729978674129613
-0.13823680119007126,-0.13845839273246782,0.0481948916837601,-0.04746953001710051
-0.13815539478536285,-0.13837685583449982,0.04849130204332608,-0.047639128692484066
-0.13807356753536235,-0.138294897416631,0.048787564689976526,-0.04780858225081988
-0.13799131968932984,-0.13821251772852094,0.04908367872124388,-0.047977890175922924
-0.13790865149780646,-0.13812971702111246,0.049379643235113534,-0.04814705195205195
-0.13782556321261386,-0.1380464955466308,0.04967545733002625,-0.04831606706391084
-0.13774205508685336,-0.13796285355858304,0.049971120104880994,-0.04848493499665026
-0.1376581273749052,-0.1378787913117572,0.050266630659037755,-0.048653655235869245
-0.13757378033242776,-0.13779430906222145,0.05056198809231997,-0.0488222272676166
-0.13748901421635676,-0.13770940706732337,0.05085719150501777,-0.04899065057839271
-0.13740382928490447,-0.13762408558568917,0.051152239997890356,-0.04915892465515099
-0.13731822579755898,-0.13753834487722288,0.051447132672168855,-0.0493270489852994
-0.13723220401508335,-0.13745218520310554,0.051741868629559123,-0.04949502305670213
-0.1371457641995148,-0.1373656068257945,0.05203644697224413,-0.0496628463576809
-0.13705890661416412,-0.13727861000902247,0.052330866802887274,-0.04983051837701692
-0.1369716315236145,-0.13719119501779692,0.05262512722463468,-0.04999803860395214
-0.136883939193721,-0.13710336211839896,0.052919227341118064,-0.05016540652819086
-0.13679582989160963,-0.1370151115783829,0.05321316625645755,-0.050332621639901445
-0.13670730388567667,-0.1369264436665752,0.05350694307526405,-0.05049968342971754
-0.13661836144558767,-0.13683735865307364,0.053800556902642564,-0.05066659138874004
-0.13652900284227673,-0.1367478568092467,0.05409400684419438,-0.05083334500853831
-0.13643922834794567,-0.13665793840773247,0.05438729200602012,-0.050999943781151955
-0.1363490382360631,-0.13656760372243798,0.05468041149472239,-0.05116638719909223
-0.1362584327813638,-0.13647685302853838,0.054973364417408264,-0.05133267475534354
-0.13616741225984766,-0.13638568660247602,0.055266149881692365,-0.0514988059433652
-0.13607597694877901,-0.13629410472195963,0.05555876699569942,-0.05166478025709279
-0.13598412712668567,-0.1362021076659635,0.055851214868066955,-0.05183059719093979
-0.1358918630733581,-0.13610969571472661,0.05614349260794811,-0.051996256239799074
-0.13579918506984862,-0.13601686914975183,0.05643559932501403,-0.05216175689904439
-0.1357060933984705,-0.13592362825380494,0.05672753412945709,-0.05232709866453204
-0.1356125883427971,-0.1358299733109139,0.05701929613199323,-0.05249228103260237
-0.13551867018766106,-0.1357359046063679,0.05731088444386481,-0.05265730350008121
-0.13542433921915334,-0.13564142242671648,0.057602298176843356,-0.05282216556428157
-0.13532959572462247,-0.1355465270597688,0.0578935364432319,-0.05298686672300491
-0.1352344399926735,-0.13545121879459263,0.05818459835586828,-0.053151406474542987
-0.1351388723131674,-0.1353554979215134,0.058475483028127426,-0.05331578431767918
-0.13504289297721978,-0.13525936473211356,0.05876618957392418,-0.05347999975169007
-0.1349465022772004,-0.1351628195192314,0.05905671710771607,-0.05364405227634702
-0.13484970050673203,-0.13506586257696046,0.05934706474450568,-0.05380794139191749
-0.1347524879606897,-0.13496849420064838,0.059637231599843826,-0.05397166659916685
-0.1346548649351996,-0.13487071468689607,0.05992721678983197,-0.05413522739935975
-0.13455683172763847,-0.13477252433355696,0.06021701943112492,-0.05429862329426159
-0.1344583886366324,-0.1346739234397358,0.06050663864093364,-0.05446185378614023
-0.13435953596205616,-0.13457491230578814,0.06079607353702766,-0.05462491837776715
-0.13426027400503218,-0.13447549123331898,0.06108532323773813,-0.0547878165724194
-0.13416060306792948,-0.13437566052518213,0.06137438686196033,-0.0549505478738808
-0.13406052345436315,-0.13427542048547933,0.06166326352915631,-0.0551131117864436
-0.13396003546919294,-0.134174771419559,0.06195195235935774,-0.05527550781490999
-0.13385913941852273,-0.13407371363401577,0.06224045247316822,-0.055437735464593386
-0.1337578356096994,-0.13397224743668912,0.06252876299176642,-0.055599794241320284
-0.13365612435131188,-0.1338703731366627,0.06281688303690855,-0.055761683651431554
-0.13355400595319036,-0.1337680910442633,0.06310481173093092,-0.055923403201783975
-0.13345148072640511,-0.13366540147105985,0.06339254819675294,-0.0560849523997518
-0.1333485489832658,-0.13356230472986266,0.06368009155787922,-0.056246330753228053
-0.1332452110373204,-0.1334588011347223,0.06396744093840295,-0.05640753777062635
-0.13314146720335418,-0.13335489100092865,0.06425459546300805,-0.05656857296088212
-0.13303731779738887,-0.13325057464501,0.06454155425697203,-0.056729435833454286
-0.13293276313668154,-0.133145852384732,0.06482831644616872,-0.056890125898326656
-0.13282780353972393,-0.1330407245390969,0.06511488115707063,-0.05705064266600936
-0.13272243932624114,-0.13293519142834234,0.065401247516752,-0.05721098564754051
-0.1326166708171908,-0.13282925337394047,0.06568741465289127,-0.057371154354487586
-0.13251049833476217,-0.13272291069859693,0.06597338169377368,-0.057531148298948925
-0.132403922202375,-0.13261616372624996,0.0662591477682941,-0.057690966993555276
-0.13229694274467874,-0.1325090127820694,0.0665447120059594,-0.057850609951471094
-0.13218956028755133,-0.13240145819245558,0.06683007353689142,-0.058010076686396274
-0.13208177515809835,-0.13229350028503845,0.06711523149182949,-0.05816936671256749
-0.13197358768465203,-0.13218513938867651,0.06740018500213299,-0.05832847954475971
-0.13186499819677014,-0.13207637583345577,0.06768493319978419,-0.05848741469828767
-0.1317560070252351,-0.13196720995068903,0.06796947521739058,-0.05864617168900728
-0.13164661450205295,-0.1318576420729144,0.06825381018818787,-0.05880475003331723
-0.13153682096045224,-0.13174767253389463,0.06853793724604243,-0.058963149248160374
-0.1314266267348832,-0.13163730166861606,0.06882185552545397,-0.059121368851025265
-0.13131603216101648,-0.1315265298132874,0.06910556416155826,-0.059279408359947564
-0.13120503757574237,-0.13141535730533907,0.06938906229012945,-0.05943726729351147
-0.13109364331716966,-0.13130378448342173,0.0696723490475831,-0.059594945170851295
-0.1309818497246245,-0.1311918116874055,0.06995542357097868,-0.05975244151165291
-0.13086965713864962,-0.131079439258379,0.07023828499802205,-0.059909755836155126
-0.13075706590100306,-0.1309666675386481,0.07052093246706836,-0.060066887665151295
-0.1306440763546573,-0.13085349687173506,0.07080336511712423,-0.06022383651999051
-0.13053068884379807,-0.13073992760237735,0.0710855820878509,-0.06038060192257939
-0.1304169037138234,-0.13062596007652663,0.07136758251956656,-0.06053718339538334
-0.13030272131134246,-0.13051159464134776,0.07164936555324895,-0.06069358046142802
-0.13018814198417472,-0.13039683164521768,0.07193093033053818,-0.060849792644300904
-0.13007316608134872,-0.1302816714377244,0.07221227599373897,-0.0610058194681525
-0.12995779395310092,-0.13016611436966588,0.07249340168582369,-0.06116166045769808
-0.12984202595087488,-0.13005016079304899,0.07277430655043474,-0.06131731513821897
-0.12972586242731995,-0.1299338110610884,0.07305498973188716,-0.06147278303556403
-0.12960930373629043,-0.12981706552820557,0.07333545037517143,-0.0616280636761511
-0.12949235023284428,-0.1296999245500277,0.07361568762595559,-0.06178315658696835
-0.1293750022732422,-0.12958238848338652,0.07389570063058848,-0.061938061295575914
-0.12925726021494635,-0.12946445768631723,0.07417548853610191,-0.062092777330107186
-0.1291391244166195,-0.12934613251805752,0.0744550504902134,-0.06224730421927031
-0.12902059523812376,-0.1292274133390463,0.07473438564132885,-0.0624016414923496
-0.1289016730405196,-0.1291083005109229,0.07501349313854477,-0.06255578867920689
-0.12878235818606465,-0.12898879439652555,0.07529237213165141,-0.06270974531028313
-0.12866265103821262,-0.12886889535989066,0.07557102177113498,-0.06286351091659975
-0.12854255196161227,-0.12874860376625147,0.0758494412081804,-0.06301708502976006
-0.12842206132210618,-0.128627919982037,0.07612762959467376,-0.06317046718195068
-0.12830117948672978,-0.12850684437487103,0.07640558608320491,-0.06332365690594291
-0.12817990682371008,-0.1283853773135709,0.07668330982707024,-0.06347665373509433
-0.12805824370246466,-0.12826351916814624,0.07696079998027508,-0.06362945720335006
-0.12793619049360044,-0.12814127030979813,0.07723805569753629,-0.06378206684524423
-0.12781374756891267,-0.1280186311109178,0.07751507613428492,-0.06393448219590145
-0.12769091530138382,-0.12789560194508556,0.07779186044666857,-0.06408670279103806
-0.12756769406518217,-0.12777218318706957,0.07806840779155425,-0.06423872816696374
-0.12744408423566106,-0.1276483752128247,0.07834471732653082,-0.06439055786058286
-0.12732008618935742,-0.1275241783994916,0.07862078820991154,-0.06454219140939582
-0.12719570030399077,-0.12739959312539523,0.07889661960073664,-0.0646936283515006
-0.12707092695846214,-0.127274619770044,0.07917221065877576,-0.06484486822559389
-0.12694576653285283,-0.1271492587141284,0.0794475605445308,-0.06499591057097288
-0.1268202194084231,-0.12702351033952,0.07972266841923827,-0.0651467549275364
-0.12669428596761131,-0.12689737502927004,0.07999753344487184,-0.06529740083578633
-0.12656796659403255,-0.12677085316760858,0.0802721547841451,-0.0654478478368292
-0.12644126167247755,-0.12664394513994326,0.08054653160051362,-0.06559809547237724
-0.12631417158891148,-0.12651665133285783,0.08082066305817814,-0.06574814328475015
-0.12618669673047275,-0.12638897213411135,0.0810945483220867,-0.06589799081687628
-0.12605883748547192,-0.1262609079326368,0.08136818655793727,-0.06604763761229403
-0.12593059424339037,-0.12613245911853993,0.08164157693218044,-0.06619708321515339
-0.1258019673948793,-0.1260036260830981,0.08191471861202151,-0.06634632717021702
-0.1256729573317584,-0.12587440921875911,0.08218761076542369,-0.066495369022862
-0.1255435644470147,-0.12574480891913994,0.0824602525611101,-0.06664420831908101
-0.12541378913480136,-0.12561482557902554,0.08273264316856659,-0.06679284460548374
-0.12528363179043644,-0.12548445959436771,0.08300478175804418,-0.06694127742929831
-0.12515309281040182,-0.12535371136228388,0.08327666750056137,-0.06708950633837252
-0.1250221725923419,-0.12522258128105582,0.08354829956790717,-0.06723753088117547
-0.12489087153506236,-0.12509106975012851,0.08381967713264314,-0.0673853506067987
-0.12475919003852896,-0.12495917717010886,0.08409079936810616,-0.06753296506495772
-0.12462712850386636,-0.12482690394276454,0.08436166544841096,-0.06768037380599329
-0.12449468733335695,-0.12469425047102277,0.08463227454845236,-0.06782757638087279
-0.12436186693043949,-0.12456121715896902,0.08490262584390817,-0.06797457234119166
-0.12422866769970795,-0.12442780441184582,0.08517271851124143,-0.0681213612391747
-0.1240950900469103,-0.12429401263605157,0.08544255172770307,-0.06826794262767749
-0.12396113437894718,-0.12415984223913912,0.08571212467133438,-0.06841431606018773
-0.12382680110387084,-0.12402529362981486,0.08598143652096929,-0.0685604810908265
-0.12369209063088375,-0.1238903672179372,0.08625048645623724,-0.06870643727434977
-0.12355700337033734,-0.12375506341451534,0.08651927365756551,-0.06885218416614976
-0.12342153973373086,-0.12361938263170816,0.08678779730618165,-0.06899772132225608
-0.12328570013370996,-0.12348332528282278,0.08705605658411611,-0.06914304829933741
-0.12314948498406574,-0.12334689178231362,0.08732405067420447,-0.06928816465470244
-0.12301289469973307,-0.12321008254578067,0.08759177876009036,-0.06943306994630169
-0.12287592969678972,-0.12307289798996865,0.08785924002622758,-0.06957776373272848
-0.12273859039245479,-0.12293533853276546,0.08812643365788274,-0.06972224557322045
-0.12260087720508758,-0.12279740459320106,0.08839335884113772,-0.06986651502766088
-0.12246279055418648,-0.12265909659144623,0.08866001476289204,-0.07001057165657992
-0.12232433086038724,-0.12252041494881107,0.08892640061086554,-0.07015441502115613
-0.12218549854546217,-0.1223813600877439,0.08919251557360076,-0.07029804468321771
-0.12204629403231855,-0.12224193243182997,0.08945835884046538,-0.07044146020524375
-0.12190671774499745,-0.12210213240579008,0.08972392960165476,-0.07058466115036577
-0.12176677010867253,-0.12196196043547941,0.08998922704819416,-0.07072764708236878
-0.12162645154964848,-0.12182141694788604,0.09025425037194164,-0.07087041756569286
-0.12148576249536,-0.1216805023711298,0.09051899876559018,-0.07101297216543435
-0.12134470337437034,-0.12153921713446096,0.09078347142267025,-0.07115531044734724
-0.12120327461637,-0.12139756166825878,0.09104766753755233,-0.07129743197784445
-0.12106147665217556,-0.12125553640403047,0.09131158630544914,-0.0714393363239991
-0.12091930991372825,-0.1211131417744096,0.09157522692241837,-0.07158102305354595
-0.12077677483409252,-0.12097037821315489,0.091838588585365,-0.0717224917348827
-0.12063387184745503,-0.1208272461551489,0.09210167049204375,-0.07186374193707117
-0.12049060138912292,-0.12068374603639664,0.09236447184106156,-0.0720047732298388
-0.120346963895523,-0.1205398782940245,0.09262699183187975,-0.0721455851835797
-0.12020295980419995,-0.12039564336627848,0.09288922966481707,-0.07228617736935634
-0.12005858955381517,-0.12025104169252321,0.09315118454105153,-0.07242654935890053
-0.11991385358414551,-0.12010607371324043,0.0934128556626232,-0.0725667007246148
-0.11976875233608175,-0.11996073987002774,0.09367424223243645,-0.07270663103957384
-0.11962328625162758,-0.1198150406055973,0.09393534345426241,-0.0728463398775256
-0.11947745577389787,-0.11966897636377431,0.09419615853274149,-0.07298582681289273
-0.11933126134711755,-0.11952254758949578,0.09445668667338578,-0.07312509142077388
-0.11918470341662019,-0.11937575472880912,0.09471692708258131,-0.07326413327694484
-0.1190377824288466,-0.11922859822887084,0.09497687896759081,-0.07340295195786009
-0.11889049883134371,-0.11908107853794521,0.09523654153655556,-0.07354154704065376
-0.11874285307276285,-0.11893319610540277,0.09549591399849841,-0.07367991810314121
-0.11859484560285857,-0.11878495138171906,0.0957549955633259,-0.07381806472382023
-0.11844647687248734,-0.1186363448184732,0.09601378544183065,-0.07395598648187222
-0.11829774733360598,-0.11848737686834651,0.09627228284569382,-0.07409368295716365
-0.11814865743927055,-0.11833804798512132,0.09653048698748741,-0.07423115373024707
-0.11799920764363467,-0.11818835862367921,0.09678839708067688,-0.07436839838236273
-0.11784939840194836,-0.11803830924,0.09704601233962334,-0.07450541649543961
-0.11769923017055649,-0.11788790029116006,0.09730333197958606,-0.07464220765209677
-0.11754870340689756,-0.11773713223533114,0.09756035521672485,-0.07477877143564465
-0.11739781856950225,-0.11758600553177896,0.0978170812681022,-0.07491510743008624
-0.11724657611799193,-0.11743452064086163,0.09807350935168613,-0.07505121522011847
-0.11709497651307729,-0.11728267802402838,0.09832963868635221,-0.07518709439113341
-0.11694302021655706,-0.11713047814381819,0.09858546849188607,-0.07532274452921954
-0.1167907076913164,-0.1169779214638582,0.09884099798898584,-0.07545816522116307
-0.11663803940132578,-0.11682500844886265,0.09909622639926421,-0.07559335605444897
-0.11648501581163923,-0.11667173956463102,0.09935115294525122,-0.07572831661726259
-0.11633163738839314,-0.1165181152780469,0.09960577685039644,-0.07586304649849065
-0.11617790459880482,-0.11636413605707657,0.09986009733907128,-0.07599754528772255
-0.11602381791117093,-0.11620980237076736,0.1001141136365715,-0.07613181257525171
-0.11586937779486635,-0.11605511468924654,0.10036782496911925,-0.0762658479520766
-0.11571458472034239,-0.11590007348371953,0.1006212305638659,-0.07639965100990223
-0.11555943915912563,-0.11574467922646879,0.10087432964889405,-0.07653322134114131
-0.11540394158381632,-0.11558893239085213,0.10112712145322002,-0.07666655853891545
-0.11524809246808704,-0.11543283345130143,0.10137960520679616,-0.07679966219705645
-0.11509189228668129,-0.11527638288332118,0.10163178014051306,-0.0769325319101074
-0.11493534151541188,-0.1151195811634869,0.10188364548620221,-0.07706516727332417
-0.11477844063115958,-0.11496242876944382,0.10213520047663807,-0.07719756788267643
-0.1146211901118717,-0.1148049261799054,0.10238644434554052,-0.07732973333484897
-0.1144635904365606,-0.11464707387465181,0.10263737632757726,-0.0774616632272429
-0.11430564208530222,-0.11448887233452859,0.10288799565836573,-0.07759335715797686
-0.11414734553923468,-0.11433032204144507,0.10313830157447618,-0.07772481472588834
-0.11398870128055666,-0.11417142347837292,0.10338829331343329,-0.07785603553053475
-0.1138297097925261,-0.11401217712934472,0.10363797011371888,-0.07798701917219478
-0.11367037155945857,-0.11385258347945242,0.10388733121477421,-0.07811776525186959
-0.1135106870667261,-0.11369264301484605,0.10413637585700199,-0.07824827337128386
-0.11335065680075526,-0.11353235622273194,0.10438510328176906,-0.07837854313288727
-0.11319028124902603,-0.1133717235913715,0.10463351273140861,-0.07850857413985551
-0.11302956090007012,-0.11321074561007954,0.10488160344922237,-0.07863836599609163
-0.11286849624346956,-0.11304942276922288,0.10512937467948302,-0.0787679183062271
-0.11270708776985533,-0.11288775556021896,0.10537682566743632,-0.0788972306756231
-0.11254533597090556,-0.11272574447553409,0.1056239556593037,-0.07902630271037175
-0.11238324133934427,-0.11256339000868211,0.10587076390228435,-0.07915513401729722
-0.11222080436893987,-0.11240069265422294,0.10611724964455754,-0.07928372420395703
-0.11205802555450346,-0.11223765290776082,0.10636341213528507,-0.07941207287864321
-0.11189490539188765,-0.11207427126594324,0.10660925062461313,-0.07954017965038336
-0.11173144437798467,-0.11191054822645893,0.10685476436367511,-0.07966804412894207
-0.11156764301072514,-0.1117464842880367,0.10709995260459361,-0.07979566592482197
-0.11140350178907645,-0.11158207995044374,0.10734481460048267,-0.07992304464926492
-0.1112390212130411,-0.1114173357144841,0.1075893496054503,-0.08005017991425327
-0.11107420178365564,-0.11125225208199743,0.10783355687460038,-0.08017707133251092
-0.11090904400298854,-0.11108682955585704,0.10807743566403516,-0.08030371851750459
-0.11074354837413905,-0.11092106863996865,0.10832098523085766,-0.08043012108344505
-0.11057771540123554,-0.1107549698392687,0.10856420483317362,-0.08055627864528811
-0.11041154558943399,-0.11058853365972296,0.10880709373009399,-0.08068219081873598
-0.11024503944491656,-0.110421760608325,0.109049651181737,-0.08080785722023834
-0.11007819747488976,-0.11025465119309433,0.10929187644923062,-0.08093327746699353
-0.10991102018758317,-0.11008720592307526,0.10953376879471464,-0.08105845117694972
-0.10974350809224784,-0.10991942530833514,0.10977532748134308,-0.08118337796880612
-0.10957566169915456,-0.10975130985996272,0.11001655177328634,-0.08130805746201404
-0.1094074815195927,-0.10958286009006697,0.11025744093573327,-0.08143248927677811
-0.10923896806586816,-0.10941407651177498,0.11049799423489373,-0.08155667303405742
-0.1090701218513022,-0.10924495963923089,0.1107382109380007,-0.08168060835556674
-0.10890094339022963,-0.10907550998759397,0.1109780903133124,-0.08180429486377759
-0.10873143319799732,-0.10890572807303718,0.11121763163011476,-0.08192773218191943
-0.10856159179096285,-0.1087356144127458,0.11145683415872323,-0.08205091993398074
-0.10839141968649252,-0.10856516952491549,0.11169569717048553,-0.08217385774471028
-0.10822091740296011,-0.10839439392875094,0.11193421993778341,-0.08229654523961816
-0.10805008545974511,-0.10822328814446425,0.11217240173403524,-0.082418982044977
-0.1078789243772312,-0.1080518526932732,0.112410241833698,-0.08254116778782306
-0.10770743467680481,-0.10788008809740005,0.11264773951226935,-0.08266310209595737
-0.10753561688085332,-0.10770799488006953,0.11288489404629025,-0.08278478459794684
-0.10736347151276346,-0.10753557356550736,0.11312170471334687,-0.08290621492312553
-0.10719099909691991,-0.1073628246789388,0.1133581707920729,-0.08302739270159559
-0.1070182001587035,-0.10718974874658688,0.11359429156215162,-0.08314831756422851
-0.10684507522448987,-0.10701634629567096,0.11383006630431812,-0.08326898914266614
-0.10667162482164753,-0.10684261785440496,0.11406549430036174,-0.08338940706932196
-0.10649784947853652,-0.10666856395199587,0.11430057483312797,-0.08350957097738206
-0.10632374972450666,-0.106494185118642,0.11453530718652072,-0.08362948050080635
-0.10614932608989593,-0.10631948188553152,0.11476969064550459,-0.08374913527432964
-0.10597457910602905,-0.10614445478484082,0.11500372449610682,-0.08386853493346272
-0.10579950930521562,-0.10596910434973279,0.11523740802541974,-0.08398767911449351
-0.10562411722074862,-0.10579343111435528,0.11547074052160285,-0.0841065674544882
-0.10544840338690273,-0.10561743561383939,0.11570372127388481,-0.08422519959129227
-0.10527236833893275,-0.10544111838429794,0.115936349572566,-0.08434357516353169
-0.10509601261307203,-0.10526447996282384,0.11616862470902009,-0.08446169381061387
-0.10491933674653063,-0.10508752088748831,0.11640054597569685,-0.08457955517272898
-0.10474234127749396,-0.10491024169733942,0.1166321126661238,-0.08469715889085086
-0.10456502674512083,-0.1047326429324003,0.11686332407490876,-0.0848145046067382
-0.10438739368954203,-0.10455472513366751,0.11709417949774166,-0.08493159196293561
-0.10420944265185879,-0.1043764888431097,0.1173246782313967,-0.08504842060277461
-0.10403117417414069,-0.10419793460366537,0.11755481957373487,-0.08516499017037499
-0.10385258879942452,-0.10401906295924176,0.11778460282370572,-0.0852813003106456
-0.1036736870717123,-0.10383987445471296,0.11801402728134962,-0.0853973506692856
-0.10349446953596964,-0.1036603696359181,0.11824309224779998,-0.0855131408927855
-0.10331493673812431,-0.10348054904966011,0.11847179702528499,-0.0856286706284281
-0.10313508922506434,-0.10330041324370366,0.11870014091713035,-0.08574393952428987
-0.10295492754463641,-0.10311996276677364,0.11892812322776095,-0.08585894722924171
-0.10277445224564428,-0.10293919816855349,0.11915574326270315,-0.08597369339295027
-0.10259366387784692,-0.10275811999968346,0.1193830003285869,-0.08608817766587883
-0.10241256299195718,-0.10257672881175918,0.1196098937331476,-0.08620239969928835
-0.10223115013963972,-0.10239502515732962,0.11983642278522869,-0.08631635914523879
-0.10204942587350954,-0.10221300958989561,0.12006258679478345,-0.0864300556565899
-0.10186739074713028,-0.10203068266390816,0.12028838507287698,-0.08654348888700236
-0.1016850453150124,-0.10184804493476661,0.1205138169316887,-0.08665665849093897
-0.10150239013261186,-0.10166509695881727,0.12073888168451391,-0.08676956412366536
-0.101319425756328,-0.10148183929335139,0.1209635786457664,-0.08688220544125144
-0.10113615274350198,-0.10129827249660356,0.1211879071309803,-0.08699458210057226
-0.10095257165241522,-0.10111439712775011,0.12141186645681211,-0.08710669375930899
-0.10076868304228749,-0.10093021374690722,0.12163545594104294,-0.08721854007595012
-0.1005844874732755,-0.10074572291512954,0.12185867490258032,-0.0873301207097923
-0.10039998550647082,-0.10056092519440804,0.1220815226614607,-0.0874414353209416
-0.10021517770389848,-0.10037582114766871,0.12230399853885106,-0.08755248357031443
-0.10003006462851508,-0.10019041133877049,0.1225261018570514,-0.08766326511963857
-0.09984464684420709,-0.10000469633250382,0.12274783193949647,-0.08777377963145418
-0.09965892491578934,-0.0998186766945889,0.1229691881107579,-0.08788402676911489
-0.09947289940900299,-0.09963235299167372,0.12319016969654645,-0.0879940061967888
-0.099286570890514,-0.09944572579133265,0.12341077602371393,-0.0881037175794595
-0.09909993992791133,-0.09925879566206448,0.12363100642025517,-0.08821316058292714
-0.09891300708970524,-0.09907156317329077,0.12385086021531025,-0.0883223348738093
-0.09872577294532561,-0.0988840288953542,0.12407033673916625,-0.08843124011954216
-0.09853823806512016,-0.09869619339951673,0.12428943532325974,-0.08853987598838146
-0.09835040302035261,-0.09850805725795782,0.12450815530017831,-0.08864824214940349
-0.09816226838320105,-0.09831962104377275,0.12472649600366315,-0.08875633827250617
-0.0979738347267562,-0.09813088533097092,0.12494445676861053,-0.08886416402840996
-0.09778510262501977,-0.09794185069447409,0.12516203693107408,-0.08897171908865886
-0.09759607265290239,-0.09775251771011453,0.12537923582826696,-0.08907900312562153
-0.09740674538622213,-0.09756288695463332,0.1255960527985637,-0.08918601581249219
-0.09721712140170272,-0.09737295900567863,0.12581248718150215,-0.08929275682329163
-0.09702720127697162,-0.09718273444180392,0.1260285383177857,-0.08939922583286826
-0.09683698559055859,-0.09699221384246627,0.1262442055492851,-0.08950542251689896
-0.09664647492189352,-0.09680139778802441,0.12645948821904046,-0.0896113465518902
-0.09645566985130496,-0.09661028685973715,0.12667438567126357,-0.08971699761517907
-0.09626457096001825,-0.0964188816397615,0.12688889725133945,-0.08982237538493403
-0.0960731788301537,-0.09622718271115094,0.12710302230582873,-0.0899274795401562
-0.09588149404472504,-0.09603519065785372,0.12731676018246918,-0.09003230976068004
-0.09568951718763731,-0.09584290606471091,0.1275301102301783,-0.09013686572717453
-0.0954972488436853,-0.09565032951745468,0.12774307179905475,-0.09024114712114406
-0.09530468959855175,-0.09545746160270664,0.12795564424038072,-0.0903451536249294
-0.09511184003880546,-0.09526430290797584,0.12816782690662373,-0.09044888492170877
-0.0949187007518997,-0.09507085402165724,0.12837961915143853,-0.09055234069549861
-0.09472527232617023,-0.09487711553302966,0.12859102032966915,-0.09065552063115465
-0.09453155535083357,-0.09468308803225417,0.12880202979735103,-0.09075842441437296
-0.0943375504159852,-0.09448877211037213,0.1290126469117127,-0.09086105173169075
-0.09414325811259777,-0.09429416835930352,0.12922287103117794,-0.09096340227048748
-0.09394867903251942,-0.09409927737184523,0.12943270151536754,-0.09106547571898554
-0.09375381376847172,-0.09390409974166891,0.12964213772510153,-0.09116727176625157
-0.09355866291404806,-0.0937086360633195,0.12985117902240087,-0.09126879010219718
-0.0933632270637118,-0.09351288693221325,0.13005982477048952,-0.09137003041757986
-0.09316750681279436,-0.09331685294463593,0.13026807433379642,-0.09147099240400412
-0.0929715027574937,-0.09312053469774116,0.1304759270779571,-0.09157167575392217
-0.09277521549487208,-0.0929239327895483,0.13068338236981625,-0.09167208016063508
-0.09257864562285456,-0.09272704781894088,0.1308904395774289,-0.09177220531829364
-0.09238179374022706,-0.09252988038566463,0.131097098070063,-0.09187205092189922
-0.09218466044663451,-0.09233243109032574,0.131303357218201,-0.09197161666730487
-0.09198724634257918,-0.09213470053438906,0.13150921639354163,-0.09207090225121597
-0.09178955202941866,-0.09193668932017615,0.13171467496900216,-0.09216990737119146
-0.0915915781093641,-0.09173839805086348,0.13191973231872017,-0.09226863172564456
-0.09139332518547835,-0.09153982733048065,0.1321243878180554,-0.09236707501384378
-0.09119479386167419,-0.09134097776390844,0.13232864084359183,-0.09246523693591382
-0.09099598474271259,-0.09114184995687728,0.13253249077313908,-0.09256311719283636
-0.0907968984342005,-0.0909424445159649,0.13273593698573508,-0.09266071548645122
-0.09059753554258936,-0.09074276204859484,0.13293897886164735,-0.09275803151945705
-0.09039789667517313,-0.09054280316303459,0.13314161578237513,-0.09285506499541236
-0.09019798244008634,-0.09034256846839349,0.1333438471306512,-0.09295181561873636
-0.08999779344630253,-0.09014205857462124,0.1335456722904438,-0.09304828309470983
-0.08979733030363209,-0.08994127409250575,0.1337470906469585,-0.09314446712947615
-0.08959659362272045,-0.08974021563367135,0.13394810158664003,-0.093240367430042
-0.08939558401504638,-0.08953888381057694,0.13414870449717425,-0.09333598370427852
-0.08919430209291998,-0.08933727923651417,0.13434889876748993,-0.09343131566092194
-0.08899274846948094,-0.08913540252560559,0.13454868378776053,-0.09352636300957456
-0.08879092375869656,-0.08893325429280269,0.13474805894940622,-0.09362112546070567
-0.08858882857535985,-0.08873083515388396,0.13494702364509575,-0.09371560272565242
-0.08838646353508783,-0.08852814572545326,0.13514557726874812,-0.09380979451662066
-0.08818382925431945,-0.08832518662493766,0.13534371921553462,-0.09390370054668593
-0.08798092635031397,-0.08812195847058589,0.13554144888188033,-0.09399732052979407
-0.08777775544114876,-0.0879184618814661,0.13573876566546664,-0.09409065418076244
-0.08757431714571765,-0.08771469747746422,0.1359356689652322,-0.09418370121528054
-0.08737061208372898,-0.08751066587928191,0.13613215818137556,-0.09427646134991097
-0.08716664087570362,-0.08730636770843478,0.1363282327153565,-0.0943689343020903
-0.08696240414297339,-0.0871018035872506,0.13652389196989778,-0.0944611197901298
-0.0867579025076787,-0.08689697413886709,0.13671913534898758,-0.09455301753321657
-0.08655313659276703,-0.08669187998723028,0.13691396225788063,-0.0946446272514141
-0.08634810702199086,-0.08648652175709254,0.13710837210310042,-0.09473594866566332
-0.08614281441990576,-0.08628090007401057,0.13730236429244086,-0.09482698149778339
-0.0859372594118687,-0.0860750155643438,0.13749593823496803,-0.09491772547047246
-0.08573144262403584,-0.08586886885525209,0.13768909334102208,-0.09500818030730866
-0.0855253646833608,-0.08566246057469408,0.1378818290222192,-0.09509834573275092
-0.08531902621759274,-0.08545579135142518,0.13807414469145302,-0.09518822147213965
-0.08511242785527434,-0.08524886181499564,0.13826603976289664,-0.09527780725169784
-0.08490557022574016,-0.0850416725957488,0.13845751365200443,-0.09536710279853158
-0.08469845395911436,-0.08483422432481892,0.13864856577551368,-0.09545610784063123
-0.08449107968630902,-0.08462651763412941,0.1388391955514465,-0.09554482210687193
-0.0842834480390221,-0.08441855315639088,0.13902940239911152,-0.09563324532701468
-0.08407555964973558,-0.08421033152509909,0.13921918573910577,-0.09572137723170704
-0.08386741515171366,-0.0840018533745334,0.1394085449933162,-0.09580921755248387
-0.0836590151790005,-0.08379311933975435,0.1395974795849217,-0.09589676602176836
-0.08345036036641859,-0.08358413005660201,0.13978598893839472,-0.0959840223728727
-0.08324145134956665,-0.08337488616169397,0.13997407247950314,-0.0960709863399989
-0.08303228876481775,-0.08316538829242338,0.1401617296353119,-0.09615765765823966
-0.08282287324931745,-0.08295563708695716,0.1403489598341846,-0.09624403606357906
-0.08261320544098172,-0.08274563318423382,0.1405357625057857,-0.09633012129289353
-0.08240328597849506,-0.08253537722396169,0.14072213708108186,-0.09641591308395253
-0.08219311550130856,-0.08232486984661688,0.14090808299234378,-0.09650141117541938
-0.08198269464963787,-0.08211411169344128,0.14109359967314805,-0.09658661530685211
-0.0817720240644615,-0.08190310340644091,0.1412786865583785,-0.09667152521870408
-0.08156110438751857,-0.08169184562838357,0.1414633430842286,-0.096756140652325
-0.08134993626130697,-0.08148033900279705,0.14164756868820236,-0.09684046134996162
-0.08113852032908143,-0.08126858417396725,0.14183136280911676,-0.09692448705475847
-0.08092685723485152,-0.08105658178693602,0.142014724887103,-0.09700821751075865
-0.0807149476233798,-0.08084433248749953,0.1421976543636084,-0.09709165246290466
-0.08050279214017966,-0.08063183692220587,0.14238015068139798,-0.0971747916570392
-0.08029039143151351,-0.0804190957383534,0.1425622132845564,-0.09725763483990583
-0.08007774614439071,-0.08020610958398867,0.14274384161848933,-0.09734018175914988
-0.07986485692656566,-0.07999287910790437,0.14292503512992544,-0.09742243216331914
-0.07965172442653594,-0.07977940495963765,0.1431057932669178,-0.09750438580186456
-0.07943834929354004,-0.0795656877894677,0.14328611547884584,-0.09758604242514117
-0.07922473217755564,-0.07935172824841409,0.14346600121641676,-0.09766740178440875
-0.0790108737292975,-0.0791375269882347,0.14364544993166742,-0.09774846363183251
-0.0787967746002155,-0.07892308466142364,0.14382446107796598,-0.09782922772048414
-0.07858243544249281,-0.07870840192120955,0.1440030341100134,-0.0979096938043421
-0.07836785690904363,-0.07849347942155324,0.14418116848384518,-0.09798986163829276
-0.07815303965351142,-0.07827831781714593,0.14435886365683326,-0.09806973097813104
-0.07793798433026676,-0.07806291776340717,0.1445361190876872,-0.09814930158056104
-0.0777226915944054,-0.07784727991648278,0.14471293423645643,-0.09822857320319694
-0.07750716210174646,-0.0776314049332432,0.14488930856453106,-0.09830754560456362
-0.07729139650883012,-0.077415293471281,0.14506524153464445,-0.09838621854409742
-0.07707539547291581,-0.07719894618890918,0.14524073261087425,-0.09846459178214695
-0.07685915965198009,-0.07698236374515907,0.1454157812586442,-0.09854266507997374
-0.07664268970471476,-0.0767655467997783,0.1455903869447258,-0.09862043819975298
-0.0764259862905249,-0.076548496013229,0.14576454913723977,-0.09869791090457422
-0.07620905006952666,-0.07633121204668544,0.14593826730565793,-0.09877508295844221
-0.0759918817025454,-0.07611369556203228,0.14611154092080456,-0.0988519541262775
-0.07577448185111359,-0.07589594722186245,0.1462843694548582,-0.09892852417391713
-0.07555685117746885,-0.0756779676894751,0.14645675238135328,-0.09900479286811552
-0.07533899034455208,-0.07545975762887382,0.1466286891751813,-0.09908075997654493
-0.07512090001600508,-0.07524131770476421,0.1468001793125931,-0.09915642526779644
-0.07490258085616879,-0.07502264858255216,0.14697122227119988,-0.0992317885113804
-0.07468403353008128,-0.07480375092834177,0.1471418175299753,-0.09930684947772733
-0.07446525870347553,-0.07458462540893318,0.1473119645692565,-0.09938160793818851
-0.07424625704277774,-0.07436527269182085,0.14748166287074604,-0.09945606366503668
-0.07402702921510486,-0.07414569344519115,0.14765091191751356,-0.0995302164314668
-0.07380757588826287,-0.07392588833792049,0.1478197111939971,-0.09960406601159667
-0.07358789773074469,-0.07370585803957343,0.14798806018600474,-0.0996776121804677
-0.07336799541172799,-0.07348560322040026,0.14815595838071632,-0.09975085471404549
-0.07314786960107353,-0.07326512455133556,0.14832340526668475,-0.09982379338922052
-0.07292752096932262,-0.0730444227039955,0.1484904003338378,-0.09989642798380902
-0.07270695018769541,-0.07282349835067618,0.14865694307347957,-0.09996875827655338
-0.07248615792808875,-0.07260235216435151,0.14882303297829194,-0.10004078404712297
-0.0722651448630741,-0.07238098481867103,0.14898866954233636,-0.10011250507611483
-0.0720439116658957,-0.07215939698795822,0.149153852261055,-0.10018392114505427
-0.07182245901046819,-0.07193758934720797,0.14931858063127265,-0.1002550320363955
-0.07160078757137475,-0.07171556257208482,0.14948285415119822,-0.10032583753352249
-0.07137889802386502,-0.07149331733892084,0.14964667232042608,-0.1003963374207494
-0.071156791043853,-0.07127085432471349,0.14981003463993764,-0.10046653148332133
-0.07093446730791518,-0.07104817420712378,0.1499729406121029,-0.10053641950741496
-0.07071192749328815,-0.07082527766447395,0.15013538974068205,-0.10060600128013931
-0.0704891722778668,-0.07060216537574551,0.15029738153082692,-0.10067527658953618
-0.07026620234020213,-0.07037883802057718,0.15045891548908236,-0.100744245224581
-0.07004301835949919,-0.07015529627926276,0.15061999112338795,-0.10081290697518336
-0.0698196210156152,-0.06993154083274929,0.15078060794307938,-0.10088126163218762
-0.06959601098905714,-0.06970757236263457,0.1509407654588899,-0.10094930898737364
-0.06937218896097998,-0.06948339155116544,0.151100463182952,-0.1010170488334574
-0.06914815561318438,-0.06925899908123552,0.15125970062879873,-0.10108448096409156
-0.06892391162811473,-0.06903439563638311,0.1514184773113652,-0.10115160517386619
-0.06869945768885721,-0.0688095819007894,0.1515767927469901,-0.10121842125830927
-0.06847479447913742,-0.06858455855927593,0.1517346464534171,-0.10128492901388744
-0.06824992268331842,-0.06835932629730286,0.1518920379497965,-0.10135112823800653
-0.0680248429863987,-0.06813388580096669,0.1520489667566865,-0.10141701872901222
-0.06779955607401002,-0.06790823775699821,0.15220543239605475,-0.10148260028619067
-0.06757406263241547,-0.06768238285276064,0.15236143439127975,-0.10154787270976907
-0.06734836334850715,-0.0674563217762471,0.15251697226715233,-0.1016128358009163
-0.0671224589098042,-0.06723005521607885,0.1526720455498772,-0.10167748936174349
-0.06689635000445074,-0.06700358386150305,0.15282665376707424,-0.10174183319530473
-0.06667003732121361,-0.0667769084023907,0.15298079644778004,-0.10180586710559751
-0.06644352154948065,-0.06655002952923464,0.1531344731224492,-0.10186959089756346
-0.0662168033792581,-0.06632294793314723,0.15328768332295595,-0.10193300437708883
-0.06598988350116884,-0.06609566430585838,0.1534404265825954,-0.10199610735100516
-0.06576276260645017,-0.06586817933971345,0.15359270243608517,-0.10205889962708987
-0.06553544138695165,-0.06564049372767101,0.15374451041956658,-0.1021213810140668
-0.06530792053513328,-0.06541260816330108,0.1538958500706062,-0.10218355132160682
-0.06508020074406295,-0.06518452334078252,0.15404672092819707,-0.10224541036032833
-0.06485228270741465,-0.06495623995490125,0.15419712253276058,-0.10230695794179803
-0.06462416711946624,-0.0647277587010481,0.15434705442614727,-0.10236819387853131
-0.0643958546750973,-0.06449908027521647,0.15449651615163862,-0.10242911798399289
-0.06416734606978726,-0.06427020537400067,0.15464550725394824,-0.10248973007259733
-0.0639386419996129,-0.06404113469459326,0.15479402727922345,-0.10255002995970974
-0.06370974316124646,-0.06381186893478327,0.15494207577504646,-0.10261001746164618
-0.06348065025195353,-0.06358240879295395,0.1550896522904359,-0.10266969239567433
-0.06325136396959075,-0.06335275496808063,0.15523675637584813,-0.10272905458001401
-0.06302188501260404,-0.0631229081597288,0.15538338758317852,-0.10278810383383769
-0.06279221408002604,-0.06289286906805168,0.15552954546576303,-0.1028468399772711
-0.06256235187147424,-0.06266263839378819,0.1556752295783794,-0.10290526283139377
-0.06233229908714879,-0.06243221683826091,0.15582043947724858,-0.10296337221823955
-0.0621020564278303,-0.0622016051033738,0.15596517472003604,-0.10302116796079719
-0.06187162459487797,-0.06197080389161032,0.15610943486585308,-0.10307864988301078
-0.061641004290227064,-0.061739813906030915,0.15625321947525828,-0.10313581780978047
-0.06141019621638703,-0.061508635850271165,0.1563965281102588,-0.10319267156696282
-0.06117920107643927,-0.06127727042853949,0.15653936033431173,-0.10324921098137144
-0.06094801957403499,-0.06104571834561504,0.15668171571232534,-0.10330543588077747
-0.06071665241339327,-0.060813980306845754,0.15682359381066038,-0.10336134609391008
-0.06048510029929853,-0.060582057018145806,0.15696499419713159,-0.10341694145045709
-0.06025336393709868,-0.06034994918599377,0.15710591644100885,-0.10347222178106538
-0.060021444032702854,-0.060117657517430326,0.15724636011301865,-0.10352718691734152
-0.05978934129257926,-0.05988518272005616,0.15738632478534517,-0.10358183669185217
-0.0595570564237532,-0.05965252550202992,0.1575258100316317,-0.10363617093812458
-0.05932459013380462,-0.05941968657206579,0.15766481542698205,-0.10369018949064726
-0.05909194313086614,-0.059186666639431514,0.15780334054796163,-0.10374389218487032
-0.058859116123620894,-0.05895346641394625,0.1579413849725989,-0.10379727885720606
-0.058626109821300246,-0.05872008660597823,0.1580789482803867,-0.10385034934502939
-0.05839292493368195,-0.058486527926442974,0.1582160300522832,-0.1039031034866784
-0.05815956217108752,-0.058252791086800634,0.1583526298707136,-0.10395554112145483
-0.05792602224438043,-0.0580188767990542,0.1584887473195712,-0.10400766208962459
-0.05769230586496378,-0.05778478577574712,0.1586243819842186,-0.1040594662324181
-0.057458413744778135,-0.05755051872996119,0.15875953345148916,-0.10411095339203102
-0.057224346596299595,-0.05731607637531462,0.15889420130968793,-0.10416212341162448
-0.05699010513253721,-0.05708145942595939,0.1590283851485934,-0.10421297613532579
-0.056755690067031093,-0.05684666859657941,0.1591620845594582,-0.10426351140822866
-0.056521102113850204,-0.05661170460238826,0.15929529913501086,-0.10431372907639393
-0.05628634198759006,-0.056376568159126984,0.15942802846945672,-0.1043636289868499
-0.05605141040337086,-0.056141259983062075,0.15956027215847904,-0.10441321098759274
-0.055816308076834874,-0.055905780790982976,0.15969202979924066,-0.10446247492758706
-0.05558103572414457,-0.05567013130020016,0.15982330099038503,-0.10451142065676643
-0.05534559406198032,-0.05543431222854282,0.15995408533203725,-0.1045600480260336
-0.05510998380753821,-0.0551983242943567,0.16008438242580564,-0.1046083568872612
-0.054874205678528055,-0.0549621682165021,0.16021419187478253,-0.10465634709329208
-0.05463826039317087,-0.05472584471435131,0.16034351328354593,-0.10470401849793971
-0.05440214867019691,-0.05448935450778672,0.16047234625816031,-0.10475137095598874
-0.05416587122884343,-0.054252698317198506,0.16060069040617816,-0.10479840432319538
-0.05392942878885242,-0.05401587686348239,0.16072854533664094,-0.10484511845628784
-0.0536928220704687,-0.05377889086803774,0.16085591066008031,-0.10489151321296675
-0.053456051794437305,-0.05354174105276493,0.16098278598851945,-0.10493758845190565
-0.05321911868200155,-0.05330442814006341,0.16110917093547408,-0.10498334403275134
-0.052982023454900766,-0.05306695285282947,0.16123506511595376,-0.10502877981612443
-0.052744766835368107,-0.05282931591445397,0.161360468146463,-0.10507389566361963
-0.05250734954612848,-0.05259151804882035,0.16148537964500234,-0.10511869143780624
-0.05226977231039607,-0.05235355998030209,0.16160979923106977,-0.10516316700222855
-0.05203203585187235,-0.05211544243376074,0.16173372652566162,-0.1052073222214063
-0.051794140894743775,-0.05187716613454363,0.16185716115127385,-0.10525115696083504
-0.0515560881636796,-0.051638731808481636,0.16198010273190325,-0.10529467108698652
-0.05131787838382984,-0.0514001401818872,0.16210255089304834,-0.10533786446730918
-0.051079512280822754,-0.051161391981551715,0.16222450526171084,-0.1053807369702285
-0.050840990580762795,-0.0509224879347436,0.16234596546639662,-0.1054232884651474
-0.05060231401022847,-0.050683428769206035,0.1624669311371168,-0.10546551882244665
-0.05036348329626991,-0.05044421521315461,0.16258740190538898,-0.10550742791348523
-0.05012449916640703,-0.050204847995275456,0.16270737740423832,-0.10554901561060082
-0.049885362348626866,-0.04996532784472254,0.16282685726819857,-0.10559028178711005
-0.049646073571381635,-0.0497256554911158,0.16294584113331337,-0.10563122631730901
-0.049406633563586475,-0.04948583166453879,0.16306432863713735,-0.10567184907647356
-0.04916704305461707,-0.04924585709553639,0.16318231941873693,-0.10571214994085971
-0.04892730277430781,-0.0490057325151129,0.16329981311869168,-0.10575212878770408
-0.0486874134529491,-0.04876545865472937,0.16341680937909547,-0.10579178549522412
-0.04844737582128542,-0.04852503624630165,0.1635333078435574,-0.10583111994261865
-0.04820719061051304,-0.0482844660221981,0.16364930815720297,-0.10587013201006812
-0.04796685855227766,-0.04804374871523725,0.16376480996667506,-0.10590882157873499
-0.04772638037867257,-0.047802885058685914,0.16387981292013515,-0.10594718853076414
-0.047485756822235915,-0.047561875786256494,0.16399431666726427,-0.10598523274928318
-0.04724498861594879,-0.04732072163210504,0.1641083208592642,-0.1060229541184028
-0.047004076493232884,-0.0470794233308289,0.16422182514885833,-0.1060603525232172
-0.046763021187948256,-0.04683798161746451,0.164334829190293,-0.10609742784980435
-0.0465218234343913,-0.04659639722748531,0.16444733263933828,-0.10613417998522637
-0.046280483967292126,-0.046354670896799205,0.16455933515328905,-0.10617060881752985
-0.04603900352181262,-0.0461128033617465,0.16467083639096633,-0.1062067142357463
-0.0457973828335441,-0.045870795359097674,0.16478183601271798,-0.1062424961298923
-0.04555562263850498,-0.04562864762605097,0.16489233368041994,-0.10627795439097006
-0.045313723673138934,-0.04538636090023055,0.16500232905747714,-0.10631308891096752
-0.04507168667431206,-0.04514393591968372,0.1651118218088245,-0.10634789958285884
-0.04482951237931103,-0.044901373422879004,0.16522081160092825,-0.1063823863006047
-0.04458720152584075,-0.04465867414870384,0.16532929810178645,-0.10641654895915256
-0.044344754852022036,-0.04441583883646223,0.16543728098093052,-0.10645038745443708
-0.04410217309638965,-0.0441728682258728,0.1655447599094258,-0.10648390168338026
-0.0438594569978896,-0.04392976305706609,0.16565173455987287,-0.10651709154389198
-0.043616607295877234,-0.043686524070582614,0.16575820460640836,-0.10654995693487018
-0.04337362473011485,-0.0434431520073705,0.16586416972470605,-0.10658249775620118
-0.043130510040769406,-0.04319964760878318,0.1659696295919779,-0.10661471390875998
-0.04288726396841057,-0.04295601161657744,0.16607458388697474,-0.1066466052944106
-0.042643887254007966,-0.042712244772910676,0.16617903228998768,-0.10667817181600636
-0.04240038063892929,-0.04246834782033899,0.1662829744828487,-0.10670941337739015
-0.04215674486493793,-0.042224321501814786,0.1663864101489319,-0.10674032988339473
-0.04191298067419061,-0.04198016656068447,0.1664893389731543,-0.10677092123984311
-0.04166908880923549,-0.0417358837406865,0.1665917606419768,-0.10680118735354867
-0.041425070013009414,-0.04149147378594863,0.16669367484340533,-0.1068311281323156
-0.041180925028835955,-0.041246937440985953,0.16679508126699147,-0.1068607434849391
-0.04093665460042307,-0.04100227545069861,0.1668959796038337,-0.10689003332120568
-0.040692259471860774,-0.040757488560369357,0.16699636954657823,-0.10691899755189338
-0.04044774038761916,-0.04051257751566168,0.1670962507894198,-0.10694763608877215
-0.04020309809254569,-0.040267543062617,0.16719562302810287,-0.10697594884460405
-0.03995833333186323,-0.040022385947652776,0.16729448595992236,-0.10700393573314351
-0.039713446851167684,-0.03977710691756009,0.16739283928372461,-0.1070315966691376
-0.039468439396425664,-0.03953170671950133,0.1674906826999084,-0.10705893156832634
-0.03922331171397252,-0.0392861861010082,0.16758801591042571,-0.10708594034744288
-0.03897806455050961,-0.03904054580997904,0.1676848386187826,-0.10711262292421375
-0.03873269865310231,-0.03879478659467672,0.16778115053004045,-0.10713897921735925
-0.03848721476917772,-0.03854890920372647,0.16787695135081634,-0.1071650091465935
-0.038241613646522246,-0.0383029143861134,0.1679722407892845,-0.10719071263262488
-0.03799589603327963,-0.03805680289118049,0.16806701855517664,-0.10721608959715605
-0.037750062677948275,-0.037810575468626005,0.1681612843597833,-0.10724113996288441
-0.037504114329379216,-0.03756423286850135,0.16825503791595453,-0.10726586365350217
-0.037258051736773774,-0.03731777584120882,0.1683482789381007,-0.10729026059369672
-0.03701187564968121,-0.03707120513749919,0.16844100714219348,-0.10731433070915072
-0.036765586817996715,-0.03682452150846972,0.1685332222457667,-0.10733807392654243
-0.03651918599195872,-0.036577725705561455,0.1686249239679171,-0.1073614901735459
-0.03627267392214686,-0.03633081848055721,0.16871611202930542,-0.10738457937883118
-0.036026051359479665,-0.03608380058557922,0.168806786152157,-0.10740734147206454
-0.03577931905521215,-0.03583667277308676,0.16889694606026273,-0.10742977638390873
-0.03553247776093386,-0.03558943579587414,0.1689865914789798,-0.10745188404602306
-0.03528552822856609,-0.035342090407068,0.16907572213523284,-0.10747366439106379
-0.03503847121035989,-0.03509463736012522,0.16916433775751438,-0.10749511735268422
-0.03479130745889399,-0.03484707740883091,0.16925243807588577,-0.10751624286553486
-0.03454403772707177,-0.03459941130729533,0.16934002282197838,-0.10753704086526383
-0.03429666276811998,-0.034351639809952664,0.16942709172899362,-0.1075575112885167
-0.034049183335585376,-0.034103763671557576,0.16951364453170467,-0.10757765407293708
-0.03380160018333337,-0.03385578364718391,0.16959968096645667,-0.10759746915716656
-0.03355391406554531,-0.03360770049222197,0.16968520077116764,-0.10761695648084492
-0.03330612573671579,-0.03335951496237579,0.16977020368532952,-0.10763611598461044
-0.033058235951651326,-0.03311122781366181,0.1698546894500086,-0.10765494761009989
-0.032810245465466896,-0.03286283980240548,0.16993865780784667,-0.1076734512999489
-0.03256215503358467,-0.03261435168523988,0.17002210850306151,-0.10769162699779204
-0.032313965411731274,-0.032365764219103046,0.17010504128144782,-0.10770947464826297
-0.03206567735593506,-0.03211707816123525,0.17018745589037798,-0.10772699419699465
-0.031817291622524786,-0.03186829426917763,0.1702693520788028,-0.10774418559061949
-0.03156880896812618,-0.03161941330076876,0.17035072959725234,-0.10776104877676951
-0.03132023014966065,-0.03137043601414341,0.17043158819783652,-0.10777758370407657
-0.031071555924342534,-0.031121363167729694,0.17051192763424594,-0.10779379032217236
-0.03082278704967635,-0.03087219552024641,0.1705917476617529,-0.10780966858168875
-0.030573924283455532,-0.030622933830701717,0.17067104803721161,-0.10782521843425778
-0.030324968383758928,-0.030373578858389663,0.17074982851905948,-0.10784043983251192
-0.030075920108949532,-0.030124131362888884,0.17082808886731748,-0.10785533273008413
-0.029826780217671732,-0.029874592104059853,0.17090582884359096,-0.10786989708160809
-0.029577549468848538,-0.029624961842042136,0.17098304821107055,-0.10788413284271825
-0.029328228621680334,-0.029375241337253093,0.17105974673453256,-0.10789803997005
-0.02907881843564137,-0.02912543135038441,0.1711359241803401,-0.10791161842123982
-0.028829319670478463,-0.02887553264240076,0.17121158031644337,-0.10792486815492541
-0.028579733086208273,-0.0286255459745371,0.17128671491238073,-0.10793778913074577
-0.028330059443114536,-0.02837547210829589,0.17136132773927912,-0.10795038130934138
-0.02808029950174674,-0.02812531180544577,0.17143541856985492,-0.10796264465235425
-0.027830454022916708,-0.027875065828018124,0.1715089871784147,-0.10797457912242814
-0.02758052376769723,-0.027624734938305744,0.17158203334085562,-0.10798618468320857
-0.027330509497419372,-0.027374319898860085,0.1716545568346664,-0.107997461299343
-0.02708041197366965,-0.027123821472488485,0.171726557438928,-0.10800840893648089
-0.026830231958288788,-0.02687324042225288,0.171798034934314,-0.10801902756127385
-0.02657997021336822,-0.026622577511466336,0.17186898910309162,-0.1080293171413757
-0.026329627501248763,-0.026371833503691676,0.17193941972912208,-0.10803927764544259
-0.02607920458451787,-0.026121009162738778,0.1720093265978615,-0.10804890904313312
-0.025828702226006892,-0.025870105252661806,0.1720787094963615,-0.10805821130510836
-0.025578121188789747,-0.025619122537757864,0.17214756821326968,-0.10806718440303201
-0.02532746223617945,-0.025368061782563546,0.17221590253883046,-0.10807582830957042
-0.025076726131726765,-0.02511692375185359,0.17228371226488562,-0.10808414299839285
-0.024825913639217507,-0.02486570921063813,0.17235099718487498,-0.10809212844417122
-0.024575025522669738,-0.024614418924159952,0.17241775709383708,-0.10809978462258055
-0.02432406254633246,-0.024363053657893128,0.1724839917884095,-0.10810711151029873
-0.024073025474682132,-0.02411161417753957,0.17254970106683,-0.10811410908500682
-0.023821915072421346,-0.02386010124902767,0.1726148847289367,-0.10812077732538898
-0.023570732104476085,-0.023608515638509586,0.17267954257616883,-0.10812711621113263
-0.02331947733599296,-0.023356858112358433,0.17274367441156743,-0.1081331257229284
-0.023068151532337832,-0.02310512943716695,0.17280728003977572,-0.10813880584247025
-0.022816755459092404,-0.02285333037974406,0.17287035926704003,-0.10814415655245559
-0.022565289882052867,-0.022601461707113506,0.17293291190121,-0.1081491778365852
-0.022313755567227114,-0.022349524186511083,0.17299493775173946,-0.1081538696795634
-0.022062153280832008,-0.022097518585381892,0.173056436629687,-0.10815823206709803
-0.02181048378929203,-0.021845445671378978,0.17311740834771627,-0.10816226498590045
-0.021558747859235814,-0.021593306212359872,0.17317785272009698,-0.10816596842368577
-0.0213069462574948,-0.021341100976385228,0.173237769562705,-0.1081693423691726
-0.021055079751100478,-0.02108883073171608,0.17329715869302315,-0.10817238681208334
-0.020803149107281625,-0.02083649624681106,0.17335601993014202,-0.10817510174314411
-0.020551155093462954,-0.020584098290325054,0.17341435309475992,-0.10817748715408476
-0.020299098477261652,-0.020331637631105723,0.17347215800918403,-0.1081795430376389
-0.020046980026486024,-0.020079115038192163,0.1735294344973305,-0.10818126938754394
-0.019794800509132737,-0.019826531280812125,0.17358618238472515,-0.10818266619854112
-0.019542560693384056,-0.019573887128379257,0.1736424014985042,-0.10818373346637554
-0.01929026134760648,-0.019321183350491742,0.1736980916674144,-0.1081844711877961
-0.019037903240347296,-0.019068420716928835,0.17375325272181388,-0.10818487936055556
-0.018785487140333196,-0.01881559999764949,0.1738078844936725,-0.1081849579834106
-0.018533013816467547,-0.018562721962789606,0.17386198681657233,-0.10818470705612165
-0.018280484037827584,-0.018309787382659242,0.17391555952570842,-0.10818412657945314
-0.018027898573663104,-0.01805679702774129,0.17396860245788892,-0.10818321655517328
-0.017775258193392943,-0.017803751668687955,0.17402111545153592,-0.10818197698605415
-0.01752256366660366,-0.017550652076319433,0.17407309834668572,-0.1081804078758717
-0.017269815763046745,-0.017297499021621112,0.17412455098498938,-0.10817850922940574
-0.017017015252635864,-0.017044293275740814,0.17417547320971327,-0.10817628105243984
-0.016764162905445495,-0.016791035609987445,0.1742258648657394,-0.10817372335176142
-0.016511259491707456,-0.016537726795827483,0.17427572579956616,-0.1081708361351617
-0.01625830578180955,-0.016284367604883655,0.17432505585930844,-0.10816761941143561
-0.016005302546292777,-0.016030958808932134,0.1743738548946983,-0.10816407319038189
-0.015752250555848595,-0.01577750117989977,0.17442212275708543,-0.1081601974828029
-0.01549915058131754,-0.015523995489862758,0.17446985929943754,-0.10815599230050474
-0.015246003393685736,-0.015270442511043094,0.17451706437634087,-0.10815145765629712
-0.01499280976408356,-0.01501684301580727,0.17456373784400056,-0.10814659356399337
-0.014739570463782865,-0.014763197776663474,0.17460987956024115,-0.10814140003841034
-0.014486286264194188,-0.014509507566258805,0.17465548938450692,-0.10813587709536841
-0.01423295793686542,-0.014255773157377928,0.17470056717786248,-0.10813002475169144
-0.013979586253478284,-0.014001995322939567,0.17474511280299307,-0.10812384302520664
-0.013726171985847012,-0.01374817483599516,0.1747891261242049,-0.10811733193474465
-0.013472715905915564,-0.013494312469726077,0.17483260700742587,-0.10811049150013943
-0.013219218785754822,-0.013240408997440821,0.1748755553202056,-0.10810332174222803
-0.012965681397561267,-0.012986465192573692,0.17491797093171607,-0.10809582268285084
-0.012712104513653458,-0.012732481828681268,0.17495985371275208,-0.10808799434485131
-0.01245848890647071,-0.012478459679441067,0.1750012035357313,-0.10807983675207587
-0.012204835348570291,-0.012224399518648758,0.17504202027469498,-0.10807134992937399
-0.011951144612624637,-0.011970302120215359,0.17508230380530837,-0.10806253390259796
-0.011697417471420012,-0.0117161682581659,0.17512205400486078,-0.10805338869860298
-0.011443654697853006,-0.011461998706635907,0.1751612707522662,-0.10804391434524692
-0.011189857064929178,-0.011207794239870063,0.17519995392806367,-0.10803411087139028
-0.01093602534576028,-0.010953555632219404,0.17523810341441745,-0.10802397830689615
-0.01068216031356146,-0.010699283658138528,0.1752757190951177,-0.1080135166826301
-0.010428262741649916,-0.010444979092184253,0.17531280085558038,-0.10800272603046003
-0.0101743334034414,-0.010190642709012104,0.17534934858284815,-0.10799160638325611
-0.009920373072448859,-0.009936275283374955,0.17538536216559023,-0.10798015777489077
-0.009666382522279646,-0.009681877590120241,0.17542084149410303,-0.10796838024023844
-0.00941236252663274,-0.00942745040418717,0.17545578646031038,-0.10795627381517552
-0.009158313859297385,-0.009172994500605361,0.17549019695776374,-0.10794383853658028
-0.00890423729414959,-0.008918510654491332,0.1755240728816429,-0.10793107444233273
-0.008650133605150786,-0.008663999641047162,0.17555741412875586,-0.10791798157131453
-0.008396003566345019,-0.008409462235557679,0.17559022059753943,-0.10790455996340885
-0.008141847951856173,-0.008154899213387677,0.1756224921880594,-0.1078908096595002
-0.00788766753588661,-0.007900311349980552,0.17565422880201084,-0.10787673070147441
-0.0076334630927136745,-0.007645699420854803,0.17568543034271863,-0.10786232313221841
-0.007379235396688328,-0.007391064201602665,0.17571609671513744,-0.10784758699562018
-0.0071249852222323665,-0.007136406467887323,0.1757462278258521,-0.10783252233656855
-0.006870713343835626,-0.0068817269954401065,0.17577582358307817,-0.10781712920095306
-0.0066164205360546334,-0.006627026560059144,0.17580488389666166,-0.10780140763566387
-0.006362107573509095,-0.006372305937605847,0.17583340867807998,-0.10778535768859163
-0.00610777523088054,-0.006117565904003549,0.1758613978404416,-0.1077689794086272
-0.005853424282909538,-0.005862807235234716,0.17588885129848666,-0.10775227284566173
-0.005599055504392899,-0.005608030707338145,0.1759157689685873,-0.10773523805058625
-0.005344669670182323,-0.005353237096407611,0.1759421507687475,-0.10771787507529176
-0.00509026755518089,-0.005098427178588356,0.17596799661860374,-0.10770018397266885
-0.004835849934341707,-0.004843601730075722,0.17599330643942512,-0.1076821647966077
-0.004581417582665113,-0.0045887615271123635,0.17601808015411352,-0.10766381760199784
-0.004326971275195887,-0.004333907345985444,0.1760423176872039,-0.107645142444728
-0.004072511787021897,-0.004079039963025287,0.17606601896486454,-0.10762613938168597
-0.0038180398932705873,-0.0038241601546018526,0.1760891839148972,-0.10760680847075835
-0.0035635563691076193,-0.0035692686971233833,0.1761118124667375,-0.10758714977083046
-0.003309061989734088,-0.003314366367033609,0.1761339045514549,-0.10756716334178612
-0.003054557530383718,-0.0030594539408089426,0.17615546010175306,-0.10754684924450744
-0.0028000437663215196,-0.0028045321949571327,0.17617647905197006,-0.1075262075408747
-0.0025455214728402685,-0.002549601906013738,0.17619696133807858,-0.1075052382937661
-0.002290991425259155,-0.002294663850540774,0.17621690689768596,-0.10748394156705761
-0.0020364543989209905,-0.002039718805123914,0.17623631567003456,-0.10746231742562273
-0.0017819111691894107,-0.0017847675463696917,0.1762551875960019,-0.10744036593533236
-0.0015273625114475273,-0.0015298108509041455,0.17627352261810084,-0.10741808716305458
-0.0012728092010944065,-0.0012748494953692953,0.17629132068047973,-0.10739548117665433
-0.0010182520135437233,-0.0010198842564217924,0.1763085817289226,-0.1073725480449934
-0.0007636917242209613,-0.0007649159107301163,0.17632530571084926,-0.1073492878379301
-0.0005091291085606199,-0.0005099452349717759,0.1763414925753156,-0.10732570062631902
-0.0002545649420048629,-0.00025497300583195756,0.17635714227301358,-0.10730178648201094
0.0,0.0,0.17637225475627152,-0.10727754547785244
0.0002545649420048629,0.00025497300583195756,0.1763868299790542,-0.10725297768768585
0.0005091291085606199,0.0005099452349717759,0.17640086789696294,-0.10722808318634894
0.0007636917242209613,0.0007649159107301163,0.1764143684672358,-0.10720286204967464
0.0010182520135437233,0.0010198842564217924,0.17642733164874774,-0.10717731435449095
0.0012728092010944065,0.0012748494953692953,0.17643975740201065,-0.10715144017862051
0.0015273625114475273,0.0015298108509041455,0.17645164568917351,-0.10712523960088062
0.0017819111691894107,0.0017847675463696917,0.17646299647402253,-0.10709871270108275
0.0020364543989209905,0.002039718805123914,0.1764738097219813,-0.10707185956003243
0.002290991425259155,0.002294663850540774,0.1764840854001107,-0.107044680259529
0.0025455214728402685,0.002549601906013738,0.17649382347710932,-0.10701717488236531
0.0028000437663215196,0.0028045321949571327,0.17650302392331327,-0.10698934351232751
0.003054557530383718,0.0030594539408089426,0.17651168671069636,-0.10696118623419482
0.003309061989734088,0.003314366367033609,0.17651981181287024,-0.10693270313373915
0.0035635563691076193,0.0035692686971233833,0.1765273992050845,-0.10690389429772497
0.0038180398932705873,0.0038241601546018526,0.1765344488642266,-0.10687475981390898
0.004072511787021897,0.004079039963025287,0.176540960768822,-0.1068452997710399
0.004326971275195887,0.004333907345985444,0.1765469348990344,-0.1068155142588581
0.004581417582665113,0.0045887615271123635,0.17655237123666545,-0.10678540336809544
0.004835849934341707,0.004843601730075722,0.17655726976515523,-0.10675496719047492
0.00509026755518089,0.005098427178588356,0.17656163046958195,-0.10672420581871038
0.005344669670182323,0.005353237096407611,0.1765654533366621,-0.1066931193465063
0.005599055504392899,0.005608030707338145,0.17656873835475057,-0.10666170786855748
0.005853424282909538,0.005862807235234716,0.1765714855138407,-0.10662997148054874
0.00610777523088054,0.006117565904003549,0.1765736948055641,-0.10659791027915463
0.006362107573509095,0.006372305937605847,0.1765753662231909,-0.10656552436203909
0.0066164205360546334,0.006627026560059144,0.17657649976162965,-0.10653281382785523
0.006870713343835626,0.0068817269954401065,0.17657709541742742,-0.1064997787762451
0.0071249852222323665,0.007136406467887323,0.17657715318876974,-0.10646641930783911
0.007379235396688328,0.007391064201602665,0.17657667307548064,-0.10643273552425601
0.0076334630927136745,0.007645699420854803,0.1765756550790226,-0.10639872752810245
0.00788766753588661,0.007900311349980552,0.17657409920249664,-0.10636439542297266
0.008141847951856173,0.008154899213387677,0.1765720054506422,-0.10632973931344823
0.008396003566345019,0.008409462235557679,0.17656937382983723,-0.10629475930509767
0.008650133605150786,0.008663999641047162,0.1765662043480981,-0.10625945550447612
0.00890423729414959,0.008918510654491332,0.1765624970150796,-0.1062238280191251
0.009158313859297385,0.009172994500605361,0.1765582518420749,-0.1061878769575721
0.00941236252663274,0.00942745040418717,0.1765534688420156,-0.10615160242933035
0.009666382522279646,0.009681877590120241,0.17654814802947144,-0.10611500454489825
0.009920373072448859,0.009936275283374955,0.17654228942065056,-0.10607808341575935
0.0101743334034414,0.010190642709012104,0.17653589303339942,-0.10604083915438184
0.010428262741649916,0.010444979092184253,0.17652895888720238,-0.10600327187421817
0.01068216031356146,0.010699283658138528,0.1765214870031821,-0.10596538168970479
0.01093602534576028,0.010953555632219404,0.17651347740409926,-0.10592716871626177
0.011189857064929178,0.011207794239870063,0.17650493011435245,-0.1058886330702925
0.011443654697853006,0.011461998706635907,0.1764958451599782,-0.10584977486918316
0.011697417471420012,0.0117161682581659,0.1764862225686509,-0.10581059423130262
0.011951144612624637,0.011970302120215359,0.1764760623696826,-0.10577109127600193
0.012204835348570291,0.012224399518648758,0.17646536459402304,-0.10573126612361387
0.01245848890647071,0.012478459679441067,0.17645412927425946,-0.10569111889545281
0.012712104513653458,0.012732481828681268,0.17644235644461664,-0.10565064971381413
0.012965681397561267,0.012986465192573692,0.17643004614095664,-0.10560985870197401
0.013219218785754822,0.013240408997440821,0.1764171984007788,-0.10556874598418894
0.013472715905915564,0.013494312469726077,0.17640381326321952,-0.1055273116856954
0.013726171985847012,0.01374817483599516,0.1763898907690523,-0.10548555593270942
0.013979586253478284,0.014001995322939567,0.17637543096068745,-0.10544347885242628
0.01423295793686542,0.014255773157377928,0.17636043388217204,-0.10540108057302004
0.014486286264194188,0.014509507566258805,0.1763448995791898,-0.10535836122364327
0.014739570463782865,0.014763197776663474,0.17632882809906092,-0.10531532093442646
0.01499280976408356,0.01501684301580727,0.17631221949074186,-0.10527195983647783
0.015246003393685736,0.015270442511043094,0.17629507380482537,-0.10522827806188277
0.01549915058131754,0.015523995489862758,0.17627739109354013,-0.10518427574370356
0.015752250555848595,0.01577750117989977,0.17625917141075084,-0.10513995301597892
0.016005302546292777,0.016030958808932134,0.17624041481195774,-0.10509531001372353
0.01625830578180955,0.016284367604883655,0.17622112135429666,-0.10505034687292773
0.016511259491707456,0.016537726795827483,0.1762012910965389,-0.10500506373055703
0.016764162905445495,0.016791035609987445,0.17618092409909078,-0.10495946072455173
0.017017015252635864,0.017044293275740814,0.1761600204239938,-0.10491353799382655
0.017269815763046745,0.017297499021621112,0.1761385801349241,-0.10486729567827001
0.01752256366660366,0.017550652076319433,0.17611660329719253,-0.10482073391874429
0.017775258193392943,0.017803751668687955,0.1760940899777444,-0.10477385285708456
0.018027898573663104,0.01805679702774129,0.17607104024515913,-0.10472665263609864
0.018280484037827584,0.018309787382659242,0.17604745416965023,-0.10467913339956664
0.018533013816467547,0.018562721962789606,0.17602333182306495,-0.10463129529224036
0.018785487140333196,0.01881559999764949,0.17599867327888422,-0.10458313845984299
0.019037903240347296,0.019068420716928835,0.1759734786122221,-0.10453466304906854
0.01929026134760648,0.019321183350491742,0.17594774789982603,-0.10448586920758159
0.019542560693384056,0.019573887128379257,0.1759214812200762,-0.10443675708401663
0.019794800509132737,0.019826531280812125,0.17589467865298544,-0.10438732682797765
0.020046980026486024,0.020079115038192163,0.17586734028019907,-0.10433757859003787
0.020299098477261652,0.020331637631105723,0.17583946618499446,-0.10428751252173897
0.020551155093462954,0.020584098290325054,0.17581105645228098,-0.10423712877559088
0.020803149107281625,0.02083649624681106,0.17578211116859957,-0.1041864275050713
0.021055079751100478,0.02108883073171608,0.17575263042212258,-0.10413540886462504
0.0213069462574948,0.021341100976385228,0.17572261430265354,-0.10408407300966376
0.021558747859235814,0.021593306212359872,0.17569206290162667,-0.10403242009656531
0.02181048378929203,0.021845445671378978,0.17566097631210686,-0.10398045028267347
0.022062153280832008,0.022097518585381892,0.1756293546287893,-0.10392816372629733
0.022313755567227114,0.022349524186511083,0.1755971979479991,-0.10387556058671076
0.022565289882052867,0.022601461707113506,0.17556450636769108,-0.10382264102415209
0.022816755459092404,0.02285333037974406,0.17553127998744944,-0.10376940519982343
0.023068151532337832,0.02310512943716695,0.1754975189084875,-0.10371585327589035
0.02331947733599296,0.023356858112358433,0.1754632232336474,-0.10366198541548134
0.023570732104476085,0.023608515638509586,0.17542839306739968,-0.10360780178268722
0.023821915072421346,0.02386010124902767,0.1753930285158431,-0.10355330254256072
0.024073025474682132,0.02411161417753957,0.17535712968670417,-0.10349848786111598
0.02432406254633246,0.024363053657893128,0.17532069668933697,-0.10344335790532802
0.024575025522669738,0.024614418924159952,0.17528372963472275,-0.10338791284313228
0.024825913639217507,0.02486570921063813,0.17524622863546954,-0.103332152843424
0.025076726131726765,0.02511692375185359,0.1752081938058119,-0.10327607807605783
0.02532746223617945,0.025368061782563546,0.1751696252616105,-0.10321968871184721
0.025578121188789747,0.025619122537757864,0.17513052312035185,-0.10316298492256396
0.025828702226006892,0.025870105252661806,0.17509088750114787,-0.10310596688093764
0.02607920458451787,0.026121009162738778,0.17505071852473542,-0.10304863476065505
0.026329627501248763,0.026371833503691676,0.1750100163134763,-0.10299098873635985
0.02657997021336822,0.026622577511466336,0.17496878099135643,-0.10293302898365178
0.026830231958288788,0.02687324042225288,0.17492701268398575,-0.1028747556790863
0.02708041197366965,0.027123821472488485,0.1748847115185978,-0.10281616900017401
0.027330509497419372,0.027374319898860085,0.17484187762404924,-0.1027572691253801
0.02758052376769723,0.027624734938305744,0.1747985111308196,-0.1026980562341238
0.027830454022916708,0.027875065828018124,0.17475461217101065,-0.10263853050677782
0.02808029950174674,0.02812531180544577,0.1747101808783463,-0.10257869212466786
0.028330059443114536,0.02837547210829589,0.17466521738817195,-0.10251854127007205
0.028579733086208273,0.0286255459745371,0.17461972183745417,-0.10245807812622028
0.028829319670478463,0.02887553264240076,0.17457369436478035,-0.10239730287729379
0.02907881843564137,0.02912543135038441,0.17452713511035808,-0.10233621570842451
0.029328228621680334,0.029375241337253093,0.17448004421601498,-0.10227481680569457
0.029577549468848538,0.029624961842042136,0.1744324218251981,-0.1022131063561357
0.029826780217671732,0.029874592104059853,0.17438426808297341,-0.10215108454772857
0.030075920108949532,0.030124131362888884,0.17433558313602565,-0.10208875156940242
0.030324968383758928,0.030373578858389663,0.17428636713265758,-0.10202610761103427
0.030573924283455532,0.030622933830701717,0.17423662022278968,-0.1019631528634485
0.03082278704967635,0.03087219552024641,0.17418634255795967,-0.1018998875184162
0.031071555924342534,0.031121363167729694,0.174135534291322,-0.10183631176865456
0.03132023014966065,0.03137043601414341,0.1740841955776475,-0.10177242580782637
0.03156880896812618,0.03161941330076876,0.1740323265733228,-0.10170822983053929
0.031817291622524786,0.03186829426917763,0.17397992743634985,-0.10164372403234545
0.03206567735593506,0.03211707816123525,0.17392699832634556,-0.10157890860974071
0.032313965411731274,0.032365764219103046,0.17387353940454114,-0.10151378376016404
0.03256215503358467,0.03261435168523988,0.17381955083378178,-0.10144834968199708
0.032810245465466896,0.03286283980240548,0.17376503277852595,-0.1013826065745633
0.033058235951651326,0.03311122781366181,0.1737099854048451,-0.10131655463812766
0.03330612573671579,0.03335951496237579,0.17365440888042322,-0.10125019407389586
0.03355391406554531,0.03360770049222197,0.17359830337455587,-0.10118352508401358
0.03380160018333337,0.03385578364718391,0.17354166905815027,-0.10111654787156624
0.034049183335585376,0.034103763671557576,0.17348450610372426,-0.10104926264057794
0.03429666276811998,0.034351639809952664,0.17342681468540627,-0.10098166959601121
0.03454403772707177,0.03459941130729533,0.17336859497893423,-0.10091376894376622
0.03479130745889399,0.03484707740883091,0.17330984716165546,-0.10084556089068004
0.03503847121035989,0.03509463736012522,0.1732505714125261,-0.10077704564452636
0.03528552822856609,0.035342090407068,0.17319076791211027,-0.10070822341401436
0.03553247776093393,0.0355894357958742,0.17313043684257987,-0.10063909440878858
0.03577931905521215,0.03583667277308676,0.17306957838771375,-0.10056965883942796
0.036026051359479665,0.03608380058557922,0.1730081927328973,-0.10049991691744523
0.036272673922146795,0.036330818480557144,0.172946280065122,-0.10042986885528643
0.03651918599195872,0.036577725705561455,0.17288384057298442,-0.10035951486633007
0.03676558681799679,0.03682452150846979,0.17282087444668615,-0.10028885516488661
0.03701187564968121,0.03707120513749919,0.17275738187803294,-0.10021788996619782
0.037258051736773774,0.03731777584120882,0.17269336306043417,-0.1001466194864359
0.037504114329379154,0.03756423286850129,0.17262881818890222,-0.10007504394270315
0.037750062677948275,0.037810575468626005,0.17256374746005196,-0.10000316355303106
0.0379958960332797,0.03805680289118057,0.17249815107210012,-0.09993097853637976
0.038241613646522246,0.0383029143861134,0.17243202922486475,-0.09985848911263741
0.03848721476917772,0.03854890920372647,0.17236538211976435,-0.09978569550261925
0.03873269865310224,0.03879478659467665,0.17229820995981768,-0.09971259792806733
0.03897806455050961,0.03904054580997904,0.17223051294964267,-0.09963919661164947
0.039223311713972586,0.03928618610100828,0.1721622912954562,-0.09956549177695885
0.039468439396425664,0.03953170671950133,0.1720935452050733,-0.0994914836485132
0.039713446851167684,0.03977710691756009,0.17202427488790645,-0.09941717245175406
0.03995833333186316,0.04002238594765271,0.17195448055496507,-0.09934255841304629
0.04020309809254569,0.040267543062617,0.17188416241885474,-0.0992676417596771
0.040447740387619224,0.040512577515661743,0.17181332069377675,-0.09919242271985565
0.040692259471860774,0.040757488560369357,0.17174195559552727,-0.09911690152271224
0.04093665460042307,0.04100227545069861,0.17167006734149678,-0.09904107839829744
0.041180925028835885,0.041246937440985884,0.17159765615066935,-0.09896495357758171
0.041425070013009414,0.04149147378594863,0.171524722243622,-0.0988885272924544
0.04166908880923557,0.041735883740686576,0.1714512658425241,-0.09881179977572326
0.04191298067419061,0.04198016656068447,0.17137728717113662,-0.09873477126111363
0.04215674486493793,0.042224321501814786,0.17130278645481134,-0.09865744198326766
0.04240038063892923,0.042468347820338925,0.17122776392049044,-0.09857981217774384
0.042643887254007966,0.042712244772910676,0.17115221979670545,-0.0985018820810159
0.04288726396841064,0.04295601161657751,0.17107615431357698,-0.09842365193047248
0.043130510040769406,0.04319964760878318,0.17099956770281374,-0.09834512196441628
0.04337362473011485,0.0434431520073705,0.17092246019771165,-0.09826629242206303
0.04361660729587716,0.04368652407058254,0.17084483203315373,-0.09818716354354134
0.0438594569978896,0.04392976305706609,0.17076668344560864,-0.09810773556989137
0.04410217309638972,0.04417286822587287,0.17068801467313066,-0.09802800874306457
0.044344754852022036,0.04441583883646223,0.17060882595535853,-0.09794798330592269
0.04458720152584075,0.04465867414870384,0.1705291175335147,-0.09786765950223705
0.04482951237931095,0.04490137342287893,0.170448889650405,-0.09778703757668794
0.04507168667431206,0.04514393591968372,0.17036814255041732,-0.09770611777486365
0.04531372367313901,0.045386360900230634,0.1702868764795214,-0.09762490034325998
0.04555562263850498,0.04562864762605097,0.17020509168526787,-0.09754338552927934
0.0457973828335441,0.045870795359097674,0.17012278841678727,-0.09746157358122991
0.04603900352181255,0.04611280336174644,0.1700399669247897,-0.09737946474832518
0.046280483967292126,0.046354670896799205,0.16995662746156373,-0.09729705928068277
0.04652182343439136,0.04659639722748538,0.16987277028097586,-0.09721435742932409
0.046763021187948256,0.04683798161746451,0.16978839563846962,-0.09713135944617336
0.047004076493232884,0.0470794233308289,0.16970350379106472,-0.09704806558405675
0.04724498861594871,0.04732072163210496,0.1696180949973566,-0.09696447609670189
0.047485756822235915,0.047561875786256494,0.1695321695175151,-0.0968805912387368
0.04772638037867264,0.04780288505868598,0.16944572761328422,-0.09679641126568928
0.04796685855227766,0.04804374871523725,0.169358769547981,-0.0967119364339862
0.04820719061051304,0.0482844660221981,0.16927129558649473,-0.0966271670009525
0.04844737582128537,0.04852503624630159,0.16918330599528628,-0.09654210322481063
0.0486874134529491,0.04876545865472937,0.16909480104238722,-0.0964567453646795
0.048927302774307874,0.04900573251511297,0.169005780997399,-0.09637109368057403
0.04916704305461707,0.04924585709553639,0.16891624613149211,-0.09628514843340412
0.049406633563586475,0.04948583166453879,0.16882619671740526,-0.09619890988497384
0.04964607357138158,0.04972565549111574,0.16873563302944464,-0.09611237829798083
0.049885362348626866,0.04996532784472254,0.16864455534348283,-0.09602555393601522
0.0501244991664071,0.050204847995275526,0.16855296393695834,-0.09593843706355913
0.05036348329626991,0.05044421521315461,0.1684608590888745,-0.09585102794598573
0.05060231401022847,0.050683428769206035,0.1683682410797986,-0.09576332684955821
0.05084099058076274,0.050922487934743535,0.16827511019186123,-0.09567533404142943
0.051079512280822754,0.051161391981551715,0.16818146670875506,-0.09558704978964068
0.0513178783838299,0.05140014018188725,0.16808731091573453,-0.0954984743631211
0.0515560881636796,0.051638731808481636,0.16799264309961456,-0.0954096080316869
0.051794140894743775,0.05187716613454363,0.16789746354876955,-0.0953204510660402
0.05203203585187227,0.052115442433760664,0.1678017725531331,-0.09523100373776867
0.05226977231039607,0.05235355998030209,0.16770557040419642,-0.09514126631934433
0.05250734954612855,0.05259151804882042,0.16760885739500803,-0.09505123908412294
0.052744766835368107,0.05282931591445397,0.1675116338201726,-0.09496092230634312
0.052982023454900766,0.05306695285282947,0.16741389997584982,-0.09487031626112535
0.05321911868200147,0.05330442814006333,0.16731565615975408,-0.09477942122447146
0.053456051794437305,0.05354174105276493,0.16721690267115302,-0.09468823747326338
0.05369282207046877,0.05377889086803781,0.16711763981086683,-0.09459676528526269
0.05392942878885242,0.05401587686348239,0.16701786788126755,-0.09450500493910959
0.05416587122884343,0.054252698317198506,0.16691758718627767,-0.09441295671432189
0.05440214867019684,0.05448935450778665,0.1668167980313696,-0.09432062089129455
0.05463826039317087,0.05472584471435131,0.16671550072356459,-0.09422799775129843
0.054874205678528125,0.05496216821650217,0.16661369557143177,-0.09413508757647968
0.05510998380753821,0.0551983242943567,0.16651138288508738,-0.0940418906498589
0.05534559406198032,0.05543431222854282,0.16640856297619355,-0.09394840725532998
0.0555810357241445,0.05567013130020009,0.16630523615795756,-0.09385463767765964
0.055816308076834874,0.055905780790982976,0.16620140274513076,-0.09376058220248618
0.05605141040337093,0.056141259983062144,0.16609706305400782,-0.09366624111631894
0.05628634198759006,0.056376568159126984,0.1659922174024255,-0.09357161470653727
0.056521102113850204,0.05661170460238826,0.1658868661097618,-0.09347670326138953
0.05675569006703103,0.05684666859657934,0.16578100949693517,-0.09338150706999257
0.05699010513253721,0.05708145942595939,0.16567464788640301,-0.09328602642233036
0.05722434659629966,0.05731607637531468,0.16556778160216135,-0.09319026160925356
0.057458413744778135,0.05755051872996119,0.16546041096974343,-0.09309421292247849
0.05769230586496378,0.05778478577574712,0.16535253631621874,-0.09299788065458597
0.057926022244380364,0.05801887679905413,0.1652441579701923,-0.09290126509902091
0.05815956217108752,0.058252791086800634,0.16513527626180322,-0.09280436655009094
0.058392924933682006,0.05848652792644303,0.16502589152272412,-0.09270718530296589
0.058626109821300246,0.05872008660597823,0.16491600408615997,-0.09260972165367677
0.058859116123620894,0.05895346641394625,0.1648056142868468,-0.09251197589911463
0.059091943130866076,0.05918666663943146,0.16469472246105127,-0.0924139483370301
0.05932459013380462,0.05941968657206579,0.16458332894656888,-0.092315639266032
0.05955705642375326,0.059652525502029985,0.16447143408272374,-0.09221704898558694
0.05978934129257926,0.05988518272005616,0.1643590382103671,-0.092118177796018
0.060021444032702854,0.060117657517430326,0.16424614167187604,-0.09201902599850388
0.06025336393709861,0.0603499491859937,0.16413274481115325,-0.09191959389507826
0.06048510029929853,0.060582057018145806,0.164018847973625,-0.09181988178862847
0.060716652413393336,0.06081398030684582,0.16390445150624094,-0.0917198899828949
0.06094801957403499,0.06104571834561504,0.1637895557574726,-0.09161961878247003
0.06117920107643927,0.06127727042853949,0.16367416107731217,-0.0915190684927972
0.06141019621638695,0.06150863585027109,0.1635582678172721,-0.09141823942017013
0.061641004290227064,0.061739813906030915,0.1634418763303831,-0.09131713187173156
0.06187162459487804,0.06197080389161039,0.16332498697119402,-0.09121574615547269
0.0621020564278303,0.0622016051033738,0.1632076000957701,-0.09111408258023201
0.06233229908714879,0.06243221683826091,0.163089716061692,-0.09101214145569432
0.06256235187147419,0.06266263839378813,0.16297133522805507,-0.09090992309239006
0.06279221408002604,0.06289286906805168,0.16285245795546777,-0.090807427801694
0.0630218850126041,0.06312290815972887,0.16273308460605088,-0.0907046558958246
0.06325136396959075,0.06335275496808063,0.1626132155434364,-0.09060160768784299
0.06348065025195353,0.06358240879295395,0.1624928511327662,-0.09049828349165176
0.06370974316124639,0.0638118689347832,0.16237199174069128,-0.09039468362199443
0.0639386419996129,0.06404113469459326,0.16225063773537016,-0.09029080839445408
0.06416734606978733,0.06427020537400074,0.16212878948646817,-0.09018665812545269
0.0643958546750973,0.06449908027521647,0.1620064473651564,-0.09008223313225015
0.06462416711946624,0.0647277587010481,0.16188361174411003,-0.08997753373294294
0.06485228270741458,0.0649562399549012,0.1617602829975077,-0.08987256024646373
0.06508020074406295,0.06518452334078252,0.1616364615010301,-0.08976731299257984
0.06530792053513335,0.06541260816330113,0.161512147631859,-0.08966179229189271
0.06553544138695165,0.06564049372767101,0.1613873417686761,-0.08955599846583674
0.06576276260645017,0.06586817933971345,0.1612620442916616,-0.0894499318366782
0.06598988350116877,0.06609566430585832,0.16113625558249345,-0.08934359272751449
0.0662168033792581,0.06632294793314723,0.16100997602434575,-0.08923698146227294
0.0664435215494807,0.0665500295292347,0.16088320600188794,-0.08913009836570994
0.06667003732121361,0.0667769084023907,0.16075594590128364,-0.08902294376341001
0.06689635000445074,0.06700358386150305,0.160628196110189,-0.08891551798178458
0.06712245890980414,0.06723005521607879,0.16049995701775222,-0.08880782134807129
0.06734836334850715,0.0674563217762471,0.16037122901461165,-0.08869985419033265
0.06757406263241553,0.0676823828527607,0.16024201249289516,-0.0885916168374554
0.06779955607401002,0.06790823775699821,0.1601123078462188,-0.08848310961914936
0.0680248429863987,0.06813388580096669,0.15998211546968527,-0.08837433286594622
0.06824992268331835,0.06835932629730279,0.15985143575988323,-0.08826528690919894
0.06847479447913742,0.06858455855927593,0.15972026911488563,-0.08815597208108031
0.06869945768885728,0.06880958190078947,0.1595886159342489,-0.0880463887145823
0.06892391162811473,0.06903439563638311,0.15945647661901147,-0.08793653714351492
0.06914815561318438,0.06925899908123552,0.15932385157169254,-0.08782641770250499
0.06937218896097991,0.06948339155116538,0.15919074119629112,-0.08771603072699552
0.06959601098905714,0.06970757236263457,0.1590571458982844,-0.0876053765532443
0.06981962101561527,0.06993154083274936,0.15892306608462678,-0.08749445551832315
0.07004301835949919,0.07015529627926276,0.15878850216374876,-0.08738326796011686
0.07026620234020213,0.07037883802057718,0.1586534545455553,-0.08727181421732191
0.07048917227786675,0.07060216537574546,0.15851792364142492,-0.08716009462944582
0.07071192749328815,0.07082527766447395,0.15838190986420816,-0.08704810953680574
0.07093446730791524,0.07104817420712384,0.15824541362822664,-0.0869358592805277
0.071156791043853,0.07127085432471349,0.1581084353492716,-0.08682334420254556
0.07137889802386502,0.07149331733892084,0.15797097544460256,-0.0867105646455996
0.07160078757137468,0.07171556257208477,0.15783303433294632,-0.08659752095323606
0.07182245901046819,0.07193758934720797,0.1576946124344953,-0.08648421346980549
0.07204391166589577,0.07215939698795829,0.15755571017090667,-0.0863706425404622
0.0722651448630741,0.07238098481867103,0.15741632796530092,-0.08625680851116299
0.07248615792808875,0.07260235216435151,0.15727646624226024,-0.08614271172866594
0.07270695018769534,0.07282349835067611,0.15713612542782784,-0.08602835254052979
0.07292752096932262,0.0730444227039955,0.15699530594950606,-0.08591373129511226
0.07314786960107358,0.07326512455133562,0.15685400823625548,-0.0857988483415697
0.07336799541172799,0.07348560322040026,0.15671223271849355,-0.08568370402985548
0.07358789773074469,0.07370585803957343,0.15656997982809295,-0.08556829871071908
0.07380757588826282,0.07392588833792044,0.15642724999838079,-0.08545263273570522
0.07402702921510486,0.07414569344519115,0.15628404366413667,-0.0853367064571524
0.0742462570427778,0.07436527269182092,0.15614036126159211,-0.08522052022819222
0.07446525870347553,0.07458462540893318,0.1559962032284286,-0.08510407440274814
0.07468403353008128,0.07480375092834177,0.15585157000377642,-0.08498736933553425
0.07490258085616874,0.07502264858255211,0.15570646202821362,-0.08487040538205452
0.07512090001600508,0.07524131770476421,0.15556087974376404,-0.08475318289860131
0.07533899034455212,0.07545975762887386,0.15541482359389663,-0.08463570224225471
0.07555685117746885,0.0756779676894751,0.15526829402352396,-0.08451796377088124
0.07577448185111359,0.07589594722186245,0.15512129147900025,-0.08439996784313254
0.07599188170254532,0.07611369556203221,0.15497381640812094,-0.08428171481844485
0.07620905006952666,0.07633121204668544,0.15482586926012046,-0.08416320505703721
0.07642598629052495,0.07654849601322904,0.1546774504856716,-0.08404443891991101
0.07664268970471476,0.0767655467997783,0.1545285605368838,-0.08392541676884856
0.07685915965198009,0.07698236374515907,0.15437919986730145,-0.08380613896641183
0.07707539547291574,0.07719894618890913,0.15422936893190323,-0.08368660587594182
0.07729139650883012,0.077415293471281,0.1540790681871,-0.08356681786155691
0.07750716210174653,0.07763140493324328,0.15392829809073394,-0.08344677528815228
0.0777226915944054,0.07784727991648278,0.15377705910207706,-0.08332647852139846
0.07793798433026676,0.07806291776340717,0.15362535168182934,-0.08320592792774012
0.07815303965351138,0.07827831781714588,0.15347317629211804,-0.08308512387439546
0.07836785690904363,0.07849347942155324,0.15332053339649568,-0.08296406672935439
0.07858243544249288,0.07870840192120962,0.15316742345993906,-0.08284275686137804
0.0787967746002155,0.07892308466142364,0.15301384694884762,-0.08272119463999739
0.0790108737292975,0.0791375269882347,0.15285980433104193,-0.0825993804355119
0.07922473217755557,0.07935172824841402,0.15270529607576272,-0.08247731461898893
0.07943834929354004,0.0795656877894677,0.1525503226536687,-0.08235499756226196
0.07965172442653601,0.07977940495963771,0.1523948845368359,-0.08223242963793002
0.07986485692656566,0.07999287910790437,0.1522389821987558,-0.08210961121935634
0.08007774614439071,0.08020610958398867,0.15208261611433396,-0.08198654268066702
0.08029039143151345,0.08041909573835335,0.1519257867598886,-0.08186322439675026
0.08050279214017966,0.08063183692220587,0.151768494613149,-0.08173965674325483
0.08071494762337986,0.08084433248749959,0.15161074015325446,-0.08161584009658929
0.08092685723485152,0.08105658178693602,0.15145252386075245,-0.08149177483392069
0.08113852032908143,0.08126858417396725,0.1512938462175971,-0.0813674613331732
0.0813499362613069,0.08148033900279698,0.1511347077071481,-0.08124289997302742
0.08156110438751857,0.08169184562838357,0.15097510881416892,-0.08111809113291875
0.08177202406446157,0.08190310340644097,0.1508150500248255,-0.08099303519303662
0.08198269464963787,0.08211411169344128,0.15065453182668476,-0.08086773253432317
0.08219311550130856,0.08232486984661688,0.15049355470871276,-0.0807421835384719
0.082403285978495,0.08253537722396163,0.15033211916127392,-0.08061638858792695
0.08261320544098172,0.08274563318423382,0.15017022567612875,-0.08049034806588146
0.0828228732493175,0.08295563708695722,0.15000787474643293,-0.0803640623562767
0.08303228876481775,0.08316538829242338,0.14984506686673574,-0.08023753184380103
0.08324145134956665,0.08337488616169397,0.1496818025329779,-0.08011075691388807
0.08345036036641854,0.08358413005660197,0.14951808224249116,-0.07998373795271649
0.0836590151790005,0.08379311933975435,0.14935390649399566,-0.07985647534720786
0.08386741515171371,0.08400185337453348,0.14918927578759936,-0.07972896948502625
0.08407555964973558,0.08421033152509909,0.14902419062479602,-0.07960122075457671
0.0842834480390221,0.08441855315639088,0.14885865150846347,-0.07947322954500387
0.08449107968630895,0.08462651763412934,0.1486926589428628,-0.07934499624619126
0.08469845395911436,0.08483422432481892,0.1485262134336359,-0.07921652124875968
0.08490557022574022,0.08504167259574885,0.1483593154878048,-0.07908780494406627
0.08511242785527434,0.08524886181499564,0.14819196561376963,-0.0789588477242033
0.08531902621759274,0.08545579135142518,0.148024164321307,-0.07882964998199668
0.08552536468336075,0.08566246057469402,0.1478559121215689,-0.0787002121110053
0.08573144262403584,0.08586886885525209,0.14768720952708053,-0.07857053450551917
0.08593725941186876,0.08607501556434387,0.14751805705173934,-0.0784406175605589
0.08614281441990576,0.08628090007401057,0.14734845521081325,-0.07831046167187407
0.08634810702199086,0.08648652175709254,0.14717840452093858,-0.07818006723594195
0.08655313659276699,0.08669187998723024,0.14700790550011955,-0.07804943464996678
0.0867579025076787,0.08689697413886709,0.14683695866772542,-0.07791856431187788
0.08696240414297346,0.08710180358725066,0.1466655645444901,-0.0777874566203291
0.08716664087570362,0.08730636770843478,0.1464937236525098,-0.07765611197469725
0.08737061208372898,0.08751066587928191,0.14632143651524157,-0.07752453077508079
0.08757431714571758,0.08771469747746415,0.14614870365750207,-0.07739271342229899
0.08777775544114876,0.0879184618814661,0.14597552560546537,-0.07726066031789024
0.08798092635031401,0.08812195847058595,0.1458019028866619,-0.07712837186411126
0.08818382925431945,0.08832518662493766,0.1456278360299767,-0.0769958484639357
0.08838646353508783,0.08852814572545326,0.1454533255656474,-0.07686309052105267
0.0885888285753598,0.0887308351538839,0.14527837202526336,-0.07673009843986603
0.08879092375869656,0.08893325429280269,0.1451029759417632,-0.07659687262549258
0.08899274846948102,0.08913540252560567,0.14492713784943387,-0.07646341348376134
0.08919430209291998,0.08933727923651417,0.1447508582839088,-0.07632972142121205
0.08939558401504638,0.08953888381057694,0.144574137782166,-0.07619579684509382
0.08959659362272039,0.08974021563367128,0.14439697688252687,-0.07606164016336422
0.08979733030363209,0.08994127409250575,0.14421937612465408,-0.07592725178468766
0.08999779344630261,0.09014205857462132,0.14404133604955038,-0.0757926321184345
0.09019798244008634,0.09034256846839349,0.1438628571995569,-0.07565778157467967
0.09039789667517313,0.09054280316303459,0.14368394011835092,-0.0755227005642012
0.09059753554258931,0.0907427620485948,0.14350458535094512,-0.07538738949847937
0.0907968984342005,0.0909424445159649,0.143324793443685,-0.07525184878969501
0.09099598474271264,0.09114184995687734,0.14314456494424804,-0.07511607885072874
0.09119479386167419,0.09134097776390844,0.14296390040164156,-0.07498008009515938
0.09139332518547835,0.09153982733048065,0.14278280036620083,-0.07484385293726256
0.09159157810936402,0.09173839805086342,0.14260126538958834,-0.07470739779201005
0.09178955202941866,0.09193668932017615,0.14241929602479073,-0.07457071507506766
0.09198724634257925,0.09213470053438913,0.14223689282611843,-0.07443380520279474
0.09218466044663451,0.09233243109032574,0.14205405634920334,-0.07429666859224264
0.09238179374022706,0.09252988038566463,0.1418707871509968,-0.07415930566115302
0.0925786456228545,0.09272704781894081,0.14168708578976885,-0.07402171682795741
0.09277521549487208,0.0929239327895483,0.14150295282510544,-0.07388390251177507
0.09297150275749373,0.0931205346977412,0.14131838881790762,-0.07374586313241238
0.09316750681279436,0.09331685294463593,0.1411333943303895,-0.07360759911036134
0.0933632270637118,0.09351288693221325,0.14094796992607614,-0.07346911086679796
0.093558662914048,0.09370863606331944,0.14076211616980264,-0.07333039882358161
0.09375381376847172,0.09390409974166891,0.14057583362771153,-0.07319146340325304
0.09394867903251947,0.09409927737184526,0.14038912286725194,-0.07305230502903379
0.09414325811259777,0.09429416835930352,0.14020198445717727,-0.0729129241248244
0.0943375504159852,0.09448877211037213,0.14001441896754332,-0.07277332111520314
0.0945315553508335,0.0946830880322541,0.13982642696970737,-0.07263349642542519
0.09472527232617023,0.09487711553302966,0.13963800903632548,-0.07249345048142061
0.09491870075189976,0.0950708540216573,0.13944916574135133,-0.0723531837097937
0.09511184003880546,0.09526430290797584,0.13925989766003452,-0.07221269653782147
0.09530468959855175,0.09545746160270664,0.13907020536891826,-0.07207198939345205
0.09549724884368524,0.09565032951745463,0.13888008944583838,-0.07193106270530396
0.09568951718763731,0.09584290606471091,0.1386895504699207,-0.07178991690266417
0.0958814940447251,0.09603519065785378,0.13849858902158013,-0.07164855241548738
0.0960731788301537,0.09622718271115094,0.1383072056825184,-0.07150696967439438
0.09626457096001825,0.0964188816397615,0.13811540103572217,-0.07136516911067058
0.09645566985130492,0.0966102868597371,0.13792317566546194,-0.0712231511562653
0.09664647492189352,0.09680139778802441,0.1377305301572892,-0.07108091624378966
0.09683698559055864,0.09699221384246633,0.1375374650980358,-0.07093846480651599
0.09702720127697162,0.09718273444180392,0.13734398107581142,-0.07079579727837608
0.09721712140170272,0.09737295900567863,0.1371500786800017,-0.07065291409395985
0.0974067453862221,0.09756288695463328,0.13695575850126732,-0.07050981568851446
0.09759607265290239,0.09775251771011453,0.13676102113154084,-0.07036650249794221
0.09778510262501981,0.09794185069447413,0.13656586716402633,-0.0702229749588001
0.0979738347267562,0.09813088533097092,0.13637029719319668,-0.07007923350829798
0.09816226838320105,0.09831962104377275,0.13617431181479167,-0.06993527858429702
0.09835040302035256,0.09850805725795776,0.13597791162581702,-0.06979111062530907
0.09853823806512016,0.09869619339951673,0.13578109722454154,-0.06964673007049459
0.0987257729453257,0.09888402889535428,0.13558386921049612,-0.06950213735966185
0.09891300708970524,0.09907156317329077,0.13538622818447157,-0.0693573329332654
0.09909993992791133,0.09925879566206448,0.1351881747485166,-0.06921231723240451
0.09928657089051393,0.0994457257913326,0.13498970950593647,-0.06906709069882228
0.09947289940900299,0.09963235299167372,0.13479083306129058,-0.06892165377490378
0.0996589249157894,0.09981867669458895,0.13459154602039114,-0.06877600690367515
0.09984464684420709,0.10000469633250382,0.13439184899030115,-0.06863015052880216
0.10003006462851508,0.10019041133877049,0.13419174257933217,-0.06848408509458839
0.10021517770389846,0.10037582114766867,0.1339912273970432,-0.06833781104597468
0.10039998550647082,0.10056092519440804,0.13379030405423817,-0.068191328828537
0.10058448747327553,0.10074572291512958,0.13358897316296442,-0.06804463888848564
0.10076868304228749,0.10093021374690722,0.1333872353365109,-0.06789774167266369
0.10095257165241522,0.10111439712775011,0.13318509118940583,-0.06775063762854538
0.10113615274350193,0.10129827249660352,0.13298254133741555,-0.06760332720423534
0.101319425756328,0.10148183929335139,0.13277958639754173,-0.06745581084846644
0.10150239013261195,0.10166509695881734,0.13257622698802055,-0.06730808901059922
0.1016850453150124,0.10184804493476661,0.1323724637283201,-0.06716016214062008
0.10186739074713028,0.10203068266390816,0.13216829723913837,-0.06701203068913972
0.10204942587350949,0.10221300958989556,0.13196372814240212,-0.06686369510739246
0.10223115013963972,0.10239502515732962,0.13175875706126408,-0.06671515584723399
0.10241256299195725,0.10257672881175924,0.13155338462010183,-0.06656641336114079
0.10259366387784692,0.10275811999968346,0.13134761144451557,-0.06641746810220829
0.10277445224564428,0.10293919816855349,0.1311414381613258,-0.06626832052414947
0.10295492754463635,0.10311996276677357,0.13093486539857235,-0.06611897108129385
0.10313508922506434,0.10330041324370366,0.13072789378551147,-0.06596942022858555
0.10331493673812436,0.10348054904966017,0.13052052395261465,-0.06581966842158254
0.10349446953596964,0.1036603696359181,0.1303127565315666,-0.06566971611645486
0.1036736870717123,0.10383987445471296,0.1301045921552625,-0.06551956376998304
0.10385258879942448,0.10401906295924174,0.12989603145780754,-0.06536921183955736
0.10403117417414069,0.10419793460366537,0.12968707507451344,-0.0652186607831757
0.10420944265185882,0.10437648884310974,0.12947772364189775,-0.06506791105944278
0.10438739368954203,0.10455472513366751,0.12926797779768137,-0.06491696312756852
0.10456502674512083,0.1047326429324003,0.1290578381807862,-0.06476581744736623
0.10474234127749389,0.10491024169733935,0.12884730543133427,-0.06461447447925213
0.10491933674653063,0.10508752088748831,0.12863638019064458,-0.06446293468424293
0.1050960126130721,0.1052644799628239,0.1284250631012321,-0.06431119852395521
0.10527236833893275,0.10544111838429794,0.12821335480680549,-0.06415926646060374
0.10544840338690273,0.10561743561383939,0.12800125595226466,-0.06400713895699975
0.10562411722074858,0.10579343111435524,0.12778876718369975,-0.06385481647655017
0.10579950930521562,0.10596910434973279,0.12757588914838816,-0.06370229948325551
0.10597457910602909,0.10614445478484086,0.1273626224947935,-0.0635495884417091
0.10614932608989593,0.10631948188553152,0.1271489678725629,-0.06339668381709529
0.10632374972450666,0.106494185118642,0.12693492593252537,-0.06324358607518799
0.10649784947853647,0.10666856395199581,0.1267204973266899,-0.06309029568234956
0.10667162482164753,0.10684261785440496,0.126505682708243,-0.06293681310552898
0.10684507522448991,0.107016346295671,0.1262904827315474,-0.0627831388122609
0.1070182001587035,0.10718974874658688,0.12607489805213962,-0.06262927327066396
0.10719099909691991,0.1073628246789388,0.1258589293267278,-0.06247521694943908
0.10736347151276342,0.10753557356550733,0.12564257721319028,-0.06232097031786872
0.10753561688085332,0.10770799488006953,0.12542584237057294,-0.062166533845814685
0.1077074346768049,0.10788008809740013,0.12520872545908784,-0.062011908003717364
0.1078789243772312,0.1080518526932732,0.12499122714011082,-0.06185709326259395
0.10805008545974511,0.10822328814446425,0.12477334807617928,-0.06170209009403685
0.10822091740296004,0.10839439392875089,0.12455508893099082,-0.06154689897021272
0.10839141968649252,0.10856516952491549,0.12433645036940047,-0.06139152036386052
0.1085615917909629,0.10873561441274586,0.12411743305741929,-0.06123595474829048
0.10873143319799732,0.10890572807303718,0.1238980376622121,-0.06108020259738253
0.10890094339022963,0.10907550998759397,0.1236782648520951,-0.060924264385584584
0.10907012185130216,0.10924495963923085,0.12345811529653467,-0.060768140587911655
0.10923896806586816,0.10941407651177498,0.1232375896661442,-0.06061183167994369
0.10940748151959274,0.10958286009006701,0.12301668863268321,-0.060455338137824874
0.10957566169915456,0.10975130985996272,0.12279541286905463,-0.060298660438261695
0.10974350809224784,0.10991942530833514,0.12257376304930259,-0.060141799058521496
0.10991102018758313,0.11008720592307522,0.12235173984861111,-0.05998475447643137
0.11007819747488976,0.11025465119309433,0.12212934394330115,-0.0598275271703762
0.11024503944491658,0.11042176060832501,0.12190657601082927,-0.059670117619297684
0.11041154558943399,0.11058853365972296,0.12168343672978542,-0.05951252630269274
0.11057771540123554,0.1107549698392687,0.12145992677989027,-0.05935475370061166
0.110743548374139,0.11092106863996859,0.12123604684199411,-0.059196800293657315
0.11090904400298854,0.11108682955585704,0.12101179759807382,-0.05903866656298298
0.11107420178365568,0.11125225208199747,0.12078717973123163,-0.05888035299029155
0.1112390212130411,0.1114173357144841,0.12056219392569265,-0.05872186005783371
0.11140350178907645,0.11158207995044374,0.12033684086680241,-0.058563188248406235
0.1115676430107251,0.11174648428803666,0.1201111212410256,-0.05840433804535113
0.11173144437798467,0.11191054822645893,0.1198850357359432,-0.05824530993255352
0.11189490539188769,0.11207427126594328,0.11965858504025088,-0.05808610439444067
0.11205802555450346,0.11223765290776082,0.11943176984375693,-0.05792672191598036
0.11222080436893987,0.11240069265422294,0.1192045908373795,-0.057767162982679095
0.11238324133934423,0.11256339000868207,0.1189770487131455,-0.05760742808058121
0.11254533597090556,0.11272574447553409,0.11874914416418746,-0.0574475176962668
0.11270708776985536,0.112887755560219,0.11852087788474225,-0.05728743231685063
0.11286849624346956,0.11304942276922288,0.11829225057014872,-0.05712717242998068
0.11302956090007012,0.11321074561007954,0.11806326291684502,-0.05696673852383617
0.11319028124902597,0.11337172359137145,0.11783391562236754,-0.056806131087126774
0.11335065680075526,0.11353235622273194,0.11760420938534763,-0.056645350609090386
0.11351068706672615,0.1136926430148461,0.11737414490551049,-0.05648439757949236
0.11367037155945857,0.11385258347945242,0.11714372288367252,-0.05632327248862362
0.1138297097925261,0.11401217712934472,0.1169129440217389,-0.056161975827298934
0.11398870128055662,0.11417142347837288,0.11668180902270237,-0.056000508086856124
0.11414734553923468,0.11433032204144507,0.1164503185906399,-0.05583886975915371
0.11430564208530228,0.11448887233452865,0.11621847343071166,-0.05567706133657018
0.1144635904365606,0.11464707387465181,0.11598627424915835,-0.05551508331200214
0.1146211901118717,0.1148049261799054,0.11575372175329866,-0.055352936178862555
0.11477844063115952,0.11496242876944376,0.11552081665152811,-0.0551906204310799
0.11493534151541188,0.1151195811634869,0.11528755965331575,-0.055028136563095895
0.11509189228668133,0.11527638288332122,0.11505395146920297,-0.054865485069864696
0.11524809246808704,0.11543283345130143,0.11481999281080098,-0.05470266644685104
0.11540394158381632,0.11558893239085213,0.11458568439078816,-0.05453968119002851
0.11555943915912557,0.11574467922646874,0.11435102692290883,-0.05437652979587866
0.11571458472034239,0.11590007348371953,0.11411602112197006,-0.05421321276138871
0.11586937779486638,0.11605511468924655,0.11388066770384044,-0.054049730584050784
0.11602381791117093,0.11620980237076736,0.11364496738544741,-0.05388608376186006
0.11617790459880482,0.11636413605707657,0.11340892088477478,-0.05372227279331292
0.1163316373883931,0.11651811527804687,0.11317252892086134,-0.05355829817740617
0.11648501581163923,0.11667173956463102,0.11293579221379778,-0.05339416041363476
0.11663803940132582,0.11682500844886268,0.11269871148472531,-0.05322986000199086
0.1167907076913164,0.1169779214638582,0.11246128745583304,-0.05306539744296214
0.11694302021655706,0.11713047814381819,0.1122235208503555,-0.052900773237529855
0.11709497651307726,0.11728267802402836,0.11198541239257129,-0.052735987887168094
0.11724657611799193,0.11743452064086163,0.11174696280779975,-0.052571041893841416
0.11739781856950231,0.11758600553177902,0.11150817282239982,-0.05240593576000401
0.11754870340689756,0.11773713223533114,0.11126904316376734,-0.052240669988597895
0.11769923017055649,0.11788790029116006,0.11102957456033248,-0.0520752450830511
0.1178493984019483,0.11803830923999994,0.11078976774155838,-0.051909661547276734
0.11799920764363467,0.11818835862367921,0.11054962343793792,-0.051743919885670786
0.1181486574392706,0.11833804798512136,0.11030914238099247,-0.05157802060311121
0.11829774733360598,0.11848737686834651,0.11006832530326911,-0.05141196420495606
0.11844647687248734,0.1186363448184732,0.10982717293833821,-0.05124575119704176
0.11859484560285853,0.11878495138171902,0.10958568602079193,-0.051079382085682114
0.11874285307276285,0.11893319610540277,0.10934386528624104,-0.05091285737766614
0.11889049883134375,0.11908107853794525,0.10910171147131356,-0.05074617758025704
0.1190377824288466,0.11922859822887084,0.1088592253136522,-0.050579343201190494
0.11918470341662019,0.11937575472880912,0.10861640755191149,-0.050412354748672755
0.1193312613471175,0.11952254758949572,0.10837325892575676,-0.05024521273137981
0.11947745577389787,0.11966897636377431,0.10812978017586061,-0.05007791765845502
0.11962328625162763,0.11981504060559736,0.10788597204390171,-0.049910470039508326
0.11976875233608175,0.11996073987002774,0.10764183527256199,-0.04974287038461426
0.11991385358414551,0.12010607371324043,0.10739737060552418,-0.04957511920431029
0.12005858955381511,0.12025104169252314,0.10715257878747027,-0.04940721700959576
0.12020295980419995,0.12039564336627848,0.10690746056407834,-0.04923916431192969
0.12034696389552305,0.12053987829402453,0.10666201668202116,-0.04907096162322985
0.12049060138912292,0.12068374603639664,0.1064162478889635,-0.0489026094558709
0.12063387184745503,0.1208272461551489,0.1061701549335594,-0.048734108322682525
0.12077677483409248,0.12097037821315484,0.10592373856545104,-0.048565458736948605
0.12091930991372825,0.1211131417744096,0.10567699953526505,-0.048396661212404816
0.1210614766521756,0.12125553640403051,0.10542993859461147,-0.04822771626323782
0.12120327461637,0.12139756166825878,0.10518255649608096,-0.0480586244040833
0.12134470337437034,0.12153921713446096,0.104934853993242,-0.04788938615002422
0.12148576249535996,0.12168050237112976,0.1046868318406396,-0.04772000201658981
0.12162645154964848,0.12182141694788604,0.10443849079379199,-0.04755047251975334
0.12176677010867255,0.12196196043547944,0.10418983160918925,-0.04738079817593116
0.12190671774499745,0.12210213240579008,0.10394085504429046,-0.047210979501980825
0.12204629403231855,0.12224193243182997,0.10369156185752118,-0.04704101701519929
0.12218549854546214,0.12238136008774389,0.10344195280827197,-0.04687091123332196
0.12232433086038724,0.12252041494881107,0.10319202865689495,-0.04670066267452034
0.12246279055418649,0.12265909659144626,0.10294179016470262,-0.04653027185740117
0.12260087720508758,0.12279740459320106,0.10269123809396496,-0.046359739301004524
0.12273859039245479,0.12293533853276546,0.10244037320790673,-0.04618906552480197
0.12287592969678969,0.12307289798996861,0.10218919627070616,-0.04601825104869557
0.12301289469973307,0.12321008254578067,0.10193770804749147,-0.0458472963930157
0.12314948498406578,0.12334689178231366,0.10168590930433961,-0.045676202078519974
0.12328570013370996,0.12348332528282278,0.1014338008082733,-0.04550496862639144
0.12342153973373086,0.12361938263170816,0.10118138332725844,-0.04533359655823667
0.1235570033703373,0.12375506341451531,0.10092865763020278,-0.04516208639608493
0.12369209063088375,0.1238903672179372,0.10067562448695232,-0.04499043866238571
0.1238268011038709,0.12402529362981492,0.10042228466829006,-0.044818653880007886
0.12396113437894718,0.12415984223913912,0.10016863894593314,-0.04464673257223777
0.1240950900469103,0.12429401263605157,0.09991468809253015,-0.04447467526277732
0.1242286676997079,0.12442780441184578,0.09966043288165967,-0.04430248247574309
0.12436186693043949,0.12456121715896902,0.09940587408782697,-0.04413015473566402
0.12449468733335699,0.12469425047102281,0.09915101248646234,-0.04395769256748036
0.12462712850386636,0.12482690394276454,0.0988958488539186,-0.04378509649654189
0.12475919003852896,0.12495917717010886,0.09864038396746815,-0.043612367048606
0.12489087153506231,0.12509106975012846,0.09838461860530158,-0.043439504749836697
0.1250221725923419,0.12522258128105582,0.09812855354652432,-0.04326651012680237
0.12515309281040188,0.12535371136228393,0.09787218957115504,-0.043093383706474704
0.12528363179043644,0.12548445959436771,0.097615527460123,-0.04292012601622691
0.12541378913480136,0.12561482557902554,0.09735856799526525,-0.042746737583831775
0.12554356444701467,0.12574480891913992,0.09710131195932518,-0.04257321893746073
0.1256729573317584,0.12587440921875911,0.09684376013594898,-0.04239957060568145
0.12580196739487937,0.12600362608309817,0.09658591330968429,-0.04222579311745698
0.12593059424339037,0.12613245911853993,0.09632777226597744,-0.042051887002143774
0.12605883748547192,0.1262609079326368,0.09606933779117051,-0.04187785278948983
0.12618669673047272,0.12638897213411135,0.09581061067250003,-0.04170369100963374
0.12631417158891148,0.12651665133285783,0.09555159169809338,-0.04152940219310229
0.12644126167247757,0.1266439451399433,0.09529228165696743,-0.041354986870809546
0.12656796659403255,0.12677085316760858,0.09503268133902568,-0.04118044557405491
0.12669428596761131,0.12689737502927004,0.09477279153505538,-0.041005778834521264
0.12682021940842306,0.12702351033951995,0.09451261303672633,-0.04083098718427397
0.12694576653285283,0.1271492587141284,0.09425214663658697,-0.04065607115575851
0.1270709269584622,0.12727461977004403,0.09399139312806333,-0.04048103128179956
0.12719570030399077,0.12739959312539523,0.09373035330545594,-0.04030586809559901
0.12732008618935742,0.1275241783994916,0.09346902796393712,-0.04013058213073412
0.12744408423566103,0.12764837521282468,0.09320741789954938,-0.03995517392115651
0.12756769406518217,0.12777218318706957,0.09294552390920216,-0.03977964400118984
0.12769091530138385,0.1278956019450856,0.09268334679067007,-0.03960399290552879
0.12781374756891267,0.1280186311109178,0.0924208873425902,-0.03942822116923712
0.12793619049360044,0.12814127030979813,0.0921581463644593,-0.03925232932774585
0.1280582437024646,0.12826351916814618,0.09189512465663224,-0.03907631791685223
0.12817990682371008,0.1283853773135709,0.09163182302031843,-0.038900187472717326
0.12830117948672978,0.12850684437487106,0.09136824225758051,-0.038723938531865155
0.12842206132210618,0.128627919982037,0.09110438317133132,-0.038547571631180624
0.12854255196161227,0.12874860376625147,0.09084024656533109,-0.038371087307907704
0.1286626510382126,0.12886889535989063,0.09057583324418603,-0.038194486099648456
0.12878235818606465,0.12898879439652555,0.09031114401334467,-0.03801776854436057
0.1289016730405196,0.1291083005109229,0.0900461796790965,-0.0378409351803565
0.12902059523812376,0.1292274133390463,0.08978094104856894,-0.03766398654630142
0.1291391244166195,0.12934613251805752,0.0895154289297246,-0.03748692318121135
0.1292572602149463,0.1294644576863172,0.08924964413135966,-0.03730974562445222
0.1293750022732422,0.12958238848338652,0.0889835874631005,-0.037132454415737384
0.1294923502328443,0.12969992455002777,0.08871725973540198,-0.03695505009512673
0.12960930373629043,0.12981706552820557,0.0884506617595447,-0.03677753320302466
0.12972586242731995,0.1299338110610884,0.08818379434763203,-0.03659990428017823
0.12984202595087482,0.13005016079304893,0.08791665831258867,-0.03642216386767613
0.12995779395310092,0.13016611436966588,0.08764925446815705,-0.036244312506946305
0.13007316608134872,0.13028167143772443,0.08738158362889578,-0.03606635073975491
0.13018814198417472,0.13039683164521768,0.08711364661017679,-0.03588827910820448
0.13030272131134246,0.13051159464134776,0.08684544422818245,-0.035710098154731876
0.13041690371382333,0.1306259600765266,0.08657697729990399,-0.03553180842210738
0.13053068884379807,0.13073992760237735,0.08630824664313796,-0.035353410453432245
0.13064407635465733,0.13085349687173511,0.08603925307648466,-0.035174904792137716
0.13075706590100306,0.1309666675386481,0.08576999741934535,-0.034996291981983105
0.13086965713864962,0.131079439258379,0.08550048049191909,-0.034817572567053784
0.13098184972462446,0.13119181168740546,0.08523070311520153,-0.034638747091760305
0.13109364331716966,0.13130378448342173,0.08496066611098102,-0.034459816100835865
0.13120503757574242,0.1314153573053391,0.08469037030183728,-0.034280780139335415
0.13131603216101648,0.1315265298132874,0.08441981651113835,-0.034101639752633625
0.1314266267348832,0.13163730166861606,0.0841490055630377,-0.033922395486422986
0.13153682096045224,0.1317476725338946,0.08387793828247274,-0.03374304788671282
0.13164661450205295,0.1318576420729144,0.08360661549516114,-0.033563597499826806
0.13175600702523513,0.13196720995068903,0.0833350380275993,-0.03338404487240207
0.13186499819677014,0.13207637583345577,0.08306320670705941,-0.033204390551387124
0.13197358768465203,0.13218513938867651,0.08279112236158656,-0.03302463508404001
0.13208177515809832,0.13229350028503842,0.08251878581999714,-0.03284477901792725
0.13218956028755133,0.13240145819245558,0.08224619791187514,-0.032664822900921396
0.13229694274467876,0.13250901278206942,0.0819733594675708,-0.032484767281200096
0.132403922202375,0.13261616372624996,0.08170027131819747,-0.03230461270724412
0.13251049833476217,0.13272291069859693,0.08142693429562872,-0.03212435972783531
0.13261667081719078,0.13282925337394041,0.08115334923249684,-0.03194400889205572
0.13272243932624114,0.13293519142834234,0.08087951696218904,-0.03176356074928506
0.13282780353972395,0.13304072453909696,0.08060543831884608,-0.03158301584919978
0.13293276313668154,0.133145852384732,0.08033111413735917,-0.03140237474177105
0.13303731779738887,0.13325057464501,0.08005654525336708,-0.031221637977262823
0.13314146720335415,0.13335489100092862,0.07978173250325452,-0.0310408061062308
0.1332452110373204,0.1334588011347223,0.07950667672414849,-0.030859879679520048
0.13334854898326584,0.13356230472986272,0.07923137875391673,-0.030678859248263926
0.13345148072640511,0.13366540147105985,0.07895583943116477,-0.03049774536388216
0.13355400595319036,0.1337680910442633,0.07868005959523287,-0.030316538578078867
0.13365612435131183,0.13387037313666264,0.07840404008619455,-0.03013523944284153
0.1337578356096994,0.13397224743668912,0.07812778174485276,-0.02995384851043855
0.13385913941852273,0.1340737136340158,0.07785128541273852,-0.02977236633341828
0.13396003546919294,0.134174771419559,0.07757455193210772,-0.029590793464607
0.13406052345436315,0.13427542048547933,0.07729758214593825,-0.02940913045710694
0.13416060306792948,0.13437566052518213,0.07702037689792841,-0.02922737786429536
0.13426027400503218,0.13447549123331898,0.07674293703249319,-0.029045536239821958
0.13435953596205621,0.13457491230578816,0.07646526339476262,-0.028863606137607946
0.1344583886366324,0.1346739234397358,0.07618735683057895,-0.028681588111844084
0.13455683172763847,0.13477252433355696,0.07590921818649346,-0.028499482716988638
0.1346548649351996,0.13487071468689607,0.075630848309765,-0.02831729050776643
0.1347524879606897,0.13496849420064838,0.07535224804835619,-0.028135012039166317
0.13484970050673206,0.1350658625769605,0.0750734182509319,-0.027952647866440236
0.1349465022772004,0.1351628195192314,0.0747943597668562,-0.027770198545101175
0.13504289297721978,0.13525936473211356,0.0745150734461893,-0.027587664630921202
0.13513887231316735,0.13535549792151338,0.07423556013968609,-0.027405046679930496
0.1352344399926735,0.13545121879459263,0.07395582069879225,-0.027222345248414784
0.1353295957246225,0.13554652705976883,0.07367585597564281,-0.02703956089291442
0.13542433921915334,0.13564142242671648,0.07339566682305905,-0.02685669417022235
0.13551867018766106,0.1357359046063679,0.07311525409454533,-0.026673745637382125
0.13561258834279707,0.13582997331091387,0.07283461864428785,-0.02649071585168692
0.1357060933984705,0.13592362825380494,0.0725537613271505,-0.026307605370676973
0.13579918506984864,0.13601686914975183,0.07227268299867352,-0.02612441475213869
0.1358918630733581,0.13610969571472661,0.07199138451507044,-0.025941144554102555
0.13598412712668567,0.1362021076659635,0.07170986673322488,-0.025757795334841176
0.13607597694877901,0.1362941047219596,0.07142813051068916,-0.025574367652868267
0.13616741225984766,0.13638568660247602,0.07114617670568035,-0.025390862066936165
0.1362584327813638,0.1364768530285384,0.0708640061770788,-0.025207279136034797
0.1363490382360631,0.13656760372243798,0.07058161978442504,-0.025023619419389735
0.13643922834794567,0.13665793840773247,0.07029901838791665,-0.024839883476460104
0.13652900284227673,0.13674785680924667,0.07001620284840683,-0.024656071866937655
0.13661836144558767,0.13683735865307364,0.06973317402740048,-0.024472185150744234
0.1367073038856767,0.1369264436665752,0.06944993278705255,-0.024288223888030758
0.13679582989160963,0.1370151115783829,0.0691664799901652,-0.02410418863917525
0.136883939193721,0.13710336211839896,0.06888281650018446,-0.02392007996478078
0.13697163152361447,0.13719119501779686,0.06859894318119886,-0.02373589842567452
0.13705890661416412,0.13727861000902247,0.06831486089793541,-0.023551644582905148
0.13714576419951485,0.13736560682579452,0.06803057051575821,-0.02336731899774196
0.13723220401508335,0.13745218520310554,0.0677460729006652,-0.02318292223167273
0.13731822579755898,0.13753834487722288,0.06746136891928513,-0.02299845484640179
0.13740382928490447,0.13762408558568917,0.06717645943887603,-0.02281391740384899
0.13748901421635676,0.13770940706732337,0.06689134532732126,-0.022629310466147183
0.1375737803324278,0.13779430906222148,0.06660602745312803,-0.022444634595641222
0.1376581273749052,0.1378787913117572,0.06632050668542422,-0.022259890354885927
0.13774205508685336,0.13796285355858304,0.06603478389395526,-0.022075078306644104
0.13782556321261383,0.1380464955466308,0.06574885994908268,-0.021890199013885496
0.13790865149780646,0.13812971702111246,0.06546273572178005,-0.02170525303978428
0.13799131968932987,0.13821251772852097,0.06517641208363156,-0.02152024094771808
0.13807356753536235,0.138294897416631,0.06488988990682885,-0.021335163301265937
0.13815539478536285,0.13837685583449982,0.06460317006416781,-0.021150020664206216
0.1382368011900712,0.13845839273246777,0.06431625342904713,-0.020964813600515733
0.13831778650150953,0.1385395078621594,0.06402914087546434,-0.0207795426743671
0.13839835047298246,0.13862020097648392,0.0637418332780142,-0.020594208450127792
0.13847849285907815,0.1387004718296361,0.06345433151188568,-0.020408811492358115
0.13855821341566904,0.13878032017709702,0.06316663645285864,-0.020223352365809123
0.1386375118999124,0.13885974577563473,0.0628787489773025,-0.020037831635421728
0.13871638807025144,0.13893874838330517,0.06259066996217208,-0.019852249866323994
0.1387948416864156,0.1390173277594526,0.06230240028500618,-0.0196666076238303
0.13887287250942146,0.13909548366471064,0.06201394082392443,-0.019480905473439218
0.13895048030157373,0.1391732158610029,0.06172529245762401,-0.01929514398083149
0.13902766482646553,0.13925052411154354,0.061436456065378245,-0.019109323711869047
0.13910442584897947,0.13932740818083827,0.061147432527032544,-0.018923445232592453
0.1391807631352882,0.13940386783468495,0.0608582227230029,-0.018737509109219876
0.13925667645285497,0.13947990284017406,0.0605688275342727,-0.018551515908145126
0.1393321655704348,0.13955551296568994,0.060279247842389534,-0.01836546619593552
0.13940723025807458,0.13963069798091088,0.059989484529463705,-0.01817936053933096
0.13948187028711445,0.13970545765681044,0.05969953847816417,-0.01799319950524135
0.1395560854301878,0.13977979176565763,0.059409410571717086,-0.01780698366074558
0.13962987546122244,0.1398537000810178,0.05911910169390249,-0.017620713573089516
0.13970324015544122,0.13992718237775348,0.05882861272905126,-0.017434389809683933
0.13977617928936248,0.14000023843202478,0.05853794456204352,-0.017248012938103553
0.139848692640801,0.14007286802129038,0.058247098078304534,-0.01706158352608442
0.13992077998886854,0.1401450709243079,0.057956074163803335,-0.016875102141522977
0.13999244111397452,0.14021684692113473,0.05766487370504938,-0.01668856935247395
0.14006367579782675,0.14028819579312884,0.05737349758908945,-0.01650198572714836
0.14013448382343197,0.14035911732294912,0.057081946703506053,-0.016315351833912507
0.14020486497509674,0.1404296112945563,0.05679022193641342,-0.016128668241285376
0.1402748190384278,0.14049967749321357,0.05649832417645594,-0.015941935517937676
0.14034434580033298,0.14056931570548703,0.056206254312804994,-0.01575515423268977
0.14041344504902167,0.14063852571924673,0.05591401323515569,-0.015568324954509629
0.1404821165740056,0.14070730732366687,0.05562160183372539,-0.015381448252511856
0.14055036016609943,0.14077566030922684,0.05532902099924957,-0.015194524695955084
0.14061817561742126,0.14084358446771153,0.055036271622980366,-0.015007554854240974
0.14068556272139351,0.14091107959221214,0.054743354596683336,-0.014820539296912206
0.1407525212727434,0.14097814547712692,0.05445027081263418,-0.014633478593650395
0.1408190510675035,0.14104478191816147,0.054157021163617286,-0.01444637331427508
0.14088515190301262,0.1411109887123297,0.05386360654292159,-0.014259224028741191
0.14095082357791605,0.14117676565795415,0.05357002784433911,-0.014072031307138012
0.14101606589216653,0.14124211255466687,0.05327628596216161,-0.013884795719687136
0.14108087864702465,0.14130702920340993,0.05298238179117748,-0.013697517836740433
0.1411452616450595,0.1413715154064359,0.052688316226670154,-0.013510198228779018
0.14120921469014933,0.14143557096730863,0.05239409016441396,-0.013322837466410685
0.14127273758748207,0.14149919569090383,0.05209970450067271,-0.013135436120368923
0.14133583014355594,0.14156238938340948,0.05180516013219634,-0.012947994761510841
0.14139849216618008,0.1416251518523267,0.05151045795621777,-0.012760513960815107
0.1414607234644751,0.14168748290647004,0.05121559887045123,-0.012572994289380964
0.1415225238488737,0.1417493823559684,0.050920583773088335,-0.012385436318425648
0.14158389313112119,0.14181085001226526,0.05062541356279637,-0.012197840619283362
0.141644831124276,0.14187188568811948,0.05033008913871518,-0.01201020776340325
0.14170533764271057,0.14193248919760584,0.05003461140045382,-0.011822538322347325
0.14176541250211144,0.1419926603561155,0.04973898124808908,-0.011634832867789451
0.14182505551948024,0.14205239898035668,0.049443199582161326,-0.011447091971512795
0.141884266513134,0.14211170488835523,0.04914726730367298,-0.011259316205408779
0.14194304530270568,0.14217057789945498,0.048851185314085235,-0.011071506141475073
0.14200139170914503,0.1422290178343186,0.04855495451531487,-0.010883662351813478
0.14205930555471863,0.14228702451492786,0.0482585758097326,-0.01069578540862897
0.14211678666301095,0.1423445977645844,0.047962050100159005,-0.010507875884227092
0.14217383485892457,0.1424017374079101,0.04766537828986302,-0.010319934351012947
0.14223044996868073,0.14245844327084767,0.04736856128255858,-0.01013196138148914
0.14228663181982007,0.14251471518066125,0.047071599982401416,-0.009943957548253729
0.14234238024120285,0.14257055296593682,0.04677449529398753,-0.00975592342399921
0.14239769506300975,0.14262595645658283,0.046477248122348935,-0.009567859581509911
0.14245257611674228,0.14268092548383063,0.04617985937295226,-0.009379766593661024
0.1425070232352231,0.14273545988023498,0.0458823299516954,-0.009191645033416527
0.14256103625259695,0.14278955947967475,0.0455846607649042,-0.009003495473827087
0.14261461500433079,0.14284322411735306,0.045286852719330986,-0.008815318488029113
0.14266775932721443,0.14289645362979825,0.04498890672215036,-0.008627114649242122
0.1427204690593611,0.14294924785486388,0.04469082368095767,-0.008438884530767757
0.1427727440402077,0.14300160663172962,0.04439260450376575,-0.008250628705987714
0.1428245841105157,0.1430535298009016,0.044094250099001545,-0.008062347748361658
0.14287598911237118,0.14310501720421276,0.0437957613755047,-0.00787404223142626
0.14292695888918563,0.1431560686848236,0.04349713924252327,-0.0076857127287925636
0.14297749328569626,0.14320668408722248,0.04319838460971222,-0.0074973598141450035
0.1430275921479665,0.14325686325722603,0.04289949838713016,-0.007308984061239331
0.1430772553233866,0.14330660604197987,0.04260048148523603,-0.007120586043900546
0.14312648266067382,0.14335591228995875,0.04230133481488748,-0.006932166336021889
0.14317527400987323,0.14340478185096742,0.04200205928733682,-0.006743725511562259
0.14322362922235787,0.1434532145761406,0.04170265581422939,-0.00655526414454519
0.1432715481508294,0.14350121031794388,0.04140312530760025,-0.006366782809056809
0.14331903064931847,0.1435487689301739,0.041103468679870934,-0.006178282079243718
0.14336607657318512,0.14359589026795888,0.04080368684384783,-0.005989762529312057
0.14341268577911934,0.14364257418775905,0.040503780712718075,-0.005801224733524856
0.14345885812514136,0.14368882054736706,0.04020375120004791,-0.005612669266201039
0.14350459347060227,0.14373462920590852,0.03990359921977944,-0.005424096701713371
0.14354989167618423,0.1437800000238423,0.03960332568622731,-0.005235507614486363
0.14359475260390106,0.14382493286296102,0.03930293151407713,-0.005046902578995311
0.14363917611709856,0.14386942758639143,0.03900241761838129,-0.004858282169763641
0.1436831620804551,0.14391348405859494,0.03870178491455739,-0.004669646961361929
0.14372671035998172,0.14395710214536786,0.03840103431838498,-0.004480997528405851
0.14376982082302284,0.14400028171384197,0.03810016674600218,-0.004292334445554078
0.1438124933382565,0.14404302263248475,0.037799183113904136,-0.004103658287507295
0.14385472777569483,0.14408532477110003,0.03749808433893886,-0.0039149696290055915
0.1438965240066844,0.14412718800082808,0.03719687133830558,-0.003726269044827436
0.14393788190390666,0.14416861219414628,0.03689554502955152,-0.003537557109787655
0.14397880134137828,0.14420959722486937,0.03659410633056855,-0.0033488343987353193
0.1440192821944515,0.14425014296814978,0.036292556159591545,-0.0031601014865527324
0.14405932433981475,0.14429024930047823,0.03599089543519428,-0.002971358948152871
0.14409892765549256,0.14432991609968385,0.03568912507628781,-0.002782607358478349
0.14413809202084646,0.1443691432449346,0.03538724600211716,-0.0025938472924993457
0.14417681731657497,0.14440793061673793,0.035085259132258,-0.002405079325211548
0.1442151034247141,0.14444627809694066,0.03478316538661504,-0.002216304031635129
0.14425295022863782,0.14448418556872983,0.0344809656854179,-0.002027521986812166
0.14429035761305808,0.1445216529166326,0.03417866094921942,-0.001838733765805605
0.14432732546402555,0.14455868002651698,0.03387625209889244,-0.0016499399436972206
0.14436385366892976,0.14459526678559198,0.033573740055626425,-0.0014611410955855213
0.14439994211649945,0.14463141308240798,0.033271125740925854,-0.0012723377965847531
0.14443559069680298,0.1446671188068571,0.03296841007660608,-0.0010835306218222943
0.1444707993012485,0.14470238385017345,0.03266559398479167,-0.0008947201464376501
0.14450556782258459,0.14473720810493365,0.03236267838791314,-0.0007059069455803788
0.1445398961549003,0.144771591465057,0.03205966420870359,-0.000517091594408027
0.1445737841936255,0.14480553382580574,0.03175655237019709,-0.000328274668085108
0.14460723183553142,0.14483903508378565,0.03145334379572454,-0.00013945674178051336
0.14464023897873074,0.14487209513694604,0.031150039408912,4.936160933350503e-5
0.14467280552267792,0.14490471388458023,0.03084664013367741,0.00023817981008339255
0.14470493136816964,0.14493689122732592,0.030543146894227227,0.0004269972852963804
0.14473661641734506,0.1449686270671653,0.030239560615054853,0.0006158134598014762
0.14476786057368596,0.14499992130742548,0.029935882220936384,0.0008046277584320867
0.14479866374201725,0.14503077385277882,0.029632112636929053,0.0009934396060269982
0.1448290258285071,0.1450611846092431,0.029328252788367867,0.0011822484274324804
0.14485894674066743,0.14509115348418192,0.02902430360086227,0.0013710536475043267
0.1448884263873538,0.14512068038630477,0.028720266000294554,0.0015598546911088796
0.14491746467876623,0.14514976522566775,0.02841614091281562,0.0017486509831256356
0.14494606152644898,0.14517840791367326,0.02811192926484342,0.0019374419484482347
0.14497421684329112,0.14520660836307078,0.027807631983059543,0.002126227011986557
0.14500193054352664,0.14523436648795682,0.027503249994405943,0.002315005598668764
0.14502920254273483,0.1452616822037753,0.0271987842260833,0.0025037771334423305
0.14505603275784043,0.14528855542731786,0.026894235605546792,0.0026925410412766415
0.145082421107114,0.145314986076724,0.026589605060504506,0.002881296747163987
0.145108367510172,0.14534097407148136,0.026284893518914085,0.003070043676121648
0.1451338718879772,0.14536651933242595,0.02598010190897939,0.003258781253193956
0.14515893416283884,0.14539162178174256,0.02567523115914886,0.0034475089034533037
0.1451835542584129,0.14541628134296472,0.02537028219811133,0.003636226052002759
0.14520773209970228,0.14544049794097516,0.02506525595479439,0.0038249321239770505
0.1452314676130571,0.14546427150200592,0.024760153358361056,0.004013626544544645
0.14525476072617485,0.14548760195363858,0.024454975338206404,0.004202308738909833
0.14527761136810066,0.14551048922480456,0.02414972282395595,0.004390978132313707
0.14530001946922758,0.14553293324578528,0.02384439674546144,0.004579634150036796
0.14532198496129659,0.14555493394821234,0.023538998032799237,0.004768276217400044
0.14534350777739696,0.14557649126506778,0.023233527616266965,0.004956903759766889
0.14536458785196654,0.1455976051306843,0.02292798642638013,0.005145516202545336
0.1453852251207917,0.14561827548074532,0.02262237539387054,0.00533411297118897
0.14540541952100777,0.1456385022522855,0.022316695449682046,0.005522693491199531
0.1454251709910991,0.14565828538369052,0.02201094752496895,0.00571125718812795
0.1454444794708993,0.14567762481469748,0.02170513255109263,0.005899803487576389
0.14546334490159138,0.14569652048639523,0.021399251459618178,0.006088331815200345
0.14548176722570796,0.14571497234122419,0.021093305182312796,0.00627684159670962
0.14549974638713148,0.14573298032297682,0.020787294651141562,0.006465332257870936
0.14551728233109423,0.1457505443767977,0.020481220798265788,0.0066538032245089486
0.14553437500417873,0.14576766444918374,0.02017508455603969,0.006842253922508299
0.14555102435431777,0.1457843404879841,0.019868886857007002,0.0070306837778156914
0.14556723033079444,0.14580057244240077,0.019562628633899376,0.007219092216440899
0.1455829928842426,0.14581636026298836,0.019256310819632104,0.0074074786644593524
0.14559831196664677,0.14583170390165448,0.018949934347302567,0.007595842548013155
0.1456131875313424,0.1458466033116597,0.018643500150186794,0.007784183293313145
0.14562761953301584,0.14586105844761782,0.018337009161736147,0.007972500326640958
0.14564160792770478,0.14587506926549604,0.01803046231557568,0.008160793074350043
0.14565515267279816,0.14588863572261493,0.0177238605454999,0.008349060962868249
0.1456682537270363,0.14590175777764872,0.017417204785471145,0.008537303418698829
0.14568091105051112,0.14591443539062537,0.017110495969616214,0.00872551986842251
0.1456931246046662,0.14592666852292668,0.01680373503222301,0.008913709738699562
0.145704894352297,0.1459384571372884,0.01649692290773888,0.009101872456270782
0.1457162202575508,0.14594980119780035,0.016190060530766437,0.00929000744796012
0.1457271022859269,0.14596070066990657,0.01588314883606186,0.009478114140675658
0.14573754040427675,0.14597115552040538,0.015576188758531569,0.009666191961411674
0.14574753458080408,0.14598116571744946,0.015269181233228856,0.00985424033725073
0.14575708478506488,0.14599073123054607,0.014962127195352226,0.010042258695364643
0.14576619098796756,0.14599985203055696,0.014655027580241186,0.010230246463017104
0.14577485316177302,0.14600852808969858,0.014347883323374593,0.01041820306756466
0.14578307128009482,0.14601675938154218,0.014040695360367297,0.010606127936458792
0.14579084531789913,0.1460245458810138,0.013733464626966755,0.010794020497247973
0.14579817525150487,0.14603188756439442,0.013426192059051415,0.010981880177578666
0.14580506105858382,0.14603878440932,0.013118878592626455,0.011169706405197915
0.14581150271816057,0.14604523639478156,0.012811525163822165,0.011357498607954354
0.14581750021061277,0.1460512435011252,0.012504132708890569,0.011545256213800256
0.14582305351767097,0.14605680571005228,0.012196702164202045,0.011732978650793606
0.14582816262241885,0.14606192300461932,0.01188923446624369,0.01192066534709909
0.14583282750929322,0.14606659536923816,0.011581730551615092,0.012108315730990698
0.14583704816408397,0.14607082278967595,0.011274191357026678,0.012295929230852709
0.1458408245739343,0.14607460525305527,0.010966617819296342,0.012483505275181762
0.14584415672734055,0.14607794274785402,0.010659010875346073,0.012671043292588904
0.1458470446141525,0.14608083526390567,0.010351371462200318,0.0128585427118006
0.14584948822557303,0.1460832827923991,0.010043700516981731,0.013046002961661316
0.14585148755415858,0.14608528532587872,0.009735998976909545,0.01323342347113451
0.14585304259381876,0.14608684285824444,0.009428267779296187,0.013420803669304706
0.14585415333981674,0.14608795538475175,0.009120507861543907,0.013608142985379532
0.14585481978876894,0.14608862290201174,0.008812720161143135,0.013795440848690733
0.14585504193864524,0.146088845407991,0.008504905615668234,0.013982696688696747


==> data/fig4-ellipse-ref.csv <==
input_x,input_y,output_x,output_y
0.35307847686394506,0.35307847686394506,0.09468453387576284,0.08065500940381888
0.35307793909480856,0.35307793909480856,0.09411926523114367,0.08131831148236396
0.35307632578903714,0.35307632578903714,0.09355370988292001,0.08198136585122968
0.35307363695154526,0.35307363695154526,0.09298786955387153,0.08264417049063742
0.3530698725905235,0.3530698725905235,0.092421745967646,0.08330672338156932
0.353065032717439,0.353065032717439,0.09185534084875409,0.08396902250577437
0.3530591173470346,0.3530591173470346,0.09128865592256394,0.08463106584577455
0.3530521264973296,0.3530521264973296,0.09072169291529614,0.08529285138487108
0.35304406018961937,0.35304406018961937,0.09015445355401838,0.0859543771071504
0.3530349184484753,0.3530349184484753,0.08958693956664007,0.08661564099749045
0.3530247013017447,0.3530247013017447,0.08901915268190727,0.08727664104156675
0.3530134087805507,0.3530134087805507,0.08845109462939729,0.08793737522585851
0.3530010409192924,0.3530010409192924,0.08788276713951348,0.08859784153765482
0.35298759775564437,0.35298759775564437,0.08731417194347992,0.08925803796506078
0.3529730793305568,0.3529730793305568,0.08674531077333619,0.08991796249700354
0.35295748568825547,0.35295748568825547,0.08617618536193207,0.09057761312323856
0.3529408168762412,0.3529408168762412,0.0856067974429223,0.09123698783435562
0.3529230729452901,0.3529230729452901,0.08503714875076115,0.09189608462178499
0.35290425394945324,0.35290425394945324,0.0844672410206974,0.09255490147780357
0.3528843599460566,0.3528843599460566,0.0838970759887688,0.09321343639554094
0.3528633909957007,0.3528633909957007,0.08332665539179691,0.09387168736898556
0.3528413471622606,0.3528413471622606,0.0827559809673818,0.09452965239299077
0.35281822851288575,0.35281822851288575,0.08218505445389675,0.09518732946328104
0.35279403511799945,0.35279403511799945,0.08161387759048294,0.09584471657645795
0.35276876705129906,0.35276876705129906,0.08104245211704411,0.09650181173000633
0.35274242438975545,0.35274242438975545,0.08047077977424139,0.09715861292230038
0.3527150072136129,0.3527150072136129,0.07989886230348786,0.09781511815260978
0.3526865156063889,0.3526865156063889,0.07932670144694333,0.09847132542110573
0.3526569496548738,0.3526569496548738,0.07875429894750899,0.09912723272886713
0.35262630944913076,0.35262630944913076,0.07818165654882211,0.0997828380778865
0.35259459508249497,0.35259459508249497,0.07760877599525076,0.1004381394710763
0.35256180665157405,0.35256180665157405,0.07703565903188847,0.10109313491227484
0.35252794425624717,0.35252794425624717,0.07646230740454889,0.1017478224062524
0.35249300799966504,0.35249300799966504,0.0758887228597605,0.1024021999587173
0.35245699798824964,0.35245699798824964,0.07531490714476131,0.1030562655763221
0.35241991433169356,0.35241991433169356,0.07474086200749351,0.10371001726666944
0.3523817571429602,0.3523817571429602,0.07416658919659813,0.10436345303831833
0.35234252653828296,0.35234252653828296,0.07359209046140974,0.10501657090079008
0.35230222263716493,0.35230222263716493,0.07301736755195112,0.1056693688645744
0.3522608455623789,0.3522608455623789,0.07244242221892794,0.10632184494113547
0.35221839543996664,0.35221839543996664,0.07186725621372338,0.10697399714291808
0.3521748723992385,0.3521748723992385,0.07129187128839284,0.10762582348335342
0.35213027657277324,0.35213027657277324,0.07071626919565858,0.10827732197686549
0.3520846080964175,0.3520846080964175,0.07014045168890443,0.10892849063887684
0.35203786710928536,0.35203786710928536,0.06956442052217035,0.10957932748581485
0.35199005375375797,0.35199005375375797,0.06898817745014717,0.11022983053511759
0.35194116817548315,0.35194116817548315,0.06841172422817123,0.11087999780523994
0.3518912105233748,0.3518912105233748,0.06783506261221901,0.11152982731565966
0.35184018094961256,0.35184018094961256,0.06725819435890182,0.11217931708688336
0.35178807960964137,0.35178807960964137,0.06668112122546037,0.11282846514045256
0.35173490666217105,0.35173490666217105,0.06610384496975955,0.1134772694989497
0.35168066226917555,0.35168066226917555,0.06552636735028289,0.11412572818600422
0.35162534659589273,0.35162534659589273,0.06494869012612739,0.11477383922629845
0.35156895981082364,0.35156895981082364,0.0643708150569981,0.11542160064557383
0.3515115020857323,0.3515115020857323,0.06379274390320264,0.11606901047063667
0.3514529735956448,0.3514529735956448,0.06321447842564604,0.11671606672936438
0.35139337451884917,0.35139337451884917,0.06263602038582518,0.11736276745071142
0.3513327050368945,0.3513327050368945,0.06205737154582361,0.11800911066471521
0.3512709653345905,0.3512709653345905,0.061478533668306044,0.11865509440250221
0.3512081556000072,0.3512081556000072,0.060899508516513025,0.119300716696294
0.3511442760244736,0.3511442760244736,0.06032029785425559,0.11994597557941299
0.35107932680257836,0.35107932680257836,0.05974090344590989,0.12059086908628883
0.3510133081321678,0.3510133081321678,0.059161327056411715,0.12123539525246396
0.3509462202143464,0.3509462202143464,0.05858157045125132,0.1218795521146
0.3508780632534754,0.3508780632534754,0.05800163539646784,0.12252333771048335
0.35080883745717295,0.35080883745717295,0.05742152365864403,0.1231667500790315
0.3507385430363127,0.3507385430363127,0.05684123700490086,0.12380978726029876
0.35066718020502363,0.35066718020502363,0.056260777202892104,0.12445244729548235
0.35059474918068934,0.35059474918068934,0.055680146020798967,0.12509472822692835
0.3505212501839473,0.3505212501839473,0.05509934522732475,0.12573662809813768
0.3504466834386882,0.3504466834386882,0.0545183765916894,0.126378144953772
0.35037104917205525,0.35037104917205525,0.05393724188362411,0.12701927683965972
0.3502943476144436,0.3502943476144436,0.053355942873365994,0.12766002180280195
0.3502165789994995,0.3502165789994995,0.052774481331652676,0.12830037789137833
0.3501377435641195,0.3501377435641195,0.052192859029716814,0.12894034315475322
0.3500578415484501,0.3500578415484501,0.051611077739280815,0.12957991564348142
0.3499768731958867,0.3499768731958867,0.0510291392325514,0.13021909340931426
0.34989483875307303,0.34989483875307303,0.05044704528221418,0.13085787450520536
0.3498117384699001,0.3498117384699001,0.04986479766142827,0.13149625698531675
0.3497275725995058,0.3497275725995058,0.049282398143820884,0.13213423890502465
0.34964234139827405,0.34964234139827405,0.04869984850348199,0.13277181832092555
0.34955604512583377,0.34955604512583377,0.04811715051495879,0.13340899329084194
0.3494686840450585,0.3494686840450585,0.047534305953250436,0.13404576187382833
0.3493802584220651,0.3493802584220651,0.04695131659380253,0.13468212213017727
0.3492907685262134,0.3492907685262134,0.046368184212501745,0.135318072121425
0.3492002146301052,0.3492002146301052,0.04578491058567048,0.13595360991035754
0.34910859700958324,0.34910859700958324,0.045201497490061346,0.13658873356101658
0.3490159159437309,0.3490159159437309,0.04461794670285181,0.13722344113870538
0.3489221717148705,0.3489221717148705,0.04403426000163874,0.13785773070999455
0.3488273646085635,0.3488273646085635,0.04345043916443311,0.13849160034272806
0.3487314949136086,0.3487314949136086,0.0428664859696544,0.13912504810602905
0.34863456292204154,0.34863456292204154,0.04228240219612532,0.1397580720703058
0.3485365689291341,0.3485365689291341,0.04169818962306635,0.14039067030725755
0.3484375132333928,0.3484375132333928,0.04111385003009027,0.14102284088988035
0.34833739613655856,0.34833739613655856,0.04052938519719688,0.14165458189247296
0.3482362179436055,0.3482362179436055,0.03994479690476737,0.14228589139064274
0.3481339789627398,0.3481339789627398,0.039360086933559094,0.1429167674613115
0.3480306795053991,0.3480306795053991,0.03877525706469998,0.14354720818272124
0.34792631988625167,0.34792631988625167,0.03819030907968327,0.14417721163444025
0.3478209004231948,0.3478209004231948,0.037605244760361985,0.1448067758973688
0.3477144214373546,0.3477144214373546,0.037020065888943465,0.14543589905374482
0.3476068832530844,0.3476068832530844,0.03643477424798408,0.1460645791871502
0.34749828619796425,0.34749828619796425,0.03584937162038364,0.1466928143825162
0.3473886306027997,0.3473886306027997,0.035263859789380084,0.14732060272612946
0.34727791680162046,0.34727791680162046,0.03467824053854397,0.14794794230563774
0.34716614513168015,0.34716614513168015,0.034092515651773125,0.148574831210056
0.3470533159334546,0.3470533159334546,0.03350668691328714,0.14920126752977184
0.34693942955064117,0.34693942955064117,0.03292075610762193,0.14982724935655162
0.3468244863301575,0.3468244863301575,0.03233472501962432,0.15045277478354613
0.34670848662214054,0.34670848662214054,0.03174859543444667,0.15107784190529644
0.34659143077994553,0.34659143077994553,0.031162369137541363,0.15170244881773964
0.3464733191601449,0.3464733191601449,0.030576047914655312,0.15232659361821488
0.3463541521225271,0.3463541521225271,0.029989633551824713,0.15295027440546874
0.34623393003009567,0.34623393003009567,0.029403127835369344,0.1535734892796614
0.34611265324906787,0.34611265324906787,0.028816532551887375,0.15419623634237237
0.34599032214887376,0.34599032214887376,0.028229849488249734,0.15481851369660596
0.34586693710215516,0.34586693710215516,0.02764308043159483,0.15544031944679748
0.34574249848476435,0.34574249848476435,0.027056227169322933,0.1560616516988188
0.3456170066757629,0.3456170066757629,0.026469291489090843,0.15668250855998417
0.3454904620574206,0.3454904620574206,0.02588227517880648,0.1573028881390558
0.34536286501521435,0.34536286501521435,0.0252951800266233,0.15792278854625
0.34523421593782677,0.34523421593782677,0.024708007820934935,0.15854220789324258
0.34510451521714547,0.34510451521714547,0.02412076035036978,0.1591611442931748
0.3449737632482611,0.3449737632482611,0.023533439403785453,0.15977959586065904
0.34484196042946696,0.34484196042946696,0.022946046770263434,0.16039756071178457
0.3447091071622573,0.3447091071622573,0.022358584239103557,0.16101503696412328
0.3445752038513262,0.3445752038513262,0.02177105359981854,0.16163202273673546
0.34444025090456626,0.34444025090456626,0.021183456642128617,0.1622485161501754
0.34430424873306775,0.34430424873306775,0.02059579515595604,0.1628645153264973
0.3441671977511167,0.3441671977511167,0.020008070931419597,0.16348001838926074
0.34402909837619433,0.34402909837619433,0.019420285758829203,0.16409502346353672
0.3438899510289751,0.3438899510289751,0.01883244142868043,0.16470952867591315
0.3437497561333261,0.3437497561333261,0.018244539731649093,0.16532353215450052
0.3436085141163053,0.3436085141163053,0.017656582458585632,0.16593703202893778
0.34346622540816024,0.34346622540816024,0.017068571400509935,0.16655002643039793
0.3433228904423271,0.3433228904423271,0.016480508348605635,0.16716251349159367
0.3431785096554291,0.3431785096554291,0.015892395094214806,0.1677744913467833
0.34303308348727507,0.34303308348727507,0.015304233428832359,0.16838595813177598
0.3428866123808583,0.3428866123808583,0.014716025144100753,0.16899691198393796
0.34273909678235537,0.34273909678235537,0.014127772031804459,0.16960735104219782
0.34259053714112414,0.34259053714112414,0.013539475883864449,0.1702172734470523
0.3424409339097032,0.3424409339097032,0.012951138492332814,0.170826677340572
0.34229028754380986,0.34229028754380986,0.01236276164938728,0.171435560866407
0.34213859850233913,0.34213859850233913,0.011774347147325753,0.1720439221697924
0.3419858672473621,0.3419858672473621,0.01118589677856087,0.17265175939755426
0.3418320942441247,0.3418320942441247,0.010597412335614467,0.17325907069811494
0.34167727996104613,0.34167727996104613,0.010008895611112262,0.17386585422149886
0.34152142486971754,0.34152142486971754,0.009420348397778236,0.17447210811933822
0.34136452944490053,0.34136452944490053,0.008831772488429257,0.17507783054487847
0.34120659416452587,0.34120659416452587,0.008243169675969622,0.1756830196529841
0.3410476195096918,0.3410476195096918,0.0076545417533856325,0.1762876736001441
0.3408876059646626,0.3408876059646626,0.007065890513739931,0.1768917905444777
0.34072655401686736,0.34072655401686736,0.006477217750166339,0.17749536864573992
0.34056446415689823,0.34056446415689823,0.005888525255864155,0.17809840606532717
0.340401336878509,0.340401336878509,0.005299814824092849,0.17870090096628294
0.34023717267861364,0.34023717267861364,0.004711088248166448,0.17930285151330322
0.3400719720572849,0.3400719720572849,0.0041223473214482415,0.17990425587274222
0.3399057355177523,0.3399057355177523,0.0035335938373451947,0.18050511221261803
0.3397384635664014,0.3397384635664014,0.002944829589302478,0.18110541870261804
0.3395701567127714,0.3395701567127714,0.0023560563707981375,0.18170517351410448
0.3394008154695543,0.3394008154695543,0.001767275975337504,0.1823043748201203
0.33923044035259275,0.33923044035259275,0.0011784901964477235,0.18290302079539433
0.33905903188087905,0.33905903188087905,0.0005897008276724708,0.18350110961634716
0.33888659057655307,0.33888659057655307,9.096625661897395e-7,0.1840986394610965
0.33871311696490086,0.33871311696490086,-0.0005878815053110414,0.18469560850946276
0.3385386115743532,0.3385386115743532,-0.0011766708823992694,0.18529201494297476
0.33836307493648377,0.33836307493648377,-0.001765456675143967,0.18588785694487509
0.3381865075860076,0.3381865075860076,-0.002354237090001418,0.1864831327001256
0.3380089100607795,0.3380089100607795,-0.0029430103334444208,0.18707784039541314
0.33783028290179223,0.33783028290179223,-0.0035317746119675336,0.18767197821915493
0.3376506266531752,0.3376506266531752,-0.00412052813209271,0.1882655443615041
0.3374699418621925,0.3374699418621925,-0.004709269100374586,0.18885853701435537
0.3372882290792412,0.3372882290792412,-0.005297995723406085,0.18945095437135007
0.33710548885785013,0.33710548885785013,-0.0058867062078237775,0.19004279462788237
0.3369217217546776,0.3369217217546776,-0.0064753987603135,0.1906340559811041
0.33673692832951,0.33673692832951,-0.0070640715876156,0.1912247366299307
0.3365511091452604,0.3365511091452604,-0.007652722896530545,0.1918148347750464
0.33636426476796594,0.33636426476796594,-0.008241350893924373,0.19240434861891
0.33617639576678726,0.33617639576678726,-0.008829953786734152,0.19299327636576008
0.3359875027140058,0.3359875027140058,-0.009418529781973356,0.19358161622162057
0.33579758618502253,0.33579758618502253,-0.010007077086737426,0.1941693663943062
0.33560664675835616,0.33560664675835616,-0.01059559390820923,0.19475652509342806
0.3354146850156414,0.3354146850156414,-0.011184078453664426,0.1953430905303989
0.33522170154162695,0.33522170154162695,-0.011772528930477089,0.1959290609184387
0.33502769692417383,0.33502769692417383,-0.012360943546124964,0.19651443447258
0.33483267175425385,0.33483267175425385,-0.012949320508195125,0.19709920940967351
0.33463662662594745,0.33463662662594745,-0.013537658024389276,0.19768338394839327
0.33443956213644216,0.33443956213644216,-0.014125954302529303,0.19826695630924235
0.3342414788860306,0.3342414788860306,-0.014714207550562755,0.1988499247145582
0.33404237747810855,0.33404237747810855,-0.015302415976568201,0.19943228738851784
0.33384225851917365,0.33384225851917365,-0.015890577788760768,0.20001404255714364
0.3336411226188228,0.3336411226188228,-0.01647869119549758,0.20059518844830848
0.3334389703897509,0.3334389703897509,-0.017066754405283185,0.20117572329174116
0.3332358024477486,0.3332358024477486,-0.01765476562677512,0.20175564531903184
0.3330316194117008,0.3330316194117008,-0.01824272306878913,0.2023349527636375
0.33282642190358436,0.33282642190358436,-0.018830624940304935,0.2029136438608872
0.3326202105484665,0.3326202105484665,-0.019418469450471515,0.2034917168479875
0.33241298597450286,0.33241298597450286,-0.020006254808612497,0.20406916996402777
0.33220474881293527,0.33220474881293527,-0.020593979224231743,0.20464600144998574
0.3319954996980904,0.3319954996980904,-0.021181640907018753,0.2052222095487326
0.33178523926737724,0.33178523926737724,-0.021769238066854185,0.20579779250503866
0.3315739681612855,0.3315739681612855,-0.022356768913815148,0.2063727485655783
0.3313616870233837,0.3313616870233837,-0.02294423165818074,0.20694707597893575
0.33114839650031697,0.33114839650031697,-0.023531624510437665,0.20752077299561
0.3309340972418052,0.3309340972418052,-0.02411894568128531,0.2080938378680205
0.3307187899006411,0.3307187899006411,-0.024706193381641636,0.20866626885051232
0.3305024751326882,0.3305024751326882,-0.025293365822648226,0.2092380641993613
0.3302851535968788,0.3302851535968788,-0.025880461215676012,0.2098092221727797
0.3300668259552119,0.3300668259552119,-0.026467477772330675,0.2103797410309213
0.32984749287275156,0.32984749287275156,-0.027054413704457908,0.2109496190358867
0.3296271550176242,0.3296271550176242,-0.0276412672241491,0.21151885445172863
0.3294058130610172,0.3294058130610172,-0.02822803654374667,0.21208744554445735
0.3291834676771765,0.3291834676771765,-0.028814719875849465,0.21265539058204577
0.32896011954340476,0.32896011954340476,-0.02940131543331835,0.21322268783443482
0.32873576934005916,0.32873576934005916,-0.029987821429281497,0.21378933557353863
0.3285104177505493,0.3285104177505493,-0.030574236077139952,0.21435533207324997
0.3282840654613351,0.3282840654613351,-0.031160557590573026,0.21492067560944533
0.32805671316192503,0.32805671316192503,-0.0317467841835436,0.2154853644599902
0.3278283615448735,0.3278283615448735,-0.03233291407030395,0.21604939690474456
0.3275990113057793,0.3275990113057793,-0.03291894546540067,0.21661277122556757
0.32736866314328283,0.32736866314328283,-0.033504876583680565,0.2171754857063235
0.3271373177590647,0.3271373177590647,-0.034090705640295815,0.21773753863288636
0.326904975857843,0.326904975857843,-0.034676430850709525,0.21829892829314557
0.3266716381473715,0.3266716381473715,-0.03526205043070112,0.2188596529770107
0.32643730533843723,0.32643730533843723,-0.03584756259637176,0.21941971097641724
0.32620197814485874,0.32620197814485874,-0.03643296556414995,0.21997910058533143
0.3259656572834833,0.3259656572834833,-0.037018257550796616,0.22053782009975537
0.32572834347418533,0.32572834347418533,-0.03760343677341088,0.22109586781773263
0.3254900374398638,0.3254900374398638,-0.03818850144943543,0.22165324203935308
0.3252507399064403,0.3252507399064403,-0.03877344979666168,0.22220994106675812
0.3250104516028566,0.3250104516028566,-0.039358280033235646,0.22276596320414604
0.3247691732610724,0.3247691732610724,-0.039942990377662885,0.22332130675777695
0.32452690561606357,0.32452690561606357,-0.040527579048814336,0.22387597003597798
0.3242836494058193,0.3242836494058193,-0.041112044265931555,0.22442995134914875
0.3240394053713401,0.3240394053713401,-0.04169638424863206,0.22498324900976596
0.3237941742566357,0.3237941742566357,-0.04228059721691499,0.22553586133238915
0.3235479568087228,0.3235479568087228,-0.04286468139116632,0.22608778663366522
0.32330075377762213,0.32330075377762213,-0.04344863499216431,0.22663902323233398
0.32305256591635717,0.32305256591635717,-0.04403245624108508,0.2271895694492333
0.32280339398095126,0.32280339398095126,-0.04461614335950778,0.2277394236073037
0.32255323873042513,0.32255323873042513,-0.045199694569420315,0.22828858403159424
0.32230210092679523,0.32230210092679523,-0.045783108093224445,0.22883704904926694
0.32204998133507073,0.32204998133507073,-0.04636638215374142,0.22938481698960225
0.32179688072325174,0.32179688072325174,-0.046949514974217246,0.22993188618400406
0.3215427998623266,0.3215427998623266,-0.04753250477832831,0.23047825496600471
0.3212877395262696,0.3212877395262696,-0.048115349790186474,0.2310239216712701
0.32103170049203883,0.32103170049203883,-0.0486980482343448,0.2315688846376049
0.3207746835395735,0.3207746835395735,-0.04928059833580273,0.23211314220495732
0.32051668945179196,0.32051668945179196,-0.04986299832001173,0.23265669271542444
0.3202577190145888,0.3202577190145888,-0.05044524641288031,0.23319953451325717
0.319997773016833,0.319997773016833,-0.05102734084077992,0.23374166594486523
0.31973685225036513,0.31973685225036513,-0.05160927983054993,0.2342830853588223
0.31947495750999505,0.31947495750999505,-0.05219106160950321,0.23482379110587087
0.31921208959349956,0.31921208959349956,-0.05277268440543165,0.2353637815389275
0.31894824930161997,0.31894824930161997,-0.05335414644661131,0.23590305501308775
0.31868343743805955,0.31868343743805955,-0.05393544596180798,0.236441609885631
0.3184176548094811,0.3184176548094811,-0.054516581180282506,0.2369794445160258
0.31815090222550463,0.31815090222550463,-0.05509755033179621,0.23751655726593446
0.3178831804987048,0.3178831804987048,-0.05567835164661637,0.23805294649921852
0.3176144904446084,0.3176144904446084,-0.0562589833555214,0.23858861058194328
0.31734483288169196,0.31734483288169196,-0.056839443689806424,0.2391235478823831
0.3170742086313792,0.3170742086313792,-0.05741973088128868,0.23965775677102613
0.3168026185180384,0.3168026185180384,-0.0579998431623126,0.2401912356205795
0.31653006336898026,0.31653006336898026,-0.058579778765755694,0.24072398280597412
0.316256544014455,0.316256544014455,-0.05915953592503345,0.24125599670436965
0.31598206128765005,0.31598206128765005,-0.05973911287410508,0.24178727569515945
0.3157066160246873,0.3157066160246873,-0.06031850784747872,0.24231781815997563
0.3154302090646209,0.3154302090646209,-0.060897719080216656,0.24284762248269387
0.3151528412494342,0.3151528412494342,-0.06147674480794116,0.24337668704943824
0.3148745134240379,0.3148745134240379,-0.062055583266839395,0.24390501024858635
0.31459522643626675,0.31459522643626675,-0.06263423269366904,0.24443259047077415
0.3143149811368772,0.3143149811368772,-0.06321269132576357,0.24495942610890073
0.31403377837954527,0.31403377837954527,-0.06379095740103766,0.24548551555813336
0.3137516190208632,0.3137516190208632,-0.06436902915799263,0.24601085721591237
0.3134685039203373,0.3134685039203373,-0.06494690483572158,0.246535449481956
0.31318443394038536,0.31318443394038536,-0.06552458267391499,0.2470592907582652
0.3128994099463337,0.3128994099463337,-0.06610206091286605,0.2475823794491286
0.3126134328064149,0.3126134328064149,-0.06667933779347585,0.24810471396112727
0.31232650339176493,0.31232650339176493,-0.06725641155725885,0.2486262927031398
0.31203862257642057,0.31203862257642057,-0.06783328044634833,0.24914711408634682
0.3117497912373166,0.3117497912373166,-0.06840994270350165,0.2496671765242361
0.3114600102542835,0.3114600102542835,-0.06898639657210552,0.2501864784326073
0.3111692805100442,0.3111692805100442,-0.06956264029618148,0.2507050182295766
0.3108776028902122,0.3108776028902122,-0.07013867212039122,0.25122279433558203
0.3105849782832879,0.3105849782832879,-0.07071449029004191,0.2517398051733877
0.3102914075806567,0.3102914075806567,-0.07129009305109157,0.2522560491680889
0.30999689167658584,0.30999689167658584,-0.07186547865015434,0.25277152474711695
0.3097014314682219,0.3097014314682219,-0.07244064533450587,0.2532862303402438
0.30940502785558777,0.30940502785558777,-0.07301559135208871,0.253800164379587
0.30910768174158043,0.30910768174158043,-0.07359031495151759,0.25431332529961426
0.30880939403196755,0.30880939403196755,-0.0741648143820848,0.25482571153714856
0.3085101656353853,0.3085101656353853,-0.07473908789376539,0.2553373215313724
0.30820999746333533,0.30820999746333533,-0.07531313373722265,0.25584815372383307
0.3079088904301819,0.3079088904301819,-0.0758869501638134,0.2563582065584472
0.3076068454531492,0.3076068454531492,-0.07646053542559327,0.25686747848150526
0.30730386345231864,0.30730386345231864,-0.0770338877753221,0.2573759679416768
0.30699994535062597,0.30699994535062597,-0.07760700546646922,0.2578836733900146
0.3066950920738585,0.3066950920738585,-0.0781798867532187,0.2583905932799599
0.30638930455065194,0.30638930455065194,-0.07875252989047482,0.2588967260673468
0.30608258371248837,0.30608258371248837,-0.07932493313386726,0.259402070210407
0.30577493049369253,0.30577493049369253,-0.07989709473975651,0.25990662416977467
0.30546634583142956,0.30546634583142956,-0.08046901296523902,0.2604103864084909
0.30515683066570176,0.30515683066570176,-0.08104068606815278,0.2609133553920086
0.3048463859393461,0.3048463859393461,-0.08161211230708225,0.2614155295881969
0.304535012598031,0.304535012598031,-0.08218328994136415,0.26191690746734625
0.30422271159025366,0.30422271159025366,-0.08275421723109229,0.26241748750217264
0.30390948386733707,0.30390948386733707,-0.08332489243712309,0.26291726816782246
0.3035953303834273,0.3035953303834273,-0.08389531382108092,0.263416247941877
0.3032802520954902,0.3032802520954902,-0.08446547964536341,0.2639144253043576
0.302964249963309,0.302964249963309,-0.08503538817314645,0.26441179873772935
0.302647324949481,0.302647324949481,-0.08560503766838991,0.2649083667269067
0.3023294780194146,0.3023294780194146,-0.08617442639584262,0.26540412775925737
0.3020107101413269,0.3020107101413269,-0.08674355262104773,0.2658990803246072
0.30169102228624,0.30169102228624,-0.08731241461034811,0.26639322291524503
0.30137041542797854,0.30137041542797854,-0.08788101063089149,0.26688655402592665
0.30104889054316664,0.30104889054316664,-0.08844933895063574,0.26737907215388007
0.30072644861122483,0.30072644861122483,-0.08901739783835427,0.2678707757988096
0.30040309061436726,0.30040309061436726,-0.08958518556364115,0.2683616634629006
0.3000788175375984,0.3000788175375984,-0.09015270039691652,0.26885173365082415
0.2997536303687102,0.2997536303687102,-0.0907199406094318,0.26934098486974156
0.29942753009827927,0.29942753009827927,-0.0912869044732749,0.2698294156293087
0.2991005177196636,0.2991005177196636,-0.09185359026137563,0.2703170244416808
0.29877259422899954,0.29877259422899954,-0.09241999624751072,0.2708038098215168
0.2984437606251989,0.2984437606251989,-0.09298612070630934,0.27128977028598406
0.29811401790994596,0.29811401790994596,-0.09355196191325814,0.2717749043547626
0.29778336708769415,0.29778336708769415,-0.0941175181447068,0.27225921055005015
0.2974518091656632,0.2974518091656632,-0.09468278767787291,0.2727426873965659
0.2971193451538361,0.2971193451538361,-0.09524776879084745,0.2732253334215555
0.2967859760649558,0.2967859760649558,-0.09581245976259992,0.27370714715479555
0.29645170291452244,0.29645170291452244,-0.09637685887298371,0.27418812712859775
0.29611652672079003,0.29611652672079003,-0.09694096440274128,0.27466827187781384
0.2957804485047633,0.2957804485047633,-0.09750477463350929,0.27514757993983946
0.2954434692901948,0.2954434692901948,-0.09806828784782408,0.2756260498546193
0.2951055901035817,0.2951055901035817,-0.09863150232912657,0.2761036801646509
0.2947668119741626,0.2947668119741626,-0.09919441636176789,0.2765804694149896
0.2944271359339144,0.2944271359339144,-0.0997570282310142,0.27705641615325255
0.2940865630175492,0.2940865630175492,-0.10031933622305221,0.27753151892962347
0.2937450942625113,0.2937450942625113,-0.10088133862499424,0.27800577629685697
0.2934027307089736,0.2934027307089736,-0.10144303372488346,0.27847918681028283
0.29305947339983485,0.29305947339983485,-0.10200441981169932,0.27895174902781056
0.2927153233807165,0.2927153233807165,-0.10256549517536229,0.2794234615099336
0.29237028169995893,0.29237028169995893,-0.10312625810673963,0.27989432281973403
0.29202434940861927,0.29202434940861927,-0.10368670689765014,0.2803643315228866
0.291677527560467,0.291677527560467,-0.10424683984086956,0.2808334861876632
0.29132981721198176,0.29132981721198176,-0.10480665523013588,0.28130178538493744
0.29098121942234956,0.29098121942234956,-0.10536615136015438,0.28176922768818885
0.29063173525345964,0.29063173525345964,-0.10592532652660273,0.282235811673507
0.29028136576990154,0.29028136576990154,-0.10648417902613637,0.282701535919596
0.28993011203896124,0.28993011203896124,-0.10704270715639372,0.2831663990077793
0.2895779751306188,0.2895779751306188,-0.10760090921600127,0.2836303995220032
0.28922495611754406,0.28922495611754406,-0.10815878350457869,0.2840935360488417
0.2888710560750943,0.2888710560750943,-0.10871632832274417,0.2845558071775005
0.28851627608131036,0.28851627608131036,-0.1092735419721195,0.28501721149982173
0.2881606172169137,0.2881606172169137,-0.10983042275533521,0.28547774761028766
0.2878040805653028,0.2878040805653028,-0.110386968976036,0.2859374141060256
0.2874466672125503,0.2874466672125503,-0.1109431789388854,0.28639620958681156
0.2870883782473991,0.2870883782473991,-0.11149905094957152,0.2868541326550749
0.28672921476125945,0.28672921476125945,-0.11205458331481173,0.2873111819159027
0.28636917784820587,0.28636917784820587,-0.11260977434235815,0.2877673559770435
0.2860082686049731,0.2860082686049731,-0.1131646223410026,0.28822265344891207
0.2856464881309532,0.2856464881309532,-0.11371912562058192,0.2886770729445933
0.2852838375281924,0.2852838375281924,-0.1142732824919829,0.2891306130798467
0.2849203179013872,0.2849203179013872,-0.11482709126714759,0.28958327247311033
0.28455593035788157,0.28455593035788157,-0.11538055025907837,0.290035049745505
0.28419067600766296,0.28419067600766296,-0.11593365778184335,0.29048594352083906
0.28382455596335965,0.28382455596335965,-0.11648641215058095,0.29093595242561165
0.2834575713402367,0.2834575713402367,-0.11703881168150551,0.2913850750890178
0.28308972325619286,0.28308972325619286,-0.1175908546919123,0.2918333101429519
0.2827210128317574,0.2827210128317574,-0.11814253950018248,0.2922806562220121
0.28235144119008604,0.28235144119008604,-0.11869386442578857,0.29272711196350487
0.28198100945695803,0.28198100945695803,-0.11924482778929921,0.2931726760074485
0.28160971876077284,0.28160971876077284,-0.11979542791238439,0.2936173469965777
0.2812375702325462,0.2812375702325462,-0.12034566311782073,0.29406112357634745
0.2808645650059072,0.2808645650059072,-0.12089553172949621,0.2945040043949373
0.28049070421709427,0.28049070421709427,-0.12144503207241585,0.29494598810325556
0.2801159890049524,0.2801159890049524,-0.12199416247270621,0.2953870733549432
0.27974042051092896,0.27974042051092896,-0.12254292125762091,0.29582725880637795
0.2793639998790708,0.2793639998790708,-0.12309130675554553,0.29626654311667877
0.2789867282560204,0.2789867282560204,-0.12363931729600261,0.29670492494770917
0.2786086067910126,0.2786086067910126,-0.12418695120965717,0.29714240296408234
0.27822963663587086,0.27822963663587086,-0.1247342068283213,0.2975789758331643
0.2778498189450041,0.2778498189450041,-0.12528108248495942,0.29801464222507834
0.27746915487540286,0.27746915487540286,-0.1258275765136935,0.2984494008127091
0.27708764558663584,0.27708764558663584,-0.12637368724980785,0.2988832502717065
0.2767052922408466,0.2767052922408466,-0.12691941302975457,0.29931618928048986
0.2763220960027497,0.2763220960027497,-0.1274647521911583,0.2997482165202519
0.2759380580396273,0.2759380580396273,-0.1280097030728213,0.3001793306749627
0.27555317952132563,0.27555317952132563,-0.12855426401472872,0.3006095304313738
0.2751674616202515,0.2751674616202515,-0.12909843335805343,0.30103881447902203
0.2747809055113684,0.2747809055113684,-0.12964220944516133,0.30146718151023394
0.27439351237219345,0.27439351237219345,-0.1301855906196161,0.30189463022012913
0.2740052833827931,0.2740052833827931,-0.13072857522618445,0.3023211593066246
0.2736162197257804,0.2736162197257804,-0.13127116161084113,0.302746767470439
0.27322632258631063,0.27322632258631063,-0.13181334812077386,0.3031714534150959
0.27283559315207806,0.27283559315207806,-0.13235513310438857,0.3035952158469283
0.2724440326133123,0.2724440326133123,-0.13289651491131416,0.3040180534750824
0.2720516421627748,0.2720516421627748,-0.13343749189240786,0.3044399650115214
0.27165842299575477,0.27165842299575477,-0.1339780623997599,0.30486094917102957
0.271264376310066,0.271264376310066,-0.13451822478669873,0.3052810046712161
0.2708695033060431,0.2708695033060431,-0.13505797740779613,0.3057001302325193
0.27047380518653774,0.27047380518653774,-0.13559731861887203,0.3061183245782098
0.2700772831569149,0.2700772831569149,-0.13613624677699943,0.3065355864343952
0.26967993842504956,0.26967993842504956,-0.13667476024050979,0.30695191453002363
0.2692817722013227,0.2692817722013227,-0.13721285736899763,0.3073673075968872
0.26888278569861757,0.26888278569861757,-0.13775053652332592,0.3077817643696269
0.2684829801323163,0.2684829801323163,-0.13828779606563063,0.30819528358573534
0.268082356720296,0.268082356720296,-0.13882463435932602,0.3086078639855614
0.26768091668292504,0.26768091668292504,-0.1393610497691095,0.3090195043123135
0.2672786612430595,0.2672786612430595,-0.13989704066096675,0.3094302033120639
0.2668755916260391,0.2668755916260391,-0.14043260540217656,0.3098399597337522
0.26647170905968365,0.26647170905968365,-0.14096774236131587,0.31024877232918924
0.2660670147742898,0.2660670147742898,-0.14150244990826466,0.3106566398530611
0.26566151000262633,0.26566151000262633,-0.14203672641421106,0.31106356106293237
0.2652551959799312,0.2652551959799312,-0.1425705702516561,0.31146953471925054
0.26484807394390725,0.26484807394390725,-0.14310397979441888,0.31187455958534954
0.2644401451347189,0.2644401451347189,-0.14363695341764154,0.31227863442745335
0.26403141079498815,0.26403141079498815,-0.14416948949779385,0.31268175801467984
0.26362187216979055,0.26362187216979055,-0.1447015864126786,0.3130839291190447
0.26321153050665175,0.26321153050665175,-0.14523324254143632,0.313485146515465
0.2628003870555437,0.2628003870555437,-0.1457644562645503,0.3138854089817631
0.26238844306888065,0.26238844306888065,-0.14629522596385133,0.31428471529866986
0.2619756998015153,0.2619756998015153,-0.1468255500225229,0.31468306424982917
0.2615621585107354,0.2615621585107354,-0.14735542682510594,0.315080454621801
0.26114782045625934,0.26114782045625934,-0.14788485475750374,0.3154768852040653
0.26073268690023277,0.26073268690023277,-0.14841383220698712,0.31587235478902587
0.2603167591072244,0.2603167591072244,-0.14894235756219898,0.3162668621720137
0.25990003834422243,0.25990003834422243,-0.14947042921315945,0.3166604061512908
0.25948252588063064,0.25948252588063064,-0.14999804555127072,0.3170529855280542
0.2590642229882644,0.2590642229882644,-0.1505252049693218,0.3174445991064388
0.2586451309413467,0.2586451309413467,-0.15105190586149386,0.31783524569352184
0.25822525101650484,0.25822525101650484,-0.15157814662336452,0.3182249240993261
0.2578045844927657,0.2578045844927657,-0.15210392565191316,0.31861363313682345
0.25738313265155266,0.25738313265155266,-0.15262924134552575,0.3190013716219389
0.2569608967766809,0.2569608967766809,-0.1531540921039995,0.3193881383735537
0.25653787815435425,0.25653787815435425,-0.15367847632854797,0.3197739322135092
0.25611407807316067,0.25611407807316067,-0.154202392421806,0.3201587519666105
0.25568949782406886,0.25568949782406886,-0.15472583878783422,0.32054259646062994
0.2552641387004238,0.2552641387004238,-0.1552488138321242,0.32092546452631066
0.25483800199794326,0.25483800199794326,-0.15577131596160324,0.32130735499736995
0.25441108901471343,0.25441108901471343,-0.15629334358463934,0.3216882667105033
0.2539834010511853,0.2539834010511853,-0.15681489511104574,0.32206819850538765
0.2535549394101706,0.2535549394101706,-0.15733596895208607,0.32244714922468476
0.25312570539683776,0.25312570539683776,-0.1578565635204791,0.32282511771404515
0.2526957003187081,0.2526957003187081,-0.15837667723040333,0.3232021028221111
0.2522649254856516,0.2522649254856516,-0.15889630849750236,0.3235781034005206
0.2518333822098831,0.2518333822098831,-0.1594154557388892,0.32395311830391094
0.25140107180595833,0.25140107180595833,-0.15993411737315127,0.3243271463899213
0.25096799559076965,0.25096799559076965,-0.16045229182035536,0.3247001865191975
0.2505341548835424,0.2505341548835424,-0.1609699775020521,0.3250722375553945
0.25009955100583064,0.25009955100583064,-0.1614871728412813,0.32544329836518054
0.2496641852815131,0.2496641852815131,-0.16200387626257617,0.3258133678182398
0.2492280590367892,0.2492280590367892,-0.16252008619196845,0.3261824447872766
0.24879117360017522,0.24879117360017522,-0.16303580105699317,0.3265505281480185
0.24835353030250001,0.24835353030250001,-0.16355101928669352,0.3269176167792198
0.24791513047690084,0.24791513047690084,-0.16406573931162532,0.32728370956266484
0.24747597545881966,0.24747597545881966,-0.16457995956386212,0.32764880538317154
0.24703606658599878,0.24703606658599878,-0.16509367847699993,0.32801290312859466
0.24659540519847697,0.24659540519847697,-0.16560689448616178,0.3283760016898293
0.24615399263858526,0.24615399263858526,-0.1661196060280027,0.32873809996081427
0.24571183025094273,0.24571183025094273,-0.16663181154071444,0.3290991968385356
0.24526891938245285,0.24526891938245285,-0.16714350946403017,0.3294592912230294
0.24482526138229885,0.24482526138229885,-0.16765469823922924,0.32981838201738584
0.24438085760193992,0.24438085760193992,-0.1681653763091421,0.33017646812775203
0.24393570939510711,0.24393570939510711,-0.1686755421181546,0.3305335484633355
0.24348981811779905,0.24348981811779905,-0.1691851941122134,0.33088962193640775
0.24304318512827777,0.24304318512827777,-0.16969433073883008,0.33124468746230723
0.24259581178706505,0.24259581178706505,-0.17020295044708617,0.33159874395944267
0.24214769945693748,0.24214769945693748,-0.17071105168763773,0.33195179034929656
0.24169884950292306,0.24169884950292306,-0.1712186329127204,0.3323038255564286
0.24124926329229643,0.24124926329229643,-0.17172569257615367,0.3326548485084782
0.24079894219457534,0.24079894219457534,-0.1722322291333459,0.33300485813616876
0.24034788758151582,0.24034788758151582,-0.17273824104129892,0.3333538533733102
0.23989610082710847,0.23989610082710847,-0.17324372675861266,0.3337018331568026
0.2394435833075742,0.2394435833075742,-0.17374868474548993,0.33404879642663887
0.23899033640135967,0.23899033640135967,-0.1742531134637412,0.33439474212590914
0.2385363614891337,0.2385363614891337,-0.1747570113767891,0.33473966920080256
0.23808165995378255,0.23808165995378255,-0.1752603769496731,0.3350835766006115
0.23762623318040602,0.23762623318040602,-0.17576320864905448,0.33542646327773434
0.23717008255631294,0.23717008255631294,-0.1762655049432207,0.3357683281876789
0.23671320947101726,0.23671320947101726,-0.17676726430209005,0.3361091702890652
0.23625561531623362,0.23625561531623362,-0.1772684851972166,0.33644898854362937
0.23579730148587322,0.23579730148587322,-0.1777691661017945,0.3367877819162258
0.2353382693760394,0.2353382693760394,-0.17826930549066283,0.3371255493748312
0.2348785203850237,0.2348785203850237,-0.17876890184031044,0.3374622898905474
0.23441805591330112,0.23441805591330112,-0.1792679536288801,0.3377980024376043
0.23395687736352638,0.23395687736352638,-0.17976645933617347,0.33813268599336327
0.23349498614052933,0.23349498614052933,-0.18026441744365584,0.3384663395383203
0.23303238365131074,0.23303238365131074,-0.18076182643446043,0.3387989620561086
0.23256907130503798,0.23256907130503798,-0.18125868479339302,0.3391305525335024
0.23210505051304084,0.23210505051304084,-0.18175499100693715,0.3394611099604196
0.23164032268880708,0.23164032268880708,-0.18225074356325782,0.339790633329925
0.2311748892479783,0.2311748892479783,-0.1827459409522069,0.3401191216382332
0.23070875160834542,0.23070875160834542,-0.18324058166532708,0.34044657388471183
0.23024191118984463,0.23024191118984463,-0.18373466419585713,0.3407729890718846
0.2297743694145527,0.2297743694145527,-0.18422818703873595,0.34109836620543427
0.22930612770668302,0.22930612770668302,-0.18472114869060732,0.3414227042942056
0.228837187492581,0.228837187492581,-0.18521354764982462,0.34174600235020863
0.22836755020071986,0.22836755020071986,-0.1857053824164552,0.34206825938862123
0.22789721726169637,0.22789721726169637,-0.186196651492285,0.3423894744277928
0.22742619010822598,0.22742619010822598,-0.18668735338082332,0.34270964648924634
0.2269544701751393,0.2269544701751393,-0.18717748658730704,0.34302877459768255
0.22648205889937695,0.22648205889937695,-0.18766704961870545,0.3433468577809816
0.22600895771998564,0.22600895771998564,-0.18815604098372465,0.3436638950702071
0.22553516807811363,0.22553516807811363,-0.18864445919281214,0.34397988549960845
0.22506069141700627,0.22506069141700627,-0.18913230275816129,0.344294828106624
0.2245855291820018,0.2245855291820018,-0.18961957019371606,0.3446087219318839
0.2241096828205268,0.2241096828205268,-0.19010626001517536,0.34492156601921325
0.2236331537820918,0.2236331537820918,-0.19059237073999755,0.34523335941563454
0.22315594351828688,0.22315594351828688,-0.1910779008874049,0.3455441011713711
0.22267805348277725,0.22267805348277725,-0.19156284897838874,0.34585379033984964
0.22219948513129892,0.22219948513129892,-0.1920472135357128,0.3461624259777033
0.22172023992165393,0.22172023992165393,-0.1925309930839187,0.34647000714477433
0.2212403193137064,0.2212403193137064,-0.19301418614933014,0.34677653290411714
0.22075972476937783,0.22075972476937783,-0.19349679126005706,0.34708200232200115
0.22027845775264238,0.22027845775264238,-0.19397880694600075,0.3473864144679136
0.2197965197295229,0.2197965197295229,-0.1944602317388578,0.3476897684145621
0.2193139121680862,0.2193139121680862,-0.19494106417212476,0.3479920632378782
0.21883063653843865,0.21883063653843865,-0.19542130278110265,0.34829329801701914
0.21834669431272155,0.21834669431272155,-0.19590094610290137,0.3485934718343717
0.2178620869651069,0.2178620869651069,-0.19637999267644432,0.34889258377555454
0.2173768159717927,0.2173768159717927,-0.19685844104247247,0.34919063292942054
0.21689088281099855,0.21689088281099855,-0.19733628974354903,0.3494876183880604
0.21640428896296116,0.21640428896296116,-0.19781353732406406,0.34978353924680483
0.21591703590992983,0.21591703590992983,-0.19829018233023865,0.3500783946042277
0.21542912513616166,0.21542912513616166,-0.19876622331012955,0.35037218356214844
0.21494055812791768,0.21494055812791768,-0.19924165881363326,0.3506649052256348
0.21445133637345767,0.21445133637345767,-0.19971648739249076,0.35095655870300596
0.2139614613630359,0.2139614613630359,-0.200190707600292,0.3512471431058348
0.2134709345888967,0.2134709345888967,-0.20066431799247983,0.3515366575489509
0.21297975754526954,0.21297975754526954,-0.201137317126355,0.35182510115044296
0.212487931728365,0.212487931728365,-0.20160970356108,0.35211247303166177
0.21199545863636982,0.21199545863636982,-0.20208147585768385,0.35239877231722283
0.21150233976944235,0.21150233976944235,-0.20255263257906633,0.3526839981350088
0.21100857662970832,0.21100857662970832,-0.20302317229000238,0.3529681496161722
0.2105141707212557,0.2105141707212557,-0.20349309355714645,0.3532512258951387
0.21001912355013075,0.21001912355013075,-0.2039623949490368,0.3535332261096085
0.209523436624333,0.209523436624333,-0.20443107503610006,0.3538141494005604
0.20902711145381073,0.20902711145381073,-0.20489913239065544,0.3540939949122531
0.20853014955045665,0.20853014955045665,-0.20536656558691885,0.35437276179222854
0.20803255242810267,0.20803255242810267,-0.20583337320100797,0.3546504491913148
0.2075343216025161,0.2075343216025161,-0.20629955381094575,0.3549270562636276
0.20703545859139427,0.20703545859139427,-0.20676510599666525,0.35520258216657397
0.20653596491436063,0.20653596491436063,-0.20723002834001364,0.35547702606085413
0.20603584209295941,0.20603584209295941,-0.2076943194247569,0.35575038711046447
0.20553509165065148,0.20553509165065148,-0.20815797783658402,0.35602266448269987
0.20503371511280954,0.20503371511280954,-0.20862100216311083,0.3562938573481561
0.2045317140067135,0.2045317140067135,-0.20908339099388504,0.3565639648807327
0.20402908986154572,0.20402908986154572,-0.20954514292039017,0.35683298625763543
0.20352584420838662,0.20352584420838662,-0.21000625653604954,0.35710092065937826
0.20302197858020962,0.20302197858020962,-0.21046673043623132,0.3573677672697868
0.20251749451187687,0.20251749451187687,-0.21092656321825207,0.3576335252759998
0.2020123935401343,0.2020123935401343,-0.21138575348138142,0.3578981938684724
0.2015066772036071,0.2015066772036071,-0.2118442998268462,0.3581617722409781
0.20100034704279499,0.20100034704279499,-0.21230220085783466,0.3584242595906115
0.20049340460006734,0.20049340460006734,-0.21275945517950084,0.35868565511779055
0.19998585141965877,0.19998585141965877,-0.21321606139896893,0.3589459580262593
0.19947768904766428,0.19947768904766428,-0.213672018125337,0.35920516752308973
0.19896891903203465,0.19896891903203465,-0.2141273239696819,0.35946328281868495
0.19845954292257156,0.19845954292257156,-0.21458197754506306,0.35972030312678094
0.19794956227092295,0.19794956227092295,-0.21503597746652678,0.35997622766444914
0.19743897863057833,0.19743897863057833,-0.21548932235111068,0.3602310556520993
0.19692779355686402,0.19692779355686402,-0.21594201081784747,0.3604847863134809
0.1964160086069384,0.1964160086069384,-0.2163940414877697,0.36073741887568644
0.19590362533978725,0.19590362533978725,-0.21684541298391347,0.36098895256915337
0.19539064531621875,0.19539064531621875,-0.21729612393132297,0.3612393866276664
0.1948770700988591,0.1948770700988591,-0.2177461729570545,0.36148872028836004
0.19436290125214745,0.19436290125214745,-0.21819555869018065,0.36173695279172063
0.19384814034233125,0.19384814034233125,-0.21864427976179454,0.36198408338158883
0.19333278893746159,0.19333278893746159,-0.219092334805014,0.3622301113051622
0.1928168486073881,0.1928168486073881,-0.21953972245498563,0.3624750358129969
0.1923003209237546,0.1923003209237546,-0.2199864413488891,0.36271885615901045
0.19178320745999394,0.19178320745999394,-0.22043249012594113,0.3629615716004837
0.19126550979132345,0.19126550979132345,-0.2208778674273998,0.3632031813980634
0.19074722949474,0.19074722949474,-0.2213225718965687,0.3634436848157643
0.1902283681490152,0.1902283681490152,-0.2217666021788008,0.3636830811209711
0.18970892733469075,0.18970892733469075,-0.22220995692150286,0.3639213695844412
0.18918890863407345,0.18918890863407345,-0.22265263477413944,0.3641585494803066
0.1886683136312305,0.1886683136312305,-0.22309463438823704,0.36439462008607626
0.18814714391198445,0.18814714391198445,-0.22353595441738827,0.3646295806826382
0.1876254010639087,0.1876254010639087,-0.22397659351725568,0.36486343055426157
0.18710308667632242,0.18710308667632242,-0.22441655034557617,0.36509616898859915
0.18658020234028588,0.18658020234028588,-0.224855823562165,0.3653277952766894
0.18605674964859537,0.18605674964859537,-0.22529441182891963,0.3655583087129584
0.1855327301957787,0.1855327301957787,-0.22573231380982434,0.3657877085952222
0.1850081455780899,0.1850081455780899,-0.22616952817095354,0.36601599422468906
0.18448299739350466,0.18448299739350466,-0.22660605358047664,0.3662431649059613
0.18395728724171545,0.18395728724171545,-0.22704188870866152,0.3664692199470378
0.18343101672412657,0.18343101672412657,-0.2274770322278787,0.36669415865931543
0.18290418744384943,0.18290418744384943,-0.22791148281260554,0.36691798035759204
0.18237680100569714,0.18237680100569714,-0.22834523913943036,0.36714068436006786
0.1818488590161804,0.1818488590161804,-0.22877829988705606,0.367362269988348
0.18132036308350197,0.18132036308350197,-0.22921066373630453,0.36758273656744395
0.1807913148175522,0.1807913148175522,-0.2296423293701204,0.36780208342577647
0.18026171582990388,0.18026171582990388,-0.23007329547357547,0.3680203098951769
0.1797315677338073,0.1797315677338073,-0.23050356073387213,0.3682374153108897
0.17920087214418554,0.17920087214418554,-0.2309331238403478,0.36845339901157403
0.17866963067762937,0.17866963067762937,-0.23136198348447878,0.3686682603393061
0.17813784495239243,0.17813784495239243,-0.23179013835988418,0.3688819986395809
0.17760551658838633,0.17760551658838633,-0.23221758716233004,0.3690946132613147
0.17707264720717547,0.17707264720717547,-0.2326443285897332,0.3693061035568465
0.17653923843197253,0.17653923843197253,-0.23307036134216513,0.36951646888194
0.17600529188763303,0.17600529188763303,-0.23349568412185634,0.36972570859578613
0.1754708092006508,0.1754708092006508,-0.23392029563319988,0.36993382206100434
0.17493579199915285,0.17493579199915285,-0.23434419458275524,0.3701408086436448
0.17440024191289422,0.17440024191289422,-0.23476737967925296,0.3703466677131907
0.17386416057325346,0.17386416057325346,-0.23518984963359774,0.3705513986425595
0.17332754961322727,0.17332754961322727,-0.23561160315887278,0.3707550008081053
0.1727904106674257,0.1727904106674257,-0.23603263897034377,0.3709574735896206
0.17225274537206714,0.17225274537206714,-0.2364529557854626,0.37115881637033826
0.1717145553649733,0.1717145553649733,-0.23687255232387133,0.3713590285369331
0.1711758422855643,0.1711758422855643,-0.23729142730740618,0.3715581094795243
0.17063660777485357,0.17063660777485357,-0.23770957946010127,0.37175605859167665
0.17009685347544298,0.17009685347544298,-0.2381270075081926,0.3719528752704029
0.16955658103151777,0.16955658103151777,-0.23854371018012205,0.37214855891616533
0.1690157920888414,0.1690157920888414,-0.2389596862065409,0.37234310893287753
0.16847448829475084,0.16847448829475084,-0.23937493432031406,0.3725365247279065
0.16793267129815131,0.16793267129815131,-0.23978945325652376,0.3727288057120741
0.16739034274951137,0.16739034274951137,-0.2402032417524735,0.37291995129965927
0.16684750430085782,0.16684750430085782,-0.24061629854769165,0.3731099609083991
0.1663041576057707,0.1663041576057707,-0.24102862238393574,0.3732988339594917
0.16576030431937824,0.16576030431937824,-0.2414402120051957,0.3734865698775969
0.16521594609835194,0.16521594609835194,-0.24185106615769825,0.3736731680908384
0.1646710846009013,0.1646710846009013,-0.24226118358991028,0.3738586280308057
0.16412572148676902,0.16412572148676902,-0.2426705630525431,0.37404294913255587
0.16357985841722555,0.16357985841722555,-0.2430792032985558,0.3742261308346147
0.16303349705506462,0.16303349705506462,-0.2434871030831593,0.37440817257897896
0.16248663906459762,0.16248663906459762,-0.24389426116382024,0.374589073811118
0.16193928611164887,0.16193928611164887,-0.24430067630026436,0.37476883397997524
0.1613914398635504,0.1613914398635504,-0.2447063472544807,0.37494745253797
0.16084310198913682,0.16084310198913682,-0.24511127279072525,0.37512492894099925
0.16029427415874042,0.16029427415874042,-0.24551545167552458,0.3753012626484391
0.15974495804418595,0.15974495804418595,-0.2459188826776796,0.37547645312314637
0.1591951553187856,0.1591951553187856,-0.24632156456826965,0.37565049983146054
0.1586448676573338,0.1586448676573338,-0.2467234961206558,0.3758234022432053
0.1580940967361022,0.1580940967361022,-0.24712467611048483,0.3759951598316897
0.1575428442328345,0.1575428442328345,-0.24752510331569294,0.37616577207371055
0.15699111182674147,0.15699111182674147,-0.24792477651650943,0.3763352384495532
0.15643890119849568,0.15643890119849568,-0.24832369449546038,0.37650355844299377
0.15588621403022654,0.15588621403022654,-0.2487218560373724,0.3766707315413002
0.15533305200551492,0.15533305200551492,-0.2491192599293765,0.37683675723523463
0.1547794168093883,0.1547794168093883,-0.24951590496091147,0.3770016350190536
0.1542253101283156,0.1542253101283156,-0.24991178992372767,0.37716536439051096
0.15367073365020167,0.15367073365020167,-0.250306913611891,0.37732794485085863
0.15311568906438286,0.15311568906438286,-0.25070127482178595,0.3774893759048483
0.15256017806162103,0.15256017806162103,-0.2510948723521202,0.3776496570607331
0.15200420233409923,0.15200420233409923,-0.2514877050039271,0.3778087878302687
0.15144776357541587,0.15144776357541587,-0.2518797715805704,0.37796676772871524
0.15089086348057976,0.15089086348057976,-0.25227107088774736,0.3781235962748386
0.15033350374600543,0.15033350374600543,-0.2526616017334924,0.37827927299091174
0.14977568606950706,0.14977568606950706,-0.25305136292818087,0.37843379740271643
0.14921741215029422,0.14921741215029422,-0.2534403532845324,0.3785871690395444
0.148658683688966,0.148658683688966,-0.2538285716176151,0.3787393874341992
0.1480995023875061,0.1480995023875061,-0.25421601674484856,0.3788904521229972
0.1475398699492779,0.1475398699492779,-0.2546026874860077,0.3790403626457691
0.14697978807901874,0.14697978807901874,-0.25498858266322644,0.3791891185458615
0.14641925848283524,0.14641925848283524,-0.255373701101001,0.37933671937013796
0.14585828286819771,0.14585828286819771,-0.25575804162619387,0.37948316466898097
0.14529686294393507,0.14529686294393507,-0.2561416030680373,0.37962845399629264
0.14473500042022994,0.14473500042022994,-0.2565243842581365,0.37977258690949656
0.1441726970086128,0.1441726970086128,-0.25690638403047367,0.3799155629695389
0.1436099544219576,0.1436099544219576,-0.25728760122141114,0.3800573817408896
0.14304677437447572,0.14304677437447572,-0.25766803466969523,0.3801980427915443
0.14248315858171118,0.14248315858171118,-0.25804768321645993,0.38033754569302497
0.1419191087605356,0.1419191087605356,-0.2584265457052295,0.38047589002038157
0.14135462662914236,0.14135462662914236,-0.2588046209819235,0.38061307535219324
0.14078971390704217,0.14078971390704217,-0.2591819078948588,0.38074910127056966
0.140224372315057,0.140224372315057,-0.25955840529475427,0.3808839673611525
0.13965860357531532,0.13965860357531532,-0.25993411203473327,0.381017673213116
0.13909240941124698,0.13909240941124698,-0.26030902697032804,0.3811502184191691
0.13852579154757746,0.13852579154757746,-0.26068314895948275,0.3812816025755561
0.13795875171032318,0.13795875171032318,-0.2610564768625568,0.381411825282058
0.13739129162678576,0.13739129162678576,-0.2614290095423287,0.3815408861419939
0.13682341302554693,0.13682341302554693,-0.2618007458639994,0.381668784762222
0.13625511763646356,0.13625511763646356,-0.26217168469519536,0.381795520753141
0.13568640719066177,0.13568640719066177,-0.2625418249059729,0.38192109372869104
0.13511728342053245,0.13511728342053245,-0.2629111653688204,0.3820455033063551
0.1345477480597251,0.1345477480597251,-0.26327970495866304,0.38216874910716003
0.13397780284314326,0.13397780284314326,-0.26364744255286515,0.38229083075567766
0.13340744950693895,0.13340744950693895,-0.26401437703123426,0.3824117478800261
0.13283668978850724,0.13283668978850724,-0.2643805072760244,0.382531500111871
0.13226552542648135,0.13226552542648135,-0.2647458321719393,0.3826500870864261
0.13169395816072693,0.13169395816072693,-0.2651103506061359,0.38276750844245505
0.1311219897323369,0.1311219897323369,-0.2654740614682279,0.38288376382227196
0.13054962188362645,0.13054962188362645,-0.265836963650289,0.38299885287174285
0.12997685635812714,0.12997685635812714,-0.2661990560468562,0.3831127752402864
0.12940369490058226,0.12940369490058226,-0.266560337554933,0.3832255305808755
0.12883013925694095,0.12883013925694095,-0.2669208070739936,0.3833371185500376
0.12825619117435302,0.12825619117435302,-0.2672804635059853,0.3834475388078566
0.12768185240116411,0.12768185240116411,-0.26763930575533207,0.3835567910179731
0.12710712468690952,0.12710712468690952,-0.2679973327289383,0.38366487484758593
0.12653200978230972,0.12653200978230972,-0.2683545433361917,0.3837717899674531
0.12595650943926437,0.12595650943926437,-0.26871093648896677,0.38387753605189257
0.12538062541084719,0.12538062541084719,-0.26906651110162827,0.3839821127787834
0.12480435945130106,0.12480435945130106,-0.2694212660910342,0.38408551982956673
0.12422771331603176,0.12422771331603176,-0.26977520037653935,0.3841877568892468
0.12365068876160366,0.12365068876160366,-0.27012831287999844,0.3842888236463918
0.12307328754573352,0.12307328754573352,-0.2704806025257696,0.3843887197931348
0.12249551142728549,0.12249551142728549,-0.2708320682407176,0.38448744502517496
0.12191736216626602,0.12191736216626602,-0.27118270895421664,0.3845849990417779
0.12133884152381783,0.12133884152381783,-0.2715325235981545,0.38468138154577725
0.12075995126221528,0.12075995126221528,-0.2718815111069351,0.38477659224357524
0.12018069314485846,0.12018069314485846,-0.2722296704174818,0.3848706308451434
0.11960106893626794,0.11960106893626794,-0.27257700046924127,0.3849634970640241
0.11902108040207977,0.11902108040207977,-0.27292350020418565,0.3850551906173306
0.11844072930903941,0.11844072930903941,-0.2732691685668168,0.3851457112257484
0.11786001742499713,0.11786001742499713,-0.27361400450416884,0.3852350586135361
0.11727894651890196,0.11727894651890196,-0.27395800696581185,0.38532323250852596
0.11669751836079655,0.11669751836079655,-0.2743011749038545,0.3854102326421251
0.11611573472181207,0.11611573472181207,-0.27464350727294784,0.38549605874931603
0.11553359737416222,0.11553359737416222,-0.27498500303028817,0.38558071056865745
0.11495110809113847,0.11495110809113847,-0.27532566113561996,0.3856641878422854
0.11436826864710414,0.11436826864710414,-0.27566548055123974,0.38574649031591335
0.11378508081748914,0.11378508081748914,-0.27600446024199865,0.385827617738834
0.11320154637878495,0.11320154637878495,-0.2763425991753056,0.385907569863919
0.11261766710853846,0.11261766710853846,-0.276679896321131,0.3859863464476203
0.11203344478534737,0.11203344478534737,-0.27701635065200897,0.38606394724997084
0.11144888118885407,0.11144888118885407,-0.27735196114304145,0.38614037203458507
0.11086397809974065,0.11086397809974065,-0.27768672677190065,0.38621562056865977
0.11027873729972348,0.11027873729972348,-0.2780206465188323,0.3862896926229749
0.10969316057154734,0.10969316057154734,-0.27835371936665915,0.38636258797189427
0.10910724969898071,0.10910724969898071,-0.2786859443007833,0.38643430639336585
0.10852100646680961,0.10852100646680961,-0.27901732030919024,0.38650484766892296
0.10793443266083251,0.10793443266083251,-0.279347846382451,0.3865742115836846
0.10734753006785512,0.10734753006785512,-0.2796775215137259,0.38664239792635624
0.10676030047568437,0.10676030047568437,-0.28000634469876734,0.3867094064892306
0.1061727456731236,0.1061727456731236,-0.28033431493592276,0.3867752370681878
0.10558486744996652,0.10558486744996652,-0.28066143122613807,0.38683988946269654
0.10499666759699208,0.10499666759699208,-0.2809876925729603,0.38690336347581444
0.10440814790595926,0.10440814790595926,-0.28131309798254067,0.3869656589141886
0.10381931016960087,0.10381931016960087,-0.2816376464636381,0.38702677558805637
0.10323015618161896,0.10323015618161896,-0.2819613370276214,0.3870867133112457
0.10264068773667868,0.10264068773667868,-0.2822841686884731,0.38714547190117604
0.10205090663040306,0.10205090663040306,-0.28260614046279203,0.38720305117885834
0.10146081465936778,0.10146081465936778,-0.28292725136979613,0.3872594509688962
0.10087041362109515,0.10087041362109515,-0.2832475004313261,0.38731467109948614
0.1002797053140493,0.1002797053140493,-0.28356688667184765,0.3873687114024179
0.09968869153763012,0.09968869153763012,-0.28388540911845495,0.38742157171307556
0.09909737409216797,0.09909737409216797,-0.2842030668008733,0.3874732518704374
0.09850575477891844,0.09850575477891844,-0.2845198587514624,0.38752375171707654
0.09791383540005649,0.09791383540005649,-0.284835784005219,0.38757307109916184
0.09732161775867133,0.09732161775867133,-0.28515084159978,0.38762120986645787
0.0967291036587605,0.0967291036587605,-0.2854650305754253,0.3876681678723256
0.09613629490522464,0.09613629490522464,-0.2857783499750809,0.3877139449737228
0.09554319330386218,0.09554319330386218,-0.2860907988443213,0.38775854103120444
0.09494980066136331,0.09494980066136331,-0.2864023762313734,0.38780195590892325
0.09435611878530507,0.09435611878530507,-0.28671308118711814,0.38784418947462995
0.09376214948414532,0.09376214948414532,-0.28702291276509456,0.3878852415996738
0.09316789456721751,0.09316789456721751,-0.2873318700215019,0.3879251121590029
0.09257335584472531,0.09257335584472531,-0.2876399520152026,0.38796380103116457
0.09197853512773664,0.09197853512773664,-0.2879471578077258,0.38800130809830585
0.09138343422817871,0.09138343422817871,-0.2882534864632691,0.38803763324617374
0.09078805495883199,0.09078805495883199,-0.2885589370487024,0.3880727763641154
0.09019239913332491,0.09019239913332491,-0.28886350863357024,0.3881067373450789
0.08959646856612856,0.08959646856612856,-0.28916720029009463,0.3881395160856132
0.08900026507255064,0.08900026507255064,-0.2894700110931784,0.3881711124858686
0.08840379046873058,0.08840379046873058,-0.2897719401204071,0.38820152644959693
0.08780704657163331,0.08780704657163331,-0.29007298645205254,0.388230757884152
0.08721003519904423,0.08721003519904423,-0.29037314917107554,0.3882588067004898
0.08661275816956365,0.08661275816956365,-0.29067242736312826,0.3882856728131688
0.08601521730260082,0.08601521730260082,-0.29097082011655756,0.38831135614035
0.085417414418369,0.085417414418369,-0.29126832652240725,0.3883358566037977
0.08481935133787939,0.08481935133787939,-0.29156494567442126,0.38835917412887927
0.08422102988293577,0.08422102988293577,-0.29186067666904614,0.3883813086445654
0.0836224518761292,0.0836224518761292,-0.29215551860543415,0.38840226008343043
0.08302361914083194,0.08302361914083194,-0.2924494705854455,0.3884220283816528
0.08242453350119253,0.08242453350119253,-0.2927425317136515,0.38844061347901476
0.08182519678212963,0.08182519678212963,-0.2930347010973372,0.3884580153189029
0.08122561080932675,0.08122561080932675,-0.2933259778465039,0.3884742338483083
0.0806257774092269,0.0806257774092269,-0.2936163610738721,0.3884892690178263
0.08002569840902649,0.08002569840902649,-0.2939058498948843,0.38850312078165733
0.07942537563667038,0.07942537563667038,-0.294194443427707,0.38851578909760637
0.07882481092084577,0.07882481092084577,-0.29448214079323454,0.3885272739270837
0.07822400609097685,0.07822400609097685,-0.2947689411150909,0.38853757523510446
0.0776229629772195,0.0776229629772195,-0.2950548435196323,0.38854669299028904
0.0770216834104551,0.0770216834104551,-0.2953398471359507,0.3885546271648633
0.07642016922228564,0.07642016922228564,-0.29562395109587536,0.38856137773465815
0.07581842224502762,0.07581842224502762,-0.29590715453397665,0.3885669446791104
0.07521644431170657,0.07521644431170657,-0.2961894565875676,0.3885713279812621
0.07461423725605186,0.07461423725605186,-0.2964708563967072,0.38857452762776096
0.07401180291249042,0.07401180291249042,-0.296751353104203,0.3885765436088602
0.07340914311614194,0.07340914311614194,-0.2970309458556131,0.38857737591841895
0.07280625970281257,0.07280625970281257,-0.29730963379924974,0.3885770245539017
0.07220315450898966,0.07220315450898966,-0.297587416086181,0.3885754895163789
0.0715998293718364,0.0715998293718364,-0.29786429187023394,0.3885727708105265
0.07099628612918561,0.07099628612918561,-0.2981402603079968,0.38856886844462607
0.07039252661953486,0.07039252661953486,-0.2984153205588219,0.388563782430565
0.06978855268204023,0.06978855268204023,-0.2986894717848281,0.38855751278383616
0.069184366156511,0.069184366156511,-0.298962713150903,0.3885500595235379
0.06857996888340427,0.06857996888340427,-0.2992350438247062,0.3885414226723742
0.06797536270381876,0.06797536270381876,-0.2995064629766713,0.3885316022566544
0.06737054945948996,0.06737054945948996,-0.2997769697800083,0.38852059830629315
0.0667655309927838,0.0667655309927838,-0.3000465634107067,0.38850841085481047
0.06616030914669135,0.06616030914669135,-0.30031524304753743,0.38849503993933143
0.06555488576482352,0.06555488576482352,-0.3005830078720557,0.3884804856005861
0.06494926269140472,0.06494926269140472,-0.3008498570686037,0.3884647478829096
0.06434344177126805,0.06434344177126805,-0.3011157898243122,0.3884478268342416
0.06373742484984901,0.06373742484984901,-0.30138080532910394,0.3884297225061268
0.06313121377318015,0.06313121377318015,-0.3016449027756959,0.3884104349537138
0.06252481038788572,0.06252481038788572,-0.30190808135960123,0.3883899642357561
0.06191821654117542,0.06191821654117542,-0.3021703402791327,0.38836831041461106
0.061311434080839486,0.061311434080839486,-0.3024316787354037,0.3883454735562397
0.06070446485524242,0.06070446485524242,-0.3026920959323322,0.3883214537302074
0.060097310713317684,0.060097310713317684,-0.3029515910766424,0.3882962510096824
0.05948997350456224,0.05948997350456224,-0.3032101633778667,0.38826986547143677
0.05888245507903039,0.05888245507903039,-0.3034678120483494,0.38824229719584535
0.058274757287328796,0.058274757287328796,-0.30372453630324775,0.3882135462668859
0.057666881980610214,0.057666881980610214,-0.30398033536053515,0.38818361277213875
0.05705883101056818,0.05705883101056818,-0.30423520844100344,0.3881524968027865
0.056450606229431585,0.056450606229431585,-0.304489154768265,0.38812019845361384
0.0558422094899584,0.0558422094899584,-0.30474217356875516,0.3880867178230071
0.05523364264543078,0.05523364264543078,-0.3049942640717349,0.38805205501295403
0.054624907549648785,0.054624907549648785,-0.3052454255092927,0.38801621012904364
0.054016006056925005,0.054016006056925005,-0.30549565711634735,0.3879791832804656
0.05340694002207915,0.05340694002207915,-0.30574495813064995,0.38794097458001026
0.052797711300431836,0.052797711300431836,-0.30599332779278643,0.3879015841440677
0.05218832174779956,0.05218832174779956,-0.30624076534617967,0.3878610120926283
0.051578773220488504,0.051578773220488504,-0.306487270037092,0.38781925854928134
0.05096906757528911,0.05096906757528911,-0.30673284111462734,0.38777632364121545
0.05035920666947067,0.05035920666947067,-0.3069774778307336,0.38773220749921783
0.049749192360775095,0.049749192360775095,-0.30722117944020494,0.38768691025767377
0.04913902650741195,0.04913902650741195,-0.30746394520068404,0.3876404320545667
0.04852871096805215,0.04852871096805215,-0.30770577437266416,0.38759277303147716
0.04791824760182258,0.04791824760182258,-0.3079466662194919,0.3875439333335829
0.04730763826830069,0.04730763826830069,-0.30818662000736874,0.387493913109658
0.04669688482750826,0.04669688482750826,-0.3084256350053539,0.3874427125120728
0.04608598913990633,0.04608598913990633,-0.3086637104853662,0.38739033169679316
0.045474953066389046,0.045474953066389046,-0.30890084572218657,0.38733677082338025
0.044863778468278145,0.044863778468278145,-0.3091370399934599,0.3872820300549897
0.04425246720731763,0.04425246720731763,-0.3093722925796973,0.3872261095583712
0.04364102114566746,0.04364102114566746,-0.30960660276427876,0.3871690095038685
0.04302944214589853,0.04302944214589853,-0.3098399698334549,0.3871107300654183
0.04241773207098647,0.04241773207098647,-0.310072393076349,0.38705127142054985
0.04180589278430615,0.04180589278430615,-0.3103038717849596,0.38699063375038434
0.04119392614962634,0.04119392614962634,-0.31053440525416237,0.3869288172396347
0.04058183403110334,0.04058183403110334,-0.3107639927817125,0.3868658220766049
0.039969618293276075,0.039969618293276075,-0.31099263366824653,0.3868016484531889
0.03935728080105978,0.03935728080105978,-0.31122032721728454,0.3867362965648708
0.03874482341974055,0.03874482341974055,-0.3114470727352327,0.3866697666107238
0.03813224801496998,0.03813224801496998,-0.3116728695313845,0.38660205879340964
0.037519556452758784,0.037519556452758784,-0.31189771691792423,0.3865331733191781
0.03690675059947191,0.03690675059947191,-0.31212161420992734,0.3864631103978662
0.03629383232182218,0.03629383232182218,-0.31234456072536404,0.38639187024289795
0.03568080348686486,0.03568080348686486,-0.3125665557851005,0.38631945307128296
0.035067665961992275,0.035067665961992275,-0.31278759871290135,0.3862458591036167
0.03445442161492749,0.03445442161492749,-0.31300768883543145,0.386171088564079
0.03384107231371931,0.03384107231371931,-0.31322682548225816,0.3860951416804341
0.033227619926735986,0.033227619926735986,-0.3134450079858532,0.3860180186840291
0.032614066322659785,0.032614066322659785,-0.31366223568159474,0.3859397198097942
0.03200041337048158,0.03200041337048158,-0.3138785079077697,0.38586024529624136
0.0313866629394945,0.0313866629394945,-0.3140938240055754,0.3857795953854637
0.030772816899288975,0.030772816899288975,-0.31430818331912147,0.38569777032313474
0.030158877119746408,0.030158877119746408,-0.3145215851954324,0.38561477035850794
0.029544845471033757,0.029544845471033757,-0.31473402898444913,0.38553059574441556
0.02893072382359808,0.02893072382359808,-0.3149455140390308,0.385445246737268
0.028316514048160255,0.028316514048160255,-0.31515603971495754,0.3853587235970532
0.02770221801570995,0.02770221801570995,-0.3153656053709314,0.3852710265873357
0.027087837597499317,0.027087837597499317,-0.31557421036857924,0.3851821559752557
0.026473374665037585,0.026473374665037585,-0.3157818540724539,0.38509211203152854
0.02585883109008557,0.02585883109008557,-0.3159885358500367,0.38500089503044366
0.02524420874464941,0.02524420874464941,-0.3161942550717392,0.3849085052498639
0.024629509500975536,0.024629509500975536,-0.3163990111109048,0.3848149429712246
0.024014735231544355,0.024014735231544355,-0.31660280334381125,0.3847202084795326
0.02339988780906483,0.02339988780906483,-0.316805631149672,0.38462430206336556
0.02278496910646901,0.02278496910646901,-0.3170074939106383,0.38452722401487116
0.022169980996905727,0.022169980996905727,-0.31720839101180137,0.38442897462976594
0.021554925353735595,0.021554925353735595,-0.3174083218411935,0.38432955420733456
0.020939804050524684,0.020939804050524684,-0.317607285789791,0.3842289630504289
0.02032461896103907,0.02032461896103907,-0.3178052822515151,0.38412720146546697
0.019709371959239393,0.019709371959239393,-0.3180023106232342,0.3840242697624323
0.019094064919274557,0.019094064919274557,-0.3181983703047657,0.3839201682548727
0.018478699715476683,0.018478699715476683,-0.31839346069887775,0.3838148972598993
0.017863278222354815,0.017863278222354815,-0.3185875812112913,0.383708457098186
0.01724780231458946,0.01724780231458946,-0.3187807312506816,0.3836008480939679
0.01663227386702715,0.01663227386702715,-0.3189729102286801,0.38349207057504064
0.01601669475467411,0.01601669475467411,-0.3191641175598763,0.3833821248727594
0.015401066852691244,0.015401066852691244,-0.3193543526618194,0.383271011322038
0.01478539203638782,0.01478539203638782,-0.3195436149550204,0.38315873026134745
0.014169672181216017,0.014169672181216017,-0.3197319038629536,0.3830452820327153
0.013553909162765464,0.013553909162765464,-0.3199192188120582,0.3829306669817247
0.012938104856756935,0.012938104856756935,-0.32010555923174056,0.3828148854575128
0.012322261139037316,0.012322261139037316,-0.3202909245543752,0.38269793781277034
0.01170637988557328,0.01170637988557328,-0.3204753142153073,0.38257982440374005
0.011090462972445855,0.011090462972445855,-0.320658727652854,0.38246054559021586
0.010474512275844942,0.010474512275844942,-0.3208411643083062,0.3823401017355417
0.00985852967206301,0.00985852967206301,-0.3210226236259302,0.38221849320661055
0.009242517037490076,0.009242517037490076,-0.32120310505296934,0.38209572037386297
0.008626476248607363,0.008626476248607363,-0.32138260803964597,0.3819717836112863
0.008010409181981868,0.008010409181981868,-0.321561132039163,0.3818466832964135
0.00739431771426089,0.00739431771426089,-0.3217386765077051,0.3817204198103218
0.006778203722165709,0.006778203722165709,-0.3219152409044411,0.38159299353763154
0.006162069082486572,0.006162069082486572,-0.3220908246915254,0.3814644048665054
0.005545915672076356,0.005545915672076356,-0.32226542733409913,0.38133465418864676
0.004929745367845114,0.004929745367845114,-0.3224390483002925,0.38120374189929856
0.004313560046754632,0.004313560046754632,-0.32261168706122595,0.38107166839724255
0.003697361585812083,0.003697361585812083,-0.32278334309101175,0.38093843408479733
0.0030811518620650164,0.0030811518620650164,-0.3229540158667559,0.38080403936781776
0.002464932752595031,0.002464932752595031,-0.32312370486855946,0.3806684846556935
0.0018487061345123137,0.0018487061345123137,-0.3232924095795205,0.3805317703613477
0.0012324738849501871,0.0012324738849501871,-0.3234601294857351,0.3803938969012359
0.000616237881058778,0.000616237881058778,-0.3236268640762993,0.38025486469534436
0.0,0.0,-0.32379261284331073,0.38011467416718947
-0.000616237881058778,-0.000616237881058778,-0.3239573752818698,0.37997332574381587
-0.0012324738849501871,-0.0012324738849501871,-0.32412115089008153,0.3798308198557952
-0.0018487061345123137,-0.0018487061345123137,-0.3242839391690571,0.3796871569372254
-0.002464932752595031,-0.002464932752595031,-0.32444573962291523,0.3795423374257283
-0.0030811518620650164,-0.0030811518620650164,-0.3246065517587835,0.37939636176244956
-0.003697361585812083,-0.003697361585812083,-0.3247663750868004,0.37924923039205616
-0.004313560046754632,-0.004313560046754632,-0.3249252091201163,0.3791009437627359
-0.004929745367845114,-0.004929745367845114,-0.3250830533748951,0.3789515023261954
-0.005545915672076356,-0.005545915672076356,-0.32523990737031605,0.3788009065376594
-0.006162069082486572,-0.006162069082486572,-0.3253957706285745,0.3786491568558687
-0.006778203722165709,-0.006778203722165709,-0.325550642674884,0.37849625374307905
-0.00739431771426089,-0.00739431771426089,-0.3257045230374774,0.37834219766506005
-0.008010409181981868,-0.008010409181981868,-0.3258574112476084,0.378186989091093
-0.008626476248607363,-0.008626476248607363,-0.32600930683955315,0.37803062849397023
-0.009242517037490076,-0.009242517037490076,-0.3261602093506112,0.37787311634999343
-0.00985852967206301,-0.00985852967206301,-0.3263101183211073,0.3777144531389716
-0.010474512275844942,-0.010474512275844942,-0.32645903329439285,0.37755463934422057
-0.011090462972445855,-0.011090462972445855,-0.32660695381684696,0.3773936754525608
-0.01170637988557328,-0.01170637988557328,-0.32675387943787804,0.3772315619543163
-0.012322261139037316,-0.012322261139037316,-0.3268998097099252,0.3770682993433128
-0.012938104856756935,-0.012938104856756935,-0.3270447441884595,0.37690388811687664
-0.013553909162765464,-0.013553909162765464,-0.3271886824319854,0.37673832877583285
-0.014169672181216017,-0.014169672181216017,-0.3273316240020421,0.37657162182450393
-0.01478539203638782,-0.01478539203638782,-0.3274735684632047,0.3764037677707081
-0.015401066852691244,-0.015401066852691244,-0.3276145153830858,0.376234767125758
-0.01601669475467411,-0.01601669475467411,-0.32775446433233657,0.3760646204044588
-0.01663227386702715,-0.01663227386702715,-0.32789341488464835,0.3758933281251071
-0.01724780231458946,-0.01724780231458946,-0.3280313666167536,0.3757208908094888
-0.017863278222354815,-0.017863278222354815,-0.3281683191084273,0.3755473089828777
-0.018478699715476683,-0.018478699715476683,-0.3283042719424887,0.3753725831740344
-0.019094064919274557,-0.019094064919274557,-0.3284392247048017,0.37519671391520387
-0.019709371959239393,-0.019709371959239393,-0.32857317698427674,0.3750197017421144
-0.02032461896103907,-0.02032461896103907,-0.328706128372872,0.3748415471939758
-0.020939804050524684,-0.020939804050524684,-0.32883807846559465,0.37466225081347776
-0.021554925353735595,-0.021554925353735595,-0.32896902686050156,0.374481813146788
-0.022169980996905727,-0.022169980996905727,-0.32909897315870135,0.37430023474355106
-0.02278496910646901,-0.02278496910646901,-0.32922791696435505,0.37411751615688627
-0.02339988780906483,-0.02339988780906483,-0.32935585788467747,0.373933657943386
-0.024014735231544355,-0.024014735231544355,-0.32948279552993837,0.3737486606631144
-0.024629509500975536,-0.024629509500975536,-0.3296087295134636,0.37356252487960523
-0.02524420874464941,-0.02524420874464941,-0.3297336594516365,0.3733752511598603
-0.02585883109008557,-0.02585883109008557,-0.32985758496389883,0.3731868400743479
-0.026473374665037585,-0.026473374665037585,-0.3299805056727519,0.3729972921970009
-0.027087837597499317,-0.027087837597499317,-0.330102421203758,0.3728066081052149
-0.02770221801570995,-0.02770221801570995,-0.33022333118554115,0.37261478837984674
-0.028316514048160255,-0.028316514048160255,-0.3303432352497887,0.3724218336052127
-0.02893072382359808,-0.02893072382359808,-0.33046213303125205,0.37222774436908634
-0.029544845471033757,-0.029544845471033757,-0.3305800241677479,0.3720325212626972
-0.030158877119746408,-0.030158877119746408,-0.3306969083001594,0.3718361648807286
-0.030772816899288975,-0.030772816899288975,-0.3308127850724373,0.3716386758213163
-0.0313866629394945,-0.0313866629394945,-0.33092765413160075,0.37144005468604624
-0.03200041337048158,-0.03200041337048158,-0.3310415151277387,0.3712403020799527
-0.032614066322659785,-0.032614066322659785,-0.3311543677140109,0.37103941861151685
-0.033227619926735986,-0.033227619926735986,-0.3312662115466487,0.3708374048926645
-0.03384107231371931,-0.03384107231371931,-0.3313770462849564,0.3706342615387645
-0.03445442161492749,-0.03445442161492749,-0.3314868715913121,0.3704299891686268
-0.035067665961992275,-0.035067665961992275,-0.3315956871311691,0.3702245884045004
-0.03568080348686486,-0.03568080348686486,-0.3317034925730562,0.37001805987207165
-0.03629383232182218,-0.03629383232182218,-0.3318102875885794,0.36981040420046235
-0.03690675059947191,-0.03690675059947191,-0.33191607185242245,0.36960162202222757
-0.037519556452758784,-0.037519556452758784,-0.3320208450423483,0.3693917139733542
-0.03813224801496998,-0.03813224801496998,-0.33212460683919953,0.3691806806932583
-0.03874482341974055,-0.03874482341974055,-0.3322273569268998,0.36896852282478415
-0.03935728080105978,-0.03935728080105978,-0.33232909499245444,0.36875524101420115
-0.039969618293276075,-0.039969618293276075,-0.3324298207259517,0.3685408359112028
-0.04058183403110334,-0.04058183403110334,-0.3325295338205635,0.3683253081689043
-0.04119392614962634,-0.04119392614962634,-0.3326282339725464,0.36810865844384033
-0.04180589278430615,-0.04180589278430615,-0.3327259208812429,0.36789088739596376
-0.04241773207098647,-0.04241773207098647,-0.3328225942490814,0.3676719956886427
-0.04302944214589853,-0.04302944214589853,-0.3329182537815782,0.3674519839886595
-0.04364102114566746,-0.04364102114566746,-0.3330128991873378,0.3672308529662079
-0.04425246720731763,-0.04425246720731763,-0.33310653017805386,0.36700860329489127
-0.044863778468278145,-0.044863778468278145,-0.3331991464685101,0.36678523565172066
-0.045474953066389046,-0.045474953066389046,-0.3332907477765813,0.3665607507171127
-0.04608598913990633,-0.04608598913990633,-0.33338133382323387,0.3663351491748873
-0.04669688482750826,-0.04669688482750826,-0.33347090433252713,0.3661084317122661
-0.04730763826830069,-0.04730763826830069,-0.33355945903161377,0.3658805990198697
-0.04791824760182258,-0.04791824760182258,-0.33364699765074074,0.36565165179171594
-0.04852871096805215,-0.04852871096805215,-0.33373351992325034,0.3654215907252178
-0.04913902650741195,-0.04913902650741195,-0.3338190255855806,0.3651904165211813
-0.049749192360775095,-0.049749192360775095,-0.33390351437726645,0.36495812988380305
-0.05035920666947067,-0.05035920666947067,-0.33398698604094046,0.36472473152066837
-0.05096906757528911,-0.05096906757528911,-0.3340694403223335,0.36449022214274934
-0.051578773220488504,-0.051578773220488504,-0.33415087697027535,0.364254602464402
-0.05218832174779956,-0.05218832174779956,-0.334231295736696,0.36401787320336493
-0.052797711300431836,-0.052797711300431836,-0.3343106963766259,0.3637800350807564
-0.05340694002207915,-0.05340694002207915,-0.334389078648197,0.36354108882107256
-0.054016006056925005,-0.054016006056925005,-0.33446644231264316,0.3633010351521852
-0.054624907549648785,-0.054624907549648785,-0.3345427871343014,0.3630598748053395
-0.05523364264543078,-0.05523364264543078,-0.33461811288061205,0.36281760851515166
-0.0558422094899584,-0.0558422094899584,-0.33469241932211974,0.36257423701960667
-0.056450606229431585,-0.056450606229431585,-0.3347657062324745,0.3623297610600565
-0.05705883101056818,-0.05705883101056818,-0.3348379733884313,0.36208418138121723
-0.057666881980610214,-0.057666881980610214,-0.33490922056985206,0.3618374987311671
-0.058274757287328796,-0.058274757287328796,-0.3349794475597055,0.3615897138613445
-0.05888245507903039,-0.05888245507903039,-0.3350486541440679,0.36134082752654473
-0.05948997350456224,-0.05948997350456224,-0.3351168401121242,0.36109084048491896
-0.060097310713317684,-0.060097310713317684,-0.335184005256168,0.3608397534979711
-0.06070446485524242,-0.06070446485524242,-0.33525014937160263,0.3605875673305556
-0.061311434080839486,-0.061311434080839486,-0.33531527225694163,0.3603342827508752
-0.06191821654117542,-0.06191821654117542,-0.33537937371380944,0.3600799005304788
-0.06252481038788572,-0.06252481038788572,-0.3354424535469418,0.3598244214442585
-0.06313121377318015,-0.06313121377318015,-0.3355045115641867,0.3595678462704482
-0.06373742484984901,-0.06373742484984901,-0.3355655475765048,0.35931017579062025
-0.06434344177126805,-0.06434344177126805,-0.3356255613979695,0.3590514107896836
-0.06494926269140472,-0.06494926269140472,-0.3356845528457685,0.35879155205588137
-0.06555488576482352,-0.06555488576482352,-0.3357425217402036,0.3585306003807882
-0.06616030914669135,-0.06616030914669135,-0.3357994679046914,0.35826855655930834
-0.0667655309927838,-0.0667655309927838,-0.33585539116576413,0.3580054213896725
-0.06737054945948996,-0.06737054945948996,-0.33591029135306977,0.3577411956734362
-0.06797536270381876,-0.06797536270381876,-0.3359641682993728,0.3574758802154768
-0.06857996888340427,-0.06857996888340427,-0.3360170218405547,0.35720947582399115
-0.069184366156511,-0.069184366156511,-0.3360688518156146,0.35694198331049326
-0.06978855268204023,-0.06978855268204023,-0.3361196580666692,0.35667340348981164
-0.07039252661953486,-0.07039252661953486,-0.3361694404389538,0.356403737180087
-0.07099628612918561,-0.07099628612918561,-0.33621819878082293,0.35613298520276987
-0.0715998293718364,-0.0715998293718364,-0.33626593294375,0.35586114838261745
-0.07220315450898966,-0.07220315450898966,-0.33631264278232853,0.35558822754769204
-0.07280625970281257,-0.07280625970281257,-0.3363583281542723,0.35531422352935776
-0.07340914311614194,-0.07340914311614194,-0.3364029889204157,0.3550391371622785
-0.07401180291249042,-0.07401180291249042,-0.3364466249447142,0.35476296928441475
-0.07461423725605186,-0.07461423725605186,-0.3364892360942451,0.35448572073702195
-0.07521644431170657,-0.07521644431170657,-0.33653082223920733,0.3542073923646473
-0.07581842224502762,-0.07581842224502762,-0.33657138325292224,0.3539279850151272
-0.07642016922228564,-0.07642016922228564,-0.33661091901183404,0.35364749953958496
-0.0770216834104551,-0.0770216834104551,-0.33664942939550996,0.35336593679242795
-0.0776229629772195,-0.0776229629772195,-0.33668691428664055,0.353083297631345
-0.07822400609097685,-0.07822400609097685,-0.33672337357104054,0.3527995829173043
-0.07882481092084577,-0.07882481092084577,-0.3367588071376484,0.3525147935145498
-0.07942537563667038,-0.07942537563667038,-0.3367932148785275,0.3522289302905996
-0.08002569840902649,-0.08002569840902649,-0.3368265966888659,0.35194199411624255
-0.0806257774092269,-0.0806257774092269,-0.3368589524669767,0.351653985865536
-0.08122561080932675,-0.08122561080932675,-0.33689028211429867,0.35136490641580304
-0.08182519678212963,-0.08182519678212963,-0.3369205855353963,0.35107475664762977
-0.08242453350119253,-0.08242453350119253,-0.33694986263796,0.35078353744486285
-0.08302361914083194,-0.08302361914083194,-0.33697811333280675,0.3504912496946064
-0.0836224518761292,-0.0836224518761292,-0.33700533753388,0.3501978942872194
-0.08422102988293577,-0.08422102988293577,-0.33703153515825013,0.3499034721163136
-0.08481935133787939,-0.08481935133787939,-0.3370567061261146,0.3496079840787499
-0.085417414418369,-0.085417414418369,-0.3370808503607982,0.34931143107463597
-0.08601521730260082,-0.08601521730260082,-0.33710396778875357,0.34901381400732384
-0.08661275816956365,-0.08661275816956365,-0.3371260583395609,0.34871513378340663
-0.08721003519904423,-0.08721003519904423,-0.3371471219459286,0.3484153913127162
-0.08780704657163331,-0.08780704657163331,-0.3371671585436932,0.34811458750832
-0.08840379046873058,-0.08840379046873058,-0.3371861680718199,0.3478127232865186
-0.08900026507255064,-0.08900026507255064,-0.33720415047240215,0.34750979956684275
-0.08959646856612856,-0.08959646856612856,-0.3372211056906626,0.34720581727205074
-0.09019239913332491,-0.09019239913332491,-0.3372370336749527,0.34690077732812524
-0.09078805495883199,-0.09078805495883199,-0.33725193437675305,0.3465946806642709
-0.09138343422817871,-0.09138343422817871,-0.3372658077506735,0.34628752821291126
-0.09197853512773664,-0.09197853512773664,-0.3372786537544534,0.3459793209096858
-0.09257335584472531,-0.09257335584472531,-0.3372904723489614,0.34567005969344755
-0.09316789456721751,-0.09316789456721751,-0.3373012634981963,0.34535974550625986
-0.09376214948414532,-0.09376214948414532,-0.33731102716928624,0.34504837929339344
-0.09435611878530507,-0.09435611878530507,-0.33731976333248925,0.3447359620033238
-0.09494980066136331,-0.09494980066136331,-0.3373274719611938,0.34442249458772817
-0.09554319330386218,-0.09554319330386218,-0.3373341530319177,0.34410797800148274
-0.09613629490522464,-0.09613629490522464,-0.3373398065243095,0.3437924132026595
-0.0967291036587605,-0.0967291036587605,-0.3373444324211476,0.3434758011525235
-0.09732161775867133,-0.09732161775867133,-0.33734803070834074,0.34315814281553025
-0.09791383540005649,-0.09791383540005649,-0.33735060137492784,0.3428394391593218
-0.09850575477891844,-0.09850575477891844,-0.3373521444130783,0.3425196911547248
-0.09909737409216797,-0.09909737409216797,-0.33735265981809176,0.3421988997757473
-0.09968869153763012,-0.09968869153763012,-0.33735214758839804,0.34187706599957535
-0.1002797053140493,-0.1002797053140493,-0.33735060772555764,0.34155419080657046
-0.10087041362109515,-0.10087041362109515,-0.3373480402342613,0.3412302751802665
-0.10146081465936778,-0.10146081465936778,-0.33734444512232986,0.34090532010736657
-0.10205090663040306,-0.10205090663040306,-0.33733982240071486,0.34057932657774026
-0.10264068773667868,-0.10264068773667868,-0.33733417208349775,0.34025229558442033
-0.10323015618161896,-0.10323015618161896,-0.3373274941878903,0.33992422812359996
-0.10381931016960087,-0.10381931016960087,-0.33731978873423485,0.3395951251946295
-0.10440814790595926,-0.10440814790595926,-0.3373110557460033,0.3392649878000135
-0.10499666759699208,-0.10499666759699208,-0.3373012952497979,0.3389338169454079
-0.10558486744996652,-0.10558486744996652,-0.3372905072753509,0.3386016136396163
-0.1061727456731236,-0.1061727456731236,-0.33727869185552417,0.3382683788945878
-0.10676030047568437,-0.10676030047568437,-0.3372658490263097,0.33793411372541304
-0.10734753006785512,-0.10734753006785512,-0.33725197882682884,0.33759881915032175
-0.10793443266083251,-0.10793443266083251,-0.3372370812993327,0.33726249619067944
-0.10852100646680961,-0.10852100646680961,-0.3372211564892017,0.33692514587098416
-0.10910724969898071,-0.10910724969898071,-0.3372042044449456,0.3365867692188633
-0.10969316057154734,-0.10969316057154734,-0.33718622521820324,0.3362473672650712
-0.11027873729972348,-0.11027873729972348,-0.33716721886374257,0.3359069410434847
-0.11086397809974065,-0.11086397809974065,-0.3371471854394601,0.3355654915911013
-0.11144888118885407,-0.11144888118885407,-0.3371261250063811,0.33522301994803516
-0.11203344478534737,-0.11203344478534737,-0.3371040376286594,0.33487952715751435
-0.11261766710853846,-0.11261766710853846,-0.337080923373577,0.3345350142658775
-0.11320154637878495,-0.11320154637878495,-0.33705678231154385,0.33418948232257056
-0.11378508081748914,-0.11378508081748914,-0.33703161451609787,0.33384293238014384
-0.11436826864710414,-0.11436826864710414,-0.33700542006390444,0.3334953654942484
-0.11495110809113847,-0.11495110809113847,-0.33697819903475645,0.3331467827236335
-0.11553359737416222,-0.11553359737416222,-0.3369499515115739,0.3327971851301425
-0.11611573472181207,-0.11611573472181207,-0.33692067758040367,0.33244657377871034
-0.11669751836079655,-0.11669751836079655,-0.33689037733041916,0.33209494973736015
-0.11727894651890196,-0.11727894651890196,-0.3368590508539203,0.33174231407719956
-0.11786001742499713,-0.11786001742499713,-0.3368266982463328,0.331388667872418
-0.11844072930903941,-0.11844072930903941,-0.3367933196062085,0.3310340122002832
-0.11902108040207977,-0.11902108040207977,-0.33675891503522437,0.3306783481411377
-0.11960106893626794,-0.11960106893626794,-0.3367234846381827,0.3303216767783961
-0.12018069314485846,-0.12018069314485846,-0.3366870285230108,0.329963999198541
-0.12075995126221528,-0.12075995126221528,-0.33664954680076015,0.3296053164911206
-0.12133884152381783,-0.12133884152381783,-0.3366110395856067,0.3292456297487445
-0.12191736216626602,-0.12191736216626602,-0.33657150699485,0.3288849400670808
-0.12249551142728549,-0.12249551142728549,-0.3365309491489131,0.32852324854485304
-0.12307328754573352,-0.12307328754573352,-0.33648936617134245,0.328160556283836
-0.12365068876160366,-0.12365068876160366,-0.3364467581888069,0.3277968643888535
-0.12422771331603176,-0.12422771331603176,-0.33640312533109773,0.32743217396777413
-0.12480435945130106,-0.12480435945130106,-0.33635846773112826,0.3270664861315079
-0.12538062541084719,-0.12538062541084719,-0.33631278552493327,0.32669980199400367
-0.12595650943926437,-0.12595650943926437,-0.33626607885166865,0.32633212267224476
-0.12653200978230972,-0.12653200978230972,-0.33621834785361104,0.3259634492862461
-0.12710712468690952,-0.12710712468690952,-0.33616959267615726,0.32559378295905095
-0.12768185240116411,-0.12768185240116411,-0.3361198134678242,0.3252231248167268
-0.12825619117435302,-0.12825619117435302,-0.3360690103802478,0.3248514759883629
-0.12883013925694095,-0.12883013925694095,-0.33601718356818316,0.3244788376060658
-0.12940369490058226,-0.12940369490058226,-0.3359643331895038,0.3241052108049568
-0.12997685635812714,-0.12997685635812714,-0.335910459405201,0.32373059672316784
-0.13054962188362645,-0.13054962188362645,-0.3358555623793837,0.3233549965018384
-0.1311219897323369,-0.1311219897323369,-0.3357996422792778,0.32297841128511184
-0.13169395816072693,-0.13169395816072693,-0.33574269927522565,0.32260084222013224
-0.13226552542648135,-0.13226552542648135,-0.33568473354068534,0.3222222904570402
-0.13283668978850724,-0.13283668978850724,-0.3356257452522307,0.32184275714897026
-0.13340744950693895,-0.13340744950693895,-0.33556573458955036,0.32146224345204655
-0.13397780284314326,-0.13397780284314326,-0.33550470173544705,0.3210807505253798
-0.1345477480597251,-0.1345477480597251,-0.33544264687583747,0.32069827953106367
-0.13511728342053245,-0.13511728342053245,-0.3353795701997515,0.32031483163417107
-0.13568640719066177,-0.13568640719066177,-0.33531547189933164,0.3199304080027509
-0.13625511763646356,-0.13625511763646356,-0.33525035216983246,0.31954500980782413
-0.13682341302554693,-0.13682341302554693,-0.33518421120961983,0.31915863822338053
-0.13739129162678576,-0.13739129162678576,-0.3351170492201707,0.31877129442637486
-0.13795875171032318,-0.13795875171032318,-0.3350488664060722,0.31838297959672374
-0.13852579154757746,-0.13852579154757746,-0.3349796629750208,0.31799369491730123
-0.13909240941124698,-0.13909240941124698,-0.3349094391378223,0.31760344157393605
-0.13965860357531532,-0.13965860357531532,-0.33483819510839063,0.3172122207554076
-0.140224372315057,-0.140224372315057,-0.3347659311037475,0.31682003365344236
-0.14078971390704217,-0.14078971390704217,-0.33469264734402154,0.3164268814627102
-0.14135462662914236,-0.14135462662914236,-0.3346183440524479,0.3160327653808209
-0.1419191087605356,-0.1419191087605356,-0.3345430214553672,0.3156376866083204
-0.14248315858171118,-0.14248315858171118,-0.33446667978222516,0.3152416463486872
-0.14304677437447572,-0.14304677437447572,-0.3343893192655717,0.31484464580832844
-0.1436099544219576,-0.1436099544219576,-0.33431094014106044,0.31444668619657684
-0.1441726970086128,-0.1441726970086128,-0.33423154264744775,0.3140477687256863
-0.14473500042022994,-0.14473500042022994,-0.3341511270265922,0.31364789461082854
-0.14529686294393507,-0.14529686294393507,-0.3340696935234538,0.3132470650700896
-0.14585828286819771,-0.14585828286819771,-0.3339872423860929,0.3128452813244656
-0.14641925848283524,-0.14641925848283524,-0.33390377386567016,0.31244254459785975
-0.14697978807901874,-0.14697978807901874,-0.33381928821644513,0.3120388561170779
-0.1475398699492779,-0.1475398699492779,-0.3337337856957756,0.3116342171118248
-0.1480995023875061,-0.1480995023875061,-0.3336472665641172,0.3112286288147016
-0.148658683688966,-0.148658683688966,-0.33355973108502224,0.3108220924612002
-0.14921741215029422,-0.14921741215029422,-0.33347117952513894,0.31041460928970105
-0.14977568606950706,-0.14977568606950706,-0.3333816121542107,0.31000618054146845
-0.15033350374600543,-0.15033350374600543,-0.33329102924507525,0.30959680746064716
-0.15089086348057976,-0.15089086348057976,-0.3331994310736639,0.3091864912942587
-0.15144776357541587,-0.15144776357541587,-0.33310681791900043,0.3087752332921972
-0.15200420233409923,-0.15200420233409923,-0.3330131900632008,0.3083630347072259
-0.15256017806162103,-0.15256017806162103,-0.3329185477914715,0.30794989679497314
-0.15311568906438286,-0.15311568906438286,-0.3328228913921093,0.3075358208139286
-0.15367073365020167,-0.15367073365020167,-0.33272622115650025,0.3071208080254396
-0.1542253101283156,-0.1542253101283156,-0.3326285373791187,0.3067048596937071
-0.1547794168093883,-0.1547794168093883,-0.3325298403575263,0.3062879770857818
-0.1553330520055149,-0.1553330520055149,-0.33243013039237124,0.30587016147156043
-0.15588621403022654,-0.15588621403022654,-0.3323294077873875,0.3054514141237817
-0.15643890119849568,-0.15643890119849568,-0.33222767284939364,0.30503173631802283
-0.1569911118267415,-0.1569911118267415,-0.33212492588829173,0.30461112933269513
-0.1575428442328345,-0.1575428442328345,-0.3320211672170669,0.3041895944490404
-0.15809409673610214,-0.15809409673610214,-0.33191639715178617,0.3037671329511271
-0.1586448676573338,-0.1586448676573338,-0.3318106160115972,0.303343746125846
-0.1591951553187856,-0.1591951553187856,-0.33170382411872773,0.30291943526290704
-0.159744958044186,-0.159744958044186,-0.33159602179848446,0.30249420165483454
-0.16029427415874042,-0.16029427415874042,-0.3314872093792518,0.30206804659696396
-0.1608431019891368,-0.1608431019891368,-0.3313773871924913,0.3016409713874373
-0.1613914398635504,-0.1613914398635504,-0.33126655557274054,0.30121297732719976
-0.16193928611164887,-0.16193928611164887,-0.33115471485761167,0.3007840657199958
-0.16248663906459768,-0.16248663906459768,-0.3310418653877909,0.30035423787236404
-0.16303349705506462,-0.16303349705506462,-0.3309280075070375,0.29992349509363503
-0.16357985841722553,-0.16357985841722553,-0.3308131415621821,0.2994918386959258
-0.16412572148676902,-0.16412572148676902,-0.33069726790312637,0.2990592699941367
-0.1646710846009013,-0.1646710846009013,-0.3305803868828416,0.29862579030594694
-0.16521594609835197,-0.16521594609835197,-0.3304624988573675,0.2981914009518108
-0.16576030431937824,-0.16576030431937824,-0.33034360418581166,0.2977561032549537
-0.16630415760577064,-0.16630415760577064,-0.3302237032303478,0.29731989854136787
-0.16684750430085782,-0.16684750430085782,-0.3301027963562148,0.2968827881398084
-0.16739034274951137,-0.16739034274951137,-0.3299808839317163,0.29644477338178965
-0.16793267129815134,-0.16793267129815134,-0.3298579663282185,0.2960058556015802
-0.16847448829475084,-0.16847448829475084,-0.3297340439201498,0.29556603613619997
-0.16901579208884138,-0.16901579208884138,-0.32960911708499935,0.2951253163254152
-0.16955658103151777,-0.16955658103151777,-0.3294831862033159,0.2946836975117349
-0.17009685347544298,-0.17009685347544298,-0.32935625165870674,0.29424118104040664
-0.1706366077748536,-0.1706366077748536,-0.32922831383783663,0.29379776825941223
-0.1711758422855643,-0.1711758422855643,-0.3290993731304262,0.293353460519464
-0.17171455536497326,-0.17171455536497326,-0.3289694299292513,0.2929082591740002
-0.17225274537206714,-0.17225274537206714,-0.3288384846301415,0.29246216557918153
-0.1727904106674257,-0.1727904106674257,-0.32870653763197877,0.29201518109388636
-0.1733275496132273,-0.1733275496132273,-0.32857358933669667,0.2915673070797069
-0.17386416057325346,-0.17386416057325346,-0.3284396401492787,0.29111854490094524
-0.1744002419128942,-0.1744002419128942,-0.3283046904777573,0.29066889592460876
-0.17493579199915285,-0.17493579199915285,-0.32816874073321256,0.290218361520406
-0.1754708092006508,-0.1754708092006508,-0.32803179132977106,0.28976694306074313
-0.17600529188763306,-0.17600529188763306,-0.32789384268460436,0.2893146419207189
-0.17653923843197253,-0.17653923843197253,-0.32775489521792794,0.28886145947812114
-0.17707264720717544,-0.17707264720717544,-0.32761494935300006,0.28840739711342217
-0.17760551658838633,-0.17760551658838633,-0.3274740055161199,0.28795245620977455
-0.17813784495239243,-0.17813784495239243,-0.3273320641366268,0.28749663815300736
-0.17866963067762937,-0.17866963067762937,-0.327189125646899,0.28703994433162133
-0.17920087214418554,-0.17920087214418554,-0.3270451904823518,0.28658237613678517
-0.17973156773380727,-0.17973156773380727,-0.3269002590814367,0.2861239349623308
-0.18026171582990388,-0.18026171582990388,-0.32675433188563996,0.2856646222047496
-0.1807913148175522,-0.1807913148175522,-0.32660740933948096,0.28520443926318784
-0.18132036308350197,-0.18132036308350197,-0.3264594918905114,0.28474338753944267
-0.1818488590161804,-0.1818488590161804,-0.3263105799893135,0.28428146843795754
-0.1823768010056971,-0.1823768010056971,-0.32616067408949856,0.28381868336581817
-0.18290418744384943,-0.18290418744384943,-0.3260097746477061,0.28335503373274806
-0.18343101672412657,-0.18343101672412657,-0.32585788212360195,0.28289052095110456
-0.1839572872417155,-0.1839572872417155,-0.3257049969798771,0.2824251464358739
-0.18448299739350466,-0.18448299739350466,-0.3255511196822461,0.2819589116046679
-0.18500814557808987,-0.18500814557808987,-0.3253962506994461,0.28149181787771854
-0.1855327301957787,-0.1855327301957787,-0.32524039050323467,0.2810238666778742
-0.18605674964859537,-0.18605674964859537,-0.3250835395683891,0.2805550594305956
-0.1865802023402859,-0.1865802023402859,-0.3249256983727045,0.2800853975639508
-0.18710308667632242,-0.18710308667632242,-0.32476686739699256,0.2796148825086113
-0.18762540106390865,-0.18762540106390865,-0.32460704712508,0.2791435156978476
-0.18814714391198445,-0.18814714391198445,-0.324446238043807,0.2786712985675247
-0.1886683136312305,-0.1886683136312305,-0.324284440643026,0.278198232556098
-0.18918890863407348,-0.18918890863407348,-0.3241216554155999,0.2777243191046084
-0.18970892733469075,-0.18970892733469075,-0.32395788285740074,0.27724955965667863
-0.19022836814901514,-0.19022836814901514,-0.3237931234673081,0.27677395565850826
-0.19074722949474,-0.19074722949474,-0.3236273777472077,0.2762975085588695
-0.19126550979132345,-0.19126550979132345,-0.32346064620198967,0.2758202198091029
-0.19178320745999397,-0.19178320745999397,-0.32329292933954734,0.2753420908631127
-0.1923003209237546,-0.1923003209237546,-0.3231242276707753,0.2748631231773627
-0.19281684860738807,-0.19281684860738807,-0.3229545417095681,0.27438331821087153
-0.19333278893746159,-0.19333278893746159,-0.32278387197281855,0.2739026774252082
-0.19384814034233125,-0.19384814034233125,-0.32261221898041625,0.27342120228448796
-0.19436290125214745,-0.19436290125214745,-0.3224395832552462,0.2729388942553676
-0.1948770700988591,-0.1948770700988591,-0.32226596532318647,0.27245575480704104
-0.19539064531621872,-0.19539064531621872,-0.32209136571310754,0.27197178541123485
-0.19590362533978725,-0.19590362533978725,-0.3219157849568701,0.27148698754220363
-0.1964160086069384,-0.1964160086069384,-0.32173922358932355,0.2710013626767259
-0.19692779355686404,-0.19692779355686404,-0.32156168214830444,0.270514912294099
-0.19743897863057833,-0.19743897863057833,-0.3213831611746349,0.27002763787613554
-0.1979495622709229,-0.1979495622709229,-0.3212036612121205,0.2695395409071575
-0.19845954292257156,-0.19845954292257156,-0.3210231828075496,0.2690506228739932
-0.19896891903203465,-0.19896891903203465,-0.32084172651069043,0.2685608852659715
-0.1994776890476643,-0.1994776890476643,-0.32065929287429046,0.2680703295749182
-0.19998585141965877,-0.19998585141965877,-0.32047588245407427,0.26757895729515113
-0.20049340460006732,-0.20049340460006732,-0.32029149580874167,0.26708676992347535
-0.20100034704279499,-0.20100034704279499,-0.3201061334999664,0.26659376895917897
-0.2015066772036071,-0.2015066772036071,-0.31991979609239424,0.26609995590402835
-0.2020123935401343,-0.2020123935401343,-0.3197324841536412,0.2656053322622638
-0.20251749451187687,-0.20251749451187687,-0.3195441982542919,0.2651098995405947
-0.20302197858020957,-0.20302197858020957,-0.31935493896789807,0.26461365924819513
-0.20352584420838662,-0.20352584420838662,-0.319164706870976,0.26411661289669874
-0.20402908986154572,-0.20402908986154572,-0.3189735025430058,0.26361876200019535
-0.20453171400671355,-0.20453171400671355,-0.31878132656642905,0.2631201080752248
-0.20503371511280954,-0.20503371511280954,-0.318588179526647,0.2626206526407736
-0.20553509165065145,-0.20553509165065145,-0.3183940620120191,0.2621203972182696
-0.20603584209295941,-0.20603584209295941,-0.31819897461386093,0.26161934333157744
-0.20653596491436063,-0.20653596491436063,-0.3180029179264426,0.2611174925069944
-0.20703545859139433,-0.20703545859139433,-0.31780589254698666,0.2606148462732449
-0.2075343216025161,-0.2075343216025161,-0.3176078990756667,0.2601114061614766
-0.20803255242810265,-0.20803255242810265,-0.3174089381156052,0.25960717370525555
-0.20853014955045665,-0.20853014955045665,-0.31720901027287157,0.25910215044056095
-0.20902711145381073,-0.20902711145381073,-0.3170081161564809,0.25859633790578157
-0.20952343662433304,-0.20952343662433304,-0.3168062563783913,0.25808973764170984
-0.21001912355013075,-0.21001912355013075,-0.31660343155350285,0.2575823511915382
-0.21051417072125567,-0.21051417072125567,-0.31639964229965506,0.2570741801008538
-0.21100857662970832,-0.21100857662970832,-0.31619488923762534,0.25656522591763364
-0.21150233976944235,-0.21150233976944235,-0.31598917299112705,0.2560554901922408
-0.21199545863636984,-0.21199545863636984,-0.3157824941868075,0.2555449744774184
-0.212487931728365,-0.212487931728365,-0.3155748534542462,0.25503368032828594
-0.21297975754526952,-0.21297975754526952,-0.3153662514259528,0.25452160930233414
-0.2134709345888967,-0.2134709345888967,-0.31515668873736535,0.2540087629594201
-0.2139614613630359,-0.2139614613630359,-0.3149461660268481,0.25349514286176267
-0.2144513363734577,-0.2144513363734577,-0.31473468393568965,0.2529807505739378
-0.21494055812791768,-0.21494055812791768,-0.31452224310810123,0.2524655876628737
-0.2154291251361616,-0.2154291251361616,-0.3143088441912145,0.2519496556978458
-0.21591703590992983,-0.21591703590992983,-0.3140944878350793,0.2514329562504722
-0.21640428896296116,-0.21640428896296116,-0.3138791746926626,0.2509154908947093
-0.21689088281099858,-0.21689088281099858,-0.3136629054198453,0.2503972612068463
-0.2173768159717927,-0.2173768159717927,-0.3134456806754213,0.24987826876550057
-0.21786208696510684,-0.21786208696510684,-0.31322750112109465,0.24935851515161314
-0.2183466943127215,-0.2183466943127215,-0.31300836742147836,0.2488380019484437
-0.21883063653843868,-0.21883063653843868,-0.31278828024409144,0.24831673074156552
-0.21931391216808624,-0.21931391216808624,-0.31256724025935784,0.24779470311886143
-0.2197965197295229,-0.2197965197295229,-0.31234524814060355,0.24727192067051795
-0.22027845775264232,-0.22027845775264232,-0.312122304564055,0.24674838498902102
-0.22075972476937775,-0.22075972476937775,-0.31189841020883713,0.24622409766915127
-0.2212403193137065,-0.2212403193137065,-0.3116735657569708,0.24569906030797845
-0.221720239921654,-0.221720239921654,-0.3114477718933714,0.24517327450485787
-0.22219948513129892,-0.22219948513129892,-0.3112210293058461,0.2446467418614241
-0.2226780534827772,-0.2226780534827772,-0.31099333868509216,0.24411946398158677
-0.2231559435182868,-0.2231559435182868,-0.31076470072469464,0.24359144247152587
-0.22363315378209184,-0.22363315378209184,-0.31053511612112444,0.24306267893968636
-0.22410968282052685,-0.22410968282052685,-0.3103045855737362,0.24253317499677385
-0.2245855291820018,-0.2245855291820018,-0.3100731097847658,0.24200293225574904
-0.22506069141700624,-0.22506069141700624,-0.30984068945932874,0.24147195233182334
-0.22553516807811355,-0.22553516807811355,-0.30960732530541757,0.24094023684245375
-0.22600895771998572,-0.22600895771998572,-0.30937301803389994,0.24040778740733754
-0.226482058899377,-0.226482058899377,-0.3091377683585165,0.23987460564840846
-0.2269544701751393,-0.2269544701751393,-0.30890157699587856,0.23934069318983034
-0.22742619010822598,-0.22742619010822598,-0.30866444466546594,0.23880605165799326
-0.2278972172616963,-0.2278972172616963,-0.3084263720896249,0.23827068268150797
-0.22836755020071994,-0.22836755020071994,-0.3081873599935657,0.2377345878912011
-0.22883718749258106,-0.22883718749258106,-0.3079474091053608,0.23719776892011057
-0.22930612770668302,-0.22930612770668302,-0.307706520155942,0.23666022740348006
-0.22977436941455265,-0.22977436941455265,-0.30746469387909897,0.23612196497875415
-0.2302419111898446,-0.2302419111898446,-0.30722193101147643,0.23558298328557353
-0.23070875160834547,-0.23070875160834547,-0.30697823229257215,0.2350432839657698
-0.23117488924797833,-0.23117488924797833,-0.3067335984647348,0.23450286866336104
-0.23164032268880708,-0.23164032268880708,-0.30648803027316135,0.23396173902454567
-0.23210505051304078,-0.23210505051304078,-0.3062415284658951,0.23341989669769853
-0.2325690713050379,-0.2325690713050379,-0.30599409379382336,0.23287734333336532
-0.23303238365131076,-0.23303238365131076,-0.30574572701067493,0.2323340805842575
-0.23349498614052935,-0.23349498614052935,-0.3054964288730183,0.23179011010524792
-0.23395687736352638,-0.23395687736352638,-0.30524620014025866,0.23124543355336483
-0.2344180559133011,-0.2344180559133011,-0.3049950415746363,0.23070005258778753
-0.2348785203850236,-0.2348785203850236,-0.3047429539412235,0.23015396886984102
-0.2353382693760395,-0.2353382693760395,-0.3044899380079232,0.2296071840629907
-0.23579730148587325,-0.23579730148587325,-0.3042359945454656,0.22905969983283841
-0.23625561531623362,-0.23625561531623362,-0.3039811243274067,0.22851151784711587
-0.23671320947101723,-0.23671320947101723,-0.3037253281301252,0.22796263977568038
-0.2371700825563129,-0.2371700825563129,-0.30346860673282083,0.22741306729050986
-0.23762623318040607,-0.23762623318040607,-0.3032109609175113,0.22686280206569717
-0.2380816599537826,-0.2380816599537826,-0.30295239146903075,0.22631184577744595
-0.2385363614891337,-0.2385363614891337,-0.3026928991750264,0.2257602001040645
-0.23899033640135964,-0.23899033640135964,-0.30243248482595664,0.22520786672596113
-0.23944358330757415,-0.23944358330757415,-0.3021711492150889,0.22465484732563912
-0.23989610082710855,-0.23989610082710855,-0.3019088931384967,0.2241011435876913
-0.24034788758151585,-0.24034788758151585,-0.30164571739505763,0.22354675719879558
-0.24079894219457534,-0.24079894219457534,-0.3013816227864506,0.222991689847709
-0.24124926329229643,-0.24124926329229643,-0.3011166101171535,0.2224359432252629
-0.24169884950292297,-0.24169884950292297,-0.3008506801944411,0.22187951902435785
-0.24214769945693754,-0.24214769945693754,-0.3005838338283817,0.2213224189399583
-0.24259581178706507,-0.24259581178706507,-0.300316071831836,0.22076464466908813
-0.24304318512827777,-0.24304318512827777,-0.3000473950204533,0.22020619791082427
-0.243489818117799,-0.243489818117799,-0.29977780421266975,0.21964708036629235
-0.24393570939510706,-0.24393570939510706,-0.2995073002297057,0.21908729373866145
-0.24438085760193995,-0.24438085760193995,-0.2992358838955631,0.21852683973313852
-0.24482526138229885,-0.24482526138229885,-0.29896355603702346,0.21796572005696405
-0.24526891938245285,-0.24526891938245285,-0.29869031748364444,0.21740393641940559
-0.2457118302509427,-0.2457118302509427,-0.29841616906775814,0.21684149053175367
-0.2461539926385852,-0.2461539926385852,-0.29814111162446816,0.2162783841073159
-0.24659540519847706,-0.24659540519847706,-0.29786514599164704,0.215714618861412
-0.24703606658599878,-0.24703606658599878,-0.2975882730099342,0.21515019651136902
-0.24747597545881966,-0.24747597545881966,-0.29731049352273264,0.214585118776515
-0.24791513047690078,-0.24791513047690078,-0.2970318083762068,0.21401938737817494
-0.24835353030249993,-0.24835353030249993,-0.2967522184192801,0.21345300403966472
-0.2487911736001753,-0.2487911736001753,-0.2964717245036319,0.21288597048628605
-0.24922805903678927,-0.24922805903678927,-0.29619032748369545,0.21231828844532172
-0.2496641852815131,-0.2496641852815131,-0.29590802821665474,0.2117499596460296
-0.25009955100583064,-0.25009955100583064,-0.29562482756244235,0.2111809858196377
-0.2505341548835424,-0.2505341548835424,-0.29534072638373654,0.21061136869933905
-0.2509679955907697,-0.2509679955907697,-0.2950557255459588,0.210041110020286
-0.25140107180595833,-0.25140107180595833,-0.2947698259172712,0.20947021151958564
-0.2518333822098831,-0.2518333822098831,-0.29448302836857354,0.2088986749362938
-0.2522649254856516,-0.2522649254856516,-0.2941953337735008,0.2083265020114098
-0.252695700318708,-0.252695700318708,-0.2939067430084208,0.20775369448787184
-0.2531257053968378,-0.2531257053968378,-0.2936172569524308,0.20718025411055072
-0.2535549394101706,-0.2535549394101706,-0.29332687648735567,0.20660618262624553
-0.2539834010511853,-0.2539834010511853,-0.29303560249774474,0.20603148178367744
-0.25441108901471343,-0.25441108901471343,-0.29274343587086893,0.20545615333348496
-0.2548380019979432,-0.2548380019979432,-0.29245037749671865,0.20488019902821827
-0.2552641387004239,-0.2552641387004239,-0.2921564282680003,0.20430362062233387
-0.2556894978240689,-0.2556894978240689,-0.29186158908013443,0.20372641987219
-0.25611407807316067,-0.25611407807316067,-0.2915658608312522,0.20314859853603995
-0.2565378781543542,-0.2565378781543542,-0.29126924442219326,0.20257015837402786
-0.2569608967766808,-0.2569608967766808,-0.29097174075650245,0.2019911011481827
-0.25738313265155266,-0.25738313265155266,-0.29067335074042766,0.2014114286224131
-0.2578045844927658,-0.2578045844927658,-0.29037407528291664,0.2008311425625023
-0.25822525101650484,-0.25822525101650484,-0.2900739152956143,0.20025024473610223
-0.25864513094134667,-0.25864513094134667,-0.28977287169286003,0.19966873691272838
-0.2590642229882643,-0.2590642229882643,-0.28947094539168483,0.19908662086375445
-0.2594825258806307,-0.2594825258806307,-0.2891681373118085,0.19850389836240664
-0.2599000383442225,-0.2599000383442225,-0.2888644483756371,0.1979205711837591
-0.2603167591072244,-0.2603167591072244,-0.2885598795082598,0.1973366411047275
-0.2607326869002327,-0.2607326869002327,-0.2882544316374461,0.196752109904064
-0.26114782045625934,-0.26114782045625934,-0.28794810569364326,0.19616697936235217
-0.2615621585107355,-0.2615621585107355,-0.28764090260997305,0.19558125126200082
-0.2619756998015153,-0.2619756998015153,-0.2873328233222296,0.19499492738723967
-0.26238844306888065,-0.26238844306888065,-0.28702386876887576,0.19440800952411275
-0.2628003870555437,-0.2628003870555437,-0.2867140398910406,0.19382049946047372
-0.2632115305066517,-0.2632115305066517,-0.28640333763251663,0.1932323989859801
-0.2636218721697906,-0.2636218721697906,-0.2860917629397568,0.1926437098920877
-0.2640314107949882,-0.2640314107949882,-0.2857793167618718,0.19205443397204602
-0.2644401451347189,-0.2644401451347189,-0.2854660000506268,0.19146457302089154
-0.26484807394390725,-0.26484807394390725,-0.2851518137604388,0.19087412883544289
-0.26525519597993114,-0.26525519597993114,-0.28483675884837373,0.1902831032142956
-0.26566151000262633,-0.26566151000262633,-0.28452083627414343,0.18969149795781592
-0.2660670147742898,-0.2660670147742898,-0.28420404700010304,0.18909931486813653
-0.26647170905968365,-0.26647170905968365,-0.2838863919912475,0.1885065557491495
-0.266875591626039,-0.266875591626039,-0.28356787221520907,0.18791322240650205
-0.2672786612430594,-0.2672786612430594,-0.2832484886422542,0.18731931664759033
-0.2676809166829251,-0.2676809166829251,-0.2829282422452806,0.18672484028155423
-0.26808235672029607,-0.26808235672029607,-0.28260713399981446,0.18612979511927202
-0.2684829801323163,-0.2684829801323163,-0.2822851648840072,0.18553418297335442
-0.2688827856986175,-0.2688827856986175,-0.2819623358786325,0.1849380056581393
-0.26928177220132266,-0.26928177220132266,-0.2816386479670834,0.18434126498968612
-0.26967993842504967,-0.26967993842504967,-0.28131410213536956,0.18374396278577035
-0.270077283156915,-0.270077283156915,-0.28098869937211385,0.18314610086587838
-0.27047380518653774,-0.27047380518653774,-0.2806624406685495,0.1825476810512011
-0.2708695033060431,-0.2708695033060431,-0.28033532701851716,0.1819487051646291
-0.27126437631006595,-0.27126437631006595,-0.2800073594184616,0.18134917503074674
-0.27165842299575477,-0.27165842299575477,-0.279678538867429,0.1807490924758267
-0.2720516421627748,-0.2720516421627748,-0.279348866367064,0.1801484593278248
-0.2724440326133123,-0.2724440326133123,-0.2790183429216061,0.17954727741637364
-0.272835593152078,-0.272835593152078,-0.27868696953788696,0.17894554857277753
-0.2732263225863105,-0.2732263225863105,-0.2783547472253275,0.17834327463000693
-0.27361621972578043,-0.27361621972578043,-0.2780216769959343,0.17774045742269245
-0.2740052833827931,-0.2740052833827931,-0.2776877598642972,0.17713709878712036
-0.27439351237219345,-0.27439351237219345,-0.2773529968475858,0.1765332005612254
-0.2747809055113684,-0.2747809055113684,-0.27701738896554606,0.1759287645845863
-0.27516746162025146,-0.27516746162025146,-0.2766809372404979,0.1753237926984199
-0.27555317952132574,-0.27555317952132574,-0.2763436426973316,0.17471828674557532
-0.27593805803962734,-0.27593805803962734,-0.2760055063635049,0.17411224857052904
-0.2763220960027497,-0.2763220960027497,-0.2756665292690397,0.17350568001937833
-0.2767052922408466,-0.2767052922408466,-0.27532671244651896,0.17289858293983604
-0.27708764558663584,-0.27708764558663584,-0.2749860569310837,0.17229095918122528
-0.2774691548754029,-0.2774691548754029,-0.27464456376042956,0.17168281059447316
-0.2778498189450041,-0.2778498189450041,-0.27430223397480424,0.17107413903210614
-0.27822963663587086,-0.27822963663587086,-0.2739590686170034,0.1704649463482432
-0.27860860679101257,-0.27860860679101257,-0.27361506873236835,0.1698552343985908
-0.27898672825602033,-0.27898672825602033,-0.27327023536878237,0.16924500504043738
-0.2793639998790708,-0.2793639998790708,-0.27292456957666755,0.16863426013264726
-0.279740420510929,-0.279740420510929,-0.2725780724089821,0.16802300153565547
-0.2801159890049524,-0.2801159890049524,-0.2722307449212163,0.16741123111146178
-0.28049070421709427,-0.28049070421709427,-0.27188258817139005,0.16679895072362488
-0.2808645650059071,-0.2808645650059071,-0.271533603220049,0.16618616223725707
-0.28123757023254625,-0.28123757023254625,-0.27118379113026186,0.1655728675190181
-0.28160971876077284,-0.28160971876077284,-0.2708331529676171,0.1649590684371104
-0.28198100945695803,-0.28198100945695803,-0.27048168980021925,0.1643447668612723
-0.282351441190086,-0.282351441190086,-0.2701294026986861,0.16372996466277295
-0.2827210128317574,-0.2827210128317574,-0.2697762927361453,0.1631146637144064
-0.28308972325619297,-0.28308972325619297,-0.26942236098823086,0.16249886589048596
-0.2834575713402367,-0.2834575713402367,-0.2690676085330804,0.16188257306683881
-0.28382455596335965,-0.28382455596335965,-0.26871203645133146,0.16126578712079973
-0.28419067600766296,-0.28419067600766296,-0.26835564582611826,0.16064850993120564
-0.2845559303578815,-0.2845559303578815,-0.2679984377430683,0.16003074337838982
-0.2849203179013873,-0.2849203179013873,-0.2676404132902995,0.1594124893441763
-0.2852838375281925,-0.2852838375281925,-0.26728157355841636,0.15879374971187435
-0.2856464881309532,-0.2856464881309532,-0.26692191964050704,0.15817452636627202
-0.2860082686049731,-0.2860082686049731,-0.2665614526321396,0.157554821193631
-0.28636917784820587,-0.28636917784820587,-0.26620017363135917,0.15693463608168082
-0.2867292147612595,-0.2867292147612595,-0.26583808373868406,0.15631397291961255
-0.2870883782473991,-0.2870883782473991,-0.26547518405710313,0.1556928335980743
-0.2874466672125503,-0.2874466672125503,-0.26511147569207166,0.15507122000916393
-0.2878040805653028,-0.2878040805653028,-0.2647469597515084,0.1544491340464243
-0.28816061721691366,-0.28816061721691366,-0.264381637345792,0.15382657760483695
-0.2885162760813104,-0.2885162760813104,-0.264015509587758,0.1532035525808168
-0.28887105607509433,-0.28887105607509433,-0.263648577592695,0.1525800608722064
-0.28922495611754406,-0.28922495611754406,-0.26328084247834155,0.15195610437826948
-0.2895779751306187,-0.2895779751306187,-0.26291230536488247,0.15133168499968563
-0.28993011203896124,-0.28993011203896124,-0.26254296737494587,0.15070680463854472
-0.29028136576990154,-0.29028136576990154,-0.26217282963359917,0.15008146519834042
-0.2906317352534597,-0.2906317352534597,-0.26180189326834624,0.14945566858396542
-0.29098121942234956,-0.29098121942234956,-0.2614301594091235,0.1488294167017047
-0.29132981721198176,-0.29132981721198176,-0.2610576291882967,0.14820271145922992
-0.291677527560467,-0.291677527560467,-0.26068430374065776,0.14757555476559414
-0.2920243494086193,-0.2920243494086193,-0.2603101842034204,0.14694794853122511
-0.29237028169995893,-0.29237028169995893,-0.2599352717162178,0.1463198946679206
-0.2927153233807165,-0.2927153233807165,-0.25955956742109837,0.14569139508884146
-0.29305947339983485,-0.29305947339983485,-0.2591830724625226,0.14506245170850648
-0.29340273070897355,-0.29340273070897355,-0.2588057879873594,0.14443306644278614
-0.29374509426251133,-0.29374509426251133,-0.2584277151448826,0.14380324120889704
-0.29408656301754926,-0.29408656301754926,-0.25804885508676784,0.14317297792539632
-0.2944271359339144,-0.2944271359339144,-0.25766920896708845,0.14254227851217516
-0.2947668119741626,-0.2947668119741626,-0.25728877794231236,0.14191114489045326
-0.2951055901035817,-0.2951055901035817,-0.25690756317129854,0.1412795789827732
-0.2954434692901949,-0.2954434692901949,-0.25652556581529296,0.14064758271299402
-0.29578044850476337,-0.29578044850476337,-0.25614278703792626,0.14001515800628628
-0.29611652672079003,-0.29611652672079003,-0.2557592280052088,0.13938230678912522
-0.29645170291452244,-0.29645170291452244,-0.2553748898855278,0.13874903098928537
-0.29678597606495577,-0.29678597606495577,-0.25498977384964405,0.13811533253583463
-0.2971193451538361,-0.2971193451538361,-0.2546038810706875,0.1374812133591282
-0.2974518091656632,-0.2974518091656632,-0.25421721272415465,0.13684667539080336
-0.29778336708769415,-0.29778336708769415,-0.25382976998790435,0.13621172056377273
-0.2981140179099459,-0.2981140179099459,-0.2534415540421544,0.13557635081221886
-0.29844376062519884,-0.29844376062519884,-0.2530525660694778,0.1349405680715881
-0.29877259422899954,-0.29877259422899954,-0.25266280725479934,0.13430437427858483
-0.2991005177196636,-0.2991005177196636,-0.25227227878539216,0.13366777137116598
-0.29942753009827927,-0.29942753009827927,-0.2518809818508735,0.13303076128853425
-0.2997536303687102,-0.2997536303687102,-0.2514889176432018,0.13239334597113284
-0.30007881753759835,-0.30007881753759835,-0.25109608735667255,0.13175552736063934
-0.3004030906143673,-0.3004030906143673,-0.250702492187915,0.1311173073999597
-0.3007264486112249,-0.3007264486112249,-0.25030813333588825,0.13047868803322288
-0.30104889054316664,-0.30104889054316664,-0.24991301200187782,0.1298396712057741
-0.3013704154279785,-0.3013704154279785,-0.24951712938949172,0.12920025886416947
-0.30169102228623995,-0.30169102228623995,-0.24912048670465708,0.12856045295616975
-0.3020107101413269,-0.3020107101413269,-0.2487230851556163,0.1279202554307347
-0.3023294780194146,-0.3023294780194146,-0.2483249259529235,0.12727966823801723
-0.302647324949481,-0.302647324949481,-0.24792601030944061,0.1266386933293569
-0.302964249963309,-0.302964249963309,-0.24752633944033378,0.1259973326572743
-0.3032802520954902,-0.3032802520954902,-0.24712591456306993,0.12535558817546555
-0.3035953303834273,-0.3035953303834273,-0.24672473689741248,0.12471346183879524
-0.30390948386733707,-0.30390948386733707,-0.24632280766541836,0.12407095560329198
-0.30422271159025366,-0.30422271159025366,-0.24592012809143377,0.12342807142614101
-0.30453501259803095,-0.30453501259803095,-0.2455166994020903,0.12278481126567892
-0.30484638593934604,-0.30484638593934604,-0.2451125228263019,0.12214117708138794
-0.3051568306657018,-0.3051568306657018,-0.24470759959526026,0.12149717083388901
-0.30546634583142956,-0.30546634583142956,-0.24430193094243202,0.12085279448493733
-0.30577493049369253,-0.30577493049369253,-0.24389551810355423,0.1202080499974148
-0.30608258371248837,-0.30608258371248837,-0.2434883623166308,0.11956293933532494
-0.30638930455065194,-0.30638930455065194,-0.24308046482192885,0.11891746446378673
-0.3066950920738585,-0.3066950920738585,-0.24267182686197486,0.11827162734902834
-0.306999945350626,-0.306999945350626,-0.24226244968155106,0.11762542995838202
-0.30730386345231864,-0.30730386345231864,-0.24185233452769123,0.11697887426027691
-0.30760684545314915,-0.30760684545314915,-0.24144148264967732,0.11633196222423381
-0.3079088904301818,-0.3079088904301818,-0.2410298952990354,0.11568469582085891
-0.30820999746333533,-0.30820999746333533,-0.2406175737295317,0.11503707702183782
-0.30851016563538536,-0.30851016563538536,-0.2402045191971696,0.11438910779993001
-0.30880939403196755,-0.30880939403196755,-0.23979073296018458,0.113740790128962
-0.30910768174158043,-0.30910768174158043,-0.23937621627904143,0.11309212598382176
-0.30940502785558777,-0.30940502785558777,-0.2389609704164297,0.11244311734045284
-0.3097014314682219,-0.3097014314682219,-0.23854499663726028,0.11179376617584792
-0.3099968916765859,-0.3099968916765859,-0.23812829620866163,0.11114407446804361
-0.3102914075806567,-0.3102914075806567,-0.23771087039997546,0.11049404419611338
-0.3105849782832879,-0.3105849782832879,-0.23729272048275313,0.10984367734016211
-0.3108776028902122,-0.3108776028902122,-0.2368738477307518,0.10919297588132008
-0.3111692805100443,-0.3111692805100443,-0.23645425341993037,0.10854194180173657
-0.3114600102542835,-0.3114600102542835,-0.2360339388284462,0.10789057708457467
-0.3117497912373166,-0.3117497912373166,-0.2356129052366503,0.10723888371400409
-0.3120386225764205,-0.3120386225764205,-0.23519115392708392,0.1065868636751959
-0.3123265033917649,-0.3123265033917649,-0.23476868618447477,0.10593451895431612
-0.31261343280641496,-0.31261343280641496,-0.23434550329573273,0.10528185153851981
-0.3128994099463337,-0.3128994099463337,-0.23392160654994648,0.10462886341594539
-0.31318443394038536,-0.31318443394038536,-0.2334969972383789,0.10397555657570781
-0.31346850392033726,-0.31346850392033726,-0.23307167665446363,0.10332193300789301
-0.3137516190208632,-0.3137516190208632,-0.2326456460938009,0.10266799470355165
-0.3140337783795453,-0.3140337783795453,-0.23221890685415358,0.10201374365469312
-0.3143149811368773,-0.3143149811368773,-0.23179146023544367,0.1013591818542799
-0.31459522643626675,-0.31459522643626675,-0.2313633075397475,0.10070431129622058
-0.3148745134240379,-0.3148745134240379,-0.23093445007129243,0.10004913397536443
-0.3151528412494342,-0.3151528412494342,-0.23050488913645273,0.09939365188749523
-0.3154302090646209,-0.3154302090646209,-0.23007462604374543,0.09873786702932484
-0.3157066160246873,-0.3157066160246873,-0.2296436621038267,0.09808178139848815
-0.31598206128765005,-0.31598206128765005,-0.22921199862948735,0.09742539699353549
-0.31625654401445497,-0.31625654401445497,-0.22877963693564918,0.09676871581392765
-0.31653006336898026,-0.31653006336898026,-0.2283465783393609,0.09611173986002935
-0.3168026185180384,-0.3168026185180384,-0.22791282415979391,0.09545447113310312
-0.3170742086313792,-0.3170742086313792,-0.227478375718239,0.09479691163530386
-0.31734483288169196,-0.31734483288169196,-0.2270432343381013,0.09413906336967161
-0.3176144904446084,-0.3176144904446084,-0.22660740134489693,0.09348092834012633
-0.3178831804987048,-0.3178831804987048,-0.22617087806624875,0.09282250855146144
-0.31815090222550463,-0.31815090222550463,-0.22573366583188229,0.0921638060093376
-0.3184176548094811,-0.3184176548094811,-0.225295765973622,0.09150482272027735
-0.31868343743805955,-0.31868343743805955,-0.22485717982538678,0.09084556069165793
-0.3189482493016199,-0.3189482493016199,-0.224417908723186,0.09018602193170581
-0.3192120895934995,-0.3192120895934995,-0.22397795400511572,0.08952620844949036
-0.31947495750999505,-0.31947495750999505,-0.2235373170113541,0.08886612225491779
-0.31973685225036513,-0.31973685225036513,-0.22309599908415811,0.08820576535872542
-0.319997773016833,-0.319997773016833,-0.22265400156785858,0.08754513977247469
-0.32025771901458877,-0.32025771901458877,-0.2222113258088566,0.08688424750854577
-0.3205166894517919,-0.3205166894517919,-0.22176797315561925,0.08622309058013104
-0.3207746835395735,-0.3207746835395735,-0.2213239449586756,0.08556167100122904
-0.32103170049203883,-0.32103170049203883,-0.2208792425706127,0.08489999078663886
-0.3212877395262696,-0.3212877395262696,-0.22043386734607098,0.08423805195195297
-0.32154279986232653,-0.32154279986232653,-0.2199878206417407,0.08357585651355191
-0.32179688072325174,-0.32179688072325174,-0.21954110381635744,0.08291340648859778
-0.3220499813350708,-0.3220499813350708,-0.219093718230698,0.0822507038950281
-0.32230210092679523,-0.32230210092679523,-0.2186456652475767,0.08158775075155023
-0.32255323873042513,-0.32255323873042513,-0.21819694623184055,0.08092454907763426
-0.3228033939809512,-0.3228033939809512,-0.21774756255036545,0.08026110089350746
-0.32305256591635717,-0.32305256591635717,-0.217297515572052,0.07959740822014812
-0.3233007537776222,-0.3233007537776222,-0.2168468066678213,0.07893347307927899
-0.3235479568087228,-0.3235479568087228,-0.216395437210611,0.07826929749336203
-0.3237941742566357,-0.3237941742566357,-0.21594340857537073,0.07760488348559111
-0.3240394053713401,-0.3240394053713401,-0.21549072213905804,0.0769402330798865
-0.3242836494058192,-0.3242836494058192,-0.21503737928063427,0.07627534830088858
-0.3245269056160636,-0.3245269056160636,-0.2145833813810603,0.07561023117395155
-0.32476917326107246,-0.32476917326107246,-0.21412872982329278,0.07494488372513786
-0.3250104516028566,-0.3250104516028566,-0.213673425992279,0.07427930798121106
-0.3252507399064403,-0.3252507399064403,-0.2132174712749534,0.07361350596963026
-0.3254900374398638,-0.3254900374398638,-0.21276086706023323,0.07294747971854394
-0.32572834347418533,-0.32572834347418533,-0.2123036147390138,0.07228123125678329
-0.3259656572834833,-0.3259656572834833,-0.21184571570416538,0.07161476261385709
-0.32620197814485874,-0.32620197814485874,-0.21138717135052765,0.07094807581994418
-0.32643730533843723,-0.32643730533843723,-0.2109279830749063,0.07028117290588817
-0.32667163814737143,-0.32667163814737143,-0.21046815227606833,0.06961405590319103
-0.326904975857843,-0.326904975857843,-0.21000768035473807,0.06894672684400664
-0.3271373177590647,-0.3271373177590647,-0.20954656871359306,0.06827918776113541
-0.32736866314328283,-0.32736866314328283,-0.20908481875725926,0.06761144068801696
-0.3275990113057793,-0.3275990113057793,-0.20862243189230706,0.06694348765872468
-0.3278283615448735,-0.3278283615448735,-0.20815940952724704,0.06627533070795934
-0.32805671316192503,-0.32805671316192503,-0.2076957530725255,0.06560697187104271
-0.3282840654613351,-0.3282840654613351,-0.20723146394052072,0.06493841318391212
-0.3285104177505493,-0.3285104177505493,-0.2067665435455377,0.06426965668311302
-0.32873576934005916,-0.32873576934005916,-0.2063009933038047,0.06360070440579374
-0.32896011954340476,-0.32896011954340476,-0.20583481463346834,0.06293155838969888
-0.32918346767717654,-0.32918346767717654,-0.2053680089545897,0.06226222067316313
-0.3294058130610172,-0.3294058130610172,-0.20490057768914002,0.0615926932951056
-0.3296271550176242,-0.3296271550176242,-0.20443252226099595,0.060922978295022565
-0.32984749287275156,-0.32984749287275156,-0.20396384409593543,0.060253077712982134
-0.3300668259552119,-0.3300668259552119,-0.2034945446216334,0.05958299358961758
-0.3302851535968788,-0.3302851535968788,-0.2030246252676574,0.05891272796612125
-0.3305024751326882,-0.3305024751326882,-0.2025540874654635,0.058242282884238814
-0.3307187899006411,-0.3307187899006411,-0.20208293264839128,0.05757166038626206
-0.33093409724180517,-0.33093409724180517,-0.20161116225166012,0.05690086251502341
-0.33114839650031697,-0.33114839650031697,-0.20113877771236438,0.05622989131388954
-0.33136168702338376,-0.33136168702338376,-0.2006657804694692,0.05555874882675488
-0.33157396816128554,-0.33157396816128554,-0.2001921719638064,0.05488743709803624
-0.33178523926737724,-0.33178523926737724,-0.1997179536380696,0.05421595817266535
-0.3319954996980904,-0.3319954996980904,-0.19924312693681,0.05354431409608351
-0.33220474881293527,-0.33220474881293527,-0.1987676933064321,0.052872506914235035
-0.33241298597450286,-0.33241298597450286,-0.19829165419518902,0.05220053867356092
-0.3326202105484666,-0.3326202105484666,-0.19781501105317878,0.05152841142099329
-0.33282642190358436,-0.33282642190358436,-0.19733776533233885,0.05085612720394819
-0.3330316194117008,-0.3330316194117008,-0.19685991848644252,0.050183688070319976
-0.3332358024477486,-0.3332358024477486,-0.19638147197109412,0.049511096068474786
-0.3334389703897509,-0.3334389703897509,-0.1959024272437246,0.04883835324724432
-0.3336411226188228,-0.3336411226188228,-0.19542278576358751,0.0481654616559203
-0.33384225851917365,-0.33384225851917365,-0.19494254899175384,0.04749242334424697
-0.33404237747810855,-0.33404237747810855,-0.19446171839110815,0.046819240362415845
-0.33424147888603056,-0.33424147888603056,-0.19398029542634376,0.04614591476105889
-0.33443956213644216,-0.33443956213644216,-0.19349828156395843,0.04547244859124261
-0.3346366266259475,-0.3346366266259475,-0.19301567827225025,0.04479884390446204
-0.33483267175425385,-0.33483267175425385,-0.19253248702131237,0.04412510275263372
-0.33502769692417383,-0.33502769692417383,-0.1920487092830291,0.043451227188090025
-0.3352217015416269,-0.3352217015416269,-0.19156434653107146,0.042777219263572835
-0.3354146850156415,-0.3354146850156415,-0.19107940024089215,0.042103081032226916
-0.3356066467583562,-0.3356066467583562,-0.19059387188972193,0.04142881454759466
-0.33579758618502253,-0.33579758618502253,-0.19010776295656434,0.040754421863608545
-0.3359875027140058,-0.3359875027140058,-0.18962107492219138,0.04007990503458558
-0.33617639576678726,-0.33617639576678726,-0.18913380926913925,0.03940526611522105
-0.33636426476796594,-0.33636426476796594,-0.18864596748170348,0.038730507160581906
-0.3365511091452604,-0.3365511091452604,-0.1881575510459351,0.03805563022610131
-0.33673692832951,-0.33673692832951,-0.18766856144963506,0.03738063736757127
-0.33692172175467755,-0.33692172175467755,-0.1871790001823505,0.0367055306411371
-0.3371054888578501,-0.3371054888578501,-0.1866888687353699,0.03603031210329094
-0.3372882290792413,-0.3372882290792413,-0.1861981686017186,0.035354983810865354
-0.3374699418621925,-0.3374699418621925,-0.18570690127615452,0.0346795478210279
-0.3376506266531752,-0.3376506266531752,-0.18521506825516298,0.03400400619127346
-0.33783028290179223,-0.33783028290179223,-0.18472267103695272,0.03332836097941903
-0.3380089100607795,-0.3380089100607795,-0.18422971112145103,0.03265261424359711
-0.3381865075860076,-0.3381865075860076,-0.18373619001029912,0.03197676804224925
-0.33836307493648377,-0.33836307493648377,-0.18324210920684825,0.031300824434120564
-0.3385386115743532,-0.3385386115743532,-0.182747470216154,0.0306247854782523
-0.33871311696490086,-0.33871311696490086,-0.18225227454497261,0.0299486532339764
-0.338886590576553,-0.338886590576553,-0.18175652370175593,0.029272429760908922
-0.3390590318808791,-0.3390590318808791,-0.1812602191966468,0.028596117118943623
-0.3392304403525928,-0.3392304403525928,-0.1807633625414752,0.0279197173682465
-0.3394008154695543,-0.3394008154695543,-0.18026595524975247,0.02724323256924832
-0.3395701567127714,-0.3395701567127714,-0.1797679988366675,0.026566664782639082
-0.33973846356640136,-0.33973846356640136,-0.1792694948190819,0.025890016069361588
-0.3399057355177523,-0.3399057355177523,-0.17877044471552517,0.025213288490605
-0.3400719720572849,-0.3400719720572849,-0.1782708500461908,0.02453648410779928
-0.34023717267861364,-0.34023717267861364,-0.17777071233293068,0.023859604982607738
-0.340401336878509,-0.340401336878509,-0.17727003309925093,0.02318265317692153
-0.34056446415689823,-0.34056446415689823,-0.17676881387030735,0.022505630752853334
-0.34072655401686736,-0.34072655401686736,-0.17626705617290056,0.021828539772730637
-0.3408876059646626,-0.3408876059646626,-0.17576476153547171,0.021151382299090374
-0.3410476195096918,-0.3410476195096918,-0.17526193148809738,0.020474160394671453
-0.34120659416452587,-0.34120659416452587,-0.17475856756248495,0.019796876122409268
-0.34136452944490053,-0.34136452944490053,-0.1742546712919683,0.01911953154542914
-0.34152142486971754,-0.34152142486971754,-0.1737502442115027,0.018442128727039958
-0.34167727996104613,-0.34167727996104613,-0.17324528785766083,0.017764669730728516
-0.3418320942441247,-0.3418320942441247,-0.17273980376862713,0.017087156620152255
-0.3419858672473621,-0.3419858672473621,-0.17223379348419382,0.016409591459133566
-0.34213859850233913,-0.34213859850233913,-0.171727258545756,0.015731976311653503
-0.3422902875438099,-0.3422902875438099,-0.17122020049630673,0.015054313241845071
-0.3424409339097032,-0.3424409339097032,-0.17071262088043312,0.01437660431398792
-0.34259053714112414,-0.34259053714112414,-0.17020452124431054,0.013698851592500755
-0.34273909678235537,-0.34273909678235537,-0.1696959031356986,0.013021057141935938
-0.3428866123808583,-0.3428866123808583,-0.16918676810393626,0.012343223026972897
-0.34303308348727507,-0.34303308348727507,-0.16867711769993698,0.011665351312411698
-0.3431785096554291,-0.3431785096554291,-0.1681669534761846,0.010987444063167512
-0.3433228904423271,-0.3433228904423271,-0.16765627698672758,0.010309503344263268
-0.34346622540816024,-0.34346622540816024,-0.1671450897871752,0.009631531220823872
-0.3436085141163052,-0.3436085141163052,-0.16663339343469225,0.008953529758070067
-0.3437497561333261,-0.3437497561333261,-0.16612118948799437,0.008275501021311624
-0.3438899510289751,-0.3438899510289751,-0.16560847950734403,0.007597447075942107
-0.34402909837619433,-0.34402909837619433,-0.16509526505454447,0.006919369987431215
-0.3441671977511167,-0.3441671977511167,-0.16458154769293598,0.006241271821319352
-0.34430424873306775,-0.34430424873306775,-0.16406732898739074,0.005563154643211138
-0.34444025090456626,-0.34444025090456626,-0.16355261050430794,0.004885020518768893
-0.3445752038513262,-0.3445752038513262,-0.16303739381160964,0.004206871513707147
-0.3447091071622573,-0.3447091071622573,-0.1625216804787351,0.003528709693785201
-0.34484196042946696,-0.34484196042946696,-0.16200547207663657,0.002850537124801572
-0.3449737632482611,-0.3449737632482611,-0.16148877017777438,0.002172355872587517
-0.34510451521714547,-0.34510451521714547,-0.16097157635611192,0.0014941680030005206
-0.3452342159378268,-0.3452342159378268,-0.1604538921871116,0.0008159755819188569
-0.34536286501521435,-0.34536286501521435,-0.15993571924772904,0.00013778067523406712
-0.3454904620574206,-0.3454904620574206,-0.15941705911640885,-0.0005404146511545638
-0.3456170066757629,-0.3456170066757629,-0.15889791337307974,-0.0012186083313464324
-0.34574249848476435,-0.34574249848476435,-0.15837828359914957,-0.0018967982994461813
-0.34586693710215516,-0.34586693710215516,-0.157858171377501,-0.0025749824895691803
-0.34599032214887376,-0.34599032214887376,-0.1573375782924859,-0.003253158835848924
-0.34611265324906787,-0.34611265324906787,-0.15681650592992116,-0.0039313252724427206
-0.34623393003009567,-0.34623393003009567,-0.1562949558770835,-0.004609479733537911
-0.3463541521225271,-0.3463541521225271,-0.1557729297227047,-0.005287620153358638
-0.34647331916014495,-0.34647331916014495,-0.15525042905696723,-0.005965744466171194
-0.34659143077994553,-0.34659143077994553,-0.15472745547149863,-0.006643850606291482
-0.34670848662214054,-0.34670848662214054,-0.15420401055936714,-0.007321936508090626
-0.3468244863301575,-0.3468244863301575,-0.15368009591507667,-0.008000000106001354
-0.34693942955064117,-0.34693942955064117,-0.153155713134562,-0.00867803933452456
-0.3470533159334546,-0.3470533159334546,-0.15263086381518431,-0.009356052128234774
-0.34716614513168015,-0.34716614513168015,-0.1521055495557255,-0.010034036421787643
-0.34727791680162046,-0.34727791680162046,-0.1515797719563839,-0.01071199014992541
-0.3473886306027996,-0.3473886306027996,-0.15105353261876922,-0.011389911247483467
-0.3474982861979643,-0.3474982861979643,-0.15052683314589768,-0.012067797649396764
-0.3476068832530845,-0.3476068832530845,-0.14999967514218746,-0.012745647290705375
-0.3477144214373546,-0.3477144214373546,-0.1494720602134531,-0.013423458106561911
-0.3478209004231948,-0.3478209004231948,-0.14894398996690122,-0.014101228032237137
-0.34792631988625167,-0.34792631988625167,-0.14841546601112535,-0.014778955003126232
-0.3480306795053992,-0.3480306795053992,-0.14788648995610096,-0.015456636954755576
-0.3481339789627398,-0.3481339789627398,-0.14735706341318117,-0.016134271822787996
-0.3482362179436055,-0.3482362179436055,-0.14682718799509084,-0.01681185754303037
-0.34833739613655856,-0.34833739613655856,-0.14629686531592248,-0.017489392051439054
-0.3484375132333928,-0.3484375132333928,-0.14576609699113086,-0.018166873284126486
-0.3485365689291341,-0.3485365689291341,-0.14523488463752826,-0.018844299177367477
-0.34863456292204154,-0.34863456292204154,-0.14470322987327988,-0.019521667667604943
-0.3487314949136086,-0.3487314949136086,-0.14417113431789821,-0.02019897669145715
-0.3488273646085635,-0.3488273646085635,-0.14363859959223857,-0.020876224185723352
-0.3489221717148705,-0.3489221717148705,-0.14310562731849413,-0.021553408087390223
-0.3490159159437309,-0.3490159159437309,-0.14257221912019066,-0.02223052633363838
-0.3491085970095833,-0.3491085970095833,-0.1420383766221824,-0.022907576861847793
-0.3492002146301052,-0.3492002146301052,-0.141504101450646,-0.02358455760960535
-0.3492907685262134,-0.3492907685262134,-0.14096939523307628,-0.024261466514710305
-0.34938025842206505,-0.34938025842206505,-0.1404342595982811,-0.024938301515180714
-0.3494686840450585,-0.3494686840450585,-0.1398986961763763,-0.02561506054925996
-0.34955604512583377,-0.34955604512583377,-0.13936270659878122,-0.026291741555422334
-0.34964234139827405,-0.34964234139827405,-0.1388262924982129,-0.02696834247238028
-0.3497275725995058,-0.3497275725995058,-0.13828945550868177,-0.027644861239090067
-0.3498117384699001,-0.3498117384699001,-0.13775219726548635,-0.02832129579475825
-0.34989483875307303,-0.34989483875307303,-0.13721451940520826,-0.028997644078848007
-0.3499768731958867,-0.3499768731958867,-0.1366764235657079,-0.02967390403108479
-0.3500578415484501,-0.3500578415484501,-0.13613791138611828,-0.03035007359146373
-0.3501377435641195,-0.3501377435641195,-0.1355989845068409,-0.031026150700255044
-0.35021657899949943,-0.35021657899949943,-0.1350596445695405,-0.031702133298010644
-0.3502943476144436,-0.3502943476144436,-0.13451989321713995,-0.03237801932557048
-0.35037104917205525,-0.35037104917205525,-0.13397973209381575,-0.033053806724068095
-0.3504466834386882,-0.3504466834386882,-0.1334391628449922,-0.033729493434938106
-0.3505212501839473,-0.3505212501839473,-0.13289818711733697,-0.03440507739992158
-0.35059474918068934,-0.35059474918068934,-0.132356806558756,-0.03508055656107262
-0.35066718020502363,-0.35066718020502363,-0.1318150228183882,-0.03575592886076473
-0.3507385430363127,-0.3507385430363127,-0.13127283754660102,-0.03643119224169637
-0.35080883745717295,-0.35080883745717295,-0.13073025239498476,-0.03710634464689838
-0.3508780632534754,-0.3508780632534754,-0.13018726901634786,-0.03778138401973944
-0.3509462202143464,-0.3509462202143464,-0.12964388906471186,-0.03845630830393256
-0.3510133081321678,-0.3510133081321678,-0.12910011419530618,-0.039131115443541496
-0.35107932680257836,-0.35107932680257836,-0.12855594606456366,-0.03980580338298633
-0.3511442760244736,-0.3511442760244736,-0.12801138633011466,-0.04048037006705073
-0.3512081556000072,-0.3512081556000072,-0.12746643665078264,-0.04115481344088762
-0.3512709653345905,-0.3512709653345905,-0.1269210986865787,-0.04182913145002551
-0.3513327050368945,-0.3513327050368945,-0.12637537409869679,-0.042503322040375
-0.35139337451884917,-0.35139337451884917,-0.1258292645495089,-0.04317738315823423
-0.3514529735956448,-0.3514529735956448,-0.12528277170255936,-0.04385131275029635
-0.3515115020857323,-0.3515115020857323,-0.12473589722256004,-0.044525108763654925
-0.35156895981082364,-0.35156895981082364,-0.12418864277538555,-0.04519876914581047
-0.35162534659589273,-0.35162534659589273,-0.12364101002806761,-0.04587229184467679
-0.3516806622691756,-0.3516806622691756,-0.12309300064879092,-0.0465456748085866
-0.35173490666217105,-0.35173490666217105,-0.12254461630688687,-0.04721891598629876
-0.35178807960964137,-0.35178807960964137,-0.12199585867282932,-0.047892013327003914
-0.35184018094961256,-0.35184018094961256,-0.12144672941822916,-0.04856496478033082
-0.3518912105233748,-0.3518912105233748,-0.12089723021582918,-0.04923776829635283
-0.35194116817548315,-0.35194116817548315,-0.12034736273949957,-0.049910421825593396
-0.35199005375375797,-0.35199005375375797,-0.11979712866423188,-0.050582923319033364
-0.35203786710928536,-0.35203786710928536,-0.11924652966613448,-0.051255270728116586
-0.3520846080964175,-0.3520846080964175,-0.11869556742242746,-0.051927462004756245
-0.35213027657277324,-0.35213027657277324,-0.11814424361143716,-0.052599495101341334
-0.3521748723992385,-0.3521748723992385,-0.11759255991259188,-0.05327136797074211
-0.35221839543996664,-0.35221839543996664,-0.11704051800641564,-0.05394307856631748
-0.3522608455623789,-0.3522608455623789,-0.11648811957452385,-0.054614624841920464
-0.35230222263716493,-0.35230222263716493,-0.11593536629961794,-0.05528600475190469
-0.35234252653828296,-0.35234252653828296,-0.11538225986548009,-0.05595721625113065
-0.3523817571429602,-0.3523817571429602,-0.1148288019569687,-0.05662825729497137
-0.35241991433169356,-0.35241991433169356,-0.11427499426001243,-0.057299125839319634
-0.35245699798824964,-0.35245699798824964,-0.11372083846160554,-0.05796981984059352
-0.35249300799966504,-0.35249300799966504,-0.11316633624980271,-0.058640337255742775
-0.35252794425624717,-0.35252794425624717,-0.11261148931371368,-0.05931067604225527
-0.35256180665157405,-0.35256180665157405,-0.11205629934349874,-0.0599808341581624
-0.35259459508249497,-0.35259459508249497,-0.11150076803036268,-0.06065080956204654
-0.3526263094491307,-0.3526263094491307,-0.11094489706655024,-0.06132060021304642
-0.3526569496548738,-0.3526569496548738,-0.11038868814534075,-0.061990204070863544
-0.3526865156063889,-0.3526865156063889,-0.1098321429610429,-0.06265961909576863
-0.3527150072136129,-0.3527150072136129,-0.10927526320899017,-0.06332884324860705
-0.35274242438975545,-0.35274242438975545,-0.10871805058553466,-0.06399787449080616
-0.35276876705129906,-0.35276876705129906,-0.1081605067880427,-0.06466671078438074
-0.35279403511799945,-0.35279403511799945,-0.10760263351488937,-0.0653353500919395
-0.35281822851288575,-0.35281822851288575,-0.10704443246545323,-0.06600379037669128
-0.3528413471622606,-0.3528413471622606,-0.10648590534011183,-0.06667202960245072
-0.3528633909957007,-0.3528633909957007,-0.1059270538402355,-0.06734006573364544
-0.3528843599460566,-0.3528843599460566,-0.10536787966818281,-0.0680078967353215
-0.35290425394945324,-0.35290425394945324,-0.10480838452729527,-0.06867552057314984
-0.3529230729452901,-0.3529230729452901,-0.10424857012189194,-0.06934293521343268
-0.3529408168762412,-0.3529408168762412,-0.10368843815726492,-0.07001013862310893
-0.35295748568825547,-0.35295748568825547,-0.10312799033967314,-0.07067712876976143
-0.3529730793305568,-0.3529730793305568,-0.10256722837633786,-0.07134390362162256
-0.35298759775564437,-0.35298759775564437,-0.10200615397543726,-0.07201046114758046
-0.3530010409192924,-0.3530010409192924,-0.10144476884610112,-0.0726767993171855
-0.3530134087805507,-0.3530134087805507,-0.10088307469840621,-0.0733429161006557
-0.3530247013017447,-0.3530247013017447,-0.10032107324337017,-0.07400880946888398
-0.3530349184484753,-0.3530349184484753,-0.09975876619294688,-0.07467447739344367
-0.35304406018961937,-0.35304406018961937,-0.09919615526002114,-0.07533991784659484
-0.3530521264973296,-0.3530521264973296,-0.09863324215840326,-0.07600512880129064
-0.3530591173470346,-0.3530591173470346,-0.09807002860282452,-0.07667010823118275
-0.353065032717439,-0.353065032717439,-0.09750651630893088,-0.07733485411062874
-0.3530698725905235,-0.3530698725905235,-0.09694270699327852,-0.07799936441469729
-0.35307363695154526,-0.35307363695154526,-0.09637860237332843,-0.07866363711917486
-0.35307632578903714,-0.35307632578903714,-0.09581420416744094,-0.07932767020057174
-0.35307793909480856,-0.35307793909480856,-0.09524951409487115,-0.07999146163612762
-0.35307847686394506,-0.35307847686394506,-0.09468453387576284,-0.08065500940381888
-0.35307793909480856,-0.35307793909480856,-0.0941192652311437,-0.08131831148236392
-0.35307632578903714,-0.35307632578903714,-0.09355370988292008,-0.08198136585122962
-0.35307363695154526,-0.35307363695154526,-0.09298786955387148,-0.0826441704906375
-0.3530698725905235,-0.3530698725905235,-0.09242174596764598,-0.08330672338156936
-0.353065032717439,-0.353065032717439,-0.09185534084875409,-0.08396902250577437
-0.3530591173470346,-0.3530591173470346,-0.09128865592256397,-0.08463106584577451
-0.3530521264973296,-0.3530521264973296,-0.0907216929152962,-0.08529285138487101
-0.35304406018961937,-0.35304406018961937,-0.09015445355401831,-0.08595437710715047
-0.3530349184484753,-0.3530349184484753,-0.08958693956664004,-0.08661564099749049
-0.3530247013017447,-0.3530247013017447,-0.08901915268190727,-0.08727664104156675
-0.3530134087805507,-0.3530134087805507,-0.08845109462939732,-0.08793737522585847
-0.3530010409192924,-0.3530010409192924,-0.08788276713951354,-0.08859784153765475
-0.35298759775564437,-0.35298759775564437,-0.08731417194347986,-0.08925803796506086
-0.3529730793305568,-0.3529730793305568,-0.08674531077333617,-0.08991796249700358
-0.35295748568825547,-0.35295748568825547,-0.08617618536193207,-0.09057761312323856
-0.3529408168762412,-0.3529408168762412,-0.08560679744292232,-0.09123698783435558
-0.3529230729452901,-0.3529230729452901,-0.08503714875076122,-0.09189608462178492
-0.35290425394945324,-0.35290425394945324,-0.08446724102069733,-0.09255490147780364
-0.3528843599460566,-0.3528843599460566,-0.08389707598876878,-0.09321343639554099
-0.3528633909957007,-0.3528633909957007,-0.08332665539179691,-0.09387168736898556
-0.3528413471622606,-0.3528413471622606,-0.08275598096738183,-0.09452965239299074
-0.35281822851288575,-0.35281822851288575,-0.08218505445389682,-0.09518732946328097
-0.35279403511799945,-0.35279403511799945,-0.08161387759048287,-0.09584471657645802
-0.35276876705129906,-0.35276876705129906,-0.08104245211704408,-0.09650181173000635
-0.35274242438975545,-0.35274242438975545,-0.08047077977424139,-0.09715861292230038
-0.3527150072136129,-0.3527150072136129,-0.07989886230348789,-0.09781511815260974
-0.3526865156063889,-0.3526865156063889,-0.0793267014469434,-0.09847132542110566
-0.3526569496548738,-0.3526569496548738,-0.0787542989475089,-0.09912723272886718
-0.3526263094491307,-0.3526263094491307,-0.07818165654882207,-0.09978283807788654
-0.35259459508249497,-0.35259459508249497,-0.07760877599525076,-0.1004381394710763
-0.35256180665157405,-0.35256180665157405,-0.07703565903188851,-0.1010931349122748
-0.35252794425624717,-0.35252794425624717,-0.07646230740454896,-0.10174782240625233
-0.35249300799966504,-0.35249300799966504,-0.07588872285976045,-0.10240219995871738
-0.35245699798824964,-0.35245699798824964,-0.07531490714476129,-0.10305626557632214
-0.35241991433169356,-0.35241991433169356,-0.07474086200749351,-0.10371001726666944
-0.3523817571429602,-0.3523817571429602,-0.07416658919659816,-0.10436345303831829
-0.35234252653828296,-0.35234252653828296,-0.0735920904614098,-0.10501657090079
-0.35230222263716493,-0.35230222263716493,-0.07301736755195105,-0.10566936886457447
-0.3522608455623789,-0.3522608455623789,-0.07244242221892791,-0.10632184494113552
-0.35221839543996664,-0.35221839543996664,-0.07186725621372338,-0.10697399714291808
-0.3521748723992385,-0.3521748723992385,-0.07129187128839287,-0.1076258234833534
-0.35213027657277324,-0.35213027657277324,-0.07071626919565865,-0.10827732197686542
-0.3520846080964175,-0.3520846080964175,-0.07014045168890437,-0.10892849063887693
-0.35203786710928536,-0.35203786710928536,-0.06956442052217031,-0.10957932748581489
-0.35199005375375797,-0.35199005375375797,-0.06898817745014717,-0.11022983053511759
-0.35194116817548315,-0.35194116817548315,-0.06841172422817125,-0.1108799978052399
-0.3518912105233748,-0.3518912105233748,-0.06783506261221908,-0.1115298273156596
-0.35184018094961256,-0.35184018094961256,-0.06725819435890175,-0.11217931708688345
-0.35178807960964137,-0.35178807960964137,-0.06668112122546034,-0.11282846514045261
-0.35173490666217105,-0.35173490666217105,-0.06610384496975955,-0.1134772694989497
-0.3516806622691756,-0.3516806622691756,-0.06552636735028294,-0.1141257281860042
-0.35162534659589273,-0.35162534659589273,-0.06494869012612746,-0.11477383922629839
-0.35156895981082364,-0.35156895981082364,-0.06437081505699804,-0.11542160064557389
-0.3515115020857323,-0.3515115020857323,-0.06379274390320261,-0.1160690104706367
-0.3514529735956448,-0.3514529735956448,-0.06321447842564604,-0.11671606672936438
-0.35139337451884917,-0.35139337451884917,-0.06263602038582522,-0.11736276745071138
-0.3513327050368945,-0.3513327050368945,-0.06205737154582367,-0.11800911066471514
-0.3512709653345905,-0.3512709653345905,-0.06147853366830598,-0.1186550944025023
-0.3512081556000072,-0.3512081556000072,-0.060899508516513,-0.11930071669629402
-0.3511442760244736,-0.3511442760244736,-0.06032029785425559,-0.11994597557941299
-0.35107932680257836,-0.35107932680257836,-0.05974090344590992,-0.12059086908628877
-0.3510133081321678,-0.3510133081321678,-0.059161327056411785,-0.12123539525246388
-0.3509462202143464,-0.3509462202143464,-0.05858157045125126,-0.12187955211460005
-0.3508780632534754,-0.3508780632534754,-0.058001635396467806,-0.1225233377104834
-0.35080883745717295,-0.35080883745717295,-0.05742152365864403,-0.1231667500790315
-0.3507385430363127,-0.3507385430363127,-0.056841237004900895,-0.12380978726029872
-0.35066718020502363,-0.35066718020502363,-0.05626077720289217,-0.12445244729548227
-0.35059474918068934,-0.35059474918068934,-0.0556801460207989,-0.12509472822692844
-0.3505212501839473,-0.3505212501839473,-0.05509934522732472,-0.12573662809813774
-0.3504466834386882,-0.3504466834386882,-0.0545183765916894,-0.126378144953772
-0.35037104917205525,-0.35037104917205525,-0.05393724188362413,-0.1270192768396597
-0.3502943476144436,-0.3502943476144436,-0.05335594287336607,-0.12766002180280184
-0.35021657899949943,-0.35021657899949943,-0.0527744813316526,-0.1283003778913784
-0.3501377435641195,-0.3501377435641195,-0.05219285902971677,-0.12894034315475325
-0.3500578415484501,-0.3500578415484501,-0.051611077739280815,-0.12957991564348142
-0.3499768731958867,-0.3499768731958867,-0.05102913923255143,-0.1302190934093142
-0.34989483875307303,-0.34989483875307303,-0.05044704528221424,-0.13085787450520528
-0.3498117384699001,-0.3498117384699001,-0.049864797661428206,-0.1314962569853168
-0.3497275725995058,-0.3497275725995058,-0.049282398143820856,-0.13213423890502468
-0.34964234139827405,-0.34964234139827405,-0.04869984850348199,-0.13277181832092555
-0.34955604512583377,-0.34955604512583377,-0.04811715051495882,-0.1334089932908419
-0.3494686840450585,-0.3494686840450585,-0.04753430595325049,-0.13404576187382827
-0.34938025842206505,-0.34938025842206505,-0.04695131659380246,-0.13468212213017733
-0.3492907685262134,-0.3492907685262134,-0.046368184212501724,-0.13531807212142502
-0.3492002146301052,-0.3492002146301052,-0.04578491058567048,-0.13595360991035754
-0.3491085970095833,-0.3491085970095833,-0.04520149749006139,-0.13658873356101656
-0.3490159159437309,-0.3490159159437309,-0.04461794670285187,-0.13722344113870533
-0.3489221717148705,-0.3489221717148705,-0.04403426000163869,-0.1378577307099946
-0.3488273646085635,-0.3488273646085635,-0.04345043916443308,-0.1384916003427281
-0.3487314949136086,-0.3487314949136086,-0.0428664859696544,-0.13912504810602905
-0.34863456292204154,-0.34863456292204154,-0.04228240219612535,-0.13975807207030577
-0.3485365689291341,-0.3485365689291341,-0.04169818962306641,-0.1403906703072575
-0.3484375132333928,-0.3484375132333928,-0.041113850030090215,-0.14102284088988043
-0.34833739613655856,-0.34833739613655856,-0.04052938519719685,-0.14165458189247299
-0.3482362179436055,-0.3482362179436055,-0.03994479690476737,-0.14228589139064274
-0.3481339789627398,-0.3481339789627398,-0.03936008693355912,-0.14291676746131143
-0.3480306795053992,-0.3480306795053992,-0.03877525706470006,-0.14354720818272118
-0.34792631988625167,-0.34792631988625167,-0.03819030907968321,-0.14417721163444033
-0.3478209004231948,-0.3478209004231948,-0.03760524476036196,-0.1448067758973688
-0.3477144214373546,-0.3477144214373546,-0.037020065888943465,-0.14543589905374482
-0.3476068832530845,-0.3476068832530845,-0.036434774247984116,-0.14606457918715018
-0.3474982861979643,-0.3474982861979643,-0.035849371620383715,-0.14669281438251613
-0.3473886306027996,-0.3473886306027996,-0.03526385978938001,-0.1473206027261295
-0.34727791680162046,-0.34727791680162046,-0.03467824053854394,-0.1479479423056378
-0.34716614513168015,-0.34716614513168015,-0.034092515651773125,-0.148574831210056
-0.3470533159334546,-0.3470533159334546,-0.033506686913287176,-0.1492012675297718
-0.34693942955064117,-0.34693942955064117,-0.032920756107621976,-0.14982724935655156
-0.3468244863301575,-0.3468244863301575,-0.03233472501962425,-0.15045277478354618
-0.34670848662214054,-0.34670848662214054,-0.03174859543444664,-0.15107784190529647
-0.34659143077994553,-0.34659143077994553,-0.031162369137541363,-0.15170244881773964
-0.34647331916014495,-0.34647331916014495,-0.030576047914655367,-0.15232659361821482
-0.3463541521225271,-0.3463541521225271,-0.029989633551824768,-0.15295027440546866
-0.34623393003009567,-0.34623393003009567,-0.029403127835369275,-0.15357348927966152
-0.34611265324906787,-0.34611265324906787,-0.028816532551887347,-0.1541962363423724
-0.34599032214887376,-0.34599032214887376,-0.028229849488249734,-0.15481851369660596
-0.34586693710215516,-0.34586693710215516,-0.027643080431594858,-0.15544031944679748
-0.34574249848476435,-0.34574249848476435,-0.02705622716932299,-0.15606165169881875
-0.3456170066757629,-0.3456170066757629,-0.026469291489090788,-0.15668250855998422
-0.3454904620574206,-0.3454904620574206,-0.025882275178806452,-0.15730288813905585
-0.34536286501521435,-0.34536286501521435,-0.0252951800266233,-0.15792278854625
-0.3452342159378268,-0.3452342159378268,-0.024708007820934963,-0.15854220789324253
-0.34510451521714547,-0.34510451521714547,-0.024120760350369835,-0.15916114429317474
-0.3449737632482611,-0.3449737632482611,-0.023533439403785383,-0.15977959586065912
-0.34484196042946696,-0.34484196042946696,-0.022946046770263406,-0.1603975607117846
-0.3447091071622573,-0.3447091071622573,-0.022358584239103557,-0.16101503696412328
-0.3445752038513262,-0.3445752038513262,-0.02177105359981857,-0.16163202273673544
-0.34444025090456626,-0.34444025090456626,-0.021183456642128673,-0.16224851615017533
-0.34430424873306775,-0.34430424873306775,-0.02059579515595597,-0.16286451532649734
-0.3441671977511167,-0.3441671977511167,-0.02000807093141957,-0.1634800183892608
-0.34402909837619433,-0.34402909837619433,-0.019420285758829203,-0.16409502346353672
-0.3438899510289751,-0.3438899510289751,-0.01883244142868047,-0.1647095286759131
-0.3437497561333261,-0.3437497561333261,-0.018244539731649148,-0.16532353215450046
-0.3436085141163052,-0.3436085141163052,-0.01765658245858555,-0.16593703202893786
-0.34346622540816024,-0.34346622540816024,-0.017068571400509908,-0.16655002643039796
-0.3433228904423271,-0.3433228904423271,-0.016480508348605635,-0.16716251349159367
-0.3431785096554291,-0.3431785096554291,-0.015892395094214834,-0.16777449134678324
-0.34303308348727507,-0.34303308348727507,-0.015304233428832428,-0.16838595813177593
-0.3428866123808583,-0.3428866123808583,-0.014716025144100697,-0.16899691198393801
-0.34273909678235537,-0.34273909678235537,-0.01412777203180443,-0.16960735104219785
-0.34259053714112414,-0.34259053714112414,-0.013539475883864449,-0.1702172734470523
-0.3424409339097032,-0.3424409339097032,-0.012951138492332842,-0.17082667734057194
-0.3422902875438099,-0.3422902875438099,-0.01236276164938735,-0.17143556086640688
-0.34213859850233913,-0.34213859850233913,-0.011774347147325684,-0.17204392216979247
-0.3419858672473621,-0.3419858672473621,-0.011185896778560842,-0.17265175939755428
-0.3418320942441247,-0.3418320942441247,-0.010597412335614467,-0.17325907069811494
-0.34167727996104613,-0.34167727996104613,-0.01000889561111229,-0.17386585422149883
-0.34152142486971754,-0.34152142486971754,-0.009420348397778291,-0.17447210811933814
-0.34136452944490053,-0.34136452944490053,-0.008831772488429201,-0.17507783054487855
-0.34120659416452587,-0.34120659416452587,-0.008243169675969608,-0.17568301965298413
-0.3410476195096918,-0.3410476195096918,-0.0076545417533856325,-0.1762876736001441
-0.3408876059646626,-0.3408876059646626,-0.0070658905137399725,-0.17689179054447768
-0.34072655401686736,-0.34072655401686736,-0.006477217750166395,-0.17749536864573986
-0.34056446415689823,-0.34056446415689823,-0.005888525255864099,-0.17809840606532726
-0.340401336878509,-0.340401336878509,-0.005299814824092822,-0.17870090096628297
-0.34023717267861364,-0.34023717267861364,-0.004711088248166448,-0.17930285151330322
-0.3400719720572849,-0.3400719720572849,-0.004122347321448283,-0.17990425587274217
-0.3399057355177523,-0.3399057355177523,-0.003533593837345264,-0.18050511221261795
-0.33973846356640136,-0.33973846356640136,-0.002944829589302436,-0.18110541870261807
-0.3395701567127714,-0.3395701567127714,-0.002356056370798096,-0.18170517351410453
-0.3394008154695543,-0.3394008154695543,-0.001767275975337504,-0.1823043748201203
-0.3392304403525928,-0.3392304403525928,-0.001178490196447779,-0.1829030207953943
-0.3390590318808791,-0.3390590318808791,-0.0005897008276725402,-0.18350110961634708
-0.338886590576553,-0.338886590576553,-9.096625661203506e-7,-0.18409863946109656
-0.33871311696490086,-0.33871311696490086,0.0005878815053110831,-0.18469560850946282
-0.3385386115743532,-0.3385386115743532,0.0011766708823992694,-0.18529201494297476
-0.33836307493648377,-0.33836307493648377,0.0017654566751439116,-0.18588785694487503
-0.3381865075860076,-0.3381865075860076,0.002354237090001335,-0.1864831327001255
-0.3380089100607795,-0.3380089100607795,0.0029430103334444763,-0.1870778403954132
-0.33783028290179223,-0.33783028290179223,0.0035317746119675753,-0.187671978219155
-0.3376506266531752,-0.3376506266531752,0.00412052813209271,-0.1882655443615041
-0.3374699418621925,-0.3374699418621925,0.004709269100374558,-0.18885853701435534
-0.3372882290792413,-0.3372882290792413,0.0052979957234060016,-0.18945095437135
-0.3371054888578501,-0.3371054888578501,0.005886706207823861,-0.19004279462788243
-0.33692172175467755,-0.33692172175467755,0.0064753987603135416,-0.19063405598110414
-0.33673692832951,-0.33673692832951,0.0070640715876156,-0.1912247366299307
-0.3365511091452604,-0.3365511091452604,0.007652722896530517,-0.19181483477504638
-0.33636426476796594,-0.33636426476796594,0.008241350893924318,-0.19240434861890995
-0.33617639576678726,-0.33617639576678726,0.008829953786734207,-0.19299327636576014
-0.3359875027140058,-0.3359875027140058,0.009418529781973384,-0.1935816162216206
-0.33579758618502253,-0.33579758618502253,0.010007077086737426,-0.1941693663943062
-0.3356066467583562,-0.3356066467583562,0.010595593908209175,-0.194756525093428
-0.3354146850156415,-0.3354146850156415,0.01118407845366437,-0.19534309053039883
-0.3352217015416269,-0.3352217015416269,0.011772528930477172,-0.19592906091843879
-0.33502769692417383,-0.33502769692417383,0.012360943546124992,-0.19651443447258005
-0.33483267175425385,-0.33483267175425385,0.012949320508195125,-0.19709920940967351
-0.3346366266259475,-0.3346366266259475,0.013537658024389249,-0.19768338394839324
-0.33443956213644216,-0.33443956213644216,0.014125954302529248,-0.1982669563092423
-0.33424147888603056,-0.33424147888603056,0.014714207550562824,-0.19884992471455823
-0.33404237747810855,-0.33404237747810855,0.015302415976568243,-0.19943228738851787
-0.33384225851917365,-0.33384225851917365,0.015890577788760768,-0.20001404255714364
-0.3336411226188228,-0.3336411226188228,0.01647869119549754,-0.20059518844830843
-0.3334389703897509,-0.3334389703897509,0.01706675440528313,-0.20117572329174105
-0.3332358024477486,-0.3332358024477486,0.01765476562677519,-0.20175564531903192
-0.3330316194117008,-0.3330316194117008,0.018242723068789157,-0.20233495276363755
-0.33282642190358436,-0.33282642190358436,0.018830624940304935,-0.2029136438608872
-0.3326202105484666,-0.3326202105484666,0.019418469450471473,-0.20349171684798745
-0.33241298597450286,-0.33241298597450286,0.020006254808612442,-0.2040691699640277
-0.33220474881293527,-0.33220474881293527,0.020593979224231812,-0.20464600144998582
-0.3319954996980904,-0.3319954996980904,0.02118164090701881,-0.20522220954873266
-0.33178523926737724,-0.33178523926737724,0.021769238066854185,-0.20579779250503866
-0.33157396816128554,-0.33157396816128554,0.022356768913815092,-0.2063727485655783
-0.33136168702338376,-0.33136168702338376,0.022944231658180672,-0.2069470759789357
-0.33114839650031697,-0.33114839650031697,0.02353162451043772,-0.20752077299561006
-0.33093409724180517,-0.33093409724180517,0.024118945681285336,-0.20809383786802055
-0.3307187899006411,-0.3307187899006411,0.024706193381641636,-0.20866626885051232
-0.3305024751326882,-0.3305024751326882,0.025293365822648184,-0.20923806419936125
-0.3302851535968788,-0.3302851535968788,0.025880461215675957,-0.20980922217277964
-0.3300668259552119,-0.3300668259552119,0.02646747777233073,-0.21037974103092136
-0.32984749287275156,-0.32984749287275156,0.02705441370445795,-0.21094961903588674
-0.3296271550176242,-0.3296271550176242,0.0276412672241491,-0.21151885445172863
-0.3294058130610172,-0.3294058130610172,0.028228036543746643,-0.21208744554445735
-0.32918346767717654,-0.32918346767717654,0.02881471987584941,-0.21265539058204574
-0.32896011954340476,-0.32896011954340476,0.029401315433318392,-0.21322268783443488
-0.32873576934005916,-0.32873576934005916,0.02998782142928154,-0.21378933557353869
-0.3285104177505493,-0.3285104177505493,0.030574236077139952,-0.21435533207324997
-0.3282840654613351,-0.3282840654613351,0.03116055759057297,-0.21492067560944528
-0.32805671316192503,-0.32805671316192503,0.03174678418354354,-0.21548536445999017
-0.3278283615448735,-0.3278283615448735,0.032332914070304,-0.21604939690474462
-0.3275990113057793,-0.3275990113057793,0.03291894546540071,-0.21661277122556763
-0.32736866314328283,-0.32736866314328283,0.033504876583680565,-0.2171754857063235
-0.3271373177590647,-0.3271373177590647,0.034090705640295774,-0.21773753863288636
-0.326904975857843,-0.326904975857843,0.034676430850709455,-0.21829892829314546
-0.32667163814737143,-0.32667163814737143,0.035262050430701186,-0.21885965297701077
-0.32643730533843723,-0.32643730533843723,0.0358475625963718,-0.2194197109764173
-0.32620197814485874,-0.32620197814485874,0.03643296556414995,-0.21997910058533143
-0.3259656572834833,-0.3259656572834833,0.037018257550796574,-0.22053782009975537
-0.32572834347418533,-0.32572834347418533,0.037603436773410825,-0.22109586781773258
-0.3254900374398638,-0.3254900374398638,0.03818850144943549,-0.22165324203935316
-0.3252507399064403,-0.3252507399064403,0.038773449796661724,-0.22220994106675815
-0.3250104516028566,-0.3250104516028566,0.039358280033235646,-0.22276596320414604
-0.32476917326107246,-0.32476917326107246,0.03994299037766286,-0.2233213067577769
-0.3245269056160636,-0.3245269056160636,0.040527579048814266,-0.22387597003597792
-0.3242836494058192,-0.3242836494058192,0.041112044265931624,-0.2244299513491488
-0.3240394053713401,-0.3240394053713401,0.04169638424863212,-0.22498324900976602
-0.3237941742566357,-0.3237941742566357,0.04228059721691499,-0.22553586133238915
-0.3235479568087228,-0.3235479568087228,0.04286468139116627,-0.2260877866336652
-0.3233007537776222,-0.3233007537776222,0.04344863499216424,-0.22663902323233392
-0.32305256591635717,-0.32305256591635717,0.044032456241085136,-0.22718956944923335
-0.3228033939809512,-0.3228033939809512,0.04461614335950784,-0.22773942360730376
-0.32255323873042513,-0.32255323873042513,0.045199694569420315,-0.22828858403159424
-0.32230210092679523,-0.32230210092679523,0.04578310809322442,-0.22883704904926688
-0.3220499813350708,-0.3220499813350708,0.04636638215374135,-0.22938481698960222
-0.32179688072325174,-0.32179688072325174,0.0469495149742173,-0.22993188618400412
-0.32154279986232653,-0.32154279986232653,0.04753250477832835,-0.23047825496600471
-0.3212877395262696,-0.3212877395262696,0.048115349790186474,-0.2310239216712701
-0.32103170049203883,-0.32103170049203883,0.04869804823434476,-0.2315688846376049
-0.3207746835395735,-0.3207746835395735,0.0492805983358027,-0.23211314220495727
-0.3205166894517919,-0.3205166894517919,0.04986299832001177,-0.2326566927154245
-0.32025771901458877,-0.32025771901458877,0.05044524641288038,-0.2331995345132572
-0.319997773016833,-0.319997773016833,0.05102734084077992,-0.23374166594486523
-0.31973685225036513,-0.31973685225036513,0.0516092798305499,-0.23428308535882225
-0.31947495750999505,-0.31947495750999505,0.05219106160950315,-0.23482379110587082
-0.3192120895934995,-0.3192120895934995,0.052772684405431716,-0.2353637815389276
-0.3189482493016199,-0.3189482493016199,0.05335414644661135,-0.23590305501308778
-0.31868343743805955,-0.31868343743805955,0.05393544596180798,-0.236441609885631
-0.3184176548094811,-0.3184176548094811,0.05451658118028245,-0.23697944451602573
-0.31815090222550463,-0.31815090222550463,0.05509755033179617,-0.2375165572659344
-0.3178831804987048,-0.3178831804987048,0.05567835164661644,-0.23805294649921854
-0.3176144904446084,-0.3176144904446084,0.05625898335552143,-0.2385886105819433
-0.31734483288169196,-0.31734483288169196,0.056839443689806424,-0.2391235478823831
-0.3170742086313792,-0.3170742086313792,0.05741973088128863,-0.23965775677102613
-0.3168026185180384,-0.3168026185180384,0.05799984316231255,-0.24019123562057942
-0.31653006336898026,-0.31653006336898026,0.05857977876575576,-0.24072398280597418
-0.31625654401445497,-0.31625654401445497,0.05915953592503352,-0.24125599670436965
-0.31598206128765005,-0.31598206128765005,0.05973911287410508,-0.24178727569515945
-0.3157066160246873,-0.3157066160246873,0.06031850784747865,-0.2423178181599756
-0.3154302090646209,-0.3154302090646209,0.0608977190802166,-0.24284762248269376
-0.3151528412494342,-0.3151528412494342,0.06147674480794123,-0.24337668704943832
-0.3148745134240379,-0.3148745134240379,0.06205558326683942,-0.2439050102485864
-0.31459522643626675,-0.31459522643626675,0.06263423269366904,-0.24443259047077415
-0.3143149811368773,-0.3143149811368773,0.06321269132576353,-0.2449594261089007
-0.3140337783795453,-0.3140337783795453,0.06379095740103759,-0.2454855155581333
-0.3137516190208632,-0.3137516190208632,0.06436902915799268,-0.24601085721591243
-0.31346850392033726,-0.31346850392033726,0.0649469048357216,-0.24653544948195605
-0.31318443394038536,-0.31318443394038536,0.06552458267391499,-0.2470592907582652
-0.3128994099463337,-0.3128994099463337,0.06610206091286602,-0.24758237944912853
-0.31261343280641496,-0.31261343280641496,0.06667933779347578,-0.2481047139611272
-0.3123265033917649,-0.3123265033917649,0.06725641155725892,-0.24862629270313985
-0.3120386225764205,-0.3120386225764205,0.06783328044634837,-0.24914711408634685
-0.3117497912373166,-0.3117497912373166,0.06840994270350165,-0.2496671765242361
-0.3114600102542835,-0.3114600102542835,0.06898639657210547,-0.2501864784326072
-0.3111692805100443,-0.3111692805100443,0.06956264029618141,-0.2507050182295766
-0.3108776028902122,-0.3108776028902122,0.0701386721203913,-0.2512227943355821
-0.3105849782832879,-0.3105849782832879,0.07071449029004197,-0.25173980517338773
-0.3102914075806567,-0.3102914075806567,0.07129009305109157,-0.2522560491680889
-0.3099968916765859,-0.3099968916765859,0.07186547865015427,-0.25277152474711695
-0.3097014314682219,-0.3097014314682219,0.07244064533450581,-0.2532862303402438
-0.30940502785558777,-0.30940502785558777,0.07301559135208877,-0.2538001643795871
-0.30910768174158043,-0.30910768174158043,0.07359031495151765,-0.25431332529961437
-0.30880939403196755,-0.30880939403196755,0.0741648143820848,-0.25482571153714856
-0.30851016563538536,-0.30851016563538536,0.07473908789376535,-0.2553373215313724
-0.30820999746333533,-0.30820999746333533,0.07531313373722258,-0.25584815372383307
-0.3079088904301818,-0.3079088904301818,0.07588695016381347,-0.2563582065584472
-0.30760684545314915,-0.30760684545314915,0.0764605354255933,-0.2568674784815053
-0.30730386345231864,-0.30730386345231864,0.0770338877753221,-0.2573759679416768
-0.306999945350626,-0.306999945350626,0.07760700546646918,-0.2578836733900146
-0.3066950920738585,-0.3066950920738585,0.07817988675321864,-0.25839059327995983
-0.30638930455065194,-0.30638930455065194,0.07875252989047488,-0.2588967260673468
-0.30608258371248837,-0.30608258371248837,0.07932493313386729,-0.25940207021040707
-0.30577493049369253,-0.30577493049369253,0.07989709473975651,-0.25990662416977467
-0.30546634583142956,-0.30546634583142956,0.08046901296523899,-0.2604103864084909
-0.3051568306657018,-0.3051568306657018,0.0810406860681527,-0.26091335539200855
-0.30484638593934604,-0.30484638593934604,0.08161211230708235,-0.261415529588197
-0.30453501259803095,-0.30453501259803095,0.08218328994136416,-0.26191690746734625
-0.30422271159025366,-0.30422271159025366,0.08275421723109229,-0.26241748750217264
-0.30390948386733707,-0.30390948386733707,0.08332489243712303,-0.26291726816782235
-0.3035953303834273,-0.3035953303834273,0.08389531382108086,-0.26341624794187696
-0.3032802520954902,-0.3032802520954902,0.08446547964536344,-0.2639144253043576
-0.302964249963309,-0.302964249963309,0.08503538817314646,-0.26441179873772935
-0.302647324949481,-0.302647324949481,0.08560503766838991,-0.2649083667269067
-0.3023294780194146,-0.3023294780194146,0.0861744263958426,-0.2654041277592573
-0.3020107101413269,-0.3020107101413269,0.0867435526210477,-0.2658990803246072
-0.30169102228623995,-0.30169102228623995,0.08731241461034815,-0.26639322291524503
-0.3013704154279785,-0.3013704154279785,0.08788101063089153,-0.2668865540259267
-0.30104889054316664,-0.30104889054316664,0.08844933895063574,-0.26737907215388007
-0.3007264486112249,-0.3007264486112249,0.08901739783835422,-0.2678707757988095
-0.3004030906143673,-0.3004030906143673,0.0895851855636411,-0.2683616634629006
-0.30007881753759835,-0.30007881753759835,0.09015270039691656,-0.2688517336508242
-0.2997536303687102,-0.2997536303687102,0.09071994060943182,-0.2693409848697416
-0.29942753009827927,-0.29942753009827927,0.0912869044732749,-0.2698294156293087
-0.2991005177196636,-0.2991005177196636,0.0918535902613756,-0.27031702444168076
-0.29877259422899954,-0.29877259422899954,0.09241999624751063,-0.27080380982151675
-0.29844376062519884,-0.29844376062519884,0.09298612070630938,-0.27128977028598406
-0.2981140179099459,-0.2981140179099459,0.09355196191325821,-0.27177490435476265
-0.29778336708769415,-0.29778336708769415,0.0941175181447068,-0.27225921055005015
-0.2974518091656632,-0.2974518091656632,0.09468278767787289,-0.2727426873965658
-0.2971193451538361,-0.2971193451538361,0.09524776879084741,-0.2732253334215555
-0.29678597606495577,-0.29678597606495577,0.09581245976260001,-0.2737071471547956
-0.29645170291452244,-0.29645170291452244,0.09637685887298374,-0.2741881271285978
-0.29611652672079003,-0.29611652672079003,0.09694096440274128,-0.27466827187781384
-0.29578044850476337,-0.29578044850476337,0.09750477463350925,-0.27514757993983946
-0.2954434692901949,-0.2954434692901949,0.09806828784782398,-0.27562604985461925
-0.2951055901035817,-0.2951055901035817,0.09863150232912667,-0.276103680164651
-0.2947668119741626,-0.2947668119741626,0.09919441636176789,-0.2765804694149896
-0.2944271359339144,-0.2944271359339144,0.0997570282310142,-0.27705641615325255
-0.29408656301754926,-0.29408656301754926,0.10031933622305217,-0.27753151892962347
-0.29374509426251133,-0.29374509426251133,0.10088133862499417,-0.2780057762968569
-0.29340273070897355,-0.29340273070897355,0.10144303372488356,-0.27847918681028294
-0.29305947339983485,-0.29305947339983485,0.10200441981169936,-0.2789517490278106
-0.2927153233807165,-0.2927153233807165,0.10256549517536229,-0.2794234615099336
-0.29237028169995893,-0.29237028169995893,0.1031262581067396,-0.279894322819734
-0.2920243494086193,-0.2920243494086193,0.1036867068976501,-0.28036433152288653
-0.291677527560467,-0.291677527560467,0.10424683984086965,-0.28083348618766324
-0.29132981721198176,-0.29132981721198176,0.10480665523013592,-0.2813017853849375
-0.29098121942234956,-0.29098121942234956,0.10536615136015438,-0.28176922768818885
-0.2906317352534597,-0.2906317352534597,0.10592532652660266,-0.2822358116735069
-0.29028136576990154,-0.29028136576990154,0.10648417902613633,-0.282701535919596
-0.28993011203896124,-0.28993011203896124,0.10704270715639379,-0.2831663990077794
-0.2895779751306187,-0.2895779751306187,0.10760090921600128,-0.2836303995220032
-0.28922495611754406,-0.28922495611754406,0.10815878350457869,-0.2840935360488417
-0.28887105607509433,-0.28887105607509433,0.10871632832274414,-0.2845558071775005
-0.2885162760813104,-0.2885162760813104,0.10927354197211944,-0.2850172114998217
-0.28816061721691366,-0.28816061721691366,0.1098304227553353,-0.28547774761028777
-0.2878040805653028,-0.2878040805653028,0.11038696897603603,-0.28593741410602563
-0.2874466672125503,-0.2874466672125503,0.1109431789388854,-0.28639620958681156
-0.2870883782473991,-0.2870883782473991,0.1114990509495715,-0.2868541326550749
-0.2867292147612595,-0.2867292147612595,0.11205458331481168,-0.28731118191590266
-0.28636917784820587,-0.28636917784820587,0.11260977434235823,-0.2877673559770436
-0.2860082686049731,-0.2860082686049731,0.11316462234100266,-0.2882226534489121
-0.2856464881309532,-0.2856464881309532,0.11371912562058192,-0.2886770729445933
-0.2852838375281925,-0.2852838375281925,0.11427328249198286,-0.28913061307984667
-0.2849203179013873,-0.2849203179013873,0.11482709126714752,-0.2895832724731102
-0.2845559303578815,-0.2845559303578815,0.11538055025907848,-0.2900350497455051
-0.28419067600766296,-0.28419067600766296,0.11593365778184339,-0.2904859435208391
-0.28382455596335965,-0.28382455596335965,0.11648641215058095,-0.29093595242561165
-0.2834575713402367,-0.2834575713402367,0.11703881168150544,-0.2913850750890178
-0.28308972325619297,-0.28308972325619297,0.11759085469191223,-0.2918333101429518
-0.2827210128317574,-0.2827210128317574,0.11814253950018255,-0.29228065622201216
-0.282351441190086,-0.282351441190086,0.11869386442578864,-0.2927271119635049
-0.28198100945695803,-0.28198100945695803,0.11924482778929921,-0.2931726760074485
-0.28160971876077284,-0.28160971876077284,0.11979542791238436,-0.29361734699657766
-0.28123757023254625,-0.28123757023254625,0.12034566311782063,-0.2940611235763474
-0.2808645650059071,-0.2808645650059071,0.12089553172949628,-0.2945040043949374
-0.28049070421709427,-0.28049070421709427,0.12144503207241587,-0.2949459881032556
-0.2801159890049524,-0.2801159890049524,0.12199416247270621,-0.2953870733549432
-0.279740420510929,-0.279740420510929,0.12254292125762084,-0.29582725880637795
-0.2793639998790708,-0.2793639998790708,0.12309130675554544,-0.29626654311667866
-0.27898672825602033,-0.27898672825602033,0.12363931729600267,-0.2967049249477092
-0.27860860679101257,-0.27860860679101257,0.12418695120965721,-0.2971424029640824
-0.27822963663587086,-0.27822963663587086,0.1247342068283213,-0.2975789758331643
-0.2778498189450041,-0.2778498189450041,0.12528108248495937,-0.29801464222507834
-0.2774691548754029,-0.2774691548754029,0.12582757651369342,-0.29844940081270904
-0.27708764558663584,-0.27708764558663584,0.12637368724980794,-0.29888325027170654
-0.2767052922408466,-0.2767052922408466,0.12691941302975465,-0.29931618928048986
-0.2763220960027497,-0.2763220960027497,0.1274647521911583,-0.2997482165202519
-0.27593805803962734,-0.27593805803962734,0.12800970307282122,-0.30017933067496266
-0.27555317952132574,-0.27555317952132574,0.12855426401472864,-0.30060953043137373
-0.27516746162025146,-0.27516746162025146,0.1290984333580535,-0.30103881447902214
-0.2747809055113684,-0.2747809055113684,0.12964220944516136,-0.301467181510234
-0.27439351237219345,-0.27439351237219345,0.1301855906196161,-0.30189463022012913
-0.2740052833827931,-0.2740052833827931,0.13072857522618442,-0.30232115930662457
-0.27361621972578043,-0.27361621972578043,0.13127116161084101,-0.30274676747043894
-0.2732263225863105,-0.2732263225863105,0.13181334812077392,-0.30317145341509594
-0.272835593152078,-0.272835593152078,0.1323551331043886,-0.30359521584692833
-0.2724440326133123,-0.2724440326133123,0.13289651491131416,-0.3040180534750824
-0.2720516421627748,-0.2720516421627748,0.13343749189240783,-0.3044399650115213
-0.27165842299575477,-0.27165842299575477,0.13397806239975982,-0.30486094917102946
-0.27126437631006595,-0.27126437631006595,0.13451822478669878,-0.3052810046712162
-0.2708695033060431,-0.2708695033060431,0.13505797740779618,-0.30570013023251935
-0.27047380518653774,-0.27047380518653774,0.13559731861887203,-0.3061183245782098
-0.270077283156915,-0.270077283156915,0.13613624677699943,-0.3065355864343952
-0.26967993842504967,-0.26967993842504967,0.13667476024050973,-0.3069519145300235
-0.26928177220132266,-0.26928177220132266,0.13721285736899771,-0.30736730759688724
-0.2688827856986175,-0.2688827856986175,0.137750536523326,-0.3077817643696269
-0.2684829801323163,-0.2684829801323163,0.13828779606563063,-0.30819528358573534
-0.26808235672029607,-0.26808235672029607,0.13882463435932596,-0.30860786398556134
-0.2676809166829251,-0.2676809166829251,0.13936104976910946,-0.30901950431231345
-0.2672786612430594,-0.2672786612430594,0.1398970406609668,-0.30943020331206395
-0.266875591626039,-0.266875591626039,0.1404326054021766,-0.3098399597337522
-0.26647170905968365,-0.26647170905968365,0.14096774236131587,-0.31024877232918924
-0.2660670147742898,-0.2660670147742898,0.14150244990826466,-0.310656639853061
-0.26566151000262633,-0.26566151000262633,0.142036726414211,-0.3110635610629323
-0.26525519597993114,-0.26525519597993114,0.14257057025165615,-0.3114695347192506
-0.26484807394390725,-0.26484807394390725,0.1431039797944189,-0.3118745595853496
-0.2644401451347189,-0.2644401451347189,0.14363695341764154,-0.31227863442745335
-0.2640314107949882,-0.2640314107949882,0.1441694894977938,-0.3126817580146798
-0.2636218721697906,-0.2636218721697906,0.14470158641267855,-0.3130839291190447
-0.2632115305066517,-0.2632115305066517,0.14523324254143644,-0.3134851465154651
-0.2628003870555437,-0.2628003870555437,0.14576445626455034,-0.3138854089817631
-0.26238844306888065,-0.26238844306888065,0.14629522596385133,-0.31428471529866986
-0.2619756998015153,-0.2619756998015153,0.14682555002252284,-0.31468306424982917
-0.2615621585107355,-0.2615621585107355,0.14735542682510583,-0.31508045462180095
-0.26114782045625934,-0.26114782045625934,0.14788485475750385,-0.31547688520406536
-0.2607326869002327,-0.2607326869002327,0.14841383220698717,-0.31587235478902587
-0.2603167591072244,-0.2603167591072244,0.14894235756219898,-0.3162668621720137
-0.2599000383442225,-0.2599000383442225,0.1494704292131594,-0.3166604061512908
-0.2594825258806307,-0.2594825258806307,0.14999804555127066,-0.31705298552805417
-0.2590642229882643,-0.2590642229882643,0.1505252049693219,-0.3174445991064389
-0.25864513094134667,-0.25864513094134667,0.1510519058614939,-0.3178352456935219
-0.25822525101650484,-0.25822525101650484,0.15157814662336452,-0.3182249240993261
-0.2578045844927658,-0.2578045844927658,0.15210392565191316,-0.31861363313682345
-0.25738313265155266,-0.25738313265155266,0.15262924134552566,-0.31900137162193887
-0.2569608967766808,-0.2569608967766808,0.15315409210399955,-0.3193881383735537
-0.2565378781543542,-0.2565378781543542,0.15367847632854803,-0.3197739322135092
-0.25611407807316067,-0.25611407807316067,0.154202392421806,-0.3201587519666105
-0.2556894978240689,-0.2556894978240689,0.15472583878783414,-0.32054259646062994
-0.2552641387004239,-0.2552641387004239,0.15524881383212408,-0.32092546452631054
-0.2548380019979432,-0.2548380019979432,0.15577131596160332,-0.32130735499736995
-0.25441108901471343,-0.25441108901471343,0.15629334358463934,-0.3216882667105033
-0.2539834010511853,-0.2539834010511853,0.15681489511104574,-0.32206819850538765
-0.2535549394101706,-0.2535549394101706,0.15733596895208604,-0.32244714922468476
-0.2531257053968378,-0.2531257053968378,0.157856563520479,-0.32282511771404515
-0.252695700318708,-0.252695700318708,0.15837667723040344,-0.32320210282211115
-0.2522649254856516,-0.2522649254856516,0.15889630849750236,-0.3235781034005206
-0.2518333822098831,-0.2518333822098831,0.1594154557388892,-0.32395311830391094
-0.25140107180595833,-0.25140107180595833,0.15993411737315127,-0.3243271463899212
-0.2509679955907697,-0.2509679955907697,0.16045229182035525,-0.32470018651919746
-0.2505341548835424,-0.2505341548835424,0.1609699775020522,-0.3250722375553946
-0.25009955100583064,-0.25009955100583064,0.16148717284128133,-0.3254432983651805
-0.2496641852815131,-0.2496641852815131,0.16200387626257617,-0.3258133678182398
-0.24922805903678927,-0.24922805903678927,0.16252008619196842,-0.32618244478727654
-0.2487911736001753,-0.2487911736001753,0.1630358010569931,-0.3265505281480185
-0.24835353030249993,-0.24835353030249993,0.16355101928669358,-0.3269176167792198
-0.24791513047690078,-0.24791513047690078,0.16406573931162535,-0.32728370956266484
-0.24747597545881966,-0.24747597545881966,0.16457995956386212,-0.32764880538317154
-0.24703606658599878,-0.24703606658599878,0.16509367847699993,-0.32801290312859466
-0.24659540519847706,-0.24659540519847706,0.16560689448616173,-0.3283760016898293
-0.2461539926385852,-0.2461539926385852,0.16611960602800274,-0.3287380999608144
-0.2457118302509427,-0.2457118302509427,0.1666318115407145,-0.32909919683853567
-0.24526891938245285,-0.24526891938245285,0.16714350946403017,-0.3294592912230294
-0.24482526138229885,-0.24482526138229885,0.16765469823922924,-0.32981838201738584
-0.24438085760193995,-0.24438085760193995,0.16816537630914202,-0.330176468127752
-0.24393570939510706,-0.24393570939510706,0.16867554211815472,-0.33053354846333555
-0.243489818117799,-0.243489818117799,0.16918519411221347,-0.3308896219364078
-0.24304318512827777,-0.24304318512827777,0.16969433073883008,-0.33124468746230723
-0.24259581178706507,-0.24259581178706507,0.1702029504470861,-0.3315987439594426
-0.24214769945693754,-0.24214769945693754,0.17071105168763767,-0.33195179034929656
-0.24169884950292297,-0.24169884950292297,0.17121863291272044,-0.33230382555642857
-0.24124926329229643,-0.24124926329229643,0.1717256925761537,-0.3326548485084782
-0.24079894219457534,-0.24079894219457534,0.1722322291333459,-0.33300485813616876
-0.24034788758151585,-0.24034788758151585,0.17273824104129887,-0.33335385337331014
-0.23989610082710855,-0.23989610082710855,0.1732437267586126,-0.33370183315680246
-0.23944358330757415,-0.23944358330757415,0.17374868474549,-0.334048796426639
-0.23899033640135964,-0.23899033640135964,0.17425311346374123,-0.33439474212590914
-0.2385363614891337,-0.2385363614891337,0.1747570113767891,-0.33473966920080256
-0.2380816599537826,-0.2380816599537826,0.17526037694967306,-0.33508357660061144
-0.23762623318040607,-0.23762623318040607,0.17576320864905445,-0.3354264632777343
-0.2371700825563129,-0.2371700825563129,0.1762655049432208,-0.33576832818767893
-0.23671320947101723,-0.23671320947101723,0.17676726430209005,-0.33610917028906523
-0.23625561531623362,-0.23625561531623362,0.1772684851972166,-0.33644898854362937
-0.23579730148587325,-0.23579730148587325,0.17776916610179444,-0.33678778191622577
-0.2353382693760395,-0.2353382693760395,0.17826930549066278,-0.33712554937483113
-0.2348785203850236,-0.2348785203850236,0.1787689018403105,-0.33746228989054744
-0.2344180559133011,-0.2344180559133011,0.17926795362888012,-0.33779800243760433
-0.23395687736352638,-0.23395687736352638,0.17976645933617347,-0.33813268599336327
-0.23349498614052935,-0.23349498614052935,0.18026441744365582,-0.3384663395383202
-0.23303238365131076,-0.23303238365131076,0.18076182643446032,-0.3387989620561085
-0.2325690713050379,-0.2325690713050379,0.1812586847933931,-0.33913055253350244
-0.23210505051304078,-0.23210505051304078,0.18175499100693715,-0.3394611099604196
-0.23164032268880708,-0.23164032268880708,0.18225074356325782,-0.339790633329925
-0.23117488924797833,-0.23117488924797833,0.1827459409522068,-0.34011912163823316
-0.23070875160834547,-0.23070875160834547,0.183240581665327,-0.3404465738847118
-0.2302419111898446,-0.2302419111898446,0.18373466419585716,-0.34077298907188464
-0.22977436941455265,-0.22977436941455265,0.184228187038736,-0.3410983662054343
-0.22930612770668302,-0.22930612770668302,0.18472114869060732,-0.3414227042942056
-0.22883718749258106,-0.22883718749258106,0.1852135476498246,-0.3417460023502086
-0.22836755020071994,-0.22836755020071994,0.18570538241645512,-0.34206825938862123
-0.2278972172616963,-0.2278972172616963,0.1861966514922851,-0.3423894744277928
-0.22742619010822598,-0.22742619010822598,0.18668735338082335,-0.3427096464892464
-0.2269544701751393,-0.2269544701751393,0.18717748658730704,-0.34302877459768255
-0.226482058899377,-0.226482058899377,0.18766704961870545,-0.3433468577809816
-0.22600895771998572,-0.22600895771998572,0.1881560409837246,-0.34366389507020706
-0.22553516807811355,-0.22553516807811355,0.1886444591928122,-0.3439798854996085
-0.22506069141700624,-0.22506069141700624,0.1891323027581613,-0.344294828106624
-0.2245855291820018,-0.2245855291820018,0.18961957019371606,-0.3446087219318839
-0.22410968282052685,-0.22410968282052685,0.19010626001517528,-0.3449215660192132
-0.22363315378209184,-0.22363315378209184,0.1905923707399974,-0.3452333594156345
-0.2231559435182868,-0.2231559435182868,0.19107790088740503,-0.34554410117137113
-0.2226780534827772,-0.2226780534827772,0.19156284897838874,-0.34585379033984964
-0.22219948513129892,-0.22219948513129892,0.1920472135357128,-0.3461624259777033
-0.221720239921654,-0.221720239921654,0.1925309930839187,-0.34647000714477433
-0.2212403193137065,-0.2212403193137065,0.19301418614933008,-0.3467765329041171
-0.22075972476937775,-0.22075972476937775,0.19349679126005714,-0.3470820023220012
-0.22027845775264232,-0.22027845775264232,0.19397880694600075,-0.3473864144679136
-0.2197965197295229,-0.2197965197295229,0.1944602317388578,-0.3476897684145621
-0.21931391216808624,-0.21931391216808624,0.1949410641721247,-0.3479920632378781
-0.21883063653843868,-0.21883063653843868,0.19542130278110256,-0.3482932980170191
-0.2183466943127215,-0.2183466943127215,0.19590094610290146,-0.3485934718343718
-0.21786208696510684,-0.21786208696510684,0.19637999267644432,-0.34889258377555454
-0.2173768159717927,-0.2173768159717927,0.19685844104247247,-0.34919063292942054
-0.21689088281099858,-0.21689088281099858,0.197336289743549,-0.34948761838806036
-0.21640428896296118,-0.21640428896296118,0.197813537324064,-0.3497835392468048
-0.21591703590992975,-0.21591703590992975,0.19829018233023873,-0.35007839460422774
-0.2154291251361616,-0.2154291251361616,0.19876622331012964,-0.3503721835621485
-0.21494055812791768,-0.21494055812791768,0.19924165881363326,-0.3506649052256348
-0.2144513363734577,-0.2144513363734577,0.19971648739249076,-0.35095655870300596
-0.21396146136303598,-0.21396146136303598,0.20019070760029195,-0.3512471431058348
-0.21347093458889663,-0.21347093458889663,0.2006643179924799,-0.35153665754895097
-0.21297975754526952,-0.21297975754526952,0.201137317126355,-0.35182510115044296
-0.212487931728365,-0.212487931728365,0.20160970356108,-0.35211247303166177
-0.21199545863636984,-0.21199545863636984,0.2020814758576838,-0.35239877231722283
-0.2115023397694424,-0.2115023397694424,0.2025526325790663,-0.3526839981350087
-0.21100857662970823,-0.21100857662970823,0.20302317229000247,-0.3529681496161723
-0.21051417072125567,-0.21051417072125567,0.20349309355714645,-0.3532512258951387
-0.21001912355013075,-0.21001912355013075,0.2039623949490368,-0.3535332261096085
-0.20952343662433304,-0.20952343662433304,0.20443107503610003,-0.35381414940056033
-0.2090271114538108,-0.2090271114538108,0.2048991323906553,-0.35409399491225296
-0.20853014955045657,-0.20853014955045657,0.20536656558691893,-0.3543727617922286
-0.20803255242810265,-0.20803255242810265,0.20583337320100806,-0.35465044919131483
-0.2075343216025161,-0.2075343216025161,0.20629955381094575,-0.3549270562636276
-0.20703545859139433,-0.20703545859139433,0.2067651059966652,-0.3552025821665739
-0.20653596491436071,-0.20653596491436071,0.20723002834001358,-0.35547702606085413
-0.20603584209295933,-0.20603584209295933,0.207694319424757,-0.3557503871104645
-0.20553509165065145,-0.20553509165065145,0.20815797783658402,-0.35602266448269987
-0.20503371511280954,-0.20503371511280954,0.20862100216311083,-0.3562938573481561
-0.20453171400671355,-0.20453171400671355,0.20908339099388504,-0.3565639648807327
-0.20402908986154578,-0.20402908986154578,0.20954514292039003,-0.3568329862576354
-0.20352584420838654,-0.20352584420838654,0.21000625653604962,-0.3571009206593783
-0.20302197858020957,-0.20302197858020957,0.21046673043623138,-0.3573677672697868
-0.20251749451187687,-0.20251749451187687,0.21092656321825207,-0.3576335252759998
-0.2020123935401343,-0.2020123935401343,0.21138575348138142,-0.3578981938684723
-0.20150667720360718,-0.20150667720360718,0.2118442998268461,-0.35816177224097806
-0.20100034704279493,-0.20100034704279493,0.21230220085783472,-0.3584242595906116
-0.20049340460006732,-0.20049340460006732,0.21275945517950084,-0.3586856551177906
-0.19998585141965877,-0.19998585141965877,0.21321606139896893,-0.3589459580262593
-0.1994776890476643,-0.1994776890476643,0.21367201812533693,-0.3592051675230897
-0.19896891903203473,-0.19896891903203473,0.21412732396968182,-0.3594632828186849
-0.19845954292257154,-0.19845954292257154,0.2145819775450631,-0.35972030312678094
-0.1979495622709229,-0.1979495622709229,0.2150359774665268,-0.35997622766444914
-0.19743897863057833,-0.19743897863057833,0.21548932235111068,-0.3602310556520993
-0.19692779355686404,-0.19692779355686404,0.21594201081784742,-0.36048478631348085
-0.19641600860693847,-0.19641600860693847,0.21639404148776967,-0.3607374188756865
-0.19590362533978717,-0.19590362533978717,0.21684541298391355,-0.3609889525691535
-0.19539064531621872,-0.19539064531621872,0.21729612393132297,-0.36123938662766647
-0.1948770700988591,-0.1948770700988591,0.2177461729570545,-0.36148872028836004
-0.19436290125214745,-0.19436290125214745,0.21819555869018065,-0.36173695279172063
-0.19384814034233133,-0.19384814034233133,0.21864427976179446,-0.3619840833815889
-0.1933327889374615,-0.1933327889374615,0.21909233480501403,-0.36223011130516225
-0.19281684860738807,-0.19281684860738807,0.2195397224549857,-0.36247503581299695
-0.1923003209237546,-0.1923003209237546,0.2199864413488891,-0.36271885615901045
-0.19178320745999397,-0.19178320745999397,0.2204324901259411,-0.3629615716004837
-0.1912655097913235,-0.1912655097913235,0.22087786742739976,-0.3632031813980634
-0.19074722949473993,-0.19074722949473993,0.22132257189656873,-0.3634436848157643
-0.19022836814901514,-0.19022836814901514,0.2217666021788008,-0.36368308112097103
-0.18970892733469075,-0.18970892733469075,0.22220995692150286,-0.3639213695844412
-0.18918890863407348,-0.18918890863407348,0.22265263477413944,-0.36415854948030657
-0.18866831363123054,-0.18866831363123054,0.223094634388237,-0.36439462008607626
-0.18814714391198437,-0.18814714391198437,0.22353595441738833,-0.3646295806826382
-0.18762540106390865,-0.18762540106390865,0.22397659351725568,-0.36486343055426157
-0.18710308667632242,-0.18710308667632242,0.22441655034557617,-0.36509616898859915
-0.1865802023402859,-0.1865802023402859,0.22485582356216496,-0.36532779527668935
-0.18605674964859545,-0.18605674964859545,0.22529441182891963,-0.36555830871295836
-0.18553273019577868,-0.18553273019577868,0.2257323138098244,-0.36578770859522225
-0.18500814557808987,-0.18500814557808987,0.22616952817095362,-0.36601599422468906
-0.18448299739350466,-0.18448299739350466,0.22660605358047664,-0.3662431649059613
-0.1839572872417155,-0.1839572872417155,0.2270418887086615,-0.36646921994703774
-0.18343101672412665,-0.18343101672412665,0.22747703222787863,-0.36669415865931543
-0.18290418744384934,-0.18290418744384934,0.22791148281260562,-0.3669179803575921
-0.1823768010056971,-0.1823768010056971,0.2283452391394304,-0.36714068436006786
-0.1818488590161804,-0.1818488590161804,0.22877829988705606,-0.367362269988348
-0.18132036308350197,-0.18132036308350197,0.22921066373630447,-0.36758273656744395
-0.18079131481755228,-0.18079131481755228,0.22964232937012038,-0.3678020834257764
-0.1802617158299038,-0.1802617158299038,0.2300732954735755,-0.368020309895177
-0.17973156773380727,-0.17973156773380727,0.23050356073387213,-0.3682374153108897
-0.17920087214418554,-0.17920087214418554,0.2309331238403478,-0.36845339901157403
-0.17866963067762937,-0.17866963067762937,0.23136198348447873,-0.36866826033930605
-0.17813784495239252,-0.17813784495239252,0.2317901383598841,-0.3688819986395809
-0.17760551658838625,-0.17760551658838625,0.23221758716233007,-0.36909461326131476
-0.17707264720717544,-0.17707264720717544,0.2326443285897332,-0.3693061035568465
-0.17653923843197253,-0.17653923843197253,0.23307036134216513,-0.36951646888194
-0.17600529188763306,-0.17600529188763306,0.23349568412185634,-0.36972570859578613
-0.1754708092006509,-0.1754708092006509,0.2339202956331998,-0.3699338220610042
-0.17493579199915277,-0.17493579199915277,0.23434419458275532,-0.37014080864364485
-0.1744002419128942,-0.1744002419128942,0.23476737967925304,-0.3703466677131907
-0.17386416057325346,-0.17386416057325346,0.23518984963359774,-0.3705513986425595
-0.1733275496132273,-0.1733275496132273,0.23561160315887275,-0.3707550008081053
-0.17279041066742576,-0.17279041066742576,0.23603263897034374,-0.3709574735896206
-0.17225274537206708,-0.17225274537206708,0.2364529557854626,-0.37115881637033826
-0.17171455536497326,-0.17171455536497326,0.23687255232387133,-0.37135902853693314
-0.1711758422855643,-0.1711758422855643,0.23729142730740618,-0.3715581094795243
-0.1706366077748536,-0.1706366077748536,0.23770957946010124,-0.37175605859167665
-0.17009685347544304,-0.17009685347544304,0.2381270075081926,-0.37195287527040294
-0.1695565810315177,-0.1695565810315177,0.23854371018012205,-0.37214855891616533
-0.16901579208884138,-0.16901579208884138,0.2389596862065409,-0.37234310893287753
-0.16847448829475084,-0.16847448829475084,0.23937493432031406,-0.3725365247279065
-0.16793267129815134,-0.16793267129815134,0.23978945325652376,-0.3727288057120741
-0.16739034274951145,-0.16739034274951145,0.24020324175247348,-0.3729199512996592
-0.16684750430085774,-0.16684750430085774,0.24061629854769173,-0.37310996090839915
-0.16630415760577064,-0.16630415760577064,0.24102862238393574,-0.3732988339594917
-0.16576030431937824,-0.16576030431937824,0.2414402120051957,-0.3734865698775969
-0.16521594609835197,-0.16521594609835197,0.24185106615769816,-0.37367316809083834
-0.16467108460090138,-0.16467108460090138,0.24226118358991022,-0.3738586280308057
-0.16412572148676893,-0.16412572148676893,0.2426705630525431,-0.3740429491325559
-0.16357985841722553,-0.16357985841722553,0.2430792032985558,-0.3742261308346147
-0.16303349705506462,-0.16303349705506462,0.2434871030831593,-0.37440817257897896
-0.16248663906459768,-0.16248663906459768,0.24389426116382018,-0.37458907381111795
-0.16193928611164896,-0.16193928611164896,0.24430067630026436,-0.37476883397997524
-0.1613914398635503,-0.1613914398635503,0.24470634725448073,-0.37494745253797
-0.1608431019891368,-0.1608431019891368,0.24511127279072528,-0.37512492894099925
-0.16029427415874042,-0.16029427415874042,0.24551545167552458,-0.3753012626484391
-0.159744958044186,-0.159744958044186,0.2459188826776796,-0.37547645312314637
-0.15919515531878567,-0.15919515531878567,0.24632156456826965,-0.3756504998314606
-0.1586448676573337,-0.1586448676573337,0.24672349612065583,-0.37582340224320526
-0.15809409673610214,-0.15809409673610214,0.2471246761104849,-0.37599515983168974
-0.1575428442328345,-0.1575428442328345,0.24752510331569294,-0.37616577207371055
-0.1569911118267415,-0.1569911118267415,0.2479247765165094,-0.37633523844955313
-0.15643890119849577,-0.15643890119849577,0.24832369449546032,-0.3765035584429937
-0.15588621403022646,-0.15588621403022646,0.24872185603737246,-0.37667073154130026
-0.1553330520055149,-0.1553330520055149,0.24911925992937653,-0.3768367572352346
-0.1547794168093883,-0.1547794168093883,0.24951590496091147,-0.3770016350190536
-0.1542253101283156,-0.1542253101283156,0.24991178992372767,-0.37716536439051096
-0.15367073365020176,-0.15367073365020176,0.2503069136118909,-0.3773279448508586
-0.15311568906438278,-0.15311568906438278,0.25070127482178606,-0.3774893759048484
-0.15256017806162103,-0.15256017806162103,0.2510948723521202,-0.3776496570607331
-0.15200420233409923,-0.15200420233409923,0.2514877050039271,-0.3778087878302687
-0.15144776357541587,-0.15144776357541587,0.2518797715805704,-0.37796676772871524
-0.15089086348057984,-0.15089086348057984,0.25227107088774736,-0.37812359627483855
-0.15033350374600535,-0.15033350374600535,0.25266160173349245,-0.3782792729909117
-0.14977568606950706,-0.14977568606950706,0.25305136292818087,-0.37843379740271643
-0.14921741215029422,-0.14921741215029422,0.2534403532845324,-0.3785871690395444
-0.148658683688966,-0.148658683688966,0.2538285716176151,-0.3787393874341992
-0.14809950238750616,-0.14809950238750616,0.25421601674484856,-0.3788904521229972
-0.14753986994927784,-0.14753986994927784,0.25460268748600773,-0.37904036264576907
-0.14697978807901874,-0.14697978807901874,0.25498858266322644,-0.3791891185458615
-0.14641925848283524,-0.14641925848283524,0.255373701101001,-0.37933671937013796
-0.14585828286819771,-0.14585828286819771,0.25575804162619387,-0.37948316466898097
-0.14529686294393515,-0.14529686294393515,0.2561416030680373,-0.37962845399629264
-0.14473500042022985,-0.14473500042022985,0.25652438425813656,-0.3797725869094966
-0.1441726970086128,-0.1441726970086128,0.25690638403047367,-0.3799155629695389
-0.1436099544219576,-0.1436099544219576,0.25728760122141114,-0.3800573817408896
-0.14304677437447572,-0.14304677437447572,0.25766803466969523,-0.3801980427915443
-0.14248315858171126,-0.14248315858171126,0.2580476832164599,-0.38033754569302497
-0.1419191087605355,-0.1419191087605355,0.2584265457052296,-0.3804758900203815
-0.14135462662914236,-0.14135462662914236,0.2588046209819235,-0.38061307535219324
-0.14078971390704217,-0.14078971390704217,0.2591819078948588,-0.38074910127056966
-0.140224372315057,-0.140224372315057,0.25955840529475427,-0.3808839673611525
-0.1396586035753154,-0.1396586035753154,0.25993411203473327,-0.381017673213116
-0.1390924094112469,-0.1390924094112469,0.2603090269703281,-0.38115021841916913
-0.13852579154757746,-0.13852579154757746,0.26068314895948275,-0.3812816025755561
-0.13795875171032318,-0.13795875171032318,0.2610564768625568,-0.381411825282058
-0.13739129162678576,-0.13739129162678576,0.2614290095423287,-0.3815408861419939
-0.13682341302554699,-0.13682341302554699,0.2618007458639993,-0.38166878476222205
-0.13625511763646345,-0.13625511763646345,0.2621716846951954,-0.381795520753141
-0.13568640719066177,-0.13568640719066177,0.2625418249059729,-0.38192109372869104
-0.13511728342053245,-0.13511728342053245,0.2629111653688204,-0.3820455033063551
-0.1345477480597251,-0.1345477480597251,0.26327970495866304,-0.38216874910716003
-0.1339778028431433,-0.1339778028431433,0.26364744255286515,-0.3822908307556776
-0.13340744950693886,-0.13340744950693886,0.26401437703123437,-0.38241174788002613
-0.13283668978850724,-0.13283668978850724,0.2643805072760244,-0.382531500111871
-0.13226552542648135,-0.13226552542648135,0.2647458321719393,-0.3826500870864261
-0.13169395816072693,-0.13169395816072693,0.2651103506061359,-0.38276750844245505
-0.131121989732337,-0.131121989732337,0.2654740614682279,-0.38288376382227196
-0.13054962188362637,-0.13054962188362637,0.2658369636502891,-0.3829988528717429
-0.12997685635812714,-0.12997685635812714,0.2661990560468562,-0.3831127752402864
-0.12940369490058226,-0.12940369490058226,0.266560337554933,-0.3832255305808755
-0.12883013925694095,-0.12883013925694095,0.2669208070739936,-0.3833371185500376
-0.1282561911743531,-0.1282561911743531,0.2672804635059853,-0.38344753880785654
-0.12768185240116403,-0.12768185240116403,0.2676393057553321,-0.38355679101797313
-0.12710712468690952,-0.12710712468690952,0.2679973327289383,-0.38366487484758593
-0.12653200978230972,-0.12653200978230972,0.2683545433361917,-0.3837717899674531
-0.12595650943926437,-0.12595650943926437,0.26871093648896677,-0.38387753605189257
-0.12538062541084727,-0.12538062541084727,0.26906651110162827,-0.3839821127787834
-0.12480435945130096,-0.12480435945130096,0.26942126609103423,-0.38408551982956673
-0.12422771331603176,-0.12422771331603176,0.26977520037653935,-0.3841877568892468
-0.12365068876160366,-0.12365068876160366,0.27012831287999844,-0.3842888236463918
-0.12307328754573352,-0.12307328754573352,0.2704806025257696,-0.3843887197931348
-0.1224955114272856,-0.1224955114272856,0.27083206824071754,-0.38448744502517496
-0.12191736216626593,-0.12191736216626593,0.2711827089542167,-0.3845849990417779
-0.12133884152381783,-0.12133884152381783,0.2715325235981545,-0.38468138154577725
-0.12075995126221528,-0.12075995126221528,0.2718815111069351,-0.38477659224357524
-0.12018069314485846,-0.12018069314485846,0.2722296704174818,-0.3848706308451434
-0.11960106893626804,-0.11960106893626804,0.2725770004692412,-0.3849634970640241
-0.1190210804020797,-0.1190210804020797,0.27292350020418565,-0.3850551906173306
-0.11844072930903941,-0.11844072930903941,0.2732691685668168,-0.3851457112257484
-0.11786001742499713,-0.11786001742499713,0.27361400450416884,-0.3852350586135361
-0.11727894651890196,-0.11727894651890196,0.27395800696581185,-0.38532323250852596
-0.11669751836079664,-0.11669751836079664,0.27430117490385447,-0.38541023264212515
-0.11611573472181198,-0.11611573472181198,0.2746435072729479,-0.38549605874931603
-0.11553359737416222,-0.11553359737416222,0.27498500303028817,-0.38558071056865745
-0.11495110809113847,-0.11495110809113847,0.27532566113561996,-0.3856641878422854
-0.11436826864710414,-0.11436826864710414,0.27566548055123974,-0.38574649031591335
-0.11378508081748923,-0.11378508081748923,0.2760044602419986,-0.385827617738834
-0.11320154637878486,-0.11320154637878486,0.2763425991753057,-0.385907569863919
-0.11261766710853846,-0.11261766710853846,0.276679896321131,-0.3859863464476203
-0.11203344478534737,-0.11203344478534737,0.27701635065200897,-0.38606394724997084
-0.11144888118885407,-0.11144888118885407,0.27735196114304145,-0.38614037203458507
-0.11086397809974075,-0.11086397809974075,0.2776867267719006,-0.38621562056865977
-0.11027873729972339,-0.11027873729972339,0.2780206465188324,-0.38628969262297497
-0.10969316057154734,-0.10969316057154734,0.27835371936665915,-0.38636258797189427
-0.10910724969898071,-0.10910724969898071,0.2786859443007833,-0.38643430639336585
-0.10852100646680961,-0.10852100646680961,0.27901732030919024,-0.38650484766892296
-0.1079344326608326,-0.1079344326608326,0.279347846382451,-0.3865742115836846
-0.10734753006785504,-0.10734753006785504,0.27967752151372594,-0.38664239792635624
-0.10676030047568437,-0.10676030047568437,0.28000634469876734,-0.3867094064892306
-0.1061727456731236,-0.1061727456731236,0.28033431493592276,-0.3867752370681878
-0.10558486744996652,-0.10558486744996652,0.28066143122613807,-0.38683988946269654
-0.10499666759699218,-0.10499666759699218,0.28098769257296025,-0.38690336347581444
-0.10440814790595916,-0.10440814790595916,0.2813130979825407,-0.3869656589141886
-0.10381931016960087,-0.10381931016960087,0.2816376464636381,-0.38702677558805637
-0.10323015618161896,-0.10323015618161896,0.2819613370276214,-0.3870867133112457
-0.10264068773667868,-0.10264068773667868,0.2822841686884731,-0.38714547190117604
-0.10205090663040313,-0.10205090663040313,0.282606140462792,-0.38720305117885834
-0.10146081465936768,-0.10146081465936768,0.28292725136979613,-0.3872594509688962
-0.10087041362109515,-0.10087041362109515,0.2832475004313261,-0.38731467109948614
-0.1002797053140493,-0.1002797053140493,0.28356688667184765,-0.3873687114024179
-0.09968869153763012,-0.09968869153763012,0.28388540911845495,-0.38742157171307556
-0.09909737409216804,-0.09909737409216804,0.28420306680087326,-0.38747325187043735
-0.09850575477891838,-0.09850575477891838,0.28451985875146246,-0.3875237517170766
-0.09791383540005649,-0.09791383540005649,0.284835784005219,-0.38757307109916184
-0.09732161775867133,-0.09732161775867133,0.28515084159978,-0.38762120986645787
-0.0967291036587605,-0.0967291036587605,0.2854650305754253,-0.3876681678723256
-0.09613629490522473,-0.09613629490522473,0.2857783499750808,-0.38771394497372275
-0.09554319330386209,-0.09554319330386209,0.28609079884432137,-0.38775854103120444
-0.09494980066136331,-0.09494980066136331,0.2864023762313734,-0.38780195590892325
-0.09435611878530507,-0.09435611878530507,0.28671308118711814,-0.38784418947462995
-0.09376214948414532,-0.09376214948414532,0.28702291276509456,-0.3878852415996738
-0.0931678945672176,-0.0931678945672176,0.28733187002150185,-0.3879251121590029
-0.09257335584472524,-0.09257335584472524,0.2876399520152027,-0.3879638010311645
-0.09197853512773664,-0.09197853512773664,0.2879471578077258,-0.38800130809830585
-0.09138343422817871,-0.09138343422817871,0.2882534864632691,-0.38803763324617374
-0.09078805495883199,-0.09078805495883199,0.2885589370487024,-0.3880727763641154
-0.09019239913332498,-0.09019239913332498,0.2888635086335702,-0.3881067373450789
-0.08959646856612848,-0.08959646856612848,0.28916720029009474,-0.3881395160856132
-0.08900026507255064,-0.08900026507255064,0.2894700110931784,-0.3881711124858686
-0.08840379046873058,-0.08840379046873058,0.2897719401204071,-0.38820152644959693
-0.08780704657163331,-0.08780704657163331,0.29007298645205254,-0.388230757884152
-0.08721003519904431,-0.08721003519904431,0.29037314917107554,-0.38825880670048984
-0.08661275816956357,-0.08661275816956357,0.2906724273631283,-0.3882856728131687
-0.08601521730260082,-0.08601521730260082,0.29097082011655756,-0.38831135614035
-0.085417414418369,-0.085417414418369,0.29126832652240725,-0.3883358566037977
-0.08481935133787923,-0.08481935133787923,0.2915649456744213,-0.3883591741288793
-0.08422102988293585,-0.08422102988293585,0.2918606766690461,-0.3883813086445653
-0.08362245187612911,-0.08362245187612911,0.29215551860543415,-0.3884022600834305
-0.0830236191408321,-0.0830236191408321,0.29244947058544546,-0.3884220283816528
-0.08242453350119253,-0.08242453350119253,0.2927425317136515,-0.38844061347901476
-0.08182519678212946,-0.08182519678212946,0.2930347010973372,-0.38845801531890295
-0.08122561080932683,-0.08122561080932683,0.2933259778465038,-0.38847423384830826
-0.08062577740922681,-0.08062577740922681,0.2936163610738721,-0.3884892690178263
-0.08002569840902665,-0.08002569840902665,0.29390584989488416,-0.38850312078165733
-0.07942537563667038,-0.07942537563667038,0.294194443427707,-0.38851578909760637
-0.0788248109208456,-0.0788248109208456,0.29448214079323465,-0.3885272739270837
-0.07822400609097693,-0.07822400609097693,0.29476894111509083,-0.38853757523510446
-0.0776229629772194,-0.0776229629772194,0.2950548435196323,-0.388546692990289
-0.07702168341045526,-0.07702168341045526,0.2953398471359506,-0.3885546271648633
-0.07642016922228564,-0.07642016922228564,0.29562395109587536,-0.38856137773465815
-0.07581842224502745,-0.07581842224502745,0.29590715453397665,-0.3885669446791104
-0.07521644431170667,-0.07521644431170667,0.29618945658756757,-0.38857132798126215
-0.07461423725605178,-0.07461423725605178,0.2964708563967072,-0.3885745276277609
-0.07401180291249058,-0.07401180291249058,0.29675135310420286,-0.3885765436088602
-0.07340914311614194,-0.07340914311614194,0.2970309458556131,-0.38857737591841895
-0.07280625970281239,-0.07280625970281239,0.29730963379924985,-0.38857702455390175
-0.07220315450898974,-0.07220315450898974,0.297587416086181,-0.3885754895163789
-0.07159982937183632,-0.07159982937183632,0.29786429187023394,-0.3885727708105265
-0.07099628612918579,-0.07099628612918579,0.2981402603079968,-0.38856886844462607
-0.07039252661953486,-0.07039252661953486,0.2984153205588219,-0.388563782430565
-0.06978855268204007,-0.06978855268204007,0.29868947178482813,-0.3885575127838361
-0.06918436615651109,-0.06918436615651109,0.298962713150903,-0.3885500595235379
-0.06857996888340419,-0.06857996888340419,0.2992350438247063,-0.3885414226723741
-0.06797536270381895,-0.06797536270381895,0.29950646297667116,-0.3885316022566544
-0.06737054945948996,-0.06737054945948996,0.2997769697800083,-0.38852059830629315
-0.06676553099278364,-0.06676553099278364,0.3000465634107067,-0.38850841085481047
-0.06616030914669145,-0.06616030914669145,0.3003152430475373,-0.38849503993933143
-0.06555488576482343,-0.06555488576482343,0.3005830078720558,-0.3884804856005861
-0.0649492626914049,-0.0649492626914049,0.3008498570686036,-0.3884647478829096
-0.06434344177126805,-0.06434344177126805,0.3011157898243122,-0.3884478268342416
-0.06373742484984883,-0.06373742484984883,0.301380805329104,-0.38842972250612673
-0.06313121377318023,-0.06313121377318023,0.30164490277569583,-0.38841043495371386
-0.06252481038788563,-0.06252481038788563,0.30190808135960134,-0.3883899642357561
-0.061918216541175596,-0.061918216541175596,0.3021703402791326,-0.38836831041461106
-0.061311434080839486,-0.061311434080839486,0.3024316787354037,-0.3883454735562397
-0.06070446485524225,-0.06070446485524225,0.3026920959323323,-0.3883214537302073
-0.060097310713317774,-0.060097310713317774,0.3029515910766423,-0.3882962510096824
-0.05948997350456215,-0.05948997350456215,0.3032101633778667,-0.3882698654714368
-0.05888245507903056,-0.05888245507903056,0.30346781204834933,-0.3882422971958454
-0.058274757287328796,-0.058274757287328796,0.30372453630324775,-0.3882135462668859
-0.05766688198061005,-0.05766688198061005,0.30398033536053526,-0.38818361277213875
-0.05705883101056827,-0.05705883101056827,0.30423520844100344,-0.3881524968027865
-0.0564506062294315,-0.0564506062294315,0.304489154768265,-0.38812019845361384
-0.05584220948995857,-0.05584220948995857,0.3047421735687551,-0.3880867178230071
-0.05523364264543078,-0.05523364264543078,0.3049942640717349,-0.38805205501295403
-0.054624907549648605,-0.054624907549648605,0.3052454255092928,-0.38801621012904364
-0.05401600605692508,-0.05401600605692508,0.30549565711634735,-0.3879791832804656
-0.05340694002207906,-0.05340694002207906,0.30574495813065,-0.3879409745800102
-0.052797711300432,-0.052797711300432,0.3059933277927864,-0.3879015841440678
-0.05218832174779956,-0.05218832174779956,0.30624076534617967,-0.3878610120926283
-0.05157877322048834,-0.05157877322048834,0.30648727003709203,-0.3878192585492813
-0.050969067575289184,-0.050969067575289184,0.3067328411146273,-0.3877763236412154
-0.05035920666947058,-0.05035920666947058,0.3069774778307336,-0.3877322074992178
-0.049749192360775275,-0.049749192360775275,0.3072211794402049,-0.3876869102576738
-0.04913902650741195,-0.04913902650741195,0.30746394520068404,-0.3876404320545667
-0.04852871096805197,-0.04852871096805197,0.3077057743726642,-0.38759277303147716
-0.04791824760182266,-0.04791824760182266,0.30794666621949185,-0.3875439333335829
-0.0473076382683006,-0.0473076382683006,0.30818662000736874,-0.387493913109658
-0.046696884827508424,-0.046696884827508424,0.30842563500535386,-0.38744271251207285
-0.04608598913990633,-0.04608598913990633,0.3086637104853662,-0.38739033169679316
-0.045474953066388865,-0.045474953066388865,0.3089008457221866,-0.38733677082338025
-0.04486377846827823,-0.04486377846827823,0.3091370399934598,-0.3872820300549896
-0.04425246720731754,-0.04425246720731754,0.30937229257969734,-0.3872261095583712
-0.04364102114566763,-0.04364102114566763,0.30960660276427876,-0.38716900950386857
-0.04302944214589853,-0.04302944214589853,0.3098399698334549,-0.3871107300654183
-0.0424177320709863,-0.0424177320709863,0.31007239307634904,-0.3870512714205498
-0.04180589278430624,-0.04180589278430624,0.3103038717849596,-0.3869906337503844
-0.04119392614962625,-0.04119392614962625,0.3105344052541624,-0.38692881723963474
-0.040581834031103506,-0.040581834031103506,0.3107639927817125,-0.38686582207660486
-0.039969618293276075,-0.039969618293276075,0.31099263366824653,-0.3868016484531889
-0.0393572808010596,-0.0393572808010596,0.3112203272172846,-0.3867362965648708
-0.03874482341974064,-0.03874482341974064,0.31144707273523264,-0.38666976661072383
-0.03813224801496989,-0.03813224801496989,0.31167286953138457,-0.38660205879340964
-0.03751955645275896,-0.03751955645275896,0.3118977169179241,-0.3865331733191781
-0.03690675059947191,-0.03690675059947191,0.31212161420992734,-0.3864631103978662
-0.036293832321822005,-0.036293832321822005,0.3123445607253641,-0.3863918702428979
-0.03568080348686495,-0.03568080348686495,0.3125665557851005,-0.38631945307128296
-0.035067665961992185,-0.035067665961992185,0.3127875987129014,-0.38624585910361675
-0.03445442161492766,-0.03445442161492766,0.3130076888354314,-0.38617108856407906
-0.03384107231371931,-0.03384107231371931,0.31322682548225816,-0.3860951416804341
-0.033227619926735806,-0.033227619926735806,0.31344500798585323,-0.3860180186840291
-0.032614066322659875,-0.032614066322659875,0.31366223568159474,-0.38593971980979425
-0.03200041337048149,-0.03200041337048149,0.3138785079077697,-0.3858602452962413
-0.03138666293949467,-0.03138666293949467,0.3140938240055753,-0.38577959538546364
-0.030772816899288975,-0.030772816899288975,0.31430818331912147,-0.38569777032313474
-0.03015887711974623,-0.03015887711974623,0.3145215851954325,-0.3856147703585079
-0.029544845471033844,-0.029544845471033844,0.3147340289844491,-0.38553059574441556
-0.028930723823597997,-0.028930723823597997,0.31494551403903087,-0.385445246737268
-0.02831651404816043,-0.02831651404816043,0.3151560397149575,-0.38535872359705325
-0.02770221801570995,-0.02770221801570995,0.3153656053709314,-0.3852710265873357
-0.027087837597499144,-0.027087837597499144,0.3155742103685793,-0.3851821559752556
-0.02647337466503767,-0.02647337466503767,0.3157818540724539,-0.38509211203152854
-0.025858831090085483,-0.025858831090085483,0.3159885358500368,-0.3850008950304436
-0.025244208744649586,-0.025244208744649586,0.31619425507173915,-0.3849085052498639
-0.024629509500975536,-0.024629509500975536,0.3163990111109048,-0.3848149429712246
-0.02401473523154418,-0.02401473523154418,0.3166028033438113,-0.38472020847953253
-0.023399887809064913,-0.023399887809064913,0.316805631149672,-0.38462430206336556
-0.022784969106468923,-0.022784969106468923,0.3170074939106383,-0.38452722401487116
-0.022169980996905904,-0.022169980996905904,0.3172083910118013,-0.384428974629766
-0.021554925353735595,-0.021554925353735595,0.3174083218411935,-0.38432955420733456
-0.020939804050524508,-0.020939804050524508,0.3176072857897911,-0.38422896305042886
-0.020324618961039154,-0.020324618961039154,0.31780528225151505,-0.38412720146546697
-0.01970937195923931,-0.01970937195923931,0.3180023106232342,-0.3840242697624323
-0.019094064919274734,-0.019094064919274734,0.31819837030476567,-0.38392016825487274
-0.018478699715476683,-0.018478699715476683,0.31839346069887775,-0.3838148972598993
-0.017863278222354638,-0.017863278222354638,0.3185875812112914,-0.38370845709818596
-0.01724780231458955,-0.01724780231458955,0.31878073125068157,-0.3836008480939679
-0.016632273867027064,-0.016632273867027064,0.31897291022868013,-0.38349207057504064
-0.016016694754674286,-0.016016694754674286,0.31916411755987617,-0.3833821248727594
-0.015401066852691244,-0.015401066852691244,0.3193543526618194,-0.383271011322038
-0.014785392036387646,-0.014785392036387646,0.3195436149550205,-0.3831587302613474
-0.014169672181216104,-0.014169672181216104,0.3197319038629536,-0.3830452820327154
-0.013553909162765379,-0.013553909162765379,0.3199192188120582,-0.3829306669817247
-0.01293810485675711,-0.01293810485675711,0.3201055592317405,-0.38281488545751285
-0.012322261139037316,-0.012322261139037316,0.3202909245543752,-0.38269793781277034
-0.011706379885573107,-0.011706379885573107,0.32047531421530734,-0.38257982440374
-0.011090462972445944,-0.011090462972445944,0.320658727652854,-0.38246054559021586
-0.010474512275844856,-0.010474512275844856,0.3208411643083062,-0.3823401017355417
-0.009858529672063188,-0.009858529672063188,0.32102262362593015,-0.3822184932066106
-0.009242517037490076,-0.009242517037490076,0.32120310505296934,-0.38209572037386297
-0.008626476248607188,-0.008626476248607188,0.321382608039646,-0.38197178361128625
-0.008010409181981955,-0.008010409181981955,0.3215611320391629,-0.3818466832964135
-0.007394317714260802,-0.007394317714260802,0.3217386765077051,-0.3817204198103218
-0.006778203722165884,-0.006778203722165884,0.32191524090444107,-0.38159299353763154
-0.006162069082486572,-0.006162069082486572,0.3220908246915254,-0.3814644048665054
-0.0055459156720761805,-0.0055459156720761805,0.3222654273340992,-0.3813346541886467
-0.0049297453678452015,-0.0049297453678452015,0.3224390483002925,-0.38120374189929856
-0.004313560046754545,-0.004313560046754545,0.32261168706122595,-0.38107166839724255
-0.0036973615858122578,-0.0036973615858122578,0.3227833430910117,-0.38093843408479733
-0.0030811518620650164,-0.0030811518620650164,0.3229540158667559,-0.38080403936781776
-0.0024649327525948558,-0.0024649327525948558,0.3231237048685595,-0.3806684846556935
-0.001848706134512401,-0.001848706134512401,0.3232924095795205,-0.3805317703613478
-0.0012324738849500995,-0.0012324738849500995,0.3234601294857351,-0.3803938969012358
-0.0006162378810589531,-0.0006162378810589531,0.3236268640762993,-0.3802548646953444
0.0,0.0,0.32379261284331073,-0.38011467416718947
0.0006162378810589531,0.0006162378810589531,0.3239573752818698,-0.3799733257438158
0.0012324738849500995,0.0012324738849500995,0.32412115089008153,-0.37983081985579525
0.001848706134512401,0.001848706134512401,0.3242839391690571,-0.3796871569372253
0.0024649327525948558,0.0024649327525948558,0.3244457396229152,-0.3795423374257283
0.0030811518620650164,0.0030811518620650164,0.3246065517587835,-0.37939636176244956
0.0036973615858122578,0.0036973615858122578,0.32476637508680045,-0.37924923039205616
0.004313560046754545,0.004313560046754545,0.3249252091201163,-0.3791009437627359
0.0049297453678452015,0.0049297453678452015,0.3250830533748951,-0.3789515023261954
0.0055459156720761805,0.0055459156720761805,0.325239907370316,-0.37880090653765947
0.006162069082486572,0.006162069082486572,0.3253957706285745,-0.3786491568558687
0.006778203722165884,0.006778203722165884,0.32555064267488404,-0.37849625374307905
0.007394317714260802,0.007394317714260802,0.3257045230374774,-0.37834219766506005
0.008010409181981955,0.008010409181981955,0.3258574112476085,-0.378186989091093
0.008626476248607188,0.008626476248607188,0.3260093068395531,-0.3780306284939703
0.009242517037490076,0.009242517037490076,0.3261602093506112,-0.37787311634999343
0.009858529672063188,0.009858529672063188,0.32631011832110735,-0.37771445313897156
0.010474512275844856,0.010474512275844856,0.32645903329439285,-0.37755463934422057
0.011090462972445944,0.011090462972445944,0.32660695381684696,-0.3773936754525608
0.011706379885573107,0.011706379885573107,0.326753879437878,-0.37723156195431634
0.012322261139037316,0.012322261139037316,0.3268998097099252,-0.3770682993433128
0.01293810485675711,0.01293810485675711,0.3270447441884596,-0.3769038881168766
0.013553909162765379,0.013553909162765379,0.3271886824319854,-0.37673832877583285
0.014169672181216104,0.014169672181216104,0.3273316240020421,-0.3765716218245039
0.014785392036387646,0.014785392036387646,0.32747356846320463,-0.37640376777070816
0.015401066852691244,0.015401066852691244,0.3276145153830858,-0.376234767125758
0.016016694754674286,0.016016694754674286,0.32775446433233657,-0.3760646204044588
0.016632273867027064,0.016632273867027064,0.3278934148846483,-0.3758933281251071
0.01724780231458955,0.01724780231458955,0.32803136661675353,-0.3757208908094887
0.017863278222354638,0.017863278222354638,0.32816831910842736,-0.37554730898287775
0.018478699715476683,0.018478699715476683,0.3283042719424887,-0.3753725831740344
0.019094064919274734,0.019094064919274734,0.32843922470480175,-0.3751967139152038
0.01970937195923931,0.01970937195923931,0.32857317698427674,-0.3750197017421144
0.020324618961039154,0.020324618961039154,0.32870612837287205,-0.3748415471939758
0.020939804050524508,0.020939804050524508,0.3288380784655946,-0.3746622508134778
0.021554925353735595,0.021554925353735595,0.32896902686050156,-0.374481813146788
0.022169980996905904,0.022169980996905904,0.3290989731587014,-0.374300234743551
0.022784969106468923,0.022784969106468923,0.32922791696435505,-0.37411751615688627
0.023399887809064913,0.023399887809064913,0.32935585788467747,-0.373933657943386
0.02401473523154418,0.02401473523154418,0.3294827955299383,-0.37374866066311446
0.024629509500975536,0.024629509500975536,0.3296087295134636,-0.37356252487960523
0.025244208744649586,0.025244208744649586,0.3297336594516366,-0.3733752511598603
0.025858831090085483,0.025858831090085483,0.3298575849638988,-0.37318684007434794
0.02647337466503767,0.02647337466503767,0.3299805056727519,-0.3729972921970009
0.027087837597499144,0.027087837597499144,0.33010242120375793,-0.37280660810521493
0.02770221801570995,0.02770221801570995,0.33022333118554115,-0.37261478837984674
0.02831651404816043,0.02831651404816043,0.33034323524978876,-0.37242183360521264
0.028930723823597997,0.028930723823597997,0.330462133031252,-0.37222774436908634
0.029544845471033844,0.029544845471033844,0.33058002416774795,-0.3720325212626972
0.03015887711974623,0.03015887711974623,0.3306969083001594,-0.3718361648807287
0.030772816899288975,0.030772816899288975,0.3308127850724373,-0.3716386758213163
0.03138666293949467,0.03138666293949467,0.33092765413160075,-0.3714400546860462
0.03200041337048149,0.03200041337048149,0.3310415151277387,-0.37124030207995273
0.032614066322659875,0.032614066322659875,0.3311543677140109,-0.3710394186115168
0.033227619926735806,0.033227619926735806,0.33126621154664865,-0.3708374048926645
0.03384107231371931,0.03384107231371931,0.3313770462849564,-0.3706342615387645
0.03445442161492766,0.03445442161492766,0.3314868715913122,-0.37042998916862674
0.035067665961992185,0.035067665961992185,0.33159568713116916,-0.37022458840450045
0.03568080348686495,0.03568080348686495,0.3317034925730562,-0.37001805987207165
0.036293832321822005,0.036293832321822005,0.33181028758857933,-0.3698104042004624
0.03690675059947191,0.03690675059947191,0.33191607185242245,-0.36960162202222757
0.03751955645275896,0.03751955645275896,0.3320208450423483,-0.3693917139733541
0.03813224801496989,0.03813224801496989,0.3321246068391995,-0.3691806806932583
0.03874482341974064,0.03874482341974064,0.33222735692689986,-0.3689685228247841
0.0393572808010596,0.0393572808010596,0.3323290949924544,-0.36875524101420115
0.039969618293276075,0.039969618293276075,0.3324298207259517,-0.3685408359112028
0.040581834031103506,0.040581834031103506,0.3325295338205635,-0.36832530816890424
0.04119392614962625,0.04119392614962625,0.3326282339725465,-0.3681086584438404
0.04180589278430624,0.04180589278430624,0.3327259208812429,-0.3678908873959637
0.0424177320709863,0.0424177320709863,0.33282259424908134,-0.3676719956886428
0.04302944214589853,0.04302944214589853,0.3329182537815782,-0.3674519839886595
0.04364102114566763,0.04364102114566763,0.3330128991873378,-0.36723085296620783
0.04425246720731754,0.04425246720731754,0.3331065301780538,-0.36700860329489127
0.04486377846827823,0.04486377846827823,0.33319914646851007,-0.3667852356517206
0.045474953066388865,0.045474953066388865,0.33329074777658124,-0.3665607507171127
0.04608598913990633,0.04608598913990633,0.33338133382323387,-0.3663351491748873
0.046696884827508424,0.046696884827508424,0.3334709043325272,-0.36610843171226604
0.0473076382683006,0.0473076382683006,0.33355945903161377,-0.3658805990198697
0.04791824760182266,0.04791824760182266,0.3336469976507408,-0.36565165179171594
0.04852871096805197,0.04852871096805197,0.3337335199232503,-0.3654215907252179
0.04913902650741195,0.04913902650741195,0.3338190255855806,-0.3651904165211813
0.049749192360775275,0.049749192360775275,0.3339035143772665,-0.364958129883803
0.05035920666947058,0.05035920666947058,0.33398698604094046,-0.3647247315206684
0.050969067575289184,0.050969067575289184,0.33406944032233343,-0.3644902221427493
0.05157877322048834,0.05157877322048834,0.3341508769702753,-0.36425460246440206
0.05218832174779956,0.05218832174779956,0.334231295736696,-0.36401787320336493
0.052797711300432,0.052797711300432,0.33431069637662597,-0.36378003508075635
0.05340694002207906,0.05340694002207906,0.33438907864819695,-0.3635410888210726
0.05401600605692508,0.05401600605692508,0.33446644231264316,-0.3633010351521852
0.054624907549648605,0.054624907549648605,0.3345427871343014,-0.36305987480533963
0.05523364264543078,0.05523364264543078,0.33461811288061205,-0.36281760851515166
0.05584220948995857,0.05584220948995857,0.3346924193221198,-0.36257423701960667
0.0564506062294315,0.0564506062294315,0.3347657062324745,-0.3623297610600565
0.05705883101056827,0.05705883101056827,0.3348379733884313,-0.36208418138121723
0.05766688198061005,0.05766688198061005,0.33490922056985206,-0.3618374987311672
0.058274757287328796,0.058274757287328796,0.3349794475597055,-0.3615897138613445
0.05888245507903056,0.05888245507903056,0.335048654144068,-0.3613408275265447
0.05948997350456215,0.05948997350456215,0.3351168401121242,-0.361090840484919
0.060097310713317774,0.060097310713317774,0.33518400525616804,-0.3608397534979711
0.06070446485524225,0.06070446485524225,0.33525014937160263,-0.36058756733055564
0.061311434080839486,0.061311434080839486,0.33531527225694163,-0.3603342827508752
0.061918216541175596,0.061918216541175596,0.33537937371380944,-0.36007990053047867
0.06252481038788563,0.06252481038788563,0.3354424535469418,-0.3598244214442585
0.06313121377318023,0.06313121377318023,0.33550451156418676,-0.35956784627044813
0.06373742484984883,0.06373742484984883,0.33556554757650475,-0.3593101757906203
0.06434344177126805,0.06434344177126805,0.3356255613979695,-0.3590514107896836
0.0649492626914049,0.0649492626914049,0.33568455284576854,-0.35879155205588126
0.06555488576482343,0.06555488576482343,0.3357425217402035,-0.3585306003807882
0.06616030914669145,0.06616030914669145,0.3357994679046914,-0.3582685565593082
0.06676553099278364,0.06676553099278364,0.33585539116576413,-0.3580054213896726
0.06737054945948996,0.06737054945948996,0.33591029135306977,-0.3577411956734362
0.06797536270381895,0.06797536270381895,0.3359641682993728,-0.3574758802154768
0.06857996888340419,0.06857996888340419,0.33601702184055476,-0.3572094758239912
0.06918436615651109,0.06918436615651109,0.3360688518156146,-0.35694198331049326
0.06978855268204007,0.06978855268204007,0.33611965806666916,-0.3566734034898117
0.07039252661953486,0.07039252661953486,0.3361694404389538,-0.356403737180087
0.07099628612918579,0.07099628612918579,0.33621819878082293,-0.35613298520276976
0.07159982937183632,0.07159982937183632,0.33626593294375,-0.35586114838261745
0.07220315450898974,0.07220315450898974,0.33631264278232853,-0.35558822754769204
0.07280625970281239,0.07280625970281239,0.3363583281542723,-0.3553142235293578
0.07340914311614194,0.07340914311614194,0.3364029889204157,-0.3550391371622785
0.07401180291249058,0.07401180291249058,0.3364466249447142,-0.35476296928441464
0.07461423725605178,0.07461423725605178,0.3364892360942451,-0.354485720737022
0.07521644431170667,0.07521644431170667,0.3365308222392074,-0.35420739236464727
0.07581842224502745,0.07581842224502745,0.33657138325292224,-0.3539279850151273
0.07642016922228564,0.07642016922228564,0.33661091901183404,-0.35364749953958496
0.07702168341045526,0.07702168341045526,0.33664942939550996,-0.35336593679242784
0.0776229629772194,0.0776229629772194,0.33668691428664055,-0.35308329763134505
0.07822400609097693,0.07822400609097693,0.3367233735710405,-0.3527995829173043
0.0788248109208456,0.0788248109208456,0.3367588071376484,-0.3525147935145499
0.07942537563667038,0.07942537563667038,0.3367932148785275,-0.3522289302905996
0.08002569840902665,0.08002569840902665,0.3368265966888659,-0.35194199411624244
0.08062577740922681,0.08062577740922681,0.3368589524669767,-0.351653985865536
0.08122561080932683,0.08122561080932683,0.3368902821142987,-0.351364906415803
0.08182519678212946,0.08182519678212946,0.3369205855353963,-0.3510747566476298
0.08242453350119253,0.08242453350119253,0.33694986263796,-0.35078353744486285
0.0830236191408321,0.0830236191408321,0.3369781133328068,-0.35049124969460627
0.08362245187612911,0.08362245187612911,0.33700533753388,-0.3501978942872195
0.08422102988293585,0.08422102988293585,0.3370315351582501,-0.34990347211631356
0.08481935133787923,0.08481935133787923,0.33705670612611455,-0.34960798407874993
0.085417414418369,0.085417414418369,0.3370808503607982,-0.34931143107463597
0.08601521730260099,0.08601521730260099,0.33710396778875357,-0.34901381400732373
0.08661275816956357,0.08661275816956357,0.33712605833956094,-0.3487151337834067
0.08721003519904431,0.08721003519904431,0.3371471219459286,-0.34841539131271615
0.08780704657163314,0.08780704657163314,0.3371671585436932,-0.34811458750832003
0.08840379046873058,0.08840379046873058,0.3371861680718199,-0.3478127232865186
0.08900026507255082,0.08900026507255082,0.3372041504724022,-0.34750979956684275
0.08959646856612848,0.08959646856612848,0.3372211056906626,-0.34720581727205074
0.09019239913332498,0.09019239913332498,0.3372370336749528,-0.34690077732812524
0.09078805495883184,0.09078805495883184,0.3372519343767531,-0.346594680664271
0.09138343422817871,0.09138343422817871,0.3372658077506735,-0.34628752821291126
0.09197853512773681,0.09197853512773681,0.3372786537544534,-0.34597932090968575
0.09257335584472524,0.09257335584472524,0.3372904723489614,-0.3456700596934476
0.0931678945672176,0.0931678945672176,0.33730126349819634,-0.34535974550625986
0.09376214948414514,0.09376214948414514,0.3373110271692862,-0.34504837929339344
0.09435611878530507,0.09435611878530507,0.33731976333248925,-0.3447359620033238
0.09494980066136348,0.09494980066136348,0.3373274719611937,-0.3444224945877281
0.09554319330386209,0.09554319330386209,0.33733415303191766,-0.34410797800148274
0.09613629490522473,0.09613629490522473,0.3373398065243095,-0.34379241320265946
0.09672910365876032,0.09672910365876032,0.33734443242114753,-0.34347580115252363
0.09732161775867133,0.09732161775867133,0.33734803070834074,-0.34315814281553025
0.09791383540005666,0.09791383540005666,0.3373506013749278,-0.34283943915932164
0.09850575477891838,0.09850575477891838,0.33735214441307826,-0.34251969115472486
0.09909737409216804,0.09909737409216804,0.3373526598180917,-0.34219889977574725
0.09968869153762996,0.09968869153762996,0.33735214758839804,-0.3418770659995754
0.1002797053140493,0.1002797053140493,0.33735060772555764,-0.34155419080657046
0.10087041362109533,0.10087041362109533,0.3373480402342613,-0.34123027518026644
0.10146081465936768,0.10146081465936768,0.33734444512232986,-0.34090532010736657
0.10205090663040313,0.10205090663040313,0.3373398224007149,-0.34057932657774026
0.10264068773667853,0.10264068773667853,0.3373341720834977,-0.34025229558442044
0.10323015618161896,0.10323015618161896,0.3373274941878903,-0.33992422812359996
0.10381931016960104,0.10381931016960104,0.33731978873423485,-0.3395951251946295
0.10440814790595916,0.10440814790595916,0.33731105574600334,-0.33926498780001363
0.10499666759699218,0.10499666759699218,0.33730129524979796,-0.3389338169454078
0.10558486744996635,0.10558486744996635,0.3372905072753509,-0.33860161363961644
0.1061727456731236,0.1061727456731236,0.33727869185552417,-0.3382683788945878
0.10676030047568455,0.10676030047568455,0.3372658490263097,-0.33793411372541293
0.10734753006785504,0.10734753006785504,0.3372519788268288,-0.33759881915032175
0.1079344326608326,0.1079344326608326,0.3372370812993327,-0.33726249619067944
0.10852100646680943,0.10852100646680943,0.3372211564892017,-0.33692514587098427
0.10910724969898071,0.10910724969898071,0.3372042044449456,-0.3365867692188633
0.10969316057154752,0.10969316057154752,0.33718622521820324,-0.33624736726507104
0.11027873729972339,0.11027873729972339,0.33716721886374257,-0.33590694104348473
0.11086397809974075,0.11086397809974075,0.33714718543946004,-0.3355654915911013
0.11144888118885392,0.11144888118885392,0.33712612500638117,-0.3352230199480352
0.11203344478534737,0.11203344478534737,0.3371040376286594,-0.33487952715751435
0.11261766710853861,0.11261766710853861,0.337080923373577,-0.3345350142658774
0.11320154637878486,0.11320154637878486,0.3370567823115438,-0.33418948232257056
0.11378508081748923,0.11378508081748923,0.3370316145160978,-0.33384293238014373
0.11436826864710398,0.11436826864710398,0.3370054200639044,-0.3334953654942485
0.11495110809113847,0.11495110809113847,0.33697819903475645,-0.3331467827236335
0.11553359737416238,0.11553359737416238,0.3369499515115739,-0.3327971851301424
0.11611573472181198,0.11611573472181198,0.3369206775804037,-0.33244657377871045
0.11669751836079664,0.11669751836079664,0.3368903773304192,-0.3320949497373601
0.1172789465189018,0.1172789465189018,0.33685905085392026,-0.3317423140771996
0.11786001742499713,0.11786001742499713,0.3368266982463328,-0.331388667872418
0.11844072930903958,0.11844072930903958,0.3367933196062085,-0.33103401220028306
0.1190210804020797,0.1190210804020797,0.33675891503522437,-0.3306783481411377
0.11960106893626804,0.11960106893626804,0.33672348463818275,-0.3303216767783961
0.1201806931448583,0.1201806931448583,0.33668702852301086,-0.32996399919854114
0.12075995126221528,0.12075995126221528,0.33664954680076015,-0.3296053164911206
0.12133884152381799,0.12133884152381799,0.3366110395856066,-0.32924562974874433
0.12191736216626593,0.12191736216626593,0.33657150699484994,-0.3288849400670809
0.1224955114272856,0.1224955114272856,0.3365309491489132,-0.32852324854485293
0.12307328754573336,0.12307328754573336,0.3364893661713425,-0.32816055628383617
0.12365068876160366,0.12365068876160366,0.3364467581888069,-0.3277968643888535
0.12422771331603193,0.12422771331603193,0.3364031253310978,-0.3274321739677741
0.12480435945130096,0.12480435945130096,0.3363584677311283,-0.327066486131508
0.12538062541084727,0.12538062541084727,0.33631278552493327,-0.32669980199400367
0.12595650943926417,0.12595650943926417,0.33626607885166865,-0.3263321226722449
0.12653200978230972,0.12653200978230972,0.33621834785361104,-0.3259634492862461
0.12710712468690968,0.12710712468690968,0.3361695926761573,-0.32559378295905084
0.12768185240116403,0.12768185240116403,0.33611981346782416,-0.3252231248167269
0.1282561911743531,0.1282561911743531,0.3360690103802478,-0.32485147598836284
0.12883013925694078,0.12883013925694078,0.33601718356818316,-0.3244788376060659
0.12940369490058226,0.12940369490058226,0.3359643331895038,-0.3241052108049568
0.1299768563581273,0.1299768563581273,0.335910459405201,-0.32373059672316773
0.13054962188362637,0.13054962188362637,0.33585556237938374,-0.32335499650183847
0.131121989732337,0.131121989732337,0.3357996422792778,-0.32297841128511184
0.1316939581607268,0.1316939581607268,0.3357426992752256,-0.3226008422201323
0.13226552542648135,0.13226552542648135,0.33568473354068534,-0.3222222904570402
0.13283668978850738,0.13283668978850738,0.3356257452522307,-0.32184275714897015
0.13340744950693886,0.13340744950693886,0.33556573458955036,-0.3214622434520466
0.1339778028431433,0.1339778028431433,0.33550470173544705,-0.32108075052537977
0.13454774805972494,0.13454774805972494,0.33544264687583747,-0.3206982795310637
0.13511728342053245,0.13511728342053245,0.3353795701997515,-0.32031483163417107
0.13568640719066194,0.13568640719066194,0.33531547189933164,-0.31993040800275085
0.13625511763646345,0.13625511763646345,0.3352503521698324,-0.31954500980782413
0.13682341302554699,0.13682341302554699,0.3351842112096199,-0.3191586382233805
0.1373912916267856,0.1373912916267856,0.33511704922017077,-0.31877129442637503
0.13795875171032318,0.13795875171032318,0.3350488664060722,-0.31838297959672374
0.13852579154757763,0.13852579154757763,0.3349796629750208,-0.3179936949173011
0.1390924094112469,0.1390924094112469,0.33490943913782234,-0.3176034415739361
0.1396586035753154,0.1396586035753154,0.33483819510839063,-0.3172122207554076
0.14022437231505683,0.14022437231505683,0.3347659311037475,-0.31682003365344247
0.14078971390704217,0.14078971390704217,0.33469264734402154,-0.3164268814627102
0.14135462662914253,0.14135462662914253,0.3346183440524479,-0.31603276538082087
0.1419191087605355,0.1419191087605355,0.3345430214553672,-0.3156376866083205
0.14248315858171126,0.14248315858171126,0.3344666797822251,-0.3152416463486872
0.14304677437447555,0.14304677437447555,0.3343893192655717,-0.31484464580832855
0.1436099544219576,0.1436099544219576,0.33431094014106044,-0.31444668619657684
0.14417269700861296,0.14417269700861296,0.33423154264744775,-0.3140477687256862
0.14473500042022985,0.14473500042022985,0.3341511270265923,-0.3136478946108286
0.14529686294393515,0.14529686294393515,0.3340696935234538,-0.3132470650700895
0.14585828286819758,0.14585828286819758,0.3339872423860929,-0.31284528132446576
0.14641925848283524,0.14641925848283524,0.33390377386567016,-0.31244254459785975
0.1469797880790189,0.1469797880790189,0.3338192882164451,-0.3120388561170777
0.14753986994927784,0.14753986994927784,0.33373378569577555,-0.3116342171118249
0.14809950238750616,0.14809950238750616,0.3336472665641172,-0.3112286288147015
0.14865868368896581,0.14865868368896581,0.33355973108502224,-0.3108220924612003
0.14921741215029422,0.14921741215029422,0.33347117952513894,-0.31041460928970105
0.14977568606950722,0.14977568606950722,0.3333816121542107,-0.31000618054146833
0.15033350374600535,0.15033350374600535,0.3332910292450753,-0.3095968074606472
0.15089086348057984,0.15089086348057984,0.3331994310736639,-0.3091864912942586
0.1514477635754157,0.1514477635754157,0.33310681791900043,-0.30877523329219725
0.15200420233409923,0.15200420233409923,0.3330131900632008,-0.3083630347072259
0.1525601780616212,0.1525601780616212,0.3329185477914714,-0.30794989679497303
0.15311568906438278,0.15311568906438278,0.3328228913921093,-0.30753582081392866
0.15367073365020176,0.15367073365020176,0.33272622115650025,-0.30712080802543956
0.15422531012831545,0.15422531012831545,0.3326285373791187,-0.3067048596937072
0.1547794168093883,0.1547794168093883,0.3325298403575263,-0.3062879770857818
0.15533305200551506,0.15533305200551506,0.33243013039237124,-0.30587016147156026
0.15588621403022646,0.15588621403022646,0.33232940778738757,-0.30545141412378174
0.15643890119849577,0.15643890119849577,0.3322276728493936,-0.3050317363180228
0.15699111182674136,0.15699111182674136,0.33212492588829173,-0.3046111293326952
0.1575428442328345,0.1575428442328345,0.3320211672170669,-0.3041895944490404
0.1580940967361023,0.1580940967361023,0.33191639715178617,-0.303767132951127
0.1586448676573337,0.1586448676573337,0.33181061601159717,-0.3033437461258461
0.15919515531878567,0.15919515531878567,0.33170382411872773,-0.302919435262907
0.15974495804418584,0.15974495804418584,0.33159602179848446,-0.30249420165483465
0.16029427415874042,0.16029427415874042,0.3314872093792518,-0.30206804659696396
0.16084310198913693,0.16084310198913693,0.3313773871924913,-0.3016409713874372
0.1613914398635503,0.1613914398635503,0.3312665555727405,-0.30121297732719987
0.16193928611164896,0.16193928611164896,0.33115471485761167,-0.30078406571999566
0.16248663906459754,0.16248663906459754,0.331041865387791,-0.30035423787236415
0.16303349705506462,0.16303349705506462,0.3309280075070375,-0.29992349509363503
0.1635798584172257,0.1635798584172257,0.33081314156218206,-0.29949183869592566
0.16412572148676893,0.16412572148676893,0.33069726790312637,-0.29905926999413673
0.16467108460090138,0.16467108460090138,0.3305803868828415,-0.2986257903059468
0.16521594609835183,0.16521594609835183,0.33046249885736756,-0.29819140095181096
0.16576030431937824,0.16576030431937824,0.33034360418581166,-0.2977561032549537
0.1663041576057708,0.1663041576057708,0.33022370323034766,-0.29731989854136776
0.16684750430085774,0.16684750430085774,0.33010279635621487,-0.29688278813980845
0.16739034274951145,0.16739034274951145,0.3299808839317164,-0.2964447733817896
0.1679326712981512,0.1679326712981512,0.32985796632821857,-0.29600585560158027
0.16847448829475084,0.16847448829475084,0.3297340439201498,-0.29556603613619997
0.16901579208884152,0.16901579208884152,0.32960911708499935,-0.2951253163254151
0.1695565810315177,0.1695565810315177,0.3294831862033159,-0.294683697511735
0.17009685347544304,0.17009685347544304,0.32935625165870674,-0.2942411810404066
0.17063660777485345,0.17063660777485345,0.3292283138378367,-0.29379776825941234
0.1711758422855643,0.1711758422855643,0.3290993731304262,-0.293353460519464
0.17171455536497343,0.17171455536497343,0.32896942992925127,-0.2929082591740001
0.17225274537206708,0.17225274537206708,0.3288384846301415,-0.29246216557918153
0.17279041066742576,0.17279041066742576,0.32870653763197877,-0.29201518109388636
0.17332754961322716,0.17332754961322716,0.32857358933669667,-0.29156730707970707
0.17386416057325346,0.17386416057325346,0.3284396401492787,-0.29111854490094524
0.17440024191289435,0.17440024191289435,0.32830469047775723,-0.2906688959246086
0.17493579199915277,0.17493579199915277,0.32816874073321256,-0.29021836152040603
0.1754708092006509,0.1754708092006509,0.32803179132977106,-0.289766943060743
0.17600529188763292,0.17600529188763292,0.32789384268460436,-0.289314641920719
0.17653923843197253,0.17653923843197253,0.32775489521792794,-0.28886145947812114
0.1770726472071756,0.1770726472071756,0.327614949353,-0.288407397113422
0.17760551658838625,0.17760551658838625,0.3274740055161198,-0.2879524562097746
0.17813784495239252,0.17813784495239252,0.3273320641366268,-0.28749663815300736
0.17866963067762923,0.17866963067762923,0.32718912564689906,-0.2870399443316215
0.17920087214418554,0.17920087214418554,0.3270451904823518,-0.28658237613678517
0.1797315677338074,0.1797315677338074,0.3269002590814367,-0.28612393496233063
0.1802617158299038,0.1802617158299038,0.32675433188563996,-0.28566462220474964
0.18079131481755228,0.18079131481755228,0.32660740933948096,-0.2852044392631878
0.18132036308350186,0.18132036308350186,0.3264594918905115,-0.28474338753944284
0.1818488590161804,0.1818488590161804,0.3263105799893135,-0.28428146843795754
0.18237680100569723,0.18237680100569723,0.3261606740894985,-0.283818683365818
0.18290418744384934,0.18290418744384934,0.3260097746477061,-0.2833550337327481
0.18343101672412665,0.18343101672412665,0.3258578821236019,-0.28289052095110445
0.18395728724171534,0.18395728724171534,0.3257049969798771,-0.28242514643587413
0.18448299739350466,0.18448299739350466,0.3255511196822461,-0.2819589116046679
0.18500814557808998,0.18500814557808998,0.325396250699446,-0.28149181787771843
0.18553273019577868,0.18553273019577868,0.3252403905032347,-0.28102386667787427
0.18605674964859545,0.18605674964859545,0.3250835395683891,-0.28055505943059555
0.18658020234028577,0.18658020234028577,0.32492569837270463,-0.2800853975639509
0.18710308667632242,0.18710308667632242,0.32476686739699256,-0.2796148825086113
0.18762540106390882,0.18762540106390882,0.32460704712508,-0.2791435156978475
0.18814714391198437,0.18814714391198437,0.32444623804380707,-0.2786712985675248
0.18866831363123054,0.18866831363123054,0.32428444064302603,-0.2781982325560979
0.18918890863407337,0.18918890863407337,0.3241216554156,-0.2777243191046085
0.18970892733469075,0.18970892733469075,0.32395788285740074,-0.27724955965667863
0.1902283681490153,0.1902283681490153,0.3237931234673081,-0.27677395565850815
0.19074722949473993,0.19074722949473993,0.3236273777472077,-0.2762975085588696
0.1912655097913235,0.1912655097913235,0.32346064620198967,-0.2758202198091029
0.1917832074599938,0.1917832074599938,0.3232929293395474,-0.27534209086311284
0.1923003209237546,0.1923003209237546,0.3231242276707753,-0.2748631231773627
0.1928168486073882,0.1928168486073882,0.32295454170956805,-0.2743833182108715
0.1933327889374615,0.1933327889374615,0.32278387197281855,-0.27390267742520824
0.19384814034233133,0.19384814034233133,0.32261221898041625,-0.2734212022844879
0.19436290125214734,0.19436290125214734,0.3224395832552462,-0.2729388942553677
0.1948770700988591,0.1948770700988591,0.32226596532318647,-0.27245575480704104
0.19539064531621889,0.19539064531621889,0.32209136571310754,-0.27197178541123473
0.19590362533978717,0.19590362533978717,0.3219157849568702,-0.27148698754220374
0.19641600860693847,0.19641600860693847,0.3217392235893236,-0.27100136267672587
0.1969277935568639,0.1969277935568639,0.32156168214830444,-0.2705149122940992
0.19743897863057833,0.19743897863057833,0.3213831611746349,-0.27002763787613554
0.19794956227092306,0.19794956227092306,0.32120366121212046,-0.2695395409071574
0.19845954292257154,0.19845954292257154,0.3210231828075496,-0.2690506228739932
0.19896891903203473,0.19896891903203473,0.32084172651069043,-0.26856088526597144
0.1994776890476642,0.1994776890476642,0.3206592928742905,-0.2680703295749184
0.19998585141965877,0.19998585141965877,0.32047588245407427,-0.26757895729515113
0.20049340460006745,0.20049340460006745,0.3202914958087416,-0.26708676992347524
0.20100034704279493,0.20100034704279493,0.32010613349996647,-0.266593768959179
0.20150667720360718,0.20150667720360718,0.31991979609239424,-0.2660999559040283
0.2020123935401342,0.2020123935401342,0.3197324841536413,-0.26560533226226396
0.20251749451187687,0.20251749451187687,0.3195441982542919,-0.2651098995405947
0.20302197858020973,0.20302197858020973,0.319354938967898,-0.26461365924819497
0.20352584420838654,0.20352584420838654,0.31916470687097603,-0.2641166128966988
0.20402908986154578,0.20402908986154578,0.31897350254300577,-0.2636187620001952
0.20453171400671338,0.20453171400671338,0.31878132656642905,-0.26312010807522485
0.20503371511280954,0.20503371511280954,0.318588179526647,-0.2626206526407736
0.20553509165065162,0.20553509165065162,0.31839406201201903,-0.2621203972182694
0.20603584209295933,0.20603584209295933,0.31819897461386093,-0.2616193433315775
0.20653596491436071,0.20653596491436071,0.31800291792644253,-0.2611174925069943
0.20703545859139422,0.20703545859139422,0.31780589254698677,-0.260614846273245
0.2075343216025161,0.2075343216025161,0.3176078990756667,-0.2601114061614766
0.20803255242810278,0.20803255242810278,0.3174089381156051,-0.2596071737052554
0.20853014955045657,0.20853014955045657,0.3172090102728716,-0.259102150440561
0.2090271114538108,0.2090271114538108,0.31700811615648083,-0.25859633790578146
0.20952343662433293,0.20952343662433293,0.3168062563783914,-0.25808973764170995
0.21001912355013075,0.21001912355013075,0.31660343155350285,-0.2575823511915382
0.2105141707212558,0.2105141707212558,0.31639964229965506,-0.25707418010085364
0.21100857662970823,0.21100857662970823,0.3161948892376254,-0.25656522591763375
0.2115023397694424,0.2115023397694424,0.31598917299112705,-0.2560554901922407
0.21199545863636968,0.21199545863636968,0.31578249418680754,-0.25554497447741853
0.212487931728365,0.212487931728365,0.3155748534542462,-0.25503368032828594
0.21297975754526963,0.21297975754526963,0.31536625142595276,-0.25452160930233403
0.21347093458889663,0.21347093458889663,0.3151566887373654,-0.25400876295942015
0.21396146136303598,0.21396146136303598,0.31494616602684805,-0.25349514286176267
0.21445133637345754,0.21445133637345754,0.3147346839356897,-0.252980750573938
0.21494055812791768,0.21494055812791768,0.31452224310810123,-0.2524655876628737
0.21542912513616178,0.21542912513616178,0.3143088441912144,-0.2519496556978456
0.21591703590992975,0.21591703590992975,0.3140944878350793,-0.25143295625047224
0.21640428896296118,0.21640428896296118,0.3138791746926625,-0.25091549089470927
0.21689088281099847,0.21689088281099847,0.3136629054198454,-0.25039726120684647
0.2173768159717927,0.2173768159717927,0.3134456806754213,-0.24987826876550057
0.217862086965107,0.217862086965107,0.31322750112109465,-0.249358515151613
0.2183466943127215,0.2183466943127215,0.31300836742147836,-0.2488380019484437
0.21883063653843868,0.21883063653843868,0.31278828024409144,-0.24831673074156552
0.21931391216808613,0.21931391216808613,0.3125672402593579,-0.24779470311886156
0.2197965197295229,0.2197965197295229,0.31234524814060355,-0.24727192067051795
0.2202784577526425,0.2202784577526425,0.312122304564055,-0.24674838498902088
0.22075972476937775,0.22075972476937775,0.31189841020883713,-0.24622409766915127
0.2212403193137065,0.2212403193137065,0.3116735657569708,-0.24569906030797845
0.22172023992165382,0.22172023992165382,0.3114477718933715,-0.24517327450485804
0.22219948513129892,0.22219948513129892,0.3112210293058461,-0.2446467418614241
0.22267805348277736,0.22267805348277736,0.31099333868509205,-0.24411946398158663
0.2231559435182868,0.2231559435182868,0.31076470072469464,-0.24359144247152587
0.22363315378209184,0.22363315378209184,0.31053511612112444,-0.24306267893968636
0.22410968282052668,0.22410968282052668,0.31030458557373625,-0.242533174996774
0.2245855291820018,0.2245855291820018,0.3100731097847658,-0.24200293225574904
0.22506069141700635,0.22506069141700635,0.30984068945932863,-0.24147195233182323
0.22553516807811355,0.22553516807811355,0.30960732530541757,-0.24094023684245375
0.22600895771998572,0.22600895771998572,0.30937301803389994,-0.24040778740733754
0.2264820588993769,0.2264820588993769,0.3091377683585166,-0.2398746056484086
0.2269544701751393,0.2269544701751393,0.30890157699587856,-0.23934069318983034
0.22742619010822612,0.22742619010822612,0.3086644446654659,-0.23880605165799307
0.2278972172616963,0.2278972172616963,0.3084263720896249,-0.23827068268150797
0.22836755020071994,0.22836755020071994,0.3081873599935657,-0.2377345878912011
0.2288371874925809,0.2288371874925809,0.30794740910536084,-0.23719776892011074
0.22930612770668302,0.22930612770668302,0.307706520155942,-0.23666022740348006
0.22977436941455281,0.22977436941455281,0.3074646938790989,-0.236121964978754
0.2302419111898446,0.2302419111898446,0.30722193101147643,-0.23558298328557353
0.23070875160834547,0.23070875160834547,0.30697823229257215,-0.2350432839657698
0.23117488924797816,0.23117488924797816,0.3067335984647348,-0.23450286866336115
0.23164032268880708,0.23164032268880708,0.30648803027316135,-0.23396173902454567
0.2321050505130409,0.2321050505130409,0.30624152846589503,-0.23341989669769841
0.2325690713050379,0.2325690713050379,0.30599409379382336,-0.23287734333336532
0.23303238365131076,0.23303238365131076,0.30574572701067493,-0.2323340805842575
0.23349498614052924,0.23349498614052924,0.30549642887301837,-0.23179011010524805
0.23395687736352638,0.23395687736352638,0.30524620014025866,-0.23124543355336483
0.23441805591330125,0.23441805591330125,0.3049950415746362,-0.2307000525877874
0.2348785203850236,0.2348785203850236,0.3047429539412235,-0.23015396886984102
0.2353382693760395,0.2353382693760395,0.3044899380079232,-0.2296071840629907
0.23579730148587313,0.23579730148587313,0.3042359945454657,-0.22905969983283864
0.23625561531623362,0.23625561531623362,0.3039811243274067,-0.22851151784711587
0.23671320947101734,0.23671320947101734,0.3037253281301251,-0.22796263977568024
0.2371700825563129,0.2371700825563129,0.30346860673282083,-0.22741306729050986
0.23762623318040607,0.23762623318040607,0.3032109609175113,-0.22686280206569717
0.23808165995378244,0.23808165995378244,0.30295239146903086,-0.22631184577744615
0.2385363614891337,0.2385363614891337,0.3026928991750264,-0.2257602001040645
0.2389903364013598,0.2389903364013598,0.3024324848259566,-0.22520786672596094
0.23944358330757415,0.23944358330757415,0.3021711492150889,-0.22465484732563912
0.23989610082710855,0.23989610082710855,0.3019088931384967,-0.2241011435876913
0.24034788758151568,0.24034788758151568,0.3016457173950577,-0.22354675719879577
0.24079894219457534,0.24079894219457534,0.3013816227864506,-0.222991689847709
0.24124926329229657,0.24124926329229657,0.3011166101171535,-0.22243594322526275
0.24169884950292297,0.24169884950292297,0.3008506801944411,-0.22187951902435785
0.24214769945693754,0.24214769945693754,0.3005838338283817,-0.2213224189399583
0.24259581178706496,0.24259581178706496,0.3003160718318361,-0.22076464466908832
0.24304318512827777,0.24304318512827777,0.3000473950204533,-0.22020619791082427
0.2434898181177991,0.2434898181177991,0.29977780421266964,-0.2196470803662922
0.24393570939510706,0.24393570939510706,0.2995073002297057,-0.21908729373866145
0.24438085760193995,0.24438085760193995,0.2992358838955631,-0.21852683973313852
0.2448252613822987,0.2448252613822987,0.2989635560370235,-0.21796572005696419
0.24526891938245285,0.24526891938245285,0.29869031748364444,-0.21740393641940559
0.24571183025094287,0.24571183025094287,0.29841616906775803,-0.21684149053175347
0.2461539926385852,0.2461539926385852,0.29814111162446816,-0.2162783841073159
0.24659540519847706,0.24659540519847706,0.29786514599164704,-0.215714618861412
0.24703606658599866,0.24703606658599866,0.2975882730099343,-0.21515019651136916
0.24747597545881966,0.24747597545881966,0.29731049352273264,-0.214585118776515
0.24791513047690095,0.24791513047690095,0.29703180837620674,-0.2140193873781748
0.24835353030249993,0.24835353030249993,0.2967522184192801,-0.21345300403966472
0.2487911736001753,0.2487911736001753,0.2964717245036319,-0.21288597048628605
0.2492280590367891,0.2492280590367891,0.29619032748369545,-0.21231828844532186
0.2496641852815131,0.2496641852815131,0.29590802821665474,-0.2117499596460296
0.25009955100583076,0.25009955100583076,0.29562482756244224,-0.2111809858196375
0.2505341548835424,0.2505341548835424,0.29534072638373654,-0.21061136869933905
0.2509679955907697,0.2509679955907697,0.2950557255459588,-0.210041110020286
0.25140107180595817,0.25140107180595817,0.2947698259172713,-0.20947021151958584
0.2518333822098831,0.2518333822098831,0.29448302836857354,-0.2088986749362938
0.2522649254856517,0.2522649254856517,0.2941953337735007,-0.20832650201140965
0.252695700318708,0.252695700318708,0.2939067430084208,-0.20775369448787184
0.2531257053968378,0.2531257053968378,0.2936172569524308,-0.20718025411055072
0.2535549394101705,0.2535549394101705,0.2933268764873557,-0.20660618262624572
0.2539834010511853,0.2539834010511853,0.29303560249774474,-0.20603148178367744
0.25441108901471354,0.25441108901471354,0.2927434358708689,-0.20545615333348477
0.2548380019979432,0.2548380019979432,0.29245037749671865,-0.20488019902821827
0.2552641387004239,0.2552641387004239,0.2921564282680003,-0.20430362062233387
0.2556894978240688,0.2556894978240688,0.2918615890801345,-0.20372641987219015
0.25611407807316067,0.25611407807316067,0.2915658608312522,-0.20314859853603995
0.2565378781543543,0.2565378781543543,0.29126924442219315,-0.20257015837402773
0.2569608967766808,0.2569608967766808,0.29097174075650245,-0.2019911011481827
0.25738313265155266,0.25738313265155266,0.29067335074042766,-0.2014114286224131
0.25780458449276566,0.25780458449276566,0.2903740752829167,-0.2008311425625025
0.25822525101650484,0.25822525101650484,0.2900739152956143,-0.20025024473610223
0.25864513094134683,0.25864513094134683,0.2897728716928599,-0.19966873691272818
0.2590642229882643,0.2590642229882643,0.28947094539168483,-0.19908662086375445
0.2594825258806307,0.2594825258806307,0.2891681373118085,-0.19850389836240664
0.2599000383442224,0.2599000383442224,0.2888644483756372,-0.19792057118375928
0.2603167591072244,0.2603167591072244,0.2885598795082598,-0.1973366411047275
0.2607326869002329,0.2607326869002329,0.288254431637446,-0.1967521099040638
0.26114782045625934,0.26114782045625934,0.28794810569364326,-0.19616697936235217
0.2615621585107355,0.2615621585107355,0.28764090260997305,-0.19558125126200082
0.2619756998015152,0.2619756998015152,0.28733282332222965,-0.19499492738723978
0.26238844306888065,0.26238844306888065,0.28702386876887576,-0.19440800952411275
0.2628003870555438,0.2628003870555438,0.2867140398910405,-0.19382049946047353
0.2632115305066517,0.2632115305066517,0.28640333763251663,-0.1932323989859801
0.2636218721697906,0.2636218721697906,0.2860917629397568,-0.1926437098920877
0.2640314107949881,0.2640314107949881,0.28577931676187196,-0.1920544339720462
0.2644401451347189,0.2644401451347189,0.2854660000506268,-0.19146457302089154
0.26484807394390736,0.26484807394390736,0.28515181376043874,-0.19087412883544275
0.26525519597993114,0.26525519597993114,0.28483675884837373,-0.1902831032142956
0.26566151000262633,0.26566151000262633,0.28452083627414343,-0.18969149795781592
0.2660670147742897,0.2660670147742897,0.28420404700010315,-0.18909931486813664
0.26647170905968365,0.26647170905968365,0.2838863919912475,-0.1885065557491495
0.2668755916260391,0.2668755916260391,0.28356787221520896,-0.18791322240650188
0.2672786612430594,0.2672786612430594,0.2832484886422542,-0.18731931664759033
0.2676809166829251,0.2676809166829251,0.2829282422452806,-0.18672484028155423
0.26808235672029596,0.26808235672029596,0.28260713399981463,-0.1861297951192722
0.2684829801323163,0.2684829801323163,0.2822851648840072,-0.18553418297335442
0.2688827856986176,0.2688827856986176,0.28196233587863234,-0.18493800565813912
0.26928177220132266,0.26928177220132266,0.2816386479670834,-0.18434126498968612
0.26967993842504967,0.26967993842504967,0.28131410213536956,-0.18374396278577035
0.2700772831569148,0.2700772831569148,0.28098869937211396,-0.18314610086587854
0.27047380518653774,0.27047380518653774,0.2806624406685495,-0.1825476810512011
0.2708695033060432,0.2708695033060432,0.28033532701851704,-0.18194870516462894
0.27126437631006595,0.27126437631006595,0.2800073594184616,-0.18134917503074674
0.27165842299575477,0.27165842299575477,0.279678538867429,-0.1807490924758267
0.27205164216277467,0.27205164216277467,0.2793488663670641,-0.18014845932782497
0.2724440326133123,0.2724440326133123,0.2790183429216061,-0.17954727741637364
0.2728355931520781,0.2728355931520781,0.27868696953788685,-0.17894554857277734
0.2732263225863105,0.2732263225863105,0.2783547472253275,-0.17834327463000693
0.27361621972578043,0.27361621972578043,0.2780216769959343,-0.17774045742269245
0.274005283382793,0.274005283382793,0.27768775986429733,-0.17713709878712053
0.27439351237219345,0.27439351237219345,0.2773529968475858,-0.1765332005612254
0.2747809055113685,0.2747809055113685,0.27701738896554595,-0.17592876458458612
0.27516746162025146,0.27516746162025146,0.2766809372404979,-0.1753237926984199
0.27555317952132574,0.27555317952132574,0.2763436426973316,-0.17471828674557532
0.27593805803962723,0.27593805803962723,0.276005506363505,-0.17411224857052926
0.2763220960027497,0.2763220960027497,0.2756665292690397,-0.17350568001937833
0.2767052922408467,0.2767052922408467,0.2753267124465189,-0.1728985829398359
0.27708764558663584,0.27708764558663584,0.2749860569310837,-0.17229095918122528
0.2774691548754029,0.2774691548754029,0.27464456376042956,-0.17168281059447316
0.277849818945004,0.277849818945004,0.2743022339748043,-0.17107413903210633
0.27822963663587086,0.27822963663587086,0.2739590686170034,-0.1704649463482432
0.2786086067910127,0.2786086067910127,0.2736150687323683,-0.16985523439859068
0.27898672825602033,0.27898672825602033,0.27327023536878237,-0.16924500504043738
0.2793639998790708,0.2793639998790708,0.27292456957666755,-0.16863426013264726
0.2797404205109289,0.2797404205109289,0.2725780724089822,-0.1680230015356557
0.2801159890049524,0.2801159890049524,0.2722307449212163,-0.16741123111146178
0.2804907042170944,0.2804907042170944,0.2718825881713899,-0.16679895072362472
0.2808645650059071,0.2808645650059071,0.271533603220049,-0.16618616223725707
0.28123757023254625,0.28123757023254625,0.27118379113026186,-0.1655728675190181
0.28160971876077273,0.28160971876077273,0.2708331529676172,-0.16495906843711056
0.28198100945695803,0.28198100945695803,0.27048168980021925,-0.1643447668612723
0.2823514411900861,0.2823514411900861,0.270129402698686,-0.1637299646627728
0.2827210128317574,0.2827210128317574,0.2697762927361453,-0.1631146637144064
0.28308972325619297,0.28308972325619297,0.26942236098823086,-0.16249886589048596
0.28345757134023664,0.28345757134023664,0.26906760853308054,-0.161882573066839
0.28382455596335965,0.28382455596335965,0.26871203645133146,-0.16126578712079973
0.28419067600766307,0.28419067600766307,0.26835564582611815,-0.16064850993120547
0.2845559303578815,0.2845559303578815,0.2679984377430683,-0.16003074337838982
0.2849203179013873,0.2849203179013873,0.2676404132902995,-0.1594124893441763
0.2852838375281923,0.2852838375281923,0.2672815735584165,-0.15879374971187454
0.2856464881309532,0.2856464881309532,0.26692191964050704,-0.15817452636627202
0.2860082686049732,0.2860082686049732,0.2665614526321395,-0.15755482119363085
0.28636917784820587,0.28636917784820587,0.26620017363135917,-0.15693463608168082
0.2867292147612595,0.2867292147612595,0.26583808373868406,-0.15631397291961255
0.28708837824739897,0.28708837824739897,0.2654751840571033,-0.15569283359807448
0.2874466672125503,0.2874466672125503,0.26511147569207166,-0.15507122000916393
0.2878040805653029,0.2878040805653029,0.26474695975150825,-0.15444913404642407
0.28816061721691366,0.28816061721691366,0.264381637345792,-0.15382657760483695
0.2885162760813104,0.2885162760813104,0.264015509587758,-0.1532035525808168
0.2888710560750942,0.2888710560750942,0.2636485775926951,-0.1525800608722066
0.28922495611754406,0.28922495611754406,0.26328084247834155,-0.15195610437826948
0.28957797513061884,0.28957797513061884,0.2629123053648824,-0.15133168499968552
0.28993011203896124,0.28993011203896124,0.26254296737494587,-0.15070680463854472
0.29028136576990154,0.29028136576990154,0.26217282963359917,-0.15008146519834042
0.29063173525345953,0.29063173525345953,0.2618018932683463,-0.14945566858396564
0.29098121942234956,0.29098121942234956,0.2614301594091235,-0.1488294167017047
0.29132981721198187,0.29132981721198187,0.26105762918829667,-0.14820271145922975
0.291677527560467,0.291677527560467,0.26068430374065776,-0.14757555476559414
0.2920243494086193,0.2920243494086193,0.2603101842034204,-0.14694794853122511
0.2923702816999589,0.2923702816999589,0.2599352717162179,-0.14631989466792078
0.2927153233807165,0.2927153233807165,0.25955956742109837,-0.14569139508884146
0.2930594733998349,0.2930594733998349,0.2591830724625225,-0.1450624517085063
0.29340273070897355,0.29340273070897355,0.2588057879873594,-0.14443306644278614
0.29374509426251133,0.29374509426251133,0.2584277151448826,-0.14380324120889704
0.2940865630175492,0.2940865630175492,0.25804885508676795,-0.14317297792539652
0.2944271359339144,0.2944271359339144,0.25766920896708845,-0.14254227851217516
0.2947668119741627,0.2947668119741627,0.2572887779423123,-0.14191114489045312
0.2951055901035817,0.2951055901035817,0.25690756317129854,-0.1412795789827732
0.2954434692901949,0.2954434692901949,0.25652556581529296,-0.14064758271299402
0.29578044850476326,0.29578044850476326,0.25614278703792637,-0.14001515800628647
0.29611652672079003,0.29611652672079003,0.2557592280052088,-0.13938230678912522
0.2964517029145225,0.2964517029145225,0.2553748898855277,-0.13874903098928518
0.29678597606495577,0.29678597606495577,0.25498977384964405,-0.13811533253583463
0.2971193451538361,0.2971193451538361,0.2546038810706875,-0.1374812133591282
0.2974518091656631,0.2974518091656631,0.25421721272415476,-0.13684667539080353
0.29778336708769415,0.29778336708769415,0.25382976998790435,-0.13621172056377273
0.298114017909946,0.298114017909946,0.2534415540421543,-0.1355763508122187
0.29844376062519884,0.29844376062519884,0.2530525660694778,-0.1349405680715881
0.29877259422899954,0.29877259422899954,0.25266280725479934,-0.13430437427858483
0.2991005177196635,0.2991005177196635,0.25227227878539227,-0.13366777137116617
0.29942753009827927,0.29942753009827927,0.2518809818508735,-0.13303076128853425
0.29975363036871033,0.29975363036871033,0.2514889176432017,-0.13239334597113264
0.30007881753759835,0.30007881753759835,0.25109608735667255,-0.13175552736063934
0.3004030906143673,0.3004030906143673,0.250702492187915,-0.1311173073999597
0.30072644861122483,0.30072644861122483,0.25030813333588836,-0.13047868803322304
0.30104889054316664,0.30104889054316664,0.24991301200187782,-0.1298396712057741
0.3013704154279786,0.3013704154279786,0.24951712938949164,-0.12920025886416925
0.30169102228623995,0.30169102228623995,0.24912048670465708,-0.12856045295616975
0.3020107101413269,0.3020107101413269,0.2487230851556163,-0.1279202554307347
0.30232947801941457,0.30232947801941457,0.2483249259529236,-0.12727966823801734
0.302647324949481,0.302647324949481,0.24792601030944061,-0.1266386933293569
0.3029642499633091,0.3029642499633091,0.2475263394403337,-0.1259973326572742
0.3032802520954902,0.3032802520954902,0.24712591456306993,-0.12535558817546555
0.3035953303834273,0.3035953303834273,0.24672473689741248,-0.12471346183879524
0.30390948386733696,0.30390948386733696,0.24632280766541853,-0.12407095560329216
0.30422271159025366,0.30422271159025366,0.24592012809143377,-0.12342807142614101
0.30453501259803106,0.30453501259803106,0.2455166994020902,-0.12278481126567878
0.30484638593934604,0.30484638593934604,0.2451125228263019,-0.12214117708138794
0.3051568306657018,0.3051568306657018,0.24470759959526026,-0.12149717083388901
0.3054663458314295,0.3054663458314295,0.24430193094243216,-0.1208527944849375
0.30577493049369253,0.30577493049369253,0.24389551810355423,-0.1202080499974148
0.3060825837124885,0.3060825837124885,0.24348836231663068,-0.11956293933532475
0.30638930455065194,0.30638930455065194,0.24308046482192885,-0.11891746446378673
0.3066950920738585,0.3066950920738585,0.24267182686197486,-0.11827162734902834
0.3069999453506259,0.3069999453506259,0.24226244968155117,-0.11762542995838221
0.30730386345231864,0.30730386345231864,0.24185233452769123,-0.11697887426027691
0.3076068454531492,0.3076068454531492,0.2414414826496772,-0.1163319622242336
0.3079088904301818,0.3079088904301818,0.2410298952990354,-0.11568469582085891
0.30820999746333533,0.30820999746333533,0.2406175737295317,-0.11503707702183782
0.30851016563538525,0.30851016563538525,0.2402045191971697,-0.11438910779993021
0.30880939403196755,0.30880939403196755,0.23979073296018458,-0.113740790128962
0.3091076817415805,0.3091076817415805,0.2393762162790413,-0.11309212598382158
0.30940502785558777,0.30940502785558777,0.2389609704164297,-0.11244311734045284
0.3097014314682219,0.3097014314682219,0.23854499663726028,-0.11179376617584792
0.30999689167658584,0.30999689167658584,0.23812829620866177,-0.1111440744680438
0.3102914075806567,0.3102914075806567,0.23771087039997546,-0.11049404419611338
0.310584978283288,0.310584978283288,0.23729272048275296,-0.10984367734016193
0.3108776028902122,0.3108776028902122,0.2368738477307518,-0.10919297588132008
0.3111692805100443,0.3111692805100443,0.23645425341993037,-0.10854194180173657
0.3114600102542834,0.3114600102542834,0.2360339388284463,-0.10789057708457485
0.3117497912373166,0.3117497912373166,0.2356129052366503,-0.10723888371400409
0.3120386225764206,0.3120386225764206,0.23519115392708378,-0.10658686367519571
0.3123265033917649,0.3123265033917649,0.23476868618447477,-0.10593451895431612
0.31261343280641496,0.31261343280641496,0.23434550329573273,-0.10528185153851981
0.31289940994633364,0.31289940994633364,0.2339216065499466,-0.10462886341594559
0.31318443394038536,0.31318443394038536,0.2334969972383789,-0.10397555657570781
0.3134685039203374,0.3134685039203374,0.23307167665446352,-0.10332193300789282
0.3137516190208632,0.3137516190208632,0.2326456460938009,-0.10266799470355165
0.3140337783795453,0.3140337783795453,0.23221890685415358,-0.10201374365469312
0.3143149811368772,0.3143149811368772,0.23179146023544372,-0.10135918185428006
0.31459522643626675,0.31459522643626675,0.2313633075397475,-0.10070431129622058
0.314874513424038,0.314874513424038,0.23093445007129232,-0.10004913397536425
0.3151528412494342,0.3151528412494342,0.23050488913645273,-0.09939365188749523
0.3154302090646209,0.3154302090646209,0.23007462604374543,-0.09873786702932484
0.31570661602468725,0.31570661602468725,0.22964366210382686,-0.09808178139848833
0.31598206128765005,0.31598206128765005,0.22921199862948735,-0.09742539699353549
0.3162565440144551,0.3162565440144551,0.22877963693564907,-0.09676871581392747
0.31653006336898026,0.31653006336898026,0.2283465783393609,-0.09611173986002935
0.3168026185180384,0.3168026185180384,0.22791282415979391,-0.09545447113310312
0.31707420863137914,0.31707420863137914,0.22747837571823915,-0.09479691163530404
0.31734483288169196,0.31734483288169196,0.2270432343381013,-0.09413906336967161
0.3176144904446085,0.3176144904446085,0.22660740134489682,-0.09348092834012614
0.3178831804987048,0.3178831804987048,0.22617087806624875,-0.09282250855146144
0.31815090222550463,0.31815090222550463,0.22573366583188229,-0.0921638060093376
0.31841765480948103,0.31841765480948103,0.2252957659736221,-0.09150482272027755
0.31868343743805955,0.31868343743805955,0.22485717982538678,-0.09084556069165793
0.31894824930161997,0.31894824930161997,0.2244179087231859,-0.09018602193170562
0.3192120895934995,0.3192120895934995,0.22397795400511572,-0.08952620844949036
0.31947495750999505,0.31947495750999505,0.2235373170113541,-0.08886612225491779
0.3197368522503651,0.3197368522503651,0.22309599908415825,-0.0882057653587256
0.319997773016833,0.319997773016833,0.22265400156785858,-0.08754513977247469
0.3202577190145889,0.3202577190145889,0.22221132580885647,-0.08688424750854555
0.3205166894517919,0.3205166894517919,0.22176797315561925,-0.08622309058013104
0.3207746835395735,0.3207746835395735,0.2213239449586756,-0.08556167100122904
0.3210317004920388,0.3210317004920388,0.2208792425706128,-0.08489999078663904
0.3212877395262696,0.3212877395262696,0.22043386734607098,-0.08423805195195297
0.32154279986232664,0.32154279986232664,0.21998782064174058,-0.08357585651355173
0.32179688072325174,0.32179688072325174,0.21954110381635744,-0.08291340648859778
0.3220499813350708,0.3220499813350708,0.219093718230698,-0.0822507038950281
0.3223021009267951,0.3223021009267951,0.2186456652475768,-0.0815877507515504
0.32255323873042513,0.32255323873042513,0.21819694623184055,-0.08092454907763426
0.32280339398095126,0.32280339398095126,0.21774756255036531,-0.08026110089350726
0.32305256591635717,0.32305256591635717,0.217297515572052,-0.07959740822014812
0.3233007537776222,0.3233007537776222,0.2168468066678213,-0.07893347307927899
0.32354795680872267,0.32354795680872267,0.21639543721061116,-0.07826929749336223
0.3237941742566357,0.3237941742566357,0.21594340857537073,-0.07760488348559111
0.32403940537134013,0.32403940537134013,0.21549072213905787,-0.07694023307988632
0.3242836494058192,0.3242836494058192,0.21503737928063427,-0.07627534830088858
0.3245269056160636,0.3245269056160636,0.2145833813810603,-0.07561023117395155
0.32476917326107235,0.32476917326107235,0.2141287298232929,-0.07494488372513805
0.3250104516028566,0.3250104516028566,0.213673425992279,-0.07427930798121106
0.3252507399064404,0.3252507399064404,0.2132174712749533,-0.07361350596963008
0.3254900374398638,0.3254900374398638,0.21276086706023323,-0.07294747971854394
0.32572834347418533,0.32572834347418533,0.2123036147390138,-0.07228123125678329
0.32596565728348326,0.32596565728348326,0.21184571570416552,-0.07161476261385726
0.32620197814485874,0.32620197814485874,0.21138717135052765,-0.07094807581994418
0.3264373053384373,0.3264373053384373,0.21092798307490612,-0.07028117290588799
0.32667163814737143,0.32667163814737143,0.21046815227606833,-0.06961405590319103
0.326904975857843,0.326904975857843,0.21000768035473807,-0.06894672684400664
0.3271373177590646,0.3271373177590646,0.2095465687135932,-0.06827918776113559
0.32736866314328283,0.32736866314328283,0.20908481875725926,-0.06761144068801696
0.3275990113057793,0.3275990113057793,0.20862243189230695,-0.0669434876587245
0.3278283615448735,0.3278283615448735,0.20815940952724704,-0.06627533070795934
0.32805671316192503,0.32805671316192503,0.2076957530725255,-0.06560697187104271
0.32828406546133504,0.32828406546133504,0.20723146394052083,-0.0649384131839123
0.3285104177505493,0.3285104177505493,0.2067665435455377,-0.06426965668311302
0.3287357693400592,0.3287357693400592,0.20630099330380453,-0.06360070440579353
0.32896011954340476,0.32896011954340476,0.20583481463346834,-0.06293155838969888
0.32918346767717654,0.32918346767717654,0.2053680089545897,-0.06226222067316313
0.3294058130610171,0.3294058130610171,0.20490057768914016,-0.06159269329510576
0.3296271550176242,0.3296271550176242,0.20443252226099595,-0.060922978295022565
0.3298474928727516,0.3298474928727516,0.20396384409593526,-0.060253077712981926
0.3300668259552119,0.3300668259552119,0.2034945446216334,-0.05958299358961758
0.3302851535968788,0.3302851535968788,0.2030246252676574,-0.05891272796612125
0.33050247513268816,0.33050247513268816,0.20255408746546363,-0.058242282884238994
0.3307187899006411,0.3307187899006411,0.20208293264839128,-0.05757166038626206
0.3309340972418052,0.3309340972418052,0.20161116225165998,-0.056900862515023215
0.33114839650031697,0.33114839650031697,0.20113877771236438,-0.05622989131388954
0.33136168702338376,0.33136168702338376,0.2006657804694692,-0.05555874882675488
0.3315739681612855,0.3315739681612855,0.20019217196380656,-0.05488743709803645
0.33178523926737724,0.33178523926737724,0.1997179536380696,-0.05421595817266535
0.33199549969809045,0.33199549969809045,0.1992431269368099,-0.05354431409608333
0.33220474881293527,0.33220474881293527,0.1987676933064321,-0.052872506914235035
0.33241298597450286,0.33241298597450286,0.19829165419518902,-0.05220053867356092
0.3326202105484665,0.3326202105484665,0.1978150110531789,-0.05152841142099347
0.33282642190358436,0.33282642190358436,0.19733776533233885,-0.05085612720394819
0.33303161941170084,0.33303161941170084,0.1968599184864424,-0.050183688070319796
0.3332358024477486,0.3332358024477486,0.19638147197109412,-0.049511096068474786
0.3334389703897509,0.3334389703897509,0.1959024272437246,-0.04883835324724432
0.3336411226188227,0.3336411226188227,0.19542278576358765,-0.048165461655920505
0.33384225851917365,0.33384225851917365,0.19494254899175384,-0.04749242334424697
0.3340423774781086,0.3340423774781086,0.19446171839110798,-0.04681924036241564
0.33424147888603056,0.33424147888603056,0.19398029542634376,-0.04614591476105889
0.33443956213644216,0.33443956213644216,0.19349828156395843,-0.04547244859124261
0.3346366266259474,0.3346366266259474,0.19301567827225036,-0.04479884390446222
0.33483267175425385,0.33483267175425385,0.19253248702131237,-0.04412510275263372
0.33502769692417383,0.33502769692417383,0.19204870928302897,-0.043451227188089844
0.3352217015416269,0.3352217015416269,0.19156434653107146,-0.042777219263572835
0.3354146850156415,0.3354146850156415,0.19107940024089215,-0.042103081032226916
0.33560664675835616,0.33560664675835616,0.1905938718897221,-0.04142881454759485
0.33579758618502253,0.33579758618502253,0.19010776295656434,-0.040754421863608545
0.33598750271400585,0.33598750271400585,0.18962107492219124,-0.04007990503458539
0.33617639576678726,0.33617639576678726,0.18913380926913925,-0.03940526611522105
0.33636426476796594,0.33636426476796594,0.18864596748170348,-0.038730507160581906
0.3365511091452603,0.3365511091452603,0.18815755104593523,-0.038055630226101506
0.33673692832951,0.33673692832951,0.18766856144963506,-0.03738063736757127
0.33692172175467766,0.33692172175467766,0.18717900018235034,-0.036705530641136894
0.3371054888578501,0.3371054888578501,0.1866888687353699,-0.03603031210329094
0.3372882290792413,0.3372882290792413,0.1861981686017186,-0.035354983810865354
0.3374699418621924,0.3374699418621924,0.18570690127615463,-0.034679547821028084
0.3376506266531752,0.3376506266531752,0.18521506825516298,-0.03400400619127346
0.3378302829017923,0.3378302829017923,0.1847226710369526,-0.03332836097941887
0.3380089100607795,0.3380089100607795,0.18422971112145103,-0.03265261424359711
0.3381865075860076,0.3381865075860076,0.18373619001029912,-0.03197676804224925
0.33836307493648377,0.33836307493648377,0.1832421092068484,-0.03130082443412077
0.3385386115743532,0.3385386115743532,0.182747470216154,-0.0306247854782523
0.3387131169649009,0.3387131169649009,0.18225227454497248,-0.02994865323397622
0.338886590576553,0.338886590576553,0.18175652370175593,-0.029272429760908922
0.3390590318808791,0.3390590318808791,0.1812602191966468,-0.028596117118943623
0.3392304403525927,0.3392304403525927,0.18076336254147535,-0.027919717368246694
0.3394008154695543,0.3394008154695543,0.18026595524975247,-0.02724323256924832
0.33957015671277146,0.33957015671277146,0.17976799883666736,-0.026566664782638888
0.33973846356640136,0.33973846356640136,0.1792694948190819,-0.025890016069361588
0.3399057355177523,0.3399057355177523,0.17877044471552517,-0.025213288490605
0.34007197205728484,0.34007197205728484,0.17827085004619098,-0.024536484107799475
0.34023717267861364,0.34023717267861364,0.17777071233293068,-0.023859604982607738
0.34040133687850904,0.34040133687850904,0.17727003309925077,-0.02318265317692135
0.34056446415689823,0.34056446415689823,0.17676881387030735,-0.022505630752853334
0.34072655401686736,0.34072655401686736,0.17626705617290056,-0.021828539772730637
0.34088760596466255,0.34088760596466255,0.17576476153547188,-0.021151382299090568
0.3410476195096918,0.3410476195096918,0.17526193148809738,-0.020474160394671453
0.3412065941645259,0.3412065941645259,0.1747585675624848,-0.019796876122409088
0.34136452944490053,0.34136452944490053,0.1742546712919683,-0.01911953154542914
0.34152142486971754,0.34152142486971754,0.1737502442115027,-0.018442128727039958
0.3416772799610461,0.3416772799610461,0.17324528785766097,-0.01776466973072871
0.3418320942441247,0.3418320942441247,0.17273980376862713,-0.017087156620152255
0.34198586724736213,0.34198586724736213,0.17223379348419365,-0.016409591459133385
0.34213859850233913,0.34213859850233913,0.171727258545756,-0.015731976311653503
0.3422902875438099,0.3422902875438099,0.17122020049630673,-0.015054313241845071
0.34244093390970315,0.34244093390970315,0.17071262088043326,-0.014376604313988114
0.34259053714112414,0.34259053714112414,0.17020452124431054,-0.013698851592500755
0.3427390967823554,0.3427390967823554,0.16969590313569846,-0.013021057141935743
0.3428866123808583,0.3428866123808583,0.16918676810393626,-0.012343223026972897
0.34303308348727507,0.34303308348727507,0.16867711769993698,-0.011665351312411698
0.34317850965542906,0.34317850965542906,0.16816695347618474,-0.010987444063167706
0.3433228904423271,0.3433228904423271,0.16765627698672758,-0.010309503344263268
0.34346622540816024,0.34346622540816024,0.16714508978717507,-0.009631531220823678
0.3436085141163052,0.3436085141163052,0.16663339343469225,-0.008953529758070067
0.3437497561333261,0.3437497561333261,0.16612118948799437,-0.008275501021311624
0.3438899510289751,0.3438899510289751,0.16560847950734414,-0.007597447075942301
0.34402909837619433,0.34402909837619433,0.16509526505454447,-0.006919369987431215
0.34416719775111676,0.34416719775111676,0.16458154769293584,-0.006241271821319158
0.34430424873306775,0.34430424873306775,0.16406732898739074,-0.005563154643211138
0.34444025090456626,0.34444025090456626,0.16355261050430794,-0.004885020518768893
0.3445752038513262,0.3445752038513262,0.1630373938116098,-0.0042068715137073415
0.3447091071622573,0.3447091071622573,0.1625216804787351,-0.003528709693785201
0.344841960429467,0.344841960429467,0.16200547207663643,-0.0028505371248013778
0.3449737632482611,0.3449737632482611,0.16148877017777438,-0.002172355872587517
0.34510451521714547,0.34510451521714547,0.16097157635611192,-0.0014941680030005206
0.34523421593782677,0.34523421593782677,0.16045389218711176,-0.0008159755819190512
0.34536286501521435,0.34536286501521435,0.15993571924772904,-0.00013778067523406712
0.3454904620574206,0.3454904620574206,0.15941705911640872,0.0005404146511547442
0.3456170066757629,0.3456170066757629,0.15889791337307974,0.0012186083313464324
0.34574249848476435,0.34574249848476435,0.15837828359914957,0.0018967982994461813
0.34586693710215516,0.34586693710215516,0.15785817137750113,0.002574982489568972
0.34599032214887376,0.34599032214887376,0.1573375782924859,0.003253158835848924
0.34611265324906787,0.34611265324906787,0.15681650592992102,0.003931325272442901
0.34623393003009567,0.34623393003009567,0.1562949558770835,0.004609479733537911
0.3463541521225271,0.3463541521225271,0.1557729297227047,0.005287620153358638
0.3464733191601449,0.3464733191601449,0.1552504290569674,0.005965744466171
0.34659143077994553,0.34659143077994553,0.15472745547149863,0.006643850606291482
0.3467084866221406,0.3467084866221406,0.15420401055936697,0.007321936508090807
0.3468244863301575,0.3468244863301575,0.15368009591507667,0.008000000106001354
0.34693942955064117,0.34693942955064117,0.153155713134562,0.00867803933452456
0.3470533159334546,0.3470533159334546,0.15263086381518448,0.00935605212823458
0.34716614513168015,0.34716614513168015,0.1521055495557255,0.010034036421787643
0.34727791680162046,0.34727791680162046,0.15157977195638372,0.01071199014992559
0.3473886306027996,0.3473886306027996,0.15105353261876922,0.011389911247483467
0.3474982861979643,0.3474982861979643,0.15052683314589768,0.012067797649396764
0.3476068832530844,0.3476068832530844,0.1499996751421876,0.012745647290705167
0.3477144214373546,0.3477144214373546,0.1494720602134531,0.013423458106561911
0.34782090042319486,0.34782090042319486,0.14894398996690109,0.014101228032237317
0.34792631988625167,0.34792631988625167,0.14841546601112535,0.014778955003126232
0.3480306795053992,0.3480306795053992,0.14788648995610096,0.015456636954755576
0.34813397896273973,0.34813397896273973,0.1473570634131813,0.016134271822787816
0.3482362179436055,0.3482362179436055,0.14682718799509084,0.01681185754303037
0.3483373961365586,0.3483373961365586,0.14629686531592234,0.017489392051439248
0.3484375132333928,0.3484375132333928,0.14576609699113086,0.018166873284126486
0.3485365689291341,0.3485365689291341,0.14523488463752826,0.018844299177367477
0.34863456292204154,0.34863456292204154,0.14470322987328002,0.01952166766760475
0.3487314949136086,0.3487314949136086,0.14417113431789821,0.02019897669145715
0.34882736460856356,0.34882736460856356,0.14363859959223843,0.02087622418572354
0.3489221717148705,0.3489221717148705,0.14310562731849413,0.021553408087390223
0.3490159159437309,0.3490159159437309,0.14257221912019066,0.02223052633363838
0.34910859700958324,0.34910859700958324,0.14203837662218255,0.022907576861847613
0.3492002146301052,0.3492002146301052,0.141504101450646,0.02358455760960535
0.3492907685262134,0.3492907685262134,0.1409693952330761,0.024261466514710485
0.34938025842206505,0.34938025842206505,0.1404342595982811,0.024938301515180714
0.3494686840450585,0.3494686840450585,0.1398986961763763,0.02561506054925996
0.34955604512583377,0.34955604512583377,0.1393627065987814,0.02629174155542214
0.34964234139827405,0.34964234139827405,0.1388262924982129,0.02696834247238028
0.3497275725995059,0.3497275725995059,0.1382894555086816,0.027644861239090268
0.3498117384699001,0.3498117384699001,0.13775219726548635,0.02832129579475825
0.34989483875307303,0.34989483875307303,0.13721451940520826,0.028997644078848007
0.3499768731958867,0.3499768731958867,0.13667642356570803,0.029673904031084608
0.3500578415484501,0.3500578415484501,0.13613791138611828,0.03035007359146373
0.35013774356411953,0.35013774356411953,0.13559898450684074,0.031026150700255245
0.35021657899949943,0.35021657899949943,0.1350596445695405,0.031702133298010644
0.3502943476144436,0.3502943476144436,0.13451989321713995,0.03237801932557048
0.35037104917205525,0.35037104917205525,0.1339797320938159,0.033053806724067915
0.3504466834386882,0.3504466834386882,0.1334391628449922,0.033729493434938106
0.3505212501839473,0.3505212501839473,0.13289818711733684,0.03440507739992177
0.35059474918068934,0.35059474918068934,0.132356806558756,0.03508055656107262
0.35066718020502363,0.35066718020502363,0.1318150228183882,0.03575592886076473
0.35073854303631263,0.35073854303631263,0.13127283754660118,0.03643119224169617
0.35080883745717295,0.35080883745717295,0.13073025239498476,0.03710634464689838
0.3508780632534754,0.3508780632534754,0.1301872690163477,0.037781384019739635
0.3509462202143464,0.3509462202143464,0.12964388906471186,0.03845630830393256
0.3510133081321678,0.3510133081321678,0.12910011419530618,0.039131115443541496
0.3510793268025783,0.3510793268025783,0.12855594606456383,0.03980580338298613
0.3511442760244736,0.3511442760244736,0.12801138633011466,0.04048037006705073
0.3512081556000072,0.3512081556000072,0.12746643665078247,0.04115481344088781
0.3512709653345905,0.3512709653345905,0.1269210986865787,0.04182913145002551
0.3513327050368945,0.3513327050368945,0.12637537409869679,0.042503322040375
0.35139337451884917,0.35139337451884917,0.12582926454950907,0.04317738315823404
0.3514529735956448,0.3514529735956448,0.12528277170255936,0.04385131275029635
0.3515115020857323,0.3515115020857323,0.12473589722255989,0.04452510876365511
0.35156895981082364,0.35156895981082364,0.12418864277538555,0.04519876914581047
0.35162534659589273,0.35162534659589273,0.12364101002806761,0.04587229184467679
0.35168066226917555,0.35168066226917555,0.12309300064879107,0.046545674808586415
0.35173490666217105,0.35173490666217105,0.12254461630688687,0.04721891598629876
0.3517880796096414,0.3517880796096414,0.12199585867282917,0.04789201332700412
0.35184018094961256,0.35184018094961256,0.12144672941822916,0.04856496478033082
0.3518912105233748,0.3518912105233748,0.12089723021582918,0.04923776829635283
0.35194116817548315,0.35194116817548315,0.12034736273949972,0.0499104218255932
0.35199005375375797,0.35199005375375797,0.11979712866423188,0.050582923319033364
0.35203786710928536,0.35203786710928536,0.11924652966613432,0.05125527072811678
0.3520846080964175,0.3520846080964175,0.11869556742242746,0.051927462004756245
0.35213027657277324,0.35213027657277324,0.11814424361143716,0.052599495101341334
0.3521748723992385,0.3521748723992385,0.11759255991259204,0.053271367970741924
0.35221839543996664,0.35221839543996664,0.11704051800641564,0.05394307856631748
0.3522608455623789,0.3522608455623789,0.1164881195745237,0.05461462484192066
0.35230222263716493,0.35230222263716493,0.11593536629961794,0.05528600475190469
0.35234252653828296,0.35234252653828296,0.11538225986548009,0.05595721625113065
0.3523817571429602,0.3523817571429602,0.11482880195696887,0.056628257294971174
0.35241991433169356,0.35241991433169356,0.11427499426001243,0.057299125839319634
0.35245699798824964,0.35245699798824964,0.11372083846160538,0.05796981984059371
0.35249300799966504,0.35249300799966504,0.11316633624980271,0.058640337255742775
0.35252794425624717,0.35252794425624717,0.11261148931371368,0.05931067604225527
0.35256180665157405,0.35256180665157405,0.11205629934349891,0.059980834158162216
0.35259459508249497,0.35259459508249497,0.11150076803036268,0.06065080956204654
0.35262630944913076,0.35262630944913076,0.1109448970665501,0.06132060021304661
0.3526569496548738,0.3526569496548738,0.11038868814534075,0.061990204070863544
0.3526865156063889,0.3526865156063889,0.1098321429610429,0.06265961909576863
0.3527150072136128,0.3527150072136128,0.10927526320899032,0.06332884324860685
0.35274242438975545,0.35274242438975545,0.10871805058553466,0.06399787449080616
0.35276876705129906,0.35276876705129906,0.10816050678804254,0.06466671078438092
0.35279403511799945,0.35279403511799945,0.10760263351488937,0.0653353500919395
0.35281822851288575,0.35281822851288575,0.10704443246545323,0.06600379037669128
0.3528413471622606,0.3528413471622606,0.10648590534011199,0.06667202960245054
0.3528633909957007,0.3528633909957007,0.1059270538402355,0.06734006573364544
0.3528843599460566,0.3528843599460566,0.10536787966818266,0.06800789673532168
0.35290425394945324,0.35290425394945324,0.10480838452729527,0.06867552057314984
0.3529230729452901,0.3529230729452901,0.10424857012189194,0.06934293521343268
0.3529408168762412,0.3529408168762412,0.10368843815726508,0.07001013862310873
0.35295748568825547,0.35295748568825547,0.10312799033967314,0.07067712876976143
0.3529730793305568,0.3529730793305568,0.1025672283763377,0.07134390362162274
0.35298759775564437,0.35298759775564437,0.10200615397543726,0.07201046114758046
0.3530010409192924,0.3530010409192924,0.10144476884610112,0.0726767993171855
0.3530134087805507,0.3530134087805507,0.10088307469840636,0.0733429161006555
0.3530247013017447,0.3530247013017447,0.10032107324337017,0.07400880946888398
0.3530349184484753,0.3530349184484753,0.09975876619294671,0.07467447739344386
0.35304406018961937,0.35304406018961937,0.09919615526002114,0.07533991784659484
0.3530521264973296,0.3530521264973296,0.09863324215840326,0.07600512880129064
0.3530591173470346,0.3530591173470346,0.09807002860282467,0.07667010823118256
0.353065032717439,0.353065032717439,0.09750651630893088,0.07733485411062874
0.3530698725905235,0.3530698725905235,0.09694270699327837,0.07799936441469749
0.35307363695154526,0.35307363695154526,0.09637860237332843,0.07866363711917486
0.35307632578903714,0.35307632578903714,0.09581420416744094,0.07932767020057174
0.35307793909480856,0.35307793909480856,0.09524951409487131,0.07999146163612743
0.35307847686394506,0.35307847686394506,0.09468453387576284,0.08065500940381888


==> data/fig4-ellipse.csv <==
input_x,input_y,output_x,output_y
0.14669151104992015,0.14659554787059206,0.011304453765043848,0.019252339161198697
0.14669128762602884,0.146595324592861,0.010992309989862094,0.01943558212574327
0.14669061735503558,0.14659465476034803,0.010680132730197772,0.019618765886134076
0.14668950023898208,0.14659353837509354,0.010367922936996957,0.01980188988436162
0.1466879362812713,0.1465919754404982,0.010055681561304822,0.019984953562598436
0.1466859254866673,0.14658996596132304,0.009743409554262752,0.020167956363200824
0.1466834678612953,0.14658750994368924,0.00943110786710543,0.02035089772871051
0.14668056341264168,0.14658460739507825,0.009118777451157958,0.020533777101856363
0.1466772121495539,0.1465812583243318,0.008806419257832952,0.020716593925556106
0.14667341408224047,0.14657746274165168,0.008494034238627634,0.02089934764291798
0.14666916922227097,0.1465732206585999,0.008181623345120952,0.02108203769724248
0.14666447758257595,0.14656853208809859,0.007869187528970666,0.021264663532024
0.14665933917744703,0.14656339704442997,0.007556727741910458,0.021447224590952593
0.1466537540225366,0.14655781554323624,0.007244244935747022,0.021629720317915605
0.14664772213485808,0.14655178760151966,0.006931740062357183,0.021812150156999402
0.14664124353278557,0.1465453132376423,0.006619214073684979,0.021994513552491057
0.1466343182360541,0.1465383924713263,0.006306667921738773,0.02217680994888004
0.14662694626575928,0.14653102532365347,0.005994102558588346,0.022359038790859913
0.14661912764435742,0.14652321181706543,0.005681518936362003,0.02254119952333003
0.14661086239566537,0.14651495197536346,0.00536891800724366,0.02272329159139719
0.14660215054486053,0.14650624582370844,0.005056300723469967,0.022905314440377394
0.1465929921184807,0.14649709338862088,0.004743668037327382,0.02308726751579746
0.14658338714442407,0.14648749469798067,0.004431020901149287,0.023269150263396775
0.14657333565194905,0.14647744978102706,0.004118360267313082,0.023450962129128946
0.14656283767167416,0.1464669586683586,0.0038056870882372737,0.0236327025591635
0.14655189323557818,0.14645602139193312,0.003493002316378599,0.023814370999887563
0.14654050237699967,0.14644463798506735,0.0031803069042290934,0.023995966897907565
0.1465286651306372,0.1464328084824372,0.0028676018043132124,0.024177489700050903
0.14651638153254903,0.14642053292007734,0.002554887969184929,0.024358938853367644
0.14650365162015322,0.1464078113353813,0.0022421663514248045,0.024540313805132195
0.1464904754322272,0.14639464376710123,0.0019294379036371278,0.024721614002845005
0.14647685300890798,0.1463810302553478,0.0016167035784469836,0.024902838894234225
0.1464627843916918,0.14636697084159012,0.0013039643284973677,0.025083987927257412
0.1464482696234341,0.14635246556865564,0.0009912211064462672,0.025265060550103184
0.14643330874834942,0.14633751448072993,0.0006784748649637726,0.025446056211192943
0.14641790181201111,0.14632211762335656,0.0003657265567291717,0.02562697435918251
0.14640204886135144,0.14630627504343707,5.2977134428058154e-5,0.02580781444296383
0.14638574994466125,0.1462899867892307,-0.0002597724492505952,0.02598857591166665
0.1463690051115898,0.14627325291035426,-0.0005725212416173193,0.02616925821466018
0.14635181441314482,0.1462560734577821,-0.0008852682899850514,0.026349860801554797
0.14633417790169212,0.1462384484838458,-0.001198012641672042,0.026530383122203696
0.14631609563095557,0.14622037804223403,-0.001510753344004764,0.02671082462670459
0.14629756765601692,0.14620186218799255,-0.0018234894443207982,0.026891184765401352
0.1462785940333156,0.14618290097752384,-0.002136219989971747,0.027071462988885728
0.14625917482064857,0.14616349446858706,-0.0024489440283261363,0.02725165874799898
0.1462393100771701,0.14614364272029778,-0.002761660606772305,0.027431771493833575
0.1462189998633916,0.14612334579312786,-0.003074368772721322,0.02761180067773486
0.14619824424118155,0.14610260374890527,-0.0033870675736098928,0.027791745751302714
0.14617704327376518,0.1460814166508139,-0.003699756056903227,0.027971606166393236
0.1461553970257243,0.14605978456339325,-0.004012433270097992,0.02815138137512041
0.14613330556299717,0.1460377075525385,-0.004325098260725153,0.02833107082985778
0.14611076895287814,0.14601518568549998,-0.004637750076352936,0.028510673983240087
0.1460877872640177,0.14599221903088327,-0.004950387764589691,0.028690190288165
0.14606436056642202,0.14596880765864875,-0.005263010373086791,0.028869619197794703
0.14604048893145294,0.1459449516401115,-0.00557561694954156,0.029048960165557625
0.14601617243182755,0.14592065104794114,-0.005888206541700152,0.029228212645150086
0.1459914111416181,0.14589590595616142,-0.006200778197360453,0.029407376090537934
0.14596620513625183,0.14587071644015023,-0.006513330964375005,0.02958644995595825
0.1459405544925106,0.1458450825766392,-0.006825863890653863,0.029765433695920974
0.14591445928853067,0.1458190044437135,-0.007138376024167543,0.02994432676521061
0.1458879196038026,0.14579248212081167,-0.007450866412949876,0.030123128618887836
0.14586093551917087,0.1457655156887253,-0.007763334105100954,0.030301838712291196
0.14583350711683365,0.1457381052295988,-0.00807577814879,0.030480456501038755
0.1458056344803427,0.14571025082692923,-0.008388197592258262,0.03065898144102975
0.14577731769460278,0.14568195256556588,-0.008700591483821936,0.030837412988446253
0.1457485568458718,0.14565321053171018,-0.009012958871875056,0.031015750599754824
0.14571935202176028,0.14562402481291534,-0.009325298804892383,0.031193993731708183
0.1456897033112312,0.14559439549808614,-0.009637610331432319,0.03137214184134682
0.14565961080459966,0.14556432267747862,-0.009949892500139779,0.03155019438600071
0.1456290745935326,0.14553380644269975,-0.010262144359749134,0.031728150823290925
0.1455980947710487,0.14550284688670734,-0.010574364959087054,0.03190601061113128
0.14556667143151786,0.14547144410380955,-0.010886553347075459,0.03208377320773003
0.14553480467066096,0.14543959818966468,-0.01119870857273437,0.032261438071591486
0.14550249458554973,0.14540730924128092,-0.011510829685184834,0.03243900466151763
0.14546974127460627,0.145374577357016,-0.011822915733651821,0.03261647243660987
0.14543654483760288,0.14534140263657694,-0.0121349657674671,0.03279384085627056
0.14540290537566158,0.14530778518101964,-0.012446978836072143,0.03297110938020474
0.14536882299125414,0.14527372509274877,-0.012758953989021044,0.03314827746842176
0.14533429778820128,0.1452392224755172,-0.013070890275983377,0.03332534458123687
0.14529932987167285,0.14520427743442596,-0.013382786746747118,0.03350231017927295
0.14526391934818716,0.14516889007592365,-0.013694642451221517,0.03367917372346211
0.14522806632561078,0.14513306050780628,-0.01400645643944003,0.03385593467504731
0.14519177091315824,0.14509678883921698,-0.01431822776156315,0.03403259249558403
0.1451550332213917,0.1450600751806455,-0.014629955467881397,0.03420914664694193
0.1451178533622205,0.14502291964392805,-0.014941638608818081,0.034385596591306425
0.14508023144890092,0.14498532234224681,-0.015253276234932316,0.0345619417911804
0.14504216759603591,0.14494728339012972,-0.015564867396921847,0.03473818170938578
0.14500366191957453,0.14490880290344998,-0.015876411145625956,0.03491431580906523
0.1449647145368117,0.14486988099942585,-0.016187906532028354,0.03509034355368372
0.14492532556638799,0.1448305177966202,-0.016499352607260077,0.03526626440703022
0.14488549512828897,0.14479071341494015,-0.01681074842260236,0.03544207783321929
0.14484522334384506,0.1447504679756368,-0.017122093029489555,0.035617783296692754
0.1448045103357311,0.14470978160130465,-0.01743338547951199,0.0357933802622213
0.14476335622796604,0.14466865441588153,-0.017744624824418874,0.03596886819490612
0.14472176114591237,0.14462708654464798,-0.018055810116121195,0.03614424656018052
0.14467972521627592,0.1445850781142269,-0.01836694040669457,0.0363195148238116
0.14463724856710547,0.1445426292525833,-0.01867801474838219,0.03649467245190183
0.14459433132779217,0.1444997400890237,-0.01898903219359766,0.0366697189108907
0.1445509736290695,0.14445641075419602,-0.01929999179492791,0.036844653667556335
0.1445071756030124,0.14441264138008886,-0.01961089260513605,0.037019476189017124
0.14446293738303737,0.14436843210003136,-0.019921733677164308,0.037194185942733354
0.1444182591039016,0.14432378304869264,-0.020232514064136863,0.03736878239650882
0.14437314090170292,0.14427869436208146,-0.02054323281936276,0.037543265018492436
0.14432758291387923,0.1442331661775458,-0.020853888996338794,0.03771763327717989
0.144281585279208,0.14418719863377236,-0.021164481648752363,0.0378918866414152
0.14423514813780608,0.1441407918707863,-0.021475009830484393,0.03806602458039243
0.14418827163112896,0.14409394602995063,-0.02178547259561218,0.03824004656365719
0.14414095590197068,0.1440466612539659,-0.022095868998412302,0.03841395206110836
0.14409320109446314,0.14399893768686978,-0.0224061980933635,0.038587740542999634
0.14404500735407572,0.14395077547403648,-0.022716458935149515,0.03876141147994114
0.14399637482761501,0.14390217476217648,-0.02302665057866201,0.0389349643429011
0.14394730366322403,0.143853135699336,-0.023336772079003462,0.03910839860320738
0.14389779401038208,0.14380365843489648,-0.023646822491489996,0.03928171373254917
0.14384784601990416,0.14375374311957428,-0.02395680087165427,0.03945490920297851
0.14379745984394052,0.14370338990542014,-0.024266706275248393,0.039627984486911974
0.14374663563597617,0.1436525989458186,-0.024576537758246766,0.03980093905713221
0.14369537355083048,0.14360137039548782,-0.024886294376848937,0.03997377238678962
0.14364367374465664,0.1435497044104788,-0.025195975187482553,0.0401464839494039
0.1435915363749412,0.14349760114817506,-0.025505579246806145,0.040319073218865686
0.1435389616005037,0.14344506076729222,-0.025815105611712047,0.04049153966943814
0.14348594958149594,0.14339208342787738,-0.02612455333932929,0.040663882775758525
0.14343250047940176,0.1433386692913087,-0.02643392148702642,0.04083610201283985
0.14337861445703642,0.14328481852029493,-0.0267432091124144,0.04100819685607246
0.14332429167854605,0.1432305312788748,-0.027052415273349506,0.041180166781225616
0.14326953230940728,0.14317580773241675,-0.027361539027936123,0.04135201126444911
0.14321433651642662,0.1431206480476181,-0.027670579434529705,0.04152372978227483
0.14315870446774007,0.14306505239250486,-0.027979535551739564,0.0416953218116184
0.14310263633281245,0.14300902093643103,-0.028288406438431796,0.04186678682978073
0.14304613228243704,0.14295255385007816,-0.02859719115373211,0.04203812431444966
0.14298919248873498,0.14289565130545476,-0.028905888757028722,0.04220933374370148
0.14293181712515474,0.14283831347589585,-0.02921449830797517,0.04238041459600257
0.14287400636647166,0.14278054053606243,-0.02952301886649327,0.04255136635021099
0.14281576038878732,0.14272233266194087,-0.029831449492775882,0.042722188485578065
0.14275707936952908,0.14266369003084248,-0.03013978924728985,0.04289288048174994
0.14269796348744948,0.14260461282140283,-0.030448037190778765,0.04306344181876917
0.14263841292262575,0.14254510121358138,-0.030756192384265968,0.04323387197707637
0.14257842785645927,0.14248515538866086,-0.03106425388905728,0.04340417043751171
0.14251800847167492,0.14242477552924654,-0.03137222076674394,0.043574336681316536
0.14245715495232064,0.142363961819266,-0.031680092079205455,0.04374437019013499
0.14239586748376679,0.1423027144439684,-0.03198786688861236,0.04391427044601548
0.14233414625270563,0.14224103358992374,-0.032295544257429254,0.044084036931412385
0.14227199144715078,0.1421789194450227,-0.032603123248417486,0.04425366912918753
0.14220940325643647,0.1421163721984757,-0.032910602924638134,0.044423166522611836
0.14214638187121725,0.14205339204081252,-0.033217982349454764,0.044592528595366845
0.14208292748346718,0.14198997916388162,-0.033525260586536335,0.04476175483154632
0.14201904028647933,0.14192613376084967,-0.03383243669986006,0.04493084471565778
0.14195472047486515,0.14186185602620077,-0.034139509753714214,0.04509979773262412
0.14188996824455397,0.14179714615573605,-0.03444647881270102,0.04526861336778515
0.14182478379279229,0.14173200434657307,-0.03475334294173952,0.045437291106899175
0.1417591673181433,0.14166643079714503,-0.03506010120606831,0.045605830436144544
0.14169311902048612,0.1416004257072003,-0.03536675267124855,0.04577423084212123
0.14162663910101533,0.14153398927780192,-0.03567329640316669,0.04594249181185239
0.1415597277622403,0.1414671217113267,-0.03597973146803736,0.04611061283278593
0.14149238520798454,0.14139982321146485,-0.03628605693240622,0.04627859339279608
0.14142461164338518,0.1413320939832193,-0.03659227186315274,0.0464464329801849
0.14135640727489227,0.141263934232905,-0.03689837532749319,0.046614131083683924
0.14128777231026815,0.14119534416814844,-0.037204366392983294,0.04678168719245561
0.14121870695858674,0.14112632399788674,-0.03751024412752122,0.04694910079609502
0.14114921143023315,0.1410568739323674,-0.03781600759935033,0.047116371384631275
0.1410792859369028,0.1409869941831473,-0.03812165587706205,0.04728349844852915
0.1410089306916009,0.14091668496309234,-0.038427188029598755,0.04745048147869063
0.14093814590864165,0.14084594648637655,-0.038732603126256517,0.04761731996645646
0.14086693180364784,0.1407747789684816,-0.03903790023668794,0.047784013403607634
0.14079528859354998,0.1407031826261961,-0.039343078430905135,0.04795056128236708
0.14072321649658567,0.14063115767761494,-0.03964813677928234,0.04811696309540103
0.14065071573229904,0.14055870434213857,-0.03995307435255897,0.04828321833582074
0.14057778652154002,0.14048582284047248,-0.0402578902218423,0.048449326497183906
0.1405044290864636,0.1404125133946263,-0.040562583458610274,0.048615287073496244
0.14043064365052926,0.14033877622791333,-0.04086715313471449,0.04878109955921308
0.1403564304385002,0.14026461156494976,-0.04117159832238289,0.04894676344924081
0.1402817896764428,0.14019001963165403,-0.04147591809422263,0.049112278238938496
0.14020672159172573,0.14011500065524612,-0.04178011152322292,0.0492776434241194
0.1401312264130194,0.1400395548642468,-0.0420841776827578,0.04944285850105247
0.14005530437029523,0.1399636824884771,-0.04238811564658903,0.049607922966463935
0.13997895569482488,0.13988738375905738,-0.042691924488868854,0.049772836317538816
0.1399021806191797,0.1398106589084068,-0.04299560328414286,0.04993759805192244
0.13982497937722987,0.1397335081702426,-0.04329915110735277,0.05010220766772199
0.13974735220414375,0.13965593177957927,-0.043602567033839267,0.05026666466350803
0.13966929933638722,0.13957792997272794,-0.04390585013934483,0.05043096853831602
0.1395908210117228,0.13949950298729571,-0.04420899950001649,0.05059511879164788
0.13951191746920907,0.1394206510621847,-0.04451201419240877,0.05075911492347346
0.13943258894919996,0.1393413744375916,-0.04481489329348633,0.05092295643423211
0.13935283569334386,0.13926167335500675,-0.0451176358806269,0.05108664282483415
0.13927265794458307,0.13918154805721347,-0.045420241031624085,0.05125017359666248
0.13919205594715284,0.13910099878828727,-0.045722707824690095,0.05141354825157399
0.13911102994658087,0.13902002579359524,-0.04602503533845863,0.05157676629190115
0.1390295801896864,0.13893862931979514,-0.04632722265198766,0.051739827220453505
0.13894770692457953,0.1388568096148348,-0.0466292688447622,0.05190273054051919
0.13886541040066042,0.13877456692795115,-0.04693117299669718,0.05206547575586644
0.13878269086861852,0.1386919015096697,-0.047232934188140195,0.05222806237074509
0.13869954858043196,0.1386088136118037,-0.04753455149987431,0.05239048988988815
0.13861598378936646,0.1385253034874532,-0.04783602401312091,0.052552757818513186
0.13853199674997493,0.13844137139100463,-0.048137350809542415,0.052714865662323966
0.13844758771809645,0.13835701757812965,-0.04843853097124515,0.05287681292751189
0.13836275695085556,0.13827224230578464,-0.048739563580782116,0.0530385991207575
0.1382775047066615,0.13818704583220973,-0.04904044772115578,0.05320022374923199
0.13819183124520737,0.13810142841692818,-0.049341182475820866,0.05336168632059871
0.1381057368274694,0.1380153903207455,-0.04964176692868715,0.05352298634301467
0.13801922171570613,0.13792893180574864,-0.049942200164122263,0.05368412332513202
0.1379322861734576,0.13784205313530523,-0.05024248126695448,0.053845096776099576
0.1378449304655445,0.13775475457406275,-0.050542609322475465,0.05400590620556428
0.13775715485806753,0.13766703638794778,-0.050842583416443134,0.054166551123672746
0.13766895961840636,0.13757889884416513,-0.051142402635084364,0.05432703104107268
0.137580345015219,0.13749034221119702,-0.0514420660650978,0.0544873454689144
0.13749131131844095,0.13740136675880235,-0.05174157279365668,0.05464749391885238
0.1374018587992842,0.13731197275801574,-0.052040921908411586,0.054807475903046673
0.13731198773023673,0.13722216048114685,-0.052340112497493166,0.054967290934164394
0.13722169838506132,0.1371319302017794,-0.052639143649515024,0.055126938525381246
0.13713099103879503,0.13704128219477055,-0.05293801445357641,0.05528641819038299
0.13703986596774814,0.13695021673624977,-0.053236723999265,0.05544572944336689
0.13694832344950345,0.1368587341036183,-0.05353527137665975,0.05560487179904327
0.1368563637629153,0.13676683457554806,-0.05383365567633354,0.055763844772636885
0.13676398718810887,0.13667451843198097,-0.05413187598935606,0.0559226478798885
0.1366711940064792,0.136581785954128,-0.05442993140729652,0.05608128063705631
0.1365779845006905,0.13648863742446843,-0.05472782102222642,0.05623974256091742
0.13648435895467498,0.13639507312674873,-0.055025543926722355,0.05639803316876936
0.13639031765363235,0.136301093345982,-0.055323099213868694,0.05655615197843143
0.13629586088402873,0.13620669836844704,-0.055620485977260416,0.05671409850824635
0.13620098893359578,0.1361118884816872,-0.05591770331100593,0.05687187227708161
0.13610570209132994,0.13601666397450993,-0.056214750309729625,0.05702947280433092
0.13601000064749147,0.13592102513698556,-0.05651162606857488,0.057186899609915756
0.1359138848936035,0.13582497226044657,-0.05680832968320662,0.05734415221428678
0.13581735512245138,0.13572850563748665,-0.05710486024981415,0.05750123013842526
0.13572041162808146,0.13563162556195993,-0.05740121686511399,0.057658132903844604
0.1356230547058005,0.13553433232897988,-0.057697398626352495,0.05781486003259179
0.13552528465217448,0.13543662623491856,-0.05799340463130863,0.0579714110472488
0.135427101765028,0.13533850757740568,-0.058289233978296766,0.05812778547093409
0.13532850634344318,0.1352399766553277,-0.058584885766169395,0.05828398282730404
0.13522949868775874,0.1351410337688269,-0.058880359094319955,0.058440002640554434
0.13513007909956917,0.13504167921930046,-0.05917565306268539,0.058595844435421846
0.1350302478817238,0.13494191330939956,-0.05947076677174911,0.05875150773718515
0.13493000533832575,0.13484173634302846,-0.05976569932254352,0.05890699207166692
0.13482935177473132,0.1347411486253436,-0.060060449816652955,0.05906229696523492
0.13472828749754864,0.1346401504627526,-0.0603550173562163,0.05921742194480352
0.13462681281463706,0.13453874216291337,-0.06064940104392971,0.059372366537835106
0.13452492803510602,0.13443692403473317,-0.060943599983049476,0.05952713027234159
0.13442263346931427,0.13433469638836773,-0.061237613277394555,0.059681712676885795
0.13431992942886875,0.13423205953522008,-0.06153144003134949,0.059836113280582914
0.13421681622662385,0.13412901378794,-0.06182507934986701,0.059990331613101924
0.13411329417668022,0.13402555946042266,-0.06211853033847085,0.060144367204667044
0.13400936359438395,0.13392169686780783,-0.0624117921032584,0.060298219586059146
0.13390502479632568,0.13381742632647906,-0.06270486375090345,0.060451888288617195
0.13380027810033943,0.13371274815406245,-0.06299774438865896,0.06060537284423966
0.13369512382550186,0.1336076626694259,-0.06329043312435971,0.06075867278538599
0.13358956229213106,0.133502170192678,-0.06358292906642503,0.060911787645077965
0.13348359382178582,0.13339627104516708,-0.06387523132386158,0.06106471695690116
0.13337721873726446,0.13328996554948042,-0.06416733900626599,0.061217460255006406
0.13327043736260394,0.13318325402944292,-0.06445925122382756,0.06137001707411108
0.13316325002307883,0.13307613681011637,-0.06475096708733111,0.061522386949500685
0.13305565704520037,0.13296861421779843,-0.06504248570815949,0.061674569417030145
0.13294765875671544,0.1328606865800216,-0.06533380619829643,0.061826564013125265
0.13283925548660552,0.1327523542255521,-0.06562492767032921,0.06197837027478416
0.13273044756508579,0.1326436174843891,-0.06591584923745132,0.06212998773957862
0.13262123532360406,0.13253447668776358,-0.06620657001346525,0.06228141594565556
0.13251161909483974,0.13242493216813733,-0.06649708911278504,0.0624326544317384
0.13240159921270292,0.13231498425920196,-0.06678740565043917,0.06258370273712849
0.13229117601233314,0.13220463329587784,-0.06707751874207313,0.06273456040170647
0.13218034983009874,0.13209387961431318,-0.06736742750395208,0.06288522696593375
0.1320691210035954,0.1319827235518829,-0.0676571310529637,0.06303570197085387
0.13195748987164546,0.1318711654471876,-0.06794662850662073,0.06318598495809383
0.1318454567742967,0.13175920564005267,-0.06823591898306369,0.06333607546986561
0.13173302205282136,0.13164684447152708,-0.06852500160106365,0.06348597304896747
0.1316201860497151,0.13153408228388241,-0.06881387548002481,0.0636356772387854
0.13150694910869593,0.13142091942061185,-0.06910253973998723,0.06378518758329446
0.13139331157470327,0.13130735622642914,-0.06939099350162953,0.06393450362706021
0.1312792737938967,0.13119339304726743,-0.06967923588627152,0.06408362491524011
0.1311648361136551,0.1310790302302783,-0.06996726601587691,0.06423255099358485
0.13104999888257549,0.1309642681238308,-0.07025508301305597,0.06438128140843974
0.13093476245047198,0.13084910707751016,-0.07054268600106821,0.06452981570674618
0.13081912716837477,0.1307335474421169,-0.07083007410382505,0.0646781534360429
0.13070309338852892,0.13061758956966574,-0.07111724644589248,0.06482629414446749
0.1305866614643935,0.13050123381338444,-0.0714042021524938,0.06497423738075764
0.13046983175064028,0.1303844805277128,-0.07169094034951207,0.06512198269425258
0.13035260460315287,0.13026733006830157,-0.07197746016349309,0.06526952963489449
0.13023498037902553,0.13014978279201145,-0.07226376072164777,0.06541687775322978
0.13011695943656199,0.13003183905691176,-0.072549841151855,0.06556402660041055
0.12999854213527454,0.12991349922227957,-0.07283570058266413,0.06571097572819588
0.12987972883588278,0.12979476364859854,-0.0731213381432978,0.06585772468895323
0.12976051990031265,0.12967563269755786,-0.07340675296365444,0.06600427303565985
0.12964091569169522,0.129556106732051,-0.07369194417431102,0.06615062032190402
0.12952091657436568,0.12943618611617486,-0.07397691090652565,0.06629676610188656
0.12940052291386214,0.12931587121522836,-0.07426165229224024,0.06644270993042206
0.12927973507692456,0.1291951623957116,-0.07454616746408316,0.0665884513629403
0.12915855343149368,0.12907406002532457,-0.07483045555537184,0.06673398995548761
0.12903697834670977,0.12895256447296607,-0.07511451570011543,0.0668793252647282
0.12891501019291163,0.12883067610873267,-0.07539834703301751,0.06702445684794553
0.12879264934163537,0.12870839530391737,-0.07568194868947863,0.0671693842630436
0.12866989616561345,0.12858572243100883,-0.0759653198055989,0.06731410706854839
0.12854675103877325,0.12846265786368982,-0.07624845951818077,0.06745862482360912
0.12842321433623624,0.12833920197683638,-0.07653136696473162,0.06760293708799964
0.1282992864343166,0.1282153551465165,-0.07681404128346625,0.06774704342211979
0.12817496771052023,0.1280911177499892,-0.0770964816133097,0.06789094338699667
0.12805025854354354,0.12796649016570305,-0.07737868709389971,0.06803463654428604
0.12792515931327225,0.12784147277329533,-0.07766065686558951,0.06817812245627361
0.12779967040078033,0.1277160659535907,-0.07794239006945018,0.06832140068587642
0.12767379218832875,0.12759027008860005,-0.0782238858472736,0.06846447079664413
0.12754752505936437,0.12746408556151942,-0.07850514334157477,0.06860733235276036
0.12742086939851882,0.12733751275672875,-0.07878616169559462,0.06874998491904405
0.12729382559160712,0.12721055205979076,-0.07906694005330246,0.06889242806095074
0.12716639402562682,0.12708320385744978,-0.07934747755939875,0.0690346613445739
0.12703857508875654,0.1269554685376305,-0.07962777335931759,0.06917668433664631
0.12691036917035492,0.12682734648943686,-0.07990782659922936,0.06931849660454129
0.1267817766609594,0.1266988381031508,-0.08018763642604335,0.06946009771627408
0.12665279795228512,0.12656994377023117,-0.08046720198741024,0.06960148724050312
0.12652343343722358,0.12644066388331252,-0.08074652243172491,0.06974266474653144
0.12639368350984148,0.12631099883620373,-0.08102559690812883,0.06988362980430785
0.12626354856537966,0.12618094902388707,-0.0813044245665127,0.07002438198442831
0.1261330290002517,0.12605051484251678,-0.08158300455751916,0.0701649208581373
0.12600212521204282,0.12591969668941805,-0.08186133603254525,0.07030524599732905
0.1258708375995087,0.1257884949630856,-0.08213941814374502,0.07044535697454882
0.12573916656257414,0.1256569100631827,-0.08241725004403212,0.0705852533629943
0.12560711250233197,0.1255249423905397,-0.08269483088708242,0.07072493473651681
0.12547467582104174,0.1253925923471531,-0.08297215982733648,0.07086440066962266
0.12534185692212857,0.12525986033618405,-0.08324923602000234,0.07100365073747444
0.12520865621018187,0.1251267467619573,-0.08352605862105779,0.0711426845158923
0.12507507409095406,0.12499325202995981,-0.08380262678725323,0.07128150158135524
0.12494111097135947,0.12485937654683975,-0.08407893967611402,0.07142010151100239
0.12480676725947304,0.12472512072040505,-0.08435499644594319,0.07155848388263433
0.12467204336452896,0.12459048495962223,-0.08463079625582398,0.07169664827471436
0.12453693969691958,0.12445546967461515,-0.08490633826562229,0.07183459426636979
0.12440145666819409,0.12432007527666379,-0.08518162163598939,0.0719723214373932
0.12426559469105736,0.12418430217820302,-0.08545664552836442,0.07210982936824374
0.12412935417936848,0.12404815079282118,-0.08573140910497688,0.0722471176400484
0.12399273554813967,0.123911621535259,-0.08600591152884927,0.07238418583460332
0.123855739213535,0.12377471482140834,-0.0862801519637996,0.07252103353437496
0.12371836559286906,0.12363743106831075,-0.08655412957444393,0.07265766032250154
0.12358061510460572,0.12349977069415634,-0.086827843526199,0.07279406578279415
0.12344248816835683,0.1233617341182825,-0.08710129298528457,0.0729302494997381
0.12330398520488102,0.12322332176117257,-0.08737447711872622,0.07306621105849417
0.12316510663608234,0.1230845340444546,-0.08764739509435768,0.07320195004489989
0.12302585288500899,0.12294537139090006,-0.08792004608082346,0.07333746604547076
0.122886224375852,0.12280583422442247,-0.08819242924758139,0.07347275864740152
0.12274622153394413,0.12266592297007632,-0.08846454376490508,0.07360782743856745
0.12260584478575823,0.12252563805405552,-0.08873638880388654,0.0737426720075256
0.12246509455890624,0.12238497990369222,-0.08900796353643863,0.07387729194351603
0.12232397128213776,0.12224394894745558,-0.0892792671352976,0.07401168683646304
0.12218247538533876,0.12210254561495032,-0.0895502987740257,0.07414585627697654
0.12204060729953028,0.12196077033691553,-0.08982105762701348,0.07427979985635307
0.12189836745686716,0.12181862354522334,-0.09009154286948252,0.07441351716657729
0.12175575629063659,0.12167610567287747,-0.09036175367748794,0.0745470078003231
0.12161277423525688,0.12153321715401207,-0.0906316892279207,0.07468027135095485
0.12146942172627621,0.12138995842389036,-0.09090134869851028,0.07481330741252869
0.1213256992003712,0.12124632991890331,-0.09117073126782721,0.07494611557979368
0.12118160709534555,0.12110233207656823,-0.09143983611528544,0.0750786954481931
0.1210371458501288,0.1209579653355275,-0.09170866242114495,0.07521104661386568
0.120892315904775,0.1208132301355473,-0.09197720936651421,0.07534316867364686
0.12074711770046122,0.12066812691751608,-0.09224547613335263,0.0754750612250699
0.12060155167948643,0.12052265612344348,-0.09251346190447307,0.0756067238663672
0.12045561828526995,0.12037681819645873,-0.09278116586354444,0.07573815619647153
0.12030931796235018,0.12023061358080944,-0.0930485871950941,0.07586935781501725
0.12016265115638333,0.12008404272186025,-0.0933157250845102,0.07600032832234144
0.12001561831414186,0.11993710606609138,-0.09358257871804448,0.07613106731948523
0.11986821988351337,0.1197898040610974,-0.09384914728281447,0.07626157440819498
0.11972045631349904,0.11964213715558579,-0.09411542996680605,0.07639184919092343
0.11957232805421227,0.11949410579937546,-0.09438142595887605,0.07652189127083103
0.11942383555687748,0.11934571044339568,-0.09464713444875453,0.07665170025178704
0.11927497927382855,0.11919695153968439,-0.0949125546270473,0.07678127573837078
0.11912575965850751,0.11904782954138701,-0.09517768568523853,0.07691061733587287
0.11897617716546326,0.11889834490275507,-0.09544252681569299,0.07703972465029635
0.11882623225034995,0.11874849807914463,-0.09570707721165869,0.07716859728835797
0.11867592536992579,0.11859828952701512,-0.09597133606726926,0.07729723485748932
0.11852525698205164,0.11844771970392785,-0.09623530257754638,0.07742563696583805
0.11837422754568955,0.11829678906854464,-0.09649897593840226,0.07755380322226907
0.11822283752090133,0.11814549808062634,-0.09676235534664213,0.07768173323636572
0.11807108736884728,0.11799384720103155,-0.09702543999996666,0.07780942661843103
0.11791897755178467,0.11784183689171514,-0.09728822909697435,0.0779368829794888
0.11776650853306636,0.11768946761572688,-0.09755072183716405,0.07806410193128482
0.11761368077713948,0.11753673983721001,-0.09781291742093733,0.07819108308628814
0.11746049474954386,0.11738365402139987,-0.09807481504960096,0.07831782605769211
0.11730695091691068,0.11723021063462237,-0.09833641392536936,0.07844433045941566
0.11715304974696109,0.11707641014429264,-0.09859771325136701,0.07857059590610448
0.11699879170850475,0.1169222530189137,-0.09885871223163084,0.07869662201313209
0.11684417727143838,0.11676773972807485,-0.09911941007111268,0.07882240839660112
0.11668920690674442,0.1166128707424504,-0.09937980597568166,0.07894795467334441
0.1165338810864894,0.11645764653379811,-0.09963989915212676,0.07907326046092625
0.11637820028382279,0.11630206757495788,-0.09989968880815903,0.07919832537764349
0.11622216497297526,0.11614613433985017,-0.1001591741524141,0.07932314904252666
0.11606577562925743,0.11598984730347467,-0.1004183543944547,0.07944773107534132
0.11590903272905838,0.1158332069419088,-0.10067722874477274,0.07957207109658888
0.11575193674984416,0.11567621373230623,-0.10093579641479213,0.07969616872750813
0.11559448817015637,0.11551886815289554,-0.10119405661687092,0.0798200235900762
0.11543668746961068,0.11536117068297866,-0.10145200856430367,0.07994363530700961
0.11527853512889538,0.11520312180292938,-0.10170965147132413,0.08006700350176574
0.11512003162976997,0.11504472199419206,-0.10196698455310718,0.08019012779854355
0.11496117745506355,0.11488597173927996,-0.1022240070257717,0.08031300782228516
0.11480197308867353,0.11472687152177387,-0.1024807181063827,0.08043564319867672
0.11464241901556396,0.11456742182632067,-0.10273711701295367,0.08055803355414957
0.11448251572176428,0.11440762313863179,-0.10299320296444905,0.08068017851588147
0.11432226369436763,0.11424747594548172,-0.10324897518078664,0.08080207771179766
0.11416166342152946,0.1140869807347066,-0.10350443288283993,0.08092373077057209
0.11400071539246606,0.11392613799520267,-0.10375957529244048,0.08104513732162844
0.11383942009745306,0.11376494821692482,-0.10401440163238018,0.08116629699514126
0.11367777802782388,0.11360341189088505,-0.10426891112641387,0.08128720942203722
0.11351578967596831,0.11344152950915105,-0.10452310299926144,0.08140787423399606
0.11335345553533097,0.1132793015648446,-0.10477697647661045,0.08152829106345187
0.11319077610040976,0.11311672855214017,-0.10503053078511818,0.08164845954359409
0.1130277518667545,0.11295381096626335,-0.10528376515241426,0.08176837930836868
0.11286438333096525,0.11279054930348935,-0.10553667880710288,0.08188804999247926
0.11270067099069092,0.1126269440611415,-0.10578927097876521,0.08200747123138814
0.11253661534462768,0.11246299573758978,-0.10604154089796168,0.08212664266131754
0.1123722168925175,0.1122987048322492,-0.10629348779623438,0.08224556391925063
0.11220747613514653,0.1121340718455783,-0.10654511090610931,0.0823642346429326
0.11204239357434373,0.11196909727907778,-0.10679640946109892,0.08248265447087189
0.11187696971297921,0.11180378163528877,-0.10704738269570413,0.08260082304234109
0.11171120505496272,0.11163812541779138,-0.10729802984541703,0.08271873999737835
0.11154510010524214,0.11147212913120312,-0.1075483501467229,0.08283640497678807
0.11137865536980199,0.11130579328117754,-0.10779834283710268,0.08295381762214236
0.11121187135566178,0.11113911837440248,-0.10804800715503533,0.08307097757578197
0.11104474857087455,0.11097210491859857,-0.10829734233999995,0.0831878844808173
0.11087728752452529,0.1108047534225178,-0.10854634763247843,0.0833045379811297
0.11070948872672935,0.11063706439594181,-0.10879502227395738,0.08342093772137235
0.11054135268863102,0.11046903834968051,-0.10904336550693079,0.08353708334697146
0.11037287992240181,0.11030067579557032,-0.10929137657490202,0.0836529745041273
0.110204070941239,0.11013197724647285,-0.10953905472238641,0.08376861083981531
0.11003492625936398,0.10996294321627306,-0.10978639919491334,0.08388399200178719
0.10986544639202082,0.10979357421987795,-0.11003340923902868,0.08399911763857186
0.10969563185547458,0.10962387077321488,-0.11028008410229696,0.0841139873994767
0.10952548316700979,0.10945383339322994,-0.11052642303330378,0.08422860093458848
0.10935500084492884,0.10928346259788649,-0.11077242528165804,0.0843429578947745
0.10918418540855052,0.10911275890616356,-0.11101809009799424,0.08445705793168364
0.10901303737820815,0.10894172283805413,-0.11126341673397473,0.08457090069774736
0.10884155727524841,0.10877035491456376,-0.11150840444229204,0.08468448584618093
0.10866974562202943,0.10859865565770889,-0.11175305247667111,0.0847978130309842
0.10849760294191926,0.1084266255905152,-0.11199736009187161,0.08491088190694296
0.10832512975929438,0.10825426523701612,-0.11224132654369016,0.0850236921296298
0.10815232659953802,0.10808157512225118,-0.11248495108896268,0.08513624335540522
0.10797919398903855,0.1079085557722644,-0.1127282329855665,0.08524853524141865
0.10780573245518793,0.10773520771410272,-0.1129711714924228,0.08536056744560953
0.10763194252638013,0.10756153147581447,-0.11321376586949874,0.08547233962670836
0.10745782473200932,0.10738752758644747,-0.11345601537780982,0.08558385144423769
0.10728337960246855,0.1072131965760478,-0.11369791927942198,0.08569510255851315
0.10710860766914794,0.10703853897565797,-0.113939476837454,0.08580609263064459
0.10693350946443313,0.10686355531731533,-0.11418068731607968,0.08591682132253702
0.10675808552170356,0.1066882461340504,-0.11442154998053004,0.08602728829689157
0.10658233637533102,0.10651261195988539,-0.11466206409709563,0.08613749321720673
0.10640626256067788,0.10633665332983243,-0.11490222893312876,0.08624743574777918
0.1062298646140955,0.10616037077989203,-0.11514204375704572,0.08635711555370496
0.10605314307292266,0.10598376484705142,-0.11538150783832891,0.08646653230088028
0.10587609847548379,0.10580683606928291,-0.11562062044752923,0.08657568565600278
0.10569873136108744,0.10562958498554222,-0.11585938085626822,0.08668457528657243
0.1055210422700246,0.10545201213576687,-0.11609778833724024,0.08679320086089252
0.10534303174356706,0.1052741180608746,-0.11633584216421479,0.0869015620480707
0.10516470032396577,0.1050959033027616,-0.11657354161203859,0.08700965851802002
0.10498604855444914,0.10491736840430092,-0.11681088595663792,0.08711748994145987
0.10480707697922144,0.10473851390934082,-0.11704787447502077,0.08722505598991709
0.10462778614346113,0.10455934036270312,-0.11728450644527896,0.08733235633572674
0.10444817659331923,0.10437984831018153,-0.11752078114659051,0.08743939065203343
0.1042682488759175,0.10420003829853992,-0.1177566978592217,0.08754615861279207
0.10408800353934704,0.10401991087551082,-0.11799225586452927,0.0876526598927689
0.10390744113266638,0.1038394665897936,-0.11822745444496277,0.08775889416754255
0.10372656220589992,0.1036587059910528,-0.11846229288406646,0.08786486111350504
0.10354536731003622,0.10347762962991659,-0.11869677046648174,0.08797056040786265
0.1033638569970264,0.10329623805797496,-0.11893088647794924,0.08807599172863698
0.10318203181978235,0.10311453182777812,-0.11916464020531098,0.08818115475466598
0.10299989233217503,0.1029325114928347,-0.11939803093651259,0.08828604916560481
0.10281743908903299,0.10275017760761027,-0.11963105796060539,0.08839067464192689
0.1026346726461404,0.10256753072752542,-0.1198637205677487,0.08849503086492491
0.10245159356023553,0.10238457140895424,-0.12009601804921183,0.0885991175167117
0.10226820238900906,0.10220130020922255,-0.12032794969737638,0.08870293428022127
0.10208449969110231,0.10201771768660622,-0.1205595148057383,0.08880648083920975
0.10190048602610553,0.10183382440032943,-0.12079071266891016,0.08890975687825635
0.10171616195455625,0.10164962091056301,-0.12102154258262315,0.08901276208276437
0.10153152803793758,0.10146510777842274,-0.12125200384372933,0.0891154961389621
0.10134658483867645,0.10128028556596767,-0.12148209575020369,0.08921795873390376
0.1011613329201419,0.10109515483619824,-0.12171181760114642,0.0893201495554705
0.1009757728466434,0.1009097161530548,-0.12194116869678495,0.08942206829237143
0.10078990518342915,0.10072397008141573,-0.12217014833847602,0.08952371463414432
0.10060373049668427,0.1005379171870958,-0.12239875582870789,0.08962508827115682
0.1004172493535291,0.10035155803684434,-0.12262699047110262,0.08972618889460728
0.10023046232201759,0.10016489319834368,-0.12285485157041776,0.0898270161965256
0.10004336997113542,0.09997792324020728,-0.12308233843254902,0.0899275698697744
0.09985597287079834,0.09979064873197807,-0.12330945036453192,0.09002784960804971
0.0996682715918504,0.09960307024412665,-0.1235361866745441,0.0901278551058821
0.09948026670606229,0.09941518834804966,-0.12376254667190743,0.09022758605863741
0.09929195878612945,0.09922700361606793,-0.12398852966709015,0.09032704216251793
0.09910334840567048,0.09903851662142477,-0.12421413497170886,0.09042622311456307
0.0989144361392253,0.09884972793828425,-0.1244393618985306,0.09052512861265047
0.09872522256225345,0.09866063814172947,-0.12466420976147519,0.09062375835549684
0.0985357082511323,0.09847124780776073,-0.12488867787561699,0.09072211204265887
0.0983458937831553,0.09828155751329383,-0.12511276555718723,0.09082018937453416
0.09815577973653022,0.09809156783615829,-0.12533647212357596,0.09091799005236219
0.09796536669037745,0.09790127935509564,-0.12555979689333419,0.0910155137782251
0.09777465522472813,0.09771069264975758,-0.12578273918617586,0.09111276025504868
0.09758364592052247,0.0975198083007043,-0.12600529832298019,0.09120972918660335
0.09739233935960794,0.09732862688940258,-0.1262274736257934,0.09130642027750491
0.09720073612473748,0.09713714899822418,-0.126449264417831,0.09140283323321552
0.09700883679956779,0.09694537521044394,-0.1266706700234798,0.0914989677600446
0.09681664196865748,0.09675330611023812,-0.12689168976829984,0.09159482356514971
0.09662415221746537,0.09656094228268247,-0.1271123229790267,0.09169040035653743
0.09643136813234858,0.09636828431375061,-0.1273325689835734,0.09178569784306433
0.09623829030056087,0.09617533279031205,-0.12755242711103237,0.09188071573443767
0.09604491931025086,0.09598208830013069,-0.12777189669167766,0.09197545374121653
0.09585125575046004,0.09578855143186267,-0.1279909770569668,0.09206991157481248
0.09565730021112127,0.09559472277505494,-0.12820966753954302,0.09216408894749056
0.09546305328305671,0.09540060292014313,-0.12842796747323723,0.09225798557237022
0.09526851555797622,0.09520619245845002,-0.12864587619306994,0.092351601163426
0.09507368762847543,0.0950114919821836,-0.12886339303525343,0.09244493543548862
0.09487857008803398,0.09481650208443525,-0.12908051733719364,0.09253798810424566
0.09468316353101382,0.09462122335917807,-0.12929724843749227,0.09263075888624256
0.0944874685526571,0.09442565640126485,-0.12951358567594887,0.09272324749888346
0.09429148574908475,0.09422980180642652,-0.12972952839356267,0.09281545366043198
0.09409521571729432,0.09403366017127011,-0.12994507593253465,0.09290737709001216
0.09389865905515841,0.09383723209327709,-0.1301602276362697,0.0929990175076093
0.09370181636142268,0.09364051817080142,-0.1303749828493784,0.0930903746340708
0.09350468823570411,0.09344351900306784,-0.13058934091767907,0.09318144819110702
0.09330727527848916,0.09324623519016996,-0.1308033011881999,0.09327223790129206
0.09310957809113193,0.09304866733306849,-0.13101686300918083,0.09336274348806478
0.09291159727585234,0.0928508160335894,-0.13123002573007547,0.09345296467572943
0.09271333343573432,0.09265268189442208,-0.1314427887015532,0.09354290118945663
0.09251478717472385,0.09245426551911742,-0.1316551512755012,0.09363255275528416
0.09231595909762731,0.09225556751208618,-0.1318671128050261,0.09372191910011782
0.0921168498101095,0.09205658847859688,-0.13207867264445644,0.09381099995173221
0.09191745991869182,0.0918573290247742,-0.13228983014934417,0.0938997950387716
0.09171779003075053,0.09165778975759702,-0.132500584676467,0.09398830409075079
0.09151784075451465,0.0914579712848965,-0.13271093558383001,0.09407652683805583
0.0913176126990644,0.09125787421535439,-0.13292088223066792,0.09416446301194495
0.09111710647432912,0.09105749915850103,-0.1331304239774468,0.09425211234454926
0.09091632269108561,0.09085684672471367,-0.13333956018586612,0.09433947456887377
0.09071526196095607,0.09065591752521437,-0.13354829021886078,0.09442654941879795
0.09051392489640628,0.09045471217206828,-0.13375661344060288,0.09451333662907671
0.09031231211074395,0.09025323127818188,-0.13396452921650373,0.09459983593534114
0.09011042421811653,0.09005147545730086,-0.13417203691321586,0.09468604707409939
0.0899082618335096,0.08984944532400845,-0.13437913589863482,0.09477196978273737
0.08970582557274484,0.08964714149372352,-0.13458582554190118,0.0948576037995196
0.08950311605247813,0.0894445645826985,-0.13479210521340246,0.09494294886359
0.08930013389019793,0.08924171520801795,-0.13499797428477497,0.09502800471497272
0.08909687970422304,0.08903859398759613,-0.13520343212890584,0.09511277109457289
0.08889335411370099,0.08883520154017555,-0.13540847811993487,0.09519724774417743
0.08868955773860603,0.08863153848532489,-0.13561311163325632,0.09528143440645577
0.08848549119973721,0.08842760544343707,-0.13581733204552116,0.09536533082496079
0.08828115511871663,0.08822340303572757,-0.1360211387346385,0.09544893674412938
0.08807655011798746,0.08801893188423231,-0.13622453107977783,0.0955322519092835
0.087871676820812,0.08781419261180588,-0.1364275084613708,0.09561527606663062
0.08766653585126982,0.08760918584211963,-0.1366300702611131,0.0956980089632648
0.0874611278342559,0.0874039121996597,-0.1368322158619664,0.09578045034716731
0.08725545339547867,0.08719837230972523,-0.13703394464816013,0.09586259996720739
0.08704951316145818,0.08699256679842635,-0.13723525600519337,0.09594445757314303
0.08684330775952405,0.08678649629268236,-0.13743614931983683,0.09602602291562175
0.08663683781781376,0.08658016142021976,-0.1376366239801347,0.09610729574618142
0.08643010396527048,0.08637356280957033,-0.13783667937540633,0.09618827581725085
0.08622310683164143,0.08616670109006928,-0.1380363148962483,0.09626896288215074
0.08601584704747575,0.08595957689185328,-0.13823552993453622,0.09634935669509431
0.08580832524412271,0.08575219084585857,-0.1384343238834265,0.096429457011188
0.08560054205372972,0.08554454358381902,-0.1386326961373583,0.0965092635864324
0.08539249810924035,0.08533663573826415,-0.13883064609205542,0.09658877617772285
0.08518419404439262,0.08512846794251738,-0.1390281731445278,0.09666799454285019
0.08497563049371677,0.08492004083069388,-0.13922527669307394,0.09674691844050154
0.08476680809253358,0.08471135503769876,-0.13942195613728217,0.09682554763026102
0.0845577274769523,0.08450241119922519,-0.13961821087803278,0.09690388187261048
0.08434838928386872,0.0842932099517523,-0.13981404031749983,0.09698192092893024
0.08413879415096329,0.08408375193254337,-0.14000944385915293,0.09705966456149984
0.08392894271669916,0.08387403777964389,-0.1402044209077589,0.0971371125334986
0.08371883562032015,0.08366406813187947,-0.1403989708693839,0.09721426460900665
0.08350847350184896,0.08345384362885416,-0.14059309315139498,0.09729112055300533
0.08329785700208506,0.08324336491094819,-0.14078678716246204,0.09736768013137814
0.0830869867626028,0.08303263261931625,-0.14098005231255956,0.09744394311091134
0.08287586342574955,0.08282164739588543,-0.14117288801296823,0.09751990925929462
0.08266448763464361,0.08261040988335336,-0.14136529367627726,0.09759557834512196
0.08245286003317226,0.0823989207251861,-0.14155726871638546,0.09767095013789219
0.0822409812659899,0.08218718056561632,-0.14174881254850363,0.09774602440800974
0.08202885197851599,0.08197519004964124,-0.1419399245891561,0.09782080092678538
0.08181647281693313,0.08176294982302075,-0.14213060425618237,0.09789527946643688
0.08160384442818508,0.0815504605322754,-0.14232085096873914,0.09796945980008966
0.08139096745997482,0.08133772282468443,-0.14251066414730187,0.09804334170177756
0.08117784256076245,0.08112473734828377,-0.14270004321366683,0.09811692494644354
0.0809644703797634,0.0809115047518641,-0.14288898759095245,0.09819020930994024
0.08075085156694635,0.08069802568496892,-0.14307749670360137,0.09826319456903077
0.08053698677303124,0.08048430079789247,-0.14326556997738216,0.09833588050138939
0.08032287664948733,0.08027033074167786,-0.14345320683939106,0.09840826688560214
0.08010852184853119,0.08005611616811494,-0.1436404067180536,0.09848035350116753
0.0798939230231247,0.07984165772973847,-0.1438271690431265,0.09855214012849728
0.07967908082697311,0.07962695607982606,-0.14401349324569931,0.09862362654891679
0.07946399591452301,0.07941201187239615,-0.14419937875819622,0.09869481254466608
0.07924866894096035,0.07919682576220607,-0.14438482501437772,0.09876569789890027
0.0790331005622084,0.07898139840475006,-0.14456983144934235,0.09883628239569026
0.07881729143492587,0.07876573045625718,-0.1447543974995284,0.0989065658200234
0.07860124221650477,0.0785498225736894,-0.1449385226027157,0.09897654795780422
0.07838495356506851,0.07833367541473964,-0.14512220619802724,0.09904622859585502
0.0781684261394698,0.07811728963782955,-0.14530544772593093,0.09911560752191645
0.07795166059928872,0.07790066590210774,-0.14548824662824134,0.09918468452464828
0.07773465760483074,0.07768380486744772,-0.14567060234812126,0.09925345939362998
0.0775174178171246,0.0774667071944458,-0.1458525143300836,0.0993219319193614
0.07729994189792033,0.0772493735444191,-0.14603398201999285,0.09939010189326332
0.07708223050968735,0.07703180457940369,-0.14621500486506694,0.09945796910767817
0.0768642843156123,0.07681400096215231,-0.14639558231387897,0.09952553335587065
0.07664610397959704,0.07659596335613254,-0.1465757138163587,0.09959279443202837
0.07642769016625674,0.07637769242552475,-0.1467553988237943,0.09965975213126242
0.07620904354091775,0.07615918883522008,-0.14693463678883403,0.09972640624960799
0.07599016476961563,0.07594045325081836,-0.14711342716548806,0.09979275658402513
0.07577105451909305,0.07572148633862609,-0.14729176940912986,0.09985880293239921
0.07555171345679783,0.07550228876565444,-0.14746966297649805,0.09992454509354158
0.07533214225088089,0.07528286119961727,-0.1476471073256979,0.0999899828671902
0.07511234157019421,0.07506320430892897,-0.14782410191620318,0.1000551160540103
0.07489231208428879,0.07484331876270256,-0.14800064620885775,0.10011994445559488
0.0746720544634126,0.07462320523074752,-0.14817673966587697,0.10018446787446537
0.07445156937850853,0.07440286438356784,-0.14835238175084967,0.10024868611407228
0.0742308575012124,0.07418229689235997,-0.1485275719287396,0.1003125989787957
0.07400991950385086,0.07396150342901073,-0.14870230966588716,0.10037620627394594
0.07378875605943938,0.0737404846660953,-0.14887659443001078,0.10043950780576419
0.07356736784168014,0.07351924127687515,-0.14905042569020893,0.10050250338142297
0.07334575552496007,0.07329777393529603,-0.1492238029169614,0.10056519280902684
0.07312391978434872,0.07307608331598588,-0.14939672558213113,0.10062757589761294
0.07290186129559621,0.07285417009425274,-0.14956919315896566,0.10068965245715156
0.07267958073513126,0.07263203494608282,-0.14974120512209882,0.10075142229854672
0.0724570787800589,0.07240967854813823,-0.1499127609475524,0.10081288523363681
0.07223435610815877,0.07218710157775518,-0.15008386011273758,0.10087404107519501
0.07201141339788271,0.07196430471294171,-0.15025450209645663,0.10093488963693009
0.07178825132835288,0.0717412886323757,-0.1504246863789044,0.10099543073348673
0.07156487057935969,0.07151805401540282,-0.15059441244167018,0.10105566418044624
0.07134127183135958,0.0712946015420344,-0.15076367976773888,0.10111558979432714
0.07111745576547314,0.07107093189294546,-0.15093248784149285,0.10117520739258558
0.07089342306348292,0.07084704574947252,-0.15110083614871347,0.10123451679361606
0.07066917440783138,0.0706229437936116,-0.15126872417658258,0.10129351781675182
0.07044471048161886,0.07039862670801617,-0.15143615141368413,0.1013522102822655
0.07022003196860134,0.07017409517599489,-0.15160311735000567,0.10141059401136972
0.06999513955318855,0.06994934988150979,-0.15176962147694015,0.10146866882621748
0.0697700339204418,0.06972439150917402,-0.15193566328728694,0.10152643454990282
0.0695447157560719,0.06949922074424979,-0.152101242275254,0.10158389100646135
0.06931918574643706,0.06927383827264631,-0.152266357936459,0.10164103802087072
0.06909344457854076,0.06904824478091764,-0.152431009767931,0.10169787541905125
0.06886749294002978,0.06882244095626072,-0.15259519726811194,0.10175440302786633
0.06864133151919198,0.06859642748651314,-0.15275891993685828,0.10181062067512306
0.06841496100495427,0.06837020506015111,-0.15292217727544227,0.10186652818957276
0.06818838208688054,0.06814377436628744,-0.15308496878655387,0.1019221254009114
0.06796159545516939,0.06791713609466919,-0.15324729397430184,0.10197741213978029
0.06773460180065229,0.06769029093567591,-0.15340915234421548,0.10203238823776639
0.06750740181479124,0.06746323958031727,-0.15357054340324616,0.10208705352740302
0.06727999618967684,0.06723598272023111,-0.15373146665976878,0.10214140784217018
0.06705238561802604,0.06700852104768122,-0.1538919216235831,0.10219545101649524
0.0668245707931801,0.06678085525555526,-0.15405190780591546,0.10224918288575327
0.06659655240910249,0.06655298603736275,-0.15421142471942031,0.10230260328626772
0.06636833116037678,0.06632491408723284,-0.1543704718781814,0.10235571205531077
0.06613990774220445,0.06609664009991226,-0.1545290487977135,0.10240850903110389
0.06591128285040286,0.06586816477076317,-0.15468715499496383,0.10246099405281837
0.06568245718140306,0.06563948879576101,-0.1548447899883135,0.1025131669605757
0.06545343143224773,0.06541061287149247,-0.15500195329757896,0.10256502759544817
0.06522420630058902,0.06518153769515332,-0.15515864444401353,0.10261657579945928
0.06499478248468643,0.06495226396454626,-0.15531486295030877,0.10266781141558425
0.06476516068340472,0.06472279237807887,-0.15547060834059606,0.10271873428775054
0.06453534159621169,0.06449312363476135,-0.15562588014044793,0.10276934426083822
0.06430532592317612,0.06426325843420455,-0.15578067787687952,0.10281964118068056
0.06407511436496569,0.06403319747661773,-0.15593500107835007,0.10286962489406441
0.06384470762284467,0.06380294146280645,-0.1560888492747644,0.10291929524873071
0.06361410639867203,0.0635724910941705,-0.1562422219974742,0.10296865209337493
0.06338331139489899,0.0633418470727016,-0.15639511877927956,0.10301769527764756
0.06315232331456727,0.06311101010098152,-0.15654753915443034,0.10306642465215463
0.06292114286130655,0.06287998088217968,-0.15669948265862765,0.10311484006845792
0.06268977073933259,0.06264876012005109,-0.15685094882902526,0.1031629413790757
0.062458207653445036,0.06241734851893439,-0.15700193720423086,0.10321072843748305
0.062226454309025146,0.062185746783749364,-0.15715244732430783,0.10325820109811233
0.06199451141203386,0.061953955619995116,-0.1573024787307761,0.10330535921635353
0.061762379669009444,0.061721975733747714,-0.157452030966614,0.10335220264855485
0.0615300597870654,0.061489807831658076,-0.1576011035762596,0.10339873125202312
0.061297552473888454,0.06125745262094998,-0.15774969610561176,0.1034449448850241
0.06106485843773614,0.06102491080941762,-0.15789780810203194,0.10349084340678308
0.060831978387434905,0.06079218310542374,-0.1580454391143452,0.10353642667748515
0.060598913032377744,0.06055927021789727,-0.15819258869284197,0.1035816945582758
0.06036566308252211,0.060326172856331205,-0.15833925638927918,0.10362664691126125
0.060132229248387875,0.060092891730780626,-0.15848544175688142,0.10367128359950875
0.059898612241054895,0.0598594275518602,-0.1586311443503428,0.10371560448704728
0.05966481277216117,0.05962578103074239,-0.15877636372582796,0.10375960943886771
0.0594308315539004,0.05939195287915498,-0.15892109944097346,0.1038032983209233
0.05919666929901993,0.059157943809379054,-0.15906535105488928,0.10384667100013018
0.05896232672081863,0.05892375453424687,-0.1592091181281599,0.1038897273443676
0.058727804533144586,0.0586893857671395,-0.159352400222846,0.10393246722247854
0.05849310345039312,0.058454838221984946,-0.15949519690248531,0.10397489050426983
0.05825822418750441,0.05822011261325566,-0.1596375077320945,0.10401699706051287
0.05802316745996138,0.05798520965596651,-0.15977933227817007,0.10405878676294374
0.05778793398378766,0.057750130065672735,-0.15992067010868985,0.10410025948426377
0.057552524475545146,0.05751487455846745,-0.16006152079311428,0.10414141509813989
0.057316939652332075,0.05727944385097979,-0.1602018839023878,0.10418225347920493
0.05708118023178066,0.057043838660372506,-0.16034175900893996,0.10422277450305807
0.05684524693205494,0.05680805970433981,-0.160481145686687,0.10426297804626532
0.05660914047184875,0.05657210770110539,-0.1606200435110329,0.10430286398635964
0.056372861570383216,0.05633598336941987,-0.16075845205887082,0.10434243220184161
0.05613641094740494,0.056099687428559,-0.16089637090858427,0.10438168257217954
0.05589978932318347,0.055863220598321155,-0.16103379964004855,0.10442061497781001
0.0556629974185093,0.055626583599025274,-0.1611707378346319,0.10445922930013814
0.0554260359546917,0.05538977715150878,-0.1613071850751968,0.104497525421538
0.0551889056535563,0.055152801977125084,-0.1614431409461014,0.10453550322535303
0.054951607237443204,0.05491565879774175,-0.16157860503320043,0.10457316259589619
0.0547141414292045,0.054678348335737995,-0.16171357692384683,0.10461050341845053
0.0544765089522022,0.054440871314002603,-0.1618480562068928,0.1046475255792694
0.05423871053030608,0.05420322845593183,-0.1619820424726911,0.10468422896557691
0.05400074688789133,0.05396542048542698,-0.16211553531309641,0.10472061346556817
0.05376261874983655,0.053727448126892445,-0.1622485343214663,0.1047566789684097
0.05352432684152128,0.053489312105233236,-0.1623810390926628,0.10479242536423969
0.05328587188882399,0.05325101314585297,-0.16251304922305335,0.10482785254416843
0.05304725461811988,0.05301255197465165,-0.16264456431051214,0.10486296040027861
0.05280847575627847,0.052773929318023306,-0.16277558395442152,0.10489774882562558
0.05256953603066165,0.05253514590285399,-0.16290610775567285,0.10493221771423777
0.052330436169121225,0.05229620245651937,-0.16303613531666808,0.10496636696111701
0.05209117689999681,0.05205709970688259,-0.16316566624132062,0.1050001964622387
0.05185175895211371,0.051817838382292154,-0.1632947001350569,0.10503370611455236
0.05161218305478043,0.051578419211579477,-0.1634232366048172,0.10506689581598178
0.05137244993778678,0.05133884292405696,-0.1635512752590572,0.10509976546542532
0.05113256033140136,0.05109911024951545,-0.16367881570774892,0.10513231496275639
0.050892514966369505,0.05085922191822227,-0.1638058575623821,0.10516454420882358
0.050652314573911075,0.05061917866091892,-0.1639324004359652,0.10519645310545096
0.05041195988571807,0.05037898120881871,-0.16405844394302663,0.10522804155543855
0.050171451633952605,0.050138630293604824,-0.16418398769961604,0.1052593094625624
0.04993079055124451,0.04989812664742781,-0.16430903132330538,0.1052902567315751
0.04968997737068912,0.0496574710029034,-0.16443357443319007,0.10532088326820585
0.04944901282584525,0.049416664093110546,-0.16455761664989021,0.10535118897916096
0.04920789765073258,0.04917570665158875,-0.1646811575955517,0.10538117377212394
0.04896663257982985,0.04893459941233625,-0.1648041968938474,0.10541083755575592
0.048725218348072266,0.04869334310980749,-0.16492673416997825,0.10544018023969587
0.04848365569084939,0.04845193847891094,-0.16504876905067445,0.10546920173456088
0.04824194534400308,0.04821038625500708,-0.16517030116419662,0.10549790195194649
0.048000088043824864,0.047968687173905775,-0.16529133014033684,0.10552628080442678
0.04775808452705411,0.04772684197186442,-0.1654118556104199,0.1055543382055549
0.04751593553087545,0.04748485138558541,-0.16553187720730425,0.10558207406986313
0.0472736417929167,0.04724271615221401,-0.16565139456538336,0.10560948831286322
0.04703120405124669,0.0470004370093362,-0.16577040732058657,0.10563658085104663
0.046788623044372715,0.04675801469497618,-0.1658889151103804,0.10566335160188477
0.046545899511238685,0.04651544994759445,-0.16600691757376962,0.10568980048382931
0.046303034191222545,0.046272743506085255,-0.16612441435129818,0.10571592741631235
0.04606002782413414,0.046029896109774475,-0.16624140508505064,0.10574173231974676
0.045816881150213075,0.04578690849841746,-0.1663578894186528,0.10576721511552628
0.04557359491012622,0.04554378141219655,-0.16647386699727326,0.10579237572602597
0.045330169844965726,0.0453005155917191,-0.16658933746762417,0.10581721407460215
0.04508660669624649,0.0450571117780149,-0.16670430047796247,0.10584173008559297
0.04484290620590413,0.0448135707125342,-0.16681875567809093,0.10586592368431838
0.04459906911629261,0.04456989313714536,-0.1669327027193591,0.10588979479708051
0.04435509617018197,0.04432607979413247,-0.16704614125466452,0.10591334335116379
0.04411098811075615,0.044082131426193334,-0.16715907093845375,0.10593656927483523
0.04386674568161063,0.04383804877643695,-0.16727149142672343,0.10595947249734465
0.043622369626750146,0.04359383258838135,-0.16738340237702126,0.10598205294892489
0.04337786069058663,0.04334948360595149,-0.16749480344844697,0.1060043105607919
0.043133219617936626,0.043105002573476665,-0.16760569430165376,0.10602624526514523
0.04288844715401933,0.04286039023568856,-0.16771607459884869,0.1060478569951679
0.04264354404445409,0.042615647337718755,-0.1678259440037943,0.10606914568502689
0.04239851103525823,0.04237077462509653,-0.16793530218180938,0.10609011126987308
0.04215334887284484,0.04212577284374668,-0.16804414879976987,0.10611075368584175
0.041908058304020314,0.04188064273998708,-0.1681524835261101,0.10613107287005244
0.04166264007598234,0.041635385060526595,-0.16826030603082373,0.10615106876060944
0.04141709493631738,0.041390000552462614,-0.16836761598546476,0.1061707412966018
0.04117142363299846,0.04114448996327887,-0.1684744130631484,0.10619009041810354
0.04092562691438305,0.040898854040843265,-0.16858069693855218,0.10620911606617389
0.04067970552921051,0.04065309353340535,-0.16868646728791714,0.10622781818285745
0.0404336602266001,0.04040720918959432,-0.1687917237890483,0.10624619671118428
0.040187491756048466,0.040161201758416504,-0.16889646612131615,0.10626425159517022
0.03994120086742739,0.03991507198925314,-0.16900069396565742,0.106281982779817
0.039694788310981735,0.03966882063185829,-0.169104407004576,0.10629939021111232
0.03944825483732678,0.0394224484363562,-0.16920760492214398,0.1063164738360301
0.03920160119744634,0.03917595615323939,-0.16931028740400256,0.10633323360253068
0.03895482814269012,0.038929344533366064,-0.1694124541373632,0.10634966945956092
0.038707936424771626,0.03868261432795795,-0.1695141048110082,0.10636578135705435
0.038460926795765904,0.03843576628859811,-0.16961523911529205,0.10638156924593133
0.03821380000810705,0.038188801167228406,-0.16971585674214212,0.10639703307809917
0.0379665568145862,0.03794171971614751,-0.1698159573850596,0.1064121728064524
0.037719197968348966,0.03769452268800833,-0.16991554073912066,0.1064269883848728
0.03747172422289324,0.03744721083581585,-0.17001460650097708,0.1064414797682295
0.037224136332067045,0.03719978491292492,-0.17011315436885738,0.10645564691237926
0.036976435050065974,0.03695224567303777,-0.1702111840425677,0.1064694897741665
0.03672862113143115,0.036704593870201904,-0.17030869522349257,0.10648300831142345
0.036480695331046704,0.036456830258807624,-0.17040568761459607,0.1064962024829703
0.0362326584041376,0.03620895559358583,-0.17050216092042259,0.10650907224861533
0.0359845111062674,0.03596097062960581,-0.17059811484709766,0.10652161756915501
0.03573625419333574,0.0357128761222727,-0.17069354910232903,0.1065338384063741
0.03548788842157629,0.03546467282732547,-0.17078846339540732,0.10654573472304582
0.035239414547554235,0.03521636150083435,-0.17088285743720721,0.10655730648293192
0.03499083332816405,0.03496794289919869,-0.17097673094018806,0.10656855365078283
0.034742145520627314,0.03471941777914469,-0.1710700836183949,0.10657947619233768
0.03449335188249014,0.03447078689772289,-0.17116291518745927,0.10659007407432457
0.034244453171621184,0.034222051012306166,-0.17125522536460008,0.10660034726446045
0.03399545014620902,0.03397321088058711,-0.1713470138686246,0.10661029573145148
0.03374634356476004,0.03372426726057588,-0.17143828041992912,0.10661991944499286
0.03349713418609615,0.03347522091059799,-0.1715290247404998,0.10662921837576908
0.03324782276935226,0.03322607258929176,-0.1716192465539138,0.106638192495454
0.03299841007397426,0.032976823055606216,-0.1717089455853398,0.1066468417767109
0.03274889685971644,0.03272747306879867,-0.17179812156153898,0.10665516619319255
0.03249928388663929,0.032478023388432364,-0.17188677421086584,0.10666316571954136
0.03224957191510728,0.03222847477437437,-0.1719749032632691,0.10667084033138936
0.031999761705786306,0.03197882798679296,-0.17206250845029233,0.10667819000535836
0.03174985401964167,0.031729083786155625,-0.17214958950507495,0.10668521471905999
0.031499849617935484,0.03147924293322648,-0.17223614616235294,0.10669191445109574
0.03124974926222448,0.031229306189064044,-0.17232217815845977,0.10669828918105706
0.03099955371435778,0.03097927431501906,-0.172407685231327,0.10670433888952544
0.030749263736474346,0.030729148072731912,-0.1724926671204853,0.1067100635580724
0.030498880091000925,0.030478928224130578,-0.17257712356706506,0.10671546316925962
0.030248403540649494,0.030228615531428076,-0.17266105431379733,0.10672053770663895
0.029997834848415027,0.029978210757120247,-0.1727444591050145,0.10672528715475242
0.029747174777573278,0.029727714663983523,-0.17282733768665107,0.10672971149913246
0.029496424091678235,0.029477128015072386,-0.17290968980624452,0.1067338107263017
0.02924558355456004,0.029226451573717293,-0.17299151521293604,0.1067375848237732
0.028994653930322425,0.02897568610352211,-0.17307281365747124,0.1067410337800504
0.028743635983340527,0.028724832368361933,-0.17315358489220092,0.10674415758462719
0.0284925304782586,0.028473891132380805,-0.173233828671082,0.10674695622798791
0.028241338179987495,0.028222863159989172,-0.17331354474967792,0.10674942970160743
0.027990059853702582,0.027971749215861853,-0.1733927328851597,0.10675157799795108
0.0277386962648412,0.02772055006493544,-0.1734713928363065,0.10675340111047482
0.02748724817910038,0.027469266472406058,-0.17354952436350654,0.1067548990336251
0.02723571636243468,0.027217899203727195,-0.17362712722875762,0.106756071762839
0.02698410158105356,0.02696644902460707,-0.17370420119566796,0.10675691929454416
0.026732404601419357,0.026714916701006605,-0.17378074602945684,0.1067574416261589
0.026480626190244678,0.026463302999136847,-0.17385676149695548,0.10675763875609205
0.02622876711449019,0.02621160868545672,-0.17393224736660753,0.10675751068374317
0.025976828141362405,0.025959834526670847,-0.17400720340846998,0.10675705740950236
0.025724810038311032,0.025707981289726886,-0.1740816293942138,0.1067562789347504
0.025472713573027012,0.025456049741813567,-0.17415552509712434,0.10675517526185863
0.025220539513439846,0.025204040650358018,-0.1742288902921026,0.10675374639418903
0.024968288627715433,0.02495195478302362,-0.1743017247556655,0.10675199233609418
0.02471596168425378,0.024699792907707706,-0.17437402826594656,0.10674991309291727
0.024463559451686438,0.024447555792539002,-0.1744458006026968,0.10674750867099202
0.024211082698874464,0.024195244205875585,-0.17451704154728517,0.1067447790776427
0.023958532194905787,0.02394285891630226,-0.17458775088269943,0.10674172432118413
0.02370590870909301,0.023690400692628368,-0.17465792839354674,0.10673834441092164
0.02345321301097116,0.0234378703038855,-0.17472757386605414,0.10673463935715104
0.023200445870295076,0.02318526851932495,-0.1747966870880695,0.10673060917115854
0.022947608057037373,0.022932596108415623,-0.17486526784906195,0.1067262538652208
0.022694700341385855,0.022679853840841483,-0.17493331594012262,0.1067215734526048
0.02244172349374124,0.022427042486499255,-0.17500083115396514,0.10671656794756794
0.02218867828471495,0.02217416281549625,-0.17506781328492657,0.10671123736535783
0.02193556548512651,0.021921215598147734,-0.1751342621289676,0.10670558172221234
0.021682385866001467,0.021668201604974856,-0.17520017748367364,0.10669960103535954
0.021429140198568817,0.021415121606702094,-0.17526555914825503,0.10669329532301768
0.021175829254258753,0.021161976374254973,-0.17533040692354793,0.10668666460439502
0.0209224538047004,0.020908766678757844,-0.17539472061201472,0.10667970889968988
0.020669014621719252,0.02065549329153128,-0.17545850001774474,0.10667242823009052
0.020415512477335092,0.020402156984090015,-0.1755217449464549,0.10666482261777517
0.02016194814375937,0.020148758528140343,-0.17558445520549013,0.10665689208591182
0.019908322393392994,0.01989529869557787,-0.17564663060382416,0.10664863665865824
0.019654635998824048,0.019641778258485267,-0.17570827095205993,0.10664005636116192
0.019400889732825215,0.019388197989129687,-0.17576937606243026,0.10663115121955988
0.0191470843683517,0.019134558659960676,-0.17582994574879837,0.1066219212609788
0.018893220678538627,0.01888086104360759,-0.17588997982665847,0.10661236651353467
0.018639299436698776,0.018627105912877313,-0.17594947811313638,0.10660248700633293
0.018385321416320367,0.018373294040752067,-0.17600844042699001,0.10659228276946829
0.018131287391064423,0.018119426200386757,-0.17606686658860987,0.1065817538340246
0.017877198134762705,0.017865503165106923,-0.17612475642001976,0.10657090023207483
0.017623054421415128,0.01761152570840613,-0.17618210974487727,0.10655972199668096
0.01736885702518747,0.01735749460394372,-0.1762389263884742,0.10654821916189379
0.017114606720409167,0.017103410625542565,-0.17629520617773714,0.10653639176275298
0.016860304281570666,0.016849274547186457,-0.17635094894122816,0.1065242398352868
0.01660595048332136,0.016595087143018036,-0.17640615450914507,0.1065117634165122
0.016351546100467008,0.016340849187336182,-0.17646082271332222,0.10649896254443446
0.016097091907967435,0.01608656145459376,-0.17651495338723075,0.10648583725804726
0.015842588680934317,0.015832224719395382,-0.17656854636597918,0.1064723875973325
0.015588037194628543,0.015577839756494773,-0.1766216014863141,0.10645861360326021
0.015333438224458162,0.01532340734079272,-0.1766741185866203,0.10644451531778833
0.015078792545975753,0.01506892824733445,-0.1767260975069217,0.1064300927838627
0.014824100934876183,0.014814403251307383,-0.17677753808888144,0.10641534604541686
0.014569364166994335,0.014559833128038865,-0.17682844017580254,0.10640027514737191
0.014314583018302511,0.014305218652993569,-0.17687880361262853,0.10638488013563643
0.01405975826490835,0.014050560601771418,-0.17692862824594355,0.10636916105710632
0.013804890683052207,0.013795859750104958,-0.17697791392397313,0.1063531179596646
0.013549981049104896,0.013541116873857121,-0.17702666049658458,0.10633675089218131
0.013295030139565449,0.013286332749018961,-0.17707486781528742,0.1063200599045134
0.013040038731058473,0.013031508151707035,-0.17712253573323372,0.10630304504750451
0.012785007600332098,0.012776643858161333,-0.17716966410521875,0.10628570637298485
0.012529937524255333,0.01252174064474265,-0.17721625278768136,0.10626804393377101
0.012274829279815838,0.012266799287930352,-0.17726230163870435,0.10625005778366586
0.012019683644117632,0.012011820564320092,-0.1773078105180149,0.10623174797745834
0.011764501394378504,0.011756805250621215,-0.17735277928698504,0.10621311457092325
0.011509283307927911,0.01150175412365466,-0.17739720780863213,0.10619415762082124
0.011254030162204366,0.011246667960350355,-0.17744109594761923,0.10617487718489843
0.010998742734753188,0.010991547537744962,-0.1774844435702554,0.10615527332188636
0.010743421803224223,0.010736393632979598,-0.1775272505444963,0.10613534609150183
0.010488068145369234,0.010481207023297235,-0.17756951673994445,0.10611509555444662
0.010232682539039821,0.01022598848604062,-0.1776112420278497,0.1060945217724074
0.009977265762184797,0.009970738798649636,-0.17765242628110953,0.10607362480805545
0.00972181859284792,0.009715458738659062,-0.1776930693742696,0.10605240472504654
0.009466341809165646,0.009460149083696311,-0.17773317118352408,0.10603086158802077
0.009210836189364486,0.009204810611478792,-0.17777273158671578,0.10600899546260223
0.008955302511758944,0.008949444099811844,-0.1778117504633369,0.10598680641539894
0.008699741554748883,0.008694050326586114,-0.1778502276945292,0.1059642945140026
0.008444154096817258,0.00843863006977529,-0.1778881631630843,0.10594145982698834
0.008188540916527869,0.008183184107433846,-0.17792555675344426,0.1059183024239146
0.007932902792522716,0.007927713217694409,-0.17796240835170166,0.10589482237532284
0.007677240503519933,0.007672218178765685,-0.17799871784560017,0.10587101975273737
0.007421554828311154,0.007416699768929838,-0.17803448512453476,0.10584689462866506
0.007165846545759251,0.007161158766540219,-0.1780697100795521,0.10582244707659529
0.006910116434796073,0.006905595950019114,-0.1781043926033509,0.1057976771709995
0.006654365274419814,0.006650012097855108,-0.17813853259028212,0.10577258498733111
0.0063985938436929325,0.006394407988601012,-0.17817212993634945,0.10574717060202528
0.006142802921739531,0.006138784400871236,-0.17820518453920955,0.10572143409249864
0.005886993287743082,0.005883142113339523,-0.17823769629817243,0.10569537553714907
0.005631165720944163,0.005627481904736685,-0.17826966511420153,0.10566899501535541
0.005375321000637841,0.005371804553847987,-0.1783010908899144,0.10564229260747734
0.005119459906171573,0.005116110839511051,-0.1783319735295826,0.10561526839485505
0.004863583216942591,0.0048604015406132385,-0.1783623129391323,0.10558792245980891
0.004607691712395629,0.004604677436089383,-0.17839210902614436,0.10556025488563943
0.00435178617202066,0.004348939304919529,-0.17842136169985473,0.1055322657566268
0.004095867375350268,0.004093187926126304,-0.17845007087115472,0.1055039551580308
0.0038399361019575634,0.003837424078772833,-0.17847823645259114,0.10547532317609039
0.003583993131453552,0.0035816485419601133,-0.1785058583583669,0.1054463698980236
0.0033280392434848734,0.003325862094824753,-0.17853293650434077,0.10541709541202707
0.0030720752177315325,0.0030700655165367017,-0.17855947080802803,0.10538749980727602
0.002816101833904268,0.0028142595862966258,-0.1785854611886006,0.10535758317392377
0.002560119871742472,0.0025584450833338246,-0.17861090756688733,0.10532734560310159
0.0023041301110115595,0.002302622786903602,-0.178635809865374,0.10529678718691832
0.0020481333315006994,0.002046793476285003,-0.17866016800820403,0.10526590801846024
0.0017921303130205512,0.001790957930778547,-0.1786839819211782,0.10523470819179062
0.0015361218354006335,0.0015351169297036014,-0.1787072515317553,0.10520318780194958
0.0012801086784872406,0.0012792712523962972,-0.17872997676905197,0.10517134694495367
0.0010240916221408104,0.001023421678206901,-0.1787521575638432,0.10513918571779567
0.0007680714462336603,0.0007675689864975504,-0.17877379384856248,0.10510670421844424
0.0005120489306477188,0.0005117139566399878,-0.17879488555730194,0.10507390254584369
0.0002560248552718963,0.00025585736801293324,-0.17881543262581256,0.10504078079991357
0.0,0.0,-0.17883543499150442,0.1050073390815485
-0.0002560248552718963,-0.00025585736801293324,-0.17885489259344678,0.1049735774926177
-0.0005120489306477188,-0.0005117139566399878,-0.17887380537236852,0.10493949613596489
-0.0007680714462336603,-0.0007675689864975504,-0.17889217327065796,0.10490509511540773
-0.0010240916221408104,-0.001023421678206901,-0.17890999623236328,0.10487037453573773
-0.0012801086784872406,-0.0012792712523962972,-0.17892727420319274,0.10483533450271981
-0.0015361218354006335,-0.0015351169297036014,-0.17894400713051453,0.10479997512309196
-0.0017921303130205512,-0.001790957930778547,-0.17896019496335733,0.10476429650456498
-0.0020481333315006994,-0.002046793476285003,-0.17897583765241018,0.10472829875582214
-0.0023041301110115595,-0.002302622786903602,-0.1789909351500227,0.10469198198651883
-0.002560119871742472,-0.0025584450833338246,-0.17900548741020536,0.10465534630728224
-0.002816101833904268,-0.0028142595862966258,-0.17901949438862938,0.10461839182971097
-0.0030720752177315325,-0.0030700655165367017,-0.17903295604262714,0.10458111866637479
-0.0033280392434848734,-0.003325862094824753,-0.179045872331192,0.1045435269308142
-0.003583993131453552,-0.0035816485419601133,-0.17905824321497887,0.10450561673754018
-0.0038399361019575634,-0.003837424078772833,-0.17907006865630376,0.1044673882020337
-0.004095867375350268,-0.004093187926126304,-0.17908134861914438,0.10442884144074557
-0.00435178617202066,-0.004348939304919529,-0.17909208306913998,0.10438997657109589
-0.004607691712395629,-0.004604677436089383,-0.1791022719735916,0.10435079371147378
-0.004863583216942591,-0.0048604015406132385,-0.17911191530146203,0.10431129298123701
-0.005119459906171573,-0.005116110839511051,-0.17912101302337605,0.10427147450071167
-0.005375321000637841,-0.005371804553847987,-0.1791295651116204,0.10423133839119178
-0.005631165720944163,-0.005627481904736685,-0.17913757154014395,0.10419088477493886
-0.005886993287743082,-0.005883142113339523,-0.17914503228455775,0.10415011377518167
-0.006142802921739531,-0.006138784400871236,-0.179151947322135,0.10410902551611571
-0.0063985938436929325,-0.006394407988601012,-0.17915831663181142,0.10406762012290298
-0.006654365274419814,-0.006650012097855108,-0.17916414019418486,0.10402589772167145
-0.006910116434796073,-0.006905595950019114,-0.17916941799151584,0.10398385843951483
-0.007165846545759251,-0.007161158766540219,-0.1791741500077272,0.10394150240449203
-0.007421554828311154,-0.007416699768929838,-0.17917833622840443,0.10389882974562689
-0.007677240503519933,-0.007672218178765685,-0.1791819766407956,0.10385584059290774
-0.007932902792522716,-0.007927713217694409,-0.17918507123381136,0.10381253507728698
-0.008188540916527869,-0.008183184107433846,-0.17918761999802504,0.10376891333068074
-0.008444154096817258,-0.00843863006977529,-0.17918962292567264,0.10372497548596839
-0.008699741554748883,-0.008694050326586114,-0.17919108001065295,0.10368072167699227
-0.008955302511758944,-0.008949444099811844,-0.1791919912485274,0.10363615203855712
-0.009210836189364486,-0.009204810611478792,-0.1791923566365202,0.10359126670642982
-0.009466341809165646,-0.009460149083696311,-0.17919217617351832,0.10354606581733883
-0.00972181859284792,-0.009715458738659062,-0.17919144986007146,0.10350054950897394
-0.009977265762184797,-0.009970738798649636,-0.17919017769839216,0.10345471791998571
-0.010232682539039821,-0.01022598848604062,-0.1791883596923556,0.1034085711899851
-0.010488068145369234,-0.010481207023297235,-0.17918599584749975,0.10336210945954305
-0.010743421803224223,-0.010736393632979598,-0.17918308617102524,0.10331533287019004
-0.010998742734753188,-0.010991547537744962,-0.17917963067179554,0.1032682415644157
-0.011254030162204366,-0.011246667960350355,-0.17917562936033668,0.10322083568566831
-0.011509283307927911,-0.01150175412365466,-0.1791710822488373,0.10317311537835439
-0.011764501394378504,-0.011756805250621215,-0.17916598935114872,0.10312508078783825
-0.012019683644117632,-0.012011820564320092,-0.17916035068278477,0.10307673206044161
-0.012274829279815838,-0.012266799287930352,-0.17915416626092182,0.10302806934344308
-0.012529937524255333,-0.01252174064474265,-0.17914743610439873,0.10297909278507772
-0.012785007600332098,-0.012776643858161333,-0.17914016023371668,0.10292980253453665
-0.013040038731058473,-0.013031508151707035,-0.17913233867103928,0.1028801987419665
-0.013295030139565449,-0.013286332749018961,-0.17912397144019226,0.10283028155846899
-0.013549981049104896,-0.013541116873857121,-0.1791150585666638,0.10278005113610059
-0.013804890683052207,-0.013795859750104958,-0.17910560007760393,0.10272950762787181
-0.01405975826490835,-0.014050560601771418,-0.17909559600182498,0.10267865118774698
-0.014314583018302511,-0.014305218652993569,-0.17908504636980094,0.10262748197064364
-0.014569364166994335,-0.014559833128038865,-0.17907395121366795,0.10257600013243207
-0.014824100934876183,-0.014814403251307383,-0.17906231056722374,0.1025242058299349
-0.015078792545975753,-0.01506892824733445,-0.17905012446592772,0.10247209922092657
-0.015333438224458162,-0.01532340734079272,-0.17903739294690085,0.10241968046413279
-0.015588037194628543,-0.015577839756494773,-0.17902411604892562,0.10236694971923026
-0.015842588680934317,-0.015832224719395382,-0.1790102938124457,0.10231390714684592
-0.016097091907967435,-0.01608656145459376,-0.1789959262795661,0.10226055290855669
-0.016351546100467008,-0.016340849187336182,-0.17898101349405263,0.10220688716688876
-0.01660595048332136,-0.016595087143018036,-0.17896555550133245,0.10215291008531735
-0.016860304281570666,-0.016849274547186457,-0.17894955234849313,0.10209862182826601
-0.017114606720409167,-0.017103410625542565,-0.17893300408428314,0.10204402256110615
-0.01736885702518747,-0.01735749460394372,-0.1789159107591113,0.10198911245015664
-0.017623054421415128,-0.01761152570840613,-0.17889827242504688,0.10193389166268316
-0.017877198134762705,-0.017865503165106923,-0.17888008913581924,0.10187836036689785
-0.018131287391064423,-0.018119426200386757,-0.17886136094681793,0.10182251873195866
-0.018385321416320367,-0.018373294040752067,-0.17884208791509223,0.10176636692796885
-0.018639299436698776,-0.018627105912877313,-0.1788222700993511,0.10170990512597661
-0.018893220678538627,-0.01888086104360759,-0.17880190755996309,0.10165313349797434
-0.0191470843683517,-0.019134558659960676,-0.17878100035895597,0.1015960522168983
-0.019400889732825215,-0.019388197989129687,-0.17875954856001675,0.10153866145662793
-0.019654635998824048,-0.019641778258485267,-0.1787375522284913,0.10148096139198548
-0.019908322393392994,-0.01989529869557787,-0.17871501143138427,0.10142295219873533
-0.02016194814375937,-0.020148758528140343,-0.17869192623735888,0.10136463405358355
-0.020415512477335092,-0.020402156984090015,-0.17866829671673656,0.10130600713417733
-0.020669014621719252,-0.02065549329153128,-0.17864412294149698,0.1012470716191044
-0.0209224538047004,-0.020908766678757844,-0.17861940498527762,0.1011878276878926
-0.021175829254258753,-0.021161976374254973,-0.1785941429233737,0.1011282755210092
-0.021429140198568817,-0.021415121606702094,-0.17856833683273776,0.10106841529986042
-0.021682385866001467,-0.021668201604974856,-0.17854198679197972,0.1010082472067909
-0.02193556548512651,-0.021921215598147734,-0.17851509288136636,0.1009477714250831
-0.02218867828471495,-0.02217416281549625,-0.17848765518282114,0.10088698813895668
-0.02244172349374124,-0.022427042486499255,-0.1784596737799241,0.10082589753356809
-0.022694700341385855,-0.022679853840841483,-0.17843114875791144,0.10076449979500995
-0.022947608057037373,-0.022932596108415623,-0.1784020802036753,0.10070279511031038
-0.023200445870295076,-0.02318526851932495,-0.17837246820576352,0.10064078366743257
-0.02345321301097116,-0.0234378703038855,-0.17834231285437946,0.1005784656552741
-0.02370590870909301,-0.023690400692628368,-0.17831161424138145,0.10051584126366647
-0.023958532194905787,-0.02394285891630226,-0.17828037246028286,0.10045291068337443
-0.024211082698874464,-0.024195244205875585,-0.1782485876062516,0.10038967410609546
-0.024463559451686438,-0.024447555792539002,-0.17821625977610975,0.10032613172445913
-0.02471596168425378,-0.024699792907707706,-0.17818338906833353,0.10026228373202652
-0.024968288627715433,-0.02495195478302362,-0.17814997558305287,0.10019813032328974
-0.025220539513439846,-0.025204040650358018,-0.17811601942205096,0.10013367169367116
-0.025472713573027012,-0.025456049741813567,-0.1780815206887642,0.10006890803952295
-0.025724810038311032,-0.025707981289726886,-0.17804647948828173,0.10000383955812647
-0.025976828141362405,-0.025959834526670847,-0.17801089592734504,0.09993846644769153
-0.02622876711449019,-0.02621160868545672,-0.17797477011434795,0.09987278890735604
-0.026480626190244678,-0.026463302999136847,-0.17793810215933584,0.09980680713718511
-0.026732404601419357,-0.026714916701006605,-0.17790089217400576,0.0997405213381707
-0.02698410158105356,-0.02696644902460707,-0.17786314027170566,0.09967393171223084
-0.02723571636243468,-0.027217899203727195,-0.17782484656743447,0.09960703846220906
-0.02748724817910038,-0.027469266472406058,-0.17778601117784146,0.09953984179187382
-0.0277386962648412,-0.02772055006493544,-0.1777466342212259,0.0994723419059178
-0.027990059853702582,-0.027971749215861853,-0.17770671581753691,0.09940453900995742
-0.028241338179987495,-0.028222863159989172,-0.17766625608837278,0.099336433310532
-0.0284925304782586,-0.028473891132380805,-0.1776252551569809,0.09926802501510334
-0.028743635983340527,-0.028724832368361933,-0.17758371314825724,0.09919931433205498
-0.028994653930322425,-0.02897568610352211,-0.17754163018874597,0.09913030147069155
-0.02924558355456004,-0.029226451573717293,-0.17749900640663901,0.0990609866412382
-0.029496424091678235,-0.029477128015072386,-0.1774558419317759,0.09899137005483993
-0.029747174777573278,-0.029727714663983523,-0.17741213689564303,0.09892145192356094
-0.029997834848415027,-0.029978210757120247,-0.17736789143137352,0.09885123246038398
-0.030248403540649494,-0.030228615531428076,-0.1773231056737468,0.09878071187920973
-0.030498880091000925,-0.030478928224130578,-0.17727777975918796,0.09870989039485606
-0.030749263736474346,-0.030729148072731912,-0.17723191382576767,0.09863876822305752
-0.03099955371435778,-0.03097927431501906,-0.1771855080132015,0.0985673455804646
-0.03124974926222448,-0.031229306189064044,-0.17713856246284956,0.09849562268464304
-0.031499849617935484,-0.03147924293322648,-0.17709107731771623,0.09842359975407322
-0.03174985401964167,-0.031729083786155625,-0.17704305272244938,0.09835127700814945
-0.031999761705786306,-0.03197882798679296,-0.17699448882334037,0.09827865466717942
-0.03224957191510728,-0.03222847477437437,-0.17694538576832317,0.09820573295238332
-0.03249928388663929,-0.032478023388432364,-0.17689574370697425,0.09813251208589334
-0.03274889685971644,-0.03272747306879867,-0.17684556279051192,0.09805899229075297
-0.03299841007397426,-0.032976823055606216,-0.17679484317179597,0.09798517379091624
-0.03324782276935226,-0.03322607258929176,-0.17674358500532716,0.09791105681124712
-0.03349713418609615,-0.03347522091059799,-0.1766917884472467,0.09783664157751873
-0.03374634356476004,-0.03372426726057588,-0.17663945365533593,0.09776192831641284
-0.03399545014620902,-0.03397321088058711,-0.17658658078901568,0.09768691725551895
-0.034244453171621184,-0.034222051012306166,-0.17653317000934593,0.0976116086233338
-0.03449335188249014,-0.03447078689772289,-0.17647922147902514,0.09753600264926056
-0.034742145520627314,-0.03471941777914469,-0.17642473536238987,0.09746009956360807
-0.03499083332816405,-0.03496794289919869,-0.17636971182541428,0.09738389959759033
-0.035239414547554235,-0.03521636150083435,-0.17631415103570963,0.09730740298332567
-0.03548788842157629,-0.03546467282732547,-0.17625805316252374,0.097230609953836
-0.03573625419333574,-0.0357128761222727,-0.17620141837674042,0.09715352074304627
-0.0359845111062674,-0.03596097062960581,-0.17614424685087907,0.09707613558578351
-0.0362326584041376,-0.03620895559358583,-0.17608653875909402,0.09699845471777638
-0.036480695331046704,-0.036456830258807624,-0.1760282942771742,0.09692047837565425
-0.03672862113143115,-0.036704593870201904,-0.17596951358254243,0.09684220679694662
-0.036976435050065974,-0.03695224567303777,-0.1759101968542548,0.09676364022008226
-0.037224136332067045,-0.03719978491292492,-0.1758503442730004,0.09668477888438858
-0.03747172422289324,-0.03744721083581585,-0.1757899560211005,0.09660562303009089
-0.037719197968348966,-0.03769452268800833,-0.17572903228250833,0.09652617289831167
-0.0379665568145862,-0.03794171971614751,-0.17566757324280813,0.09644642873106979
-0.03821380000810705,-0.038188801167228406,-0.1756055790892147,0.09636639077127981
-0.038460926795765904,-0.03843576628859811,-0.175543050010573,0.09628605926275123
-0.038707936424771626,-0.03868261432795795,-0.17547998619735755,0.09620543445018778
-0.03895482814269012,-0.038929344533366064,-0.17541638784167154,0.09612451657918658
-0.03920160119744634,-0.03917595615323939,-0.17535225513724667,0.09604330589623754
-0.03944825483732678,-0.0394224484363562,-0.1752875882794423,0.09596180264872248
-0.039694788310981735,-0.03966882063185829,-0.1752223874652448,0.0958800070849144
-0.03994120086742739,-0.03991507198925314,-0.1751566528932672,0.0957979194539768
-0.040187491756048466,-0.040161201758416504,-0.17509038476374844,0.0957155400059628
-0.0404336602266001,-0.04040720918959432,-0.1750235832785527,0.09563286899181454
-0.04067970552921051,-0.04065309353340535,-0.17495624864116893,0.09554990666336224
-0.04092562691438305,-0.040898854040843265,-0.17488838105671003,0.09546665327332352
-0.04117142363299846,-0.04114448996327887,-0.17481998073191254,0.09538310907530267
-0.04141709493631738,-0.041390000552462614,-0.1747510478751356,0.0952992743237898
-0.04166264007598234,-0.041635385060526595,-0.17468158269636072,0.0952151492741601
-0.041908058304020314,-0.04188064273998708,-0.17461158540719088,0.09513073418267307
-0.04215334887284484,-0.04212577284374668,-0.17454105622084992,0.09504602930647169
-0.04239851103525823,-0.04237077462509653,-0.17446999535218202,0.09496103490358174
-0.04264354404445409,-0.042615647337718755,-0.17439840301765086,0.09487575123291088
-0.04288844715401933,-0.04286039023568856,-0.17432627943533913,0.09479017855424797
-0.043133219617936626,-0.043105002573476665,-0.1742536248249478,0.09470431712826227
-0.04337786069058663,-0.04334948360595149,-0.17418043940779537,0.09461816721650249
-0.043622369626750146,-0.04359383258838135,-0.17410672340681738,0.0945317290813963
-0.04386674568161063,-0.04383804877643695,-0.17403247704656544,0.09444500298624915
-0.04411098811075615,-0.044082131426193334,-0.17395770055320695,0.09435798919524387
-0.04435509617018197,-0.04432607979413247,-0.17388239415452403,0.09427068797343949
-0.04459906911629261,-0.04456989313714536,-0.173806558079913,0.09418309958677067
-0.04484290620590413,-0.0448135707125342,-0.17373019256038372,0.09409522430204684
-0.04508660669624649,-0.0450571117780149,-0.17365329782855882,0.09400706238695136
-0.045330169844965726,-0.0453005155917191,-0.17357587411867298,0.09391861411004071
-0.04557359491012622,-0.04554378141219655,-0.17349792166657227,0.09382987974074371
-0.045816881150213075,-0.04578690849841746,-0.17341944070971335,0.09374085954936057
-0.04606002782413414,-0.046029896109774475,-0.17334043148716283,0.0936515538070623
-0.046303034191222545,-0.046272743506085255,-0.17326089423959648,0.09356196278588964
-0.046545899511238685,-0.04651544994759445,-0.17318082920929861,0.0934720867587524
-0.046788623044372715,-0.04675801469497618,-0.1731002366401611,0.09338192599942853
-0.04703120405124669,-0.0470004370093362,-0.173019116777683,0.09329148078256333
-0.0472736417929167,-0.04724271615221401,-0.1729374698689694,0.09320075138366864
-0.04751593553087545,-0.04748485138558541,-0.17285529616273096,0.09310973807912191
-0.04775808452705411,-0.04772684197186442,-0.1727725959092831,0.0930184411461655
-0.048000088043824864,-0.047968687173905775,-0.172689369360545,0.09292686086290566
-0.04824194534400308,-0.04821038625500708,-0.17260561677003927,0.09283499750831183
-0.04848365569084939,-0.04845193847891094,-0.1725213383928908,0.0927428513622157
-0.048725218348072266,-0.04869334310980749,-0.17243653448582616,0.09265042270531046
-0.04896663257982985,-0.04893459941233625,-0.17235120530717274,0.09255771181914979
-0.04920789765073258,-0.04917570665158875,-0.172265351116858,0.09246471898614714
-0.04944901282584525,-0.049416664093110546,-0.1721789721764087,0.09237144448957477
-0.04968997737068912,-0.0496574710029034,-0.17209206874895006,0.09227788861356301
-0.04993079055124451,-0.04989812664742781,-0.17200464109920505,0.09218405164309929
-0.050171451633952605,-0.050138630293604824,-0.1719166894934934,0.09208993386402728
-0.05041195988571807,-0.05037898120881871,-0.17182821419973102,0.09199553556304607
-0.050652314573911075,-0.05061917866091892,-0.17173921548742888,0.09190085702770921
-0.050892514966369505,-0.05085922191822227,-0.17164969362769258,0.09180589854642403
-0.05113256033140136,-0.05109911024951545,-0.1715596488932212,0.09171066040845043
-0.05137244993778678,-0.05133884292405696,-0.17146908155830667,0.09161514290390035
-0.05161218305478043,-0.051578419211579477,-0.1713779918988327,0.09151934632373668
-0.05185175895211371,-0.051817838382292154,-0.1712863801922743,0.09142327095977239
-0.05209117689999681,-0.05205709970688259,-0.1711942467176965,0.09132691710466971
-0.052330436169121225,-0.05229620245651937,-0.17110159175575398,0.09123028505193921
-0.05256953603066165,-0.05253514590285399,-0.1710084155886897,0.09113337509593886
-0.05280847575627847,-0.052773929318023306,-0.1709147185003345,0.0910361875318732
-0.05304725461811988,-0.05301255197465165,-0.17082050077610586,0.09093872265579238
-0.05328587188882399,-0.05325101314585297,-0.17072576270300746,0.09084098076459138
-0.05352432684152128,-0.053489312105233236,-0.17063050456962778,0.09074296215600888
-0.05376261874983655,-0.053727448126892445,-0.17053472666613967,0.0906446671286266
-0.05400074688789133,-0.05396542048542698,-0.1704384292842992,0.09054609598186823
-0.05423871053030608,-0.05420322845593183,-0.1703416127174449,0.09044724901599857
-0.0544765089522022,-0.054440871314002603,-0.17024427726049685,0.09034812653212262
-0.0547141414292045,-0.054678348335737995,-0.17014642320995574,0.0902487288321847
-0.054951607237443204,-0.05491565879774175,-0.17004805086390196,0.09014905621896738
-0.0551889056535563,-0.055152801977125084,-0.1699491605219947,0.09004910899609077
-0.0554260359546917,-0.05538977715150878,-0.16984975248547113,0.08994888746801141
-0.0556629974185093,-0.055626583599025274,-0.1697498270571454,0.08984839194002149
-0.05589978932318347,-0.055863220598321155,-0.1696493845414076,0.08974762271824778
-0.05613641094740494,-0.056099687428559,-0.16954842524422314,0.08964658010965083
-0.056372861570383216,-0.05633598336941987,-0.16944694947313152,0.08954526442202396
-0.05660914047184875,-0.05657210770110539,-0.16934495753724552,0.08944367596399229
-0.05684524693205494,-0.05680805970433981,-0.1692424497472503,0.08934181504501192
-0.05708118023178066,-0.057043838660372506,-0.16913942641540233,0.08923968197536881
-0.057316939652332075,-0.05727944385097979,-0.16903588785552862,0.0891372770661781
-0.057552524475545146,-0.05751487455846745,-0.16893183438302542,0.08903460062938283
-0.05778793398378766,-0.057750130065672735,-0.1688272663148578,0.08893165297775324
-0.05802316745996138,-0.05798520965596651,-0.1687221839695582,0.08882843442488576
-0.05825822418750441,-0.05822011261325566,-0.16861658766722565,0.08872494528520197
-0.05849310345039312,-0.058454838221984946,-0.16851047772952477,0.08862118587394777
-0.058727804533144586,-0.0586893857671395,-0.1684038544796849,0.0885171565071923
-0.05896232672081863,-0.05892375453424687,-0.16829671824249887,0.08841285750182704
-0.05919666929901993,-0.059157943809379054,-0.16818906934432232,0.08830828917556488
-0.0594308315539004,-0.05939195287915498,-0.16808090811307239,0.08820345184693903
-0.05966481277216117,-0.05962578103074239,-0.16797223487822702,0.08809834583530225
-0.059898612241054895,-0.0598594275518602,-0.16786304997082369,0.08799297146082563
-0.060132229248387875,-0.060092891730780626,-0.16775335372345854,0.08788732904449778
-0.06036566308252211,-0.060326172856331205,-0.16764314647028541,0.08778141890812385
-0.060598913032377744,-0.06055927021789727,-0.16753242854701467,0.08767524137432443
-0.060831978387434905,-0.06079218310542374,-0.16742120029091234,0.08756879676653477
-0.06106485843773614,-0.06102491080941762,-0.16730946204079897,0.0874620854090036
-0.061297552473888454,-0.06125745262094998,-0.16719721413704866,0.08735510762679215
-0.0615300597870654,-0.061489807831658076,-0.16708445692158794,0.08724786374577337
-0.061762379669009444,-0.061721975733747714,-0.16697119073789488,0.08714035409263066
-0.06199451141203386,-0.061953955619995116,-0.16685741593099798,0.08703257899485717
-0.062226454309025146,-0.062185746783749364,-0.16674313284747494,0.08692453878075442
-0.062458207653445036,-0.06241734851893439,-0.16662834183545186,0.08681623377943168
-0.06268977073933259,-0.06264876012005109,-0.16651304324460212,0.08670766432080482
-0.06292114286130655,-0.06287998088217968,-0.1663972374261452,0.08659883073559516
-0.06315232331456727,-0.06311101010098152,-0.1662809247328457,0.08648973335532872
-0.06338331139489899,-0.0633418470727016,-0.16616410551901226,0.08638037251233505
-0.06361410639867203,-0.0635724910941705,-0.16604678014049648,0.08627074853974621
-0.06384470762284467,-0.06380294146280645,-0.1659289489546918,0.08616086177149586
-0.06407511436496569,-0.06403319747661773,-0.1658106123205324,0.08605071254231812
-0.06430532592317612,-0.06426325843420455,-0.16569177059849224,0.08594030118774669
-0.06453534159621166,-0.06449312363476134,-0.16557242415058387,0.08582962804411368
-0.06476516068340472,-0.06472279237807887,-0.16545257334035712,0.08571869344854864
-0.06499478248468643,-0.06495226396454626,-0.16533221853289848,0.08560749773897765
-0.06522420630058902,-0.06518153769515332,-0.1652113600948295,0.08549604125412211
-0.06545343143224773,-0.06541061287149247,-0.16508999839430596,0.0853843243334978
-0.06568245718140305,-0.065639488795761,-0.16496813380101666,0.08527234731741382
-0.06591128285040286,-0.06586816477076317,-0.16484576668618223,0.08516011054697155
-0.06613990774220445,-0.06609664009991226,-0.1647228974225542,0.08504761436406373
-0.0663683311603768,-0.06632491408723286,-0.16459952638441358,0.0849348591113732
-0.06659655240910249,-0.06655298603736275,-0.16447565394757005,0.08482184513237204
-0.06682457079318009,-0.06678085525555524,-0.1643512804893604,0.0847085727713204
-0.06705238561802604,-0.06700852104768122,-0.16422640638864786,0.08459504237326554
-0.06727999618967684,-0.06723598272023111,-0.16410103202582055,0.08448125428404077
-0.06750740181479126,-0.0674632395803173,-0.1639751577827905,0.08436720885026429
-0.06773460180065229,-0.06769029093567591,-0.16384878404299258,0.08425290641933833
-0.06796159545516937,-0.06791713609466918,-0.16372191119138305,0.08413834733944789
-0.06818838208688054,-0.06814377436628744,-0.1635945396144386,0.08402353195955979
-0.06841496100495427,-0.06837020506015111,-0.16346666970015516,0.08390846062942159
-0.068641331519192,-0.06859642748651315,-0.16333830183804668,0.08379313369956051
-0.06886749294002978,-0.06882244095626072,-0.16320943641914393,0.08367755152128241
-0.06909344457854075,-0.06904824478091763,-0.16308007383599327,0.08356171444667061
-0.06931918574643706,-0.06927383827264631,-0.16295021448265565,0.08344562282858496
-0.0695447157560719,-0.06949922074424979,-0.16281985875470517,0.08332927702066066
-0.06977003392044183,-0.06972439150917403,-0.16268900704922787,0.08321267737730718
-0.06999513955318855,-0.06994934988150979,-0.16255765976482092,0.08309582425370733
-0.07022003196860131,-0.07017409517599486,-0.16242581730159078,0.08297871800581591
-0.07044471048161886,-0.07039862670801617,-0.1622934800611525,0.08286135899035889
-0.07066917440783138,-0.0706229437936116,-0.16216064844662828,0.0827437475648322
-0.07089342306348294,-0.07084704574947254,-0.16202732286264623,0.08262588408750063
-0.07111745576547314,-0.07107093189294546,-0.1618935037153392,0.08250776891739674
-0.07134127183135956,-0.07129460154203439,-0.1617591914123436,0.0823894024143199
-0.07156487057935969,-0.07151805401540282,-0.16162438636279788,0.0822707849388349
-0.07178825132835288,-0.0717412886323757,-0.16148908897734168,0.08215191685227123
-0.07201141339788272,-0.07196430471294173,-0.16135329966811426,0.08203279851672166
-0.07223435610815877,-0.07218710157775518,-0.16121701884875347,0.0819134302950413
-0.0724570787800589,-0.07240967854813822,-0.16108024693439424,0.08179381255084647
-0.07267958073513126,-0.07263203494608282,-0.16094298434166748,0.08167394564851352
-0.07290186129559621,-0.07285417009425274,-0.16080523148869907,0.08155382995317789
-0.07312391978434875,-0.07307608331598589,-0.16066698879510788,0.08143346583073276
-0.07334575552496007,-0.07329777393529603,-0.16052825668200527,0.08131285364782814
-0.07356736784168012,-0.07351924127687513,-0.16038903557199324,0.08119199377186967
-0.07378875605943938,-0.0737404846660953,-0.1602493258891634,0.08107088657101749
-0.07400991950385086,-0.07396150342901073,-0.16010912805909577,0.0809495324141851
-0.0742308575012124,-0.07418229689235997,-0.1599684425088572,0.08082793167103836
-0.07445156937850853,-0.07440286438356784,-0.1598272696670003,0.0807060847119942
-0.07467205446341257,-0.0746232052307475,-0.15968560996356201,0.08058399190821958
-0.07489231208428879,-0.07484331876270256,-0.15954346383006238,0.08046165363163035
-0.07511234157019421,-0.07506320430892897,-0.15940083169950311,0.08033907025489015
-0.07533214225088089,-0.07528286119961727,-0.15925771400636649,0.08021624215140916
-0.07555171345679783,-0.07550228876565444,-0.15911411118661384,0.08009316969534312
-0.07577105451909302,-0.07572148633862606,-0.15897002367768415,0.07996985326159206
-0.07599016476961563,-0.07594045325081836,-0.15882545191849304,0.07984629322579921
-0.07620904354091775,-0.07615918883522008,-0.15868039634943112,0.07972248996434991
-0.07642769016625675,-0.07637769242552478,-0.15853485741236287,0.07959844385437032
-0.07664610397959704,-0.07659596335613254,-0.1583888355506251,0.07947415527372642
-0.07686428431561228,-0.07681400096215228,-0.15824233120902576,0.0793496246010228
-0.07708223050968735,-0.07703180457940369,-0.15809534483384236,0.07922485221560145
-0.07729994189792033,-0.0772493735444191,-0.15794787687282102,0.07909983849754072
-0.07751741781712461,-0.0774667071944458,-0.15779992777517465,0.07897458382765404
-0.07773465760483074,-0.07768380486744772,-0.15765149799158193,0.07884908858748893
-0.07795166059928872,-0.07790066590210773,-0.15750258797418565,0.07872335315932559
-0.0781684261394698,-0.07811728963782955,-0.15735319817659157,0.07859737792617597
-0.07838495356506851,-0.07833367541473964,-0.1572033290538669,0.07847116327178244
-0.07860124221650479,-0.07854982257368943,-0.15705298106253907,0.07834470958061678
-0.07881729143492587,-0.07876573045625718,-0.1569021546605941,0.07821801723787884
-0.07903310056220839,-0.07898139840475005,-0.1567508503074753,0.07809108662949546
-0.07924866894096035,-0.07919682576220607,-0.15659906846408195,0.07796391814211928
-0.07946399591452301,-0.07941201187239615,-0.15644680959276797,0.07783651216312759
-0.07967908082697311,-0.07962695607982608,-0.15629407415734028,0.07770886908062108
-0.0798939230231247,-0.07984165772973847,-0.15614086262305746,0.07758098928342272
-0.08010852184853118,-0.08005611616811494,-0.15598717545662838,0.07745287316107655
-0.08032287664948733,-0.08027033074167786,-0.1558330131262109,0.0773245211038465
-0.08053698677303124,-0.08048430079789247,-0.1556783761014101,0.0771959335027152
-0.08075085156694635,-0.08069802568496892,-0.15552326485327728,0.07706711074938277
-0.0809644703797634,-0.0809115047518641,-0.15536767985430813,0.07693805323626565
-0.08117784256076242,-0.08112473734828374,-0.1552116215784416,0.07680876135649545
-0.08139096745997482,-0.08133772282468443,-0.15505509050105812,0.07667923550391759
-0.08160384442818508,-0.0815504605322754,-0.15489808709897873,0.07654947607309036
-0.08181647281693315,-0.08176294982302076,-0.15474061185046287,0.07641948345928343
-0.08202885197851599,-0.08197519004964124,-0.15458266523520747,0.07628925805847686
-0.08224098126598989,-0.08218718056561629,-0.15442424773434532,0.07615880026735981
-0.08245286003317226,-0.0823989207251861,-0.15426535983044365,0.07602811048332934
-0.08266448763464361,-0.08261040988335336,-0.15410600200750246,0.07589718910448921
-0.08287586342574957,-0.08282164739588545,-0.1539461747509534,0.0757660365296486
-0.0830869867626028,-0.08303263261931625,-0.15378587854765807,0.07563465315832105
-0.08329785700208504,-0.08324336491094818,-0.15362511388590633,0.07550303939072306
-0.08350847350184896,-0.08345384362885416,-0.15346388125541535,0.07537119562777299
-0.08371883562032015,-0.08366406813187947,-0.1533021811473277,0.07523912227108984
-0.08392894271669916,-0.08387403777964389,-0.15314001405420982,0.07510681972299191
-0.08413879415096329,-0.08408375193254337,-0.15297738047005094,0.07497428838649575
-0.0843483892838687,-0.08429320995175228,-0.1528142808902611,0.07484152866531478
-0.0845577274769523,-0.08450241119922519,-0.1526507158116699,0.07470854096385812
-0.08476680809253358,-0.08471135503769876,-0.15248668573252497,0.07457532568722941
-0.08497563049371679,-0.08492004083069388,-0.15232219115249035,0.07444188324122544
-0.08518419404439262,-0.08512846794251738,-0.15215723257264507,0.07430821403233506
-0.08539249810924035,-0.08533663573826415,-0.15199181049548155,0.07417431846773789
-0.08560054205372972,-0.08554454358381902,-0.15182592542490414,0.07404019695530299
-0.08580832524412271,-0.08575219084585857,-0.15165957786622755,0.0739058499035878
-0.08601584704747577,-0.0859595768918533,-0.15149276832617528,0.07377127772183668
-0.08622310683164143,-0.08616670109006928,-0.1513254973128781,0.07363648081997988
-0.08643010396527047,-0.08637356280957031,-0.15115776533587255,0.07350145960863214
-0.08663683781781376,-0.08658016142021976,-0.15098957290609932,0.07336621449909143
-0.08684330775952405,-0.08678649629268236,-0.15082092053590168,0.07323074590333788
-0.08704951316145819,-0.08699256679842636,-0.15065180873902403,0.07309505423403229
-0.08725545339547867,-0.08719837230972523,-0.15048223803061025,0.07295913990451502
-0.08746112783425587,-0.08740391219965969,-0.15031220892720215,0.07282300332880469
-0.08766653585126982,-0.08760918584211963,-0.15014172194673772,0.0726866449215969
-0.087871676820812,-0.08781419261180588,-0.14997077760855004,0.07255006509826306
-0.08807655011798748,-0.08801893188423232,-0.14979937643336513,0.07241326427484895
-0.08828115511871663,-0.08822340303572757,-0.14962751894330073,0.07227624286807363
-0.0884854911997372,-0.08842760544343706,-0.14945520566186454,0.07213900129532806
-0.08868955773860603,-0.08863153848532489,-0.14928243711395264,0.07200153997467383
-0.08889335411370099,-0.08883520154017555,-0.1491092138258481,0.07186385932484204
-0.08909687970422307,-0.08903859398759616,-0.148935536325219,0.07172595976523174
-0.08930013389019793,-0.08924171520801795,-0.14876140514111716,0.07158784171590898
-0.08950311605247813,-0.0894445645826985,-0.14858682080397642,0.07144950559760528
-0.08970582557274484,-0.08964714149372352,-0.14841178384561088,0.07131095183171637
-0.0899082618335096,-0.08984944532400845,-0.14823629479921346,0.07117218084030115
-0.09011042421811655,-0.09005147545730087,-0.1480603541993543,0.07103319304608008
-0.09031231211074395,-0.09025323127818188,-0.14788396258197892,0.07089398887243407
-0.09051392489640628,-0.09045471217206828,-0.1477071204844068,0.07075456874340322
-0.09071526196095603,-0.09065591752521433,-0.14752982844532966,0.0706149330836854
-0.09091632269108563,-0.09085684672471368,-0.1473520870048097,0.07047508231863497
-0.09111710647432915,-0.09105749915850106,-0.1471738967042783,0.07033501687426173
-0.0913176126990644,-0.09125787421535439,-0.146995258086534,0.0701947371772293
-0.09151784075451463,-0.09145797128489648,-0.14681617169574093,0.07005424365485391
-0.09171779003075049,-0.09165778975759699,-0.14663663807742738,0.06991353673510321
-0.09191745991869187,-0.09185732902477424,-0.14645665777848377,0.06977261684659486
-0.09211684981010951,-0.09205658847859689,-0.14627623134716145,0.06963148441859536
-0.09231595909762731,-0.09225556751208618,-0.1460953593330705,0.06949013988101849
-0.09251478717472382,-0.09245426551911741,-0.14591404228717852,0.06934858366442424
-0.09271333343573428,-0.09265268189442205,-0.14573228076180866,0.06920681620001742
-0.09291159727585235,-0.09285081603358943,-0.14555007531063796,0.06906483791964622
-0.09310957809113193,-0.09304866733306849,-0.145367426488696,0.06892264925580123
-0.09330727527848916,-0.09324623519016996,-0.14518433485236262,0.06878025064161374
-0.0935046882357041,-0.09344351900306781,-0.14500080095936677,0.06863764251085458
-0.09370181636142266,-0.0936405181708014,-0.14481682536878449,0.0684948252979329
-0.09389865905515846,-0.09383723209327713,-0.14463240864103727,0.06835179943789461
-0.09409521571729434,-0.09403366017127013,-0.14444755133789058,0.0682085653664214
-0.09429148574908475,-0.09422980180642652,-0.14426225402245174,0.06806512351982905
-0.0944874685526571,-0.09442565640126485,-0.14407651725916854,0.06792147433506629
-0.09468316353101378,-0.09462122335917804,-0.14389034161382733,0.06777761824971344
-0.09487857008803402,-0.09481650208443529,-0.14370372765355138,0.06763355570198105
-0.09507368762847543,-0.0950114919821836,-0.14351667594679934,0.06748928713070872
-0.09526851555797622,-0.09520619245845002,-0.143329187063363,0.06734481297536349
-0.09546305328305668,-0.09540060292014312,-0.14314126157436607,0.06720013367603869
-0.09565730021112126,-0.09559472277505493,-0.1429529000522622,0.06705524967345254
-0.09585125575046008,-0.09578855143186271,-0.1427641030708331,0.06691016140894683
-0.09604491931025087,-0.0959820883001307,-0.14257487120518733,0.06676486932448564
-0.09623829030056087,-0.09617533279031205,-0.1423852050317579,0.0666193738626538
-0.09643136813234857,-0.09636828431375058,-0.14219510512830077,0.06647367546665575
-0.09662415221746534,-0.09656094228268246,-0.14200457207389336,0.06632777458031405
-0.09681664196865751,-0.09675330611023814,-0.14181360644893226,0.06618167164806808
-0.0970088367995678,-0.09694537521044397,-0.141622208835132,0.06603536711497278
-0.09720073612473748,-0.09713714899822418,-0.14143037981552287,0.06588886142669709
-0.09739233935960792,-0.09732862688940255,-0.14123811997444927,0.06574215502952274
-0.09758364592052243,-0.09751980830070425,-0.1410454298975681,0.06559524837034286
-0.09777465522472814,-0.09771069264975761,-0.14085231017184663,0.0654481418966606
-0.09796536669037746,-0.09790127935509566,-0.1406587613855612,0.06530083605658782
-0.09815577973653022,-0.09809156783615829,-0.14046478412829488,0.06515333129884364
-0.09834589378315528,-0.09828155751329382,-0.14027037899093608,0.06500562807275312
-0.09853570825113228,-0.0984712478077607,-0.14007554656567653,0.06485772682824595
-0.09872522256225348,-0.0986606381417295,-0.13988028744600953,0.06470962801585486
-0.09891443613922532,-0.09884972793828427,-0.13968460222672835,0.06456133208671466
-0.09910334840567048,-0.09903851662142477,-0.13948849150392406,0.0644128394925604
-0.09929195878612943,-0.0992270036160679,-0.13929195587498386,0.06426415068572626
-0.09948026670606226,-0.09941518834804965,-0.13909499593858946,0.06411526611914417
-0.09966827159185045,-0.09960307024412669,-0.13889761229471487,0.06396618624634225
-0.09985597287079837,-0.09979064873197808,-0.13869980554462502,0.06381691152144374
-0.10004336997113542,-0.09997792324020728,-0.1385015762908735,0.06366744239916533
-0.10023046232201759,-0.10016489319834368,-0.13830292513730105,0.0635177793348159
-0.10041724935352908,-0.10035155803684433,-0.1381038526890335,0.06336792278429504
-0.10060373049668427,-0.1005379171870958,-0.13790435955247998,0.06321787320409178
-0.10078990518342916,-0.10072397008141576,-0.13770444633533133,0.06306763105128325
-0.1009757728466434,-0.1009097161530548,-0.1375041136465578,0.06291719678353308
-0.1011613329201419,-0.10109515483619824,-0.13730336209640748,0.0627665708590901
-0.10134658483867641,-0.10128028556596763,-0.13710219229640444,0.06261575373678702
-0.1015315280379376,-0.10146510777842277,-0.13690060485934674,0.06246474587603888
-0.10171616195455625,-0.10164962091056301,-0.13669860039930476,0.062313547736841966
-0.10190048602610553,-0.10183382440032943,-0.13649617953161902,0.062162159779771894
-0.1020844996911023,-0.1020177176866062,-0.13629334287289868,0.062010582465982726
-0.10226820238900906,-0.10220130020922255,-0.13609009104101932,0.061858816257205185
-0.10245159356023556,-0.10238457140895428,-0.13588642465512124,0.06170686161574544
-0.1026346726461404,-0.10256753072752542,-0.13568234433560764,0.06155471900448378
-0.10281743908903299,-0.10275017760761027,-0.1354778507041425,0.061402388886872925
-0.10299989233217502,-0.10293251149283468,-0.13527294438364898,0.061249871726936835
-0.1031820318197823,-0.10311453182777808,-0.1350676259983072,0.06109716798926922
-0.10336385699702642,-0.10329623805797498,-0.13486189617355251,0.060944278139032124
-0.10354536731003625,-0.1034776296299166,-0.13465575553607378,0.06079120264195462
-0.10372656220589992,-0.1036587059910528,-0.13444920471381105,0.060637941964331185
-0.10390744113266635,-0.10383946658979357,-0.134242244335954,0.06048449657302041
-0.10408800353934702,-0.10401991087551081,-0.13403487503293973,0.060330866935443574
-0.10426824887591753,-0.10420003829853994,-0.13382709743645116,0.06017705351958315
-0.10444817659331923,-0.10437984831018153,-0.1336189121794149,0.06002305679398156
-0.10462778614346113,-0.10455934036270312,-0.13341031989599936,0.05986887722773952
-0.10480707697922144,-0.10473851390934082,-0.1332013212216128,0.0597145152905147
-0.10498604855444912,-0.10491736840430091,-0.1329919167929014,0.059559971452520344
-0.10516470032396578,-0.10509590330276163,-0.13278210724774733,0.05940524618452373
-0.10534303174356709,-0.10527411806087462,-0.1325718932252669,0.059250339957844934
-0.1055210422700246,-0.10545201213576687,-0.13236127536580855,0.0590952532443552
-0.10569873136108744,-0.10562958498554222,-0.1321502543109507,0.05893998651647548
-0.10587609847548377,-0.10580683606928287,-0.13193883070350013,0.05878454024717519
-0.10605314307292267,-0.10598376484705144,-0.13172700518748973,0.058628914909970575
-0.10622986461409552,-0.10616037077989204,-0.1315147784081769,0.05847311097892353
-0.10640626256067788,-0.10633665332983243,-0.1313021510120411,0.05831712892863972
-0.106582336375331,-0.10651261195988537,-0.13108912364678235,0.0581609692342676
-0.10675808552170353,-0.10668824613405038,-0.13087569696131884,0.05800463237149661
-0.10693350946443314,-0.10686355531731535,-0.1306618716057853,0.05784811881655599
-0.10710860766914795,-0.10703853897565799,-0.1304476482315309,0.05769142904621318
-0.10728337960246855,-0.1072131965760478,-0.13023302749111715,0.057534563537772386
-0.1074578247320093,-0.10738752758644744,-0.1300180100383161,0.05737752276907317
-0.10763194252638009,-0.10756153147581443,-0.1298025965281081,0.05722030721848892
-0.10780573245518797,-0.10773520771410276,-0.12958678761668005,0.05706291736492541
-0.10797919398903855,-0.1079085557722644,-0.12937058396142345,0.05690535368781953
-0.10815232659953802,-0.10808157512225118,-0.1291539862209321,0.056747616667137554
-0.10832512975929438,-0.10825426523701612,-0.1289369950550002,0.05658970678337377
-0.10849760294191924,-0.10842662559051518,-0.12871961112462052,0.05643162451754906
-0.10866974562202947,-0.10859865565770893,-0.12850183509198218,0.05627337035120941
-0.10884155727524843,-0.10877035491456379,-0.12828366762046878,0.05611494476642452
-0.10901303737820815,-0.10894172283805413,-0.1280651093746563,0.05595634824578615
-0.10918418540855049,-0.10911275890616355,-0.12784616102031102,0.05579758127240684
-0.10935500084492882,-0.10928346259788647,-0.1276268232243876,0.05563864432991829
-0.1095254831670098,-0.10945383339322995,-0.12740709665502692,0.05547953790246995
-0.10969563185547458,-0.10962387077321488,-0.1271869819815544,0.0553202624747277
-0.10986544639202082,-0.10979357421987795,-0.1269664798744774,0.05516081853187206
-0.11003492625936397,-0.10996294321627303,-0.1267455910054836,0.05500120655959692
-0.11020407094123896,-0.1101319772464728,-0.12652431604743877,0.05484142704410802
-0.11037287992240183,-0.11030067579557035,-0.12630265567438478,0.05468148047212148
-0.11054135268863102,-0.11046903834968051,-0.1260806105615377,0.05452136733086233
-0.11070948872672935,-0.11063706439594181,-0.12585818138528534,0.05436108810806295
-0.11087728752452528,-0.11080475342251779,-0.1256353688231856,0.05420064329196164
-0.11104474857087454,-0.11097210491859856,-0.12541217355396414,0.05404003337130114
-0.11121187135566181,-0.11113911837440249,-0.12518859625751244,0.05387925883532708
-0.11137865536980202,-0.11130579328117757,-0.12496463761488578,0.05371832017378664
-0.11154510010524214,-0.11147212913120312,-0.12474029830830105,0.0535572178769269
-0.11171120505496271,-0.11163812541779135,-0.12451557902113461,0.05339595243549335
-0.11187696971297918,-0.11180378163528876,-0.12429048043792042,0.053234524340728534
-0.11204239357434377,-0.11196909727907782,-0.1240650032443477,0.05307293408437033
-0.11220747613514656,-0.11213407184557833,-0.12383914812725928,0.052911182158650816
-0.1123722168925175,-0.1122987048322492,-0.12361291577464886,0.05274926905629433
-0.11253661534462768,-0.11246299573758978,-0.12338630687565949,0.05258719527051628
-0.11270067099069091,-0.11262694406114149,-0.12315932212058119,0.05242496129502154
-0.11286438333096528,-0.11279054930348936,-0.12293196220084875,0.05226256762400285
-0.1130277518667545,-0.11295381096626335,-0.12270422780904007,0.05210001475213961
-0.11319077610040976,-0.11311672855214017,-0.12247611963887359,0.05193730317459603
-0.11335345553533094,-0.11327930156484459,-0.12224763838520629,0.051774433387019744
-0.11351578967596827,-0.11344152950915101,-0.12201878474403172,0.05161140588554042
-0.1136777780278239,-0.11360341189088508,-0.12178955941247772,0.05144822116676804
-0.11383942009745306,-0.11376494821692482,-0.12155996308880448,0.05128487972779163
-0.11400071539246606,-0.11392613799520267,-0.12132999647240222,0.05112138206617753
-0.11416166342152946,-0.1140869807347066,-0.12109966026378909,0.05095772867996792
-0.1143222636943676,-0.1142474759454817,-0.12086895516460912,0.05079392006767946
-0.1144825157217643,-0.1144076231386318,-0.12063788187762998,0.05062995672830148
-0.11464241901556398,-0.11456742182632068,-0.12040644110674116,0.05046583916129489
-0.11480197308867353,-0.11472687152177387,-0.1201746335569513,0.0503015678665902
-0.11496117745506354,-0.11488597173927993,-0.11994245993438636,0.050137143344586244
-0.11512003162976994,-0.11504472199419204,-0.1197099209462875,0.04997256609614867
-0.11527853512889541,-0.11520312180292941,-0.11947701730100874,0.04980783662260824
-0.11543668746961068,-0.11536117068297866,-0.11924374970801507,0.0496429554257596
-0.11559448817015637,-0.11551886815289554,-0.11901011887788002,0.049477923007859415
-0.11575193674984416,-0.11567621373230623,-0.11877612552228355,0.049312739871625044
-0.11590903272905835,-0.11583320694190875,-0.11854177035401003,0.04914740652023301
-0.11606577562925745,-0.1159898473034747,-0.11830705408694595,0.04898192345731729
-0.11622216497297527,-0.1161461343398502,-0.11807197743607778,0.048816291186968085
-0.11637820028382279,-0.11630206757495788,-0.11783654111748976,0.04865051021372999
-0.1165338810864894,-0.11645764653379811,-0.11760074584836175,0.0484845810426006
-0.11668920690674439,-0.11661287074245039,-0.117364592346967,0.048318504179028915
-0.1168441772714384,-0.11676773972807486,-0.11712808133267001,0.048152280128913844
-0.11699879170850475,-0.1169222530189137,-0.11689121352592446,0.047985909398602755
-0.11715304974696109,-0.11707641014429264,-0.11665398964827067,0.04781939249488969
-0.11730695091691067,-0.11723021063462234,-0.11641641042233378,0.04765272992501404
-0.11746049474954383,-0.11738365402139986,-0.11617847657182125,0.047485922196658883
-0.1176136807771395,-0.11753673983721005,-0.11594018882152081,0.04731896981794943
-0.11776650853306637,-0.11768946761572689,-0.1157015478972984,0.0471518732974517
-0.11791897755178467,-0.11784183689171514,-0.1154625545260956,0.046984633144170604
-0.11807108736884726,-0.11799384720103154,-0.11522320943592768,0.04681724986754866
-0.1182228375209013,-0.11814549808062631,-0.11498351335588126,0.04664972397746436
-0.11837422754568956,-0.11829678906854466,-0.11474346701611216,0.04648205598423056
-0.11852525698205166,-0.11844771970392788,-0.11450307114784322,0.04631424639859315
-0.11867592536992579,-0.11859828952701512,-0.11426232648336193,0.046146295731729195
-0.11882623225034993,-0.11874849807914462,-0.11402123375601828,0.04597820449524552
-0.11897617716546324,-0.11889834490275504,-0.1137797937002225,0.0458099732011772
-0.11912575965850754,-0.11904782954138703,-0.11353800705144283,0.045641602361985896
-0.11927497927382855,-0.11919695153968439,-0.11329587454620346,0.04547309249055846
-0.11942383555687748,-0.11934571044339568,-0.11305339692208197,0.04530444410020515
-0.11957232805421227,-0.11949410579937546,-0.11281057491770717,0.0451356577046582
-0.119720456313499,-0.11964213715558575,-0.11256740927275706,0.044966733818070245
-0.11986821988351339,-0.11978980406109743,-0.11232390072795626,0.044797672955012705
-0.12001561831414188,-0.1199371060660914,-0.11208005002507421,0.04462847563047437
-0.12016265115638333,-0.12008404272186025,-0.11183585790692231,0.04445914235985958
-0.12030931796235018,-0.12023061358080944,-0.11159132511735217,0.04428967365898687
-0.12045561828526993,-0.12037681819645872,-0.11134645240125303,0.04412007004408726
-0.12060155167948645,-0.1205226561234435,-0.11110124050454961,0.043950332031802763
-0.12074711770046123,-0.12066812691751609,-0.11085569017419998,0.04378046013918485
-0.120892315904775,-0.1208132301355473,-0.11060980215819297,0.04361045488369275
-0.1210371458501288,-0.1209579653355275,-0.11036357720554613,0.043440316783191955
-0.12118160709534553,-0.1211023320765682,-0.11011701606630336,0.04327004635595262
-0.1213256992003712,-0.12124632991890331,-0.1098701194915326,0.043099644120647956
-0.12146942172627621,-0.12138995842389036,-0.10962288823332372,0.04292911059635279
-0.12161277423525688,-0.12153321715401207,-0.109375323044786,0.04275844630254179
-0.12175575629063656,-0.12167610567287745,-0.10912742468004591,0.04258765175908799
-0.12189836745686715,-0.12181862354522333,-0.10887919389424487,0.042416727486261185
-0.12204060729953033,-0.12196077033691557,-0.10863063144353682,0.0422456740047263
-0.12218247538533877,-0.12210254561495035,-0.10838173808508625,0.042074491835542
-0.12232397128213776,-0.12224394894745558,-0.10813251457706538,0.04190318150015883
-0.12246509455890624,-0.12238497990369222,-0.10788296167865229,0.04173174352041775
-0.12260584478575821,-0.12252563805405549,-0.10763308015002837,0.041560178418548616
-0.12274622153394413,-0.12266592297007632,-0.10738287075237603,0.04138848671716841
-0.12288622437585203,-0.12280583422442248,-0.10713233424787662,0.04121666893927993
-0.12302585288500899,-0.12294537139090006,-0.10688147139970769,0.04104472560826987
-0.12316510663608234,-0.1230845340444546,-0.106630282972041,0.040872657247907444
-0.12330398520488099,-0.12322332176117254,-0.10637876973004007,0.04070046438234272
-0.12344248816835685,-0.12336173411828251,-0.10612693243985777,0.04052814753610498
-0.12358061510460572,-0.12349977069415634,-0.1058747718686343,0.0403557072341013
-0.12371836559286906,-0.12363743106831075,-0.10562228878449444,0.04018314400161471
-0.12385573921353497,-0.12377471482140832,-0.10536948395654543,0.040010458364302774
-0.12399273554813967,-0.123911621535259,-0.10511635815487465,0.03983765084819585
-0.12412935417936849,-0.1240481507928212,-0.10486291215054709,0.03966472197969556
-0.12426559469105736,-0.12418430217820302,-0.10460914671560337,0.03949167228557333
-0.12440145666819409,-0.12432007527666379,-0.10435506262305694,0.03931850229296849
-0.12453693969691956,-0.12445546967461514,-0.10410066064689205,0.039145212529386866
-0.12467204336452893,-0.12459048495962222,-0.1038459415620612,0.03897180352269913
-0.12480676725947305,-0.12472512072040506,-0.10359090614448287,0.038798275801139176
-0.1249411109713595,-0.12485937654683978,-0.10333555517103926,0.03862462989330258
-0.12507507409095406,-0.12499325202995981,-0.10307988941957366,0.03845086632814487
-0.12520865621018185,-0.12512674676195729,-0.10282390966888831,0.03827698563498
-0.12534185692212857,-0.12525986033618405,-0.1025676166987419,0.03810298834347871
-0.12547467582104174,-0.12539259234715314,-0.10231101128984724,0.037928874983666885
-0.12560711250233197,-0.1255249423905397,-0.10205409422386898,0.03775464608592412
-0.12573916656257414,-0.1256569100631827,-0.10179686628342106,0.03758030218098178
-0.12587083759950868,-0.12578849496308558,-0.10153932825206431,0.037405843799921644
-0.12600212521204282,-0.12591969668941805,-0.10128148091430433,0.03723127147417421
-0.12613302900025172,-0.1260505148425168,-0.1010233250555887,0.037056585735517
-0.12626354856537966,-0.12618094902388707,-0.10076486146230508,0.036881787116073164
-0.12639368350984148,-0.12631099883620373,-0.10050609092177837,0.03670687614830956
-0.12652343343722355,-0.1264406638833125,-0.10024701422226844,0.03653185336503532
-0.12665279795228512,-0.12656994377023117,-0.09998763215296794,0.03635671929940022
-0.12678177666095944,-0.1266988381031508,-0.09972794550399947,0.036181474484892936
-0.12691036917035492,-0.12682734648943686,-0.0994679550664138,0.03600611945533966
-0.12703857508875654,-0.1269554685376305,-0.09920766163218683,0.035830654744902185
-0.12716639402562682,-0.12708320385744978,-0.09894706599421746,0.03565508088807644
-0.12729382559160712,-0.12721055205979076,-0.09868616894632522,0.035479398419690826
-0.12742086939851882,-0.12733751275672875,-0.09842497128324768,0.03530360787490459
-0.1275475250593644,-0.12746408556151942,-0.09816347380063838,0.03512770978920629
-0.12767379218832875,-0.12759027008860005,-0.09790167729506391,0.03495170469841197
-0.1277996704007803,-0.12771606595359067,-0.09763958256400186,0.03477559313866366
-0.12792515931327222,-0.12784147277329533,-0.0973771904058382,0.03459937564642769
-0.12805025854354354,-0.12796649016570308,-0.09711450161986492,0.03442305275849308
-0.12817496771052025,-0.12809111774998921,-0.09685151700627768,0.03424662501197001
-0.1282992864343166,-0.1282153551465165,-0.09658823736617322,0.034070092944287936
-0.12842321433623624,-0.12833920197683638,-0.09632466350154699,0.033893457093194176
-0.12854675103877325,-0.1284626578636898,-0.09606079621529066,0.033716717996752146
-0.12866989616561347,-0.12858572243100885,-0.09579663631118969,0.03353987619333974
-0.1287926493416354,-0.1287083953039174,-0.09553218459392106,0.033362932221647865
-0.12891501019291163,-0.12883067610873267,-0.09526744186905056,0.03318588662067848
-0.12903697834670977,-0.12895256447296607,-0.09500240894303039,0.03300873992974321
-0.12915855343149368,-0.12907406002532457,-0.09473708662319684,0.03283149268846157
-0.12927973507692458,-0.1291951623957116,-0.09447147571776761,0.03265414543675938
-0.12940052291386214,-0.12931587121522836,-0.09420557703583973,0.0324766987148672
-0.12952091657436568,-0.12943618611617486,-0.09393939138738665,0.032299153063318466
-0.12964091569169522,-0.129556106732051,-0.09367291958325599,0.03212150902294805
-0.12976051990031262,-0.12967563269755783,-0.09340616243516711,0.031943767134890486
-0.12987972883588278,-0.12979476364859854,-0.09313912075570843,0.03176592794057834
-0.12999854213527454,-0.12991349922227957,-0.0928717953583354,0.03158799198174074
-0.13011695943656199,-0.13003183905691176,-0.09260418705736745,0.031409959800401434
-0.1302349803790255,-0.13014978279201145,-0.09233629666798587,0.03123183193887731
-0.13035260460315287,-0.13026733006830157,-0.09206812500623128,0.03105360893977674
-0.13046983175064028,-0.1303844805277128,-0.09179967288900096,0.030875291345997827
-0.1305866614643935,-0.13050123381338444,-0.09153094113404675,0.030696879700726997
-0.13070309338852892,-0.13061758956966574,-0.09126193055997214,0.030518374547436996
-0.13081912716837477,-0.1307335474421169,-0.09099264198622999,0.030339776429885484
-0.13093476245047198,-0.13084910707751013,-0.09072307623311998,0.030161085892113308
-0.13104999888257549,-0.1309642681238308,-0.09045323412178607,0.02998230347844278
-0.13116483611365512,-0.13107903023027834,-0.0901831164742143,0.029803429733476237
-0.1312792737938967,-0.13119339304726743,-0.08991272411322977,0.029624465202094073
-0.13139331157470324,-0.13130735622642914,-0.0896420578624945,0.02944541042945329
-0.13150694910869593,-0.13142091942061185,-0.08937111854650487,0.029266265960985794
-0.1316201860497151,-0.13153408228388241,-0.0890999069905889,0.02908703234239663
-0.13173302205282136,-0.13164684447152708,-0.08882842402090421,0.0289077101196626
-0.1318454567742967,-0.13175920564005267,-0.08855667046443491,0.028728299839030233
-0.13195748987164546,-0.1318711654471876,-0.08828464714898947,0.028548802047014363
-0.13206912100359539,-0.13198272355188287,-0.08801235490319809,0.028369217290396397
-0.13218034983009874,-0.1320938796143132,-0.08773979455651007,0.02818954611622259
-0.13229117601233314,-0.13220463329587784,-0.08746696693919168,0.028009789071802595
-0.13240159921270292,-0.13231498425920196,-0.08719387288232308,0.027829946704707516
-0.13251161909483974,-0.1324249321681373,-0.0869205132177961,0.027650019562768368
-0.13262123532360404,-0.13253447668776355,-0.08664688877831173,0.02747000819407444
-0.13273044756508579,-0.1326436174843891,-0.08637300039737734,0.02728991314697153
-0.13283925548660552,-0.1327523542255521,-0.08609884890930464,0.02710973497006048
-0.13294765875671544,-0.1328606865800216,-0.08582443514920646,0.026929474212195218
-0.13305565704520034,-0.13296861421779843,-0.08554975995299478,0.026749131422481264
-0.13316325002307883,-0.13307613681011637,-0.08527482415737783,0.026568707150274044
-0.13327043736260394,-0.13318325402944292,-0.08499962859985769,0.02638820194517713
-0.13337721873726446,-0.13328996554948042,-0.08472417411872787,0.026207616357040775
-0.13348359382178582,-0.13339627104516708,-0.08444846155307043,0.026026950935959952
-0.13358956229213106,-0.13350217019267796,-0.08417249174275365,0.025846206232272868
-0.13369512382550186,-0.13360766266942586,-0.08389626552842945,0.025665382796559225
-0.13380027810033945,-0.13371274815406245,-0.0836197837515307,0.025484481179638526
-0.13390502479632568,-0.13381742632647906,-0.08334304725426898,0.02530350193256858
-0.13400936359438395,-0.13392169686780783,-0.08306605687963162,0.025122445606643482
-0.1341132941766802,-0.13402555946042263,-0.08278881347137926,0.024941312753392227
-0.13421681622662385,-0.13412901378794,-0.08251131787404349,0.024760103924576882
-0.13431992942886878,-0.1342320595352201,-0.08223357093292388,0.02457881967219092
-0.13442263346931427,-0.13433469638836773,-0.08195557349408596,0.024397460548457716
-0.13452492803510602,-0.13443692403473317,-0.08167732640435808,0.024216027105828566
-0.13462681281463706,-0.13453874216291337,-0.08139883051132912,0.02403451989698119
-0.13472828749754864,-0.13464015046275257,-0.08112008666334584,0.023852939474818043
-0.13482935177473135,-0.13474114862534362,-0.0808410957095103,0.023671286392464498
-0.13493000533832578,-0.13484173634302846,-0.0805618584996775,0.023489561203267492
-0.1350302478817238,-0.13494191330939956,-0.08028237588445226,0.023307764460793377
-0.13513007909956917,-0.13504167921930044,-0.08000264871518714,0.023125896718826578
-0.13522949868775871,-0.13514103376882688,-0.07972267784397961,0.02294395853136778
-0.13532850634344318,-0.1352399766553277,-0.07944246412366943,0.022761950452632188
-0.135427101765028,-0.13533850757740568,-0.07916200840783631,0.022579873037048094
-0.13552528465217448,-0.13543662623491856,-0.07888131155079696,0.022397726839254815
-0.1356230547058005,-0.13553433232897988,-0.07860037440760265,0.022215512414101274
-0.13572041162808146,-0.1356316255619599,-0.07831919783403665,0.0220332303166442
-0.13581735512245138,-0.13572850563748667,-0.07803778268661153,0.021850881102146433
-0.1359138848936035,-0.13582497226044657,-0.07775612982256672,0.021668465326075397
-0.13601000064749147,-0.13592102513698556,-0.07747424009986564,0.021485983544101122
-0.13610570209132994,-0.13601666397450993,-0.0771921143771933,0.021303436312094786
-0.13620098893359578,-0.1361118884816872,-0.07690975351395354,0.0211208241861269
-0.13629586088402873,-0.13620669836844707,-0.07662715837026647,0.02093814772246562
-0.13639031765363235,-0.13630109334598203,-0.07634432980696604,0.020755407477575236
-0.13648435895467498,-0.13639507312674873,-0.07606126868559704,0.020572604008114188
-0.1365779845006905,-0.13648863742446843,-0.0757779758684127,0.02038973787093352
-0.1366711940064792,-0.136581785954128,-0.07549445221837213,0.02020680962307523
-0.13676398718810887,-0.136674518431981,-0.07521069859913741,0.020023819821770407
-0.1368563637629153,-0.13676683457554806,-0.07492671587507146,0.01984076902443785
-0.13694832344950345,-0.1368587341036183,-0.07464250491123481,0.019657657788681955
-0.13703986596774814,-0.13695021673624977,-0.07435806657338337,0.019474486672291312
-0.13713099103879503,-0.13704128219477055,-0.07407340172796562,0.01929125623323691
-0.13722169838506132,-0.1371319302017794,-0.07378851124211996,0.0191079670296704
-0.13731198773023673,-0.13722216048114685,-0.07350339598367242,0.018924619619922575
-0.1374018587992842,-0.13731197275801574,-0.07321805682113341,0.018741214562501395
-0.13749131131844095,-0.13740136675880235,-0.0729324946236955,0.01855775241609045
-0.137580345015219,-0.13749034221119702,-0.0726467102612307,0.018374233739547306
-0.1376689596184064,-0.13757889884416516,-0.0723607046042876,0.018190659091901578
-0.13775715485806753,-0.1376670363879478,-0.07207447852408924,0.018007029032353596
-0.1378449304655445,-0.13775475457406275,-0.07178803289252983,0.01782334412027232
-0.1379322861734576,-0.13784205313530523,-0.07150136858217242,0.017639604915193865
-0.13801922171570613,-0.13792893180574864,-0.0712144864662462,0.017455811976819686
-0.1381057368274694,-0.1380153903207455,-0.07092738741864377,0.0172719658650149
-0.1381918312452074,-0.13810142841692818,-0.07064007231391879,0.01708806713980677
-0.1382775047066615,-0.13818704583220973,-0.07035254202728283,0.01690411636138263
-0.13836275695085556,-0.13827224230578464,-0.07006479743460299,0.016720114090088466
-0.13844758771809645,-0.13835701757812965,-0.06977683941239919,0.01653606088642711
-0.13853199674997493,-0.13844137139100463,-0.06948866883784145,0.01635195731105648
-0.13861598378936646,-0.1385253034874532,-0.06920028658874747,0.016167803924788095
-0.13869954858043196,-0.1386088136118037,-0.0689116935435795,0.015983601288585062
-0.13878269086861852,-0.1386919015096697,-0.06862289058144203,0.01579934996356056
-0.13886541040066042,-0.13877456692795112,-0.06833387858207893,0.015615050510976069
-0.13894770692457953,-0.1388568096148348,-0.06804465842587082,0.015430703492239645
-0.1390295801896864,-0.13893862931979514,-0.0677552309938326,0.015246309468904356
-0.13911102994658087,-0.13902002579359524,-0.06746559716761036,0.015061869002666348
-0.13919205594715284,-0.13910099878828727,-0.06717575782947895,0.014877382655363251
-0.13927265794458304,-0.13918154805721344,-0.06688571386233927,0.014692850988972501
-0.1393528356933439,-0.13926167335500675,-0.06659546614971543,0.014508274565609464
-0.1394325889492,-0.13934137443759162,-0.06630501557575252,0.01432365394752607
-0.13951191746920907,-0.1394206510621847,-0.06601436302521324,0.014138989697108677
-0.1395908210117228,-0.13949950298729571,-0.06572350938347565,0.013954282376876615
-0.13966929933638722,-0.13957792997272794,-0.06543245553653042,0.013769532549480417
-0.13974735220414375,-0.13965593177957927,-0.06514120237097794,0.013584740777700048
-0.13982497937722987,-0.1397335081702426,-0.06484975077402604,0.013399907624443402
-0.1399021806191797,-0.1398106589084068,-0.06455810163348673,0.013215033652744245
-0.13997895569482485,-0.13988738375905738,-0.06426625583777389,0.01303011942576078
-0.1400553043702952,-0.1399636824884771,-0.06397421427590042,0.012845165506773792
-0.1401312264130194,-0.14003955486424682,-0.06368197783747546,0.012660172459184951
-0.14020672159172573,-0.14011500065524612,-0.0633895474127021,0.012475140846515277
-0.1402817896764428,-0.14019001963165403,-0.06309692389237398,0.012290071232403076
-0.1403564304385002,-0.14026461156494976,-0.06280410816787314,0.012104964180602504
-0.14043064365052926,-0.14033877622791333,-0.06251110113116705,0.011919820254981745
-0.1405044290864636,-0.1404125133946263,-0.062217903674805855,0.011734640019521236
-0.14057778652154002,-0.14048582284047248,-0.06192451669192005,0.011549424038312214
-0.14065071573229904,-0.14055870434213857,-0.06163094107621715,0.011364172875554614
-0.14072321649658567,-0.14063115767761494,-0.06133717772197943,0.011178887095555607
-0.14079528859354995,-0.1407031826261961,-0.06104322752406098,0.010993567262727818
-0.14086693180364787,-0.14077477896848162,-0.06074909137788502,0.01080821394158753
-0.14093814590864168,-0.14084594648637655,-0.06045477017944141,0.010622827696753226
-0.1410089306916009,-0.14091668496309234,-0.060160264825283485,0.010437409092943491
-0.1410792859369028,-0.1409869941831473,-0.059865576212525654,0.010251958694975565
-0.14114921143023315,-0.14105687393236738,-0.05957070523884049,0.010066477067763507
-0.14121870695858674,-0.14112632399788674,-0.059275652802456065,0.009880964776316468
-0.14128777231026815,-0.14119534416814844,-0.05898041980215344,0.009695422385737177
-0.14135640727489227,-0.141263934232905,-0.05868500713726344,0.009509850461219879
-0.14142461164338518,-0.1413320939832193,-0.058389415707664274,0.009324249568048823
-0.14149238520798454,-0.14139982321146485,-0.058093646413778705,0.009138620271596537
-0.1415597277622403,-0.1414671217113267,-0.05779770015657121,0.008952963137321985
-0.14162663910101533,-0.14153398927780192,-0.05750157783754556,0.008767278730769101
-0.14169311902048612,-0.1416004257072003,-0.05720528035874165,0.008581567617564751
-0.1417591673181433,-0.14166643079714503,-0.056908808622732954,0.008395830363417178
-0.14182478379279229,-0.14173200434657307,-0.056612163532623806,0.008210067534114275
-0.14188996824455397,-0.14179714615573605,-0.05631534599204652,0.008024279695521785
-0.14195472047486515,-0.14186185602620077,-0.05601835690515895,0.007838467413581782
-0.14201904028647933,-0.14192613376084967,-0.05572119717664129,0.007652631254310659
-0.14208292748346718,-0.14198997916388162,-0.055423867711693595,0.007466771783797576
-0.14214638187121725,-0.14205339204081252,-0.055126369416032994,0.007280889568202723
-0.1422094032564365,-0.14211637219847573,-0.0548287031958908,0.007094985173755505
-0.14227199144715078,-0.1421789194450227,-0.05453086995801012,0.006909059166753058
-0.14233414625270563,-0.14224103358992374,-0.05423287060964253,0.0067231121135581835
-0.14239586748376679,-0.1423027144439684,-0.05393470605854577,0.00653714458059786
-0.1424571549523206,-0.142363961819266,-0.05363637721298074,0.006351157134361445
-0.14251800847167492,-0.14242477552924657,-0.05333788498170878,0.0061651503413988964
-0.14257842785645927,-0.14248515538866086,-0.05303923027398914,0.005979124768319268
-0.14263841292262575,-0.14254510121358138,-0.05274041399957577,0.005793080981788677
-0.14269796348744948,-0.14260461282140283,-0.052441437068714875,0.005607019548528741
-0.14275707936952906,-0.14266369003084245,-0.05214230039214204,0.005420941035314878
-0.14281576038878732,-0.14272233266194087,-0.05184300488107936,0.005234846008974437
-0.14287400636647168,-0.14278054053606246,-0.051543551447233056,0.005048735036385258
-0.14293181712515474,-0.14283831347589585,-0.05124394100279011,0.004862608684473576
-0.14298919248873498,-0.14289565130545476,-0.05094417446041592,0.00467646752021255
-0.143046132282437,-0.14295255385007813,-0.05064425273325135,0.00449031211062044
-0.14310263633281245,-0.14300902093643103,-0.050344176734909915,0.0043041430227588676
-0.14315870446774007,-0.14306505239250486,-0.0500439473794753,0.004117960823731247
-0.14321433651642662,-0.1431206480476181,-0.04974356558149812,0.0039317660806808055
-0.14326953230940728,-0.14317580773241675,-0.04944303225599342,0.0037455593607890122
-0.14332429167854605,-0.1432305312788748,-0.04914234831843783,0.0035593412312738375
-0.14337861445703642,-0.14328481852029493,-0.04884151468476668,0.0033731122593879427
-0.14343250047940176,-0.1433386692913087,-0.048540532271371575,0.003186873012417178
-0.14348594958149594,-0.14339208342787738,-0.04823940199509704,0.0030006240576785324
-0.1435389616005037,-0.14344506076729222,-0.04793812477323813,0.0028143659625186265
-0.1435915363749412,-0.14349760114817506,-0.047636701523537515,0.002628099294311924
-0.14364367374465664,-0.1435497044104788,-0.0473351331641826,0.002441824620458933
-0.14369537355083048,-0.14360137039548782,-0.04703342061380307,0.002255542508384733
-0.14374663563597617,-0.1436525989458186,-0.0467315647914676,0.002069253525536885
-0.14379745984394052,-0.14370338990542014,-0.04642956661668137,0.0018829582393839334
-0.14384784601990416,-0.14375374311957428,-0.0461274270093832,0.00169665721741364
-0.14389779401038208,-0.1438036584348965,-0.045825146889942645,0.0015103510271311654
-0.14394730366322403,-0.143853135699336,-0.045522727179157535,0.0013240402360575818
-0.14399637482761501,-0.14390217476217648,-0.04522016879825067,0.0011377254117278177
-0.14404500735407572,-0.14395077547403648,-0.04491747266886737,0.0009514071216891462
-0.1440932010944631,-0.14399893768686975,-0.04461463971307252,0.0007650859334993806
-0.14414095590197068,-0.1440466612539659,-0.04431167085334775,0.0005787624147251223
-0.14418827163112896,-0.14409394602995063,-0.0440085670125889,0.0003924371329402307
-0.14423514813780608,-0.1441407918707863,-0.04370532911410277,0.0002061106557237763
-0.144281585279208,-0.14418719863377236,-0.04340195808160458,1.9783550658517696e-5
-0.1443275829138792,-0.14423316617754578,-0.043098454839215095,-0.00016654361467086445
-0.14437314090170295,-0.14427869436208146,-0.04279482031145776,-0.000352870272679575
-0.1444182591039016,-0.14432378304869267,-0.04249105542325616,-0.0005391958557841824
-0.14446293738303737,-0.14436843210003136,-0.04218716109993076,-0.0007255197964046965
-0.1445071756030124,-0.14441264138008886,-0.04188313826719635,-0.0009118415269660923
-0.1445509736290695,-0.14445641075419602,-0.04157898785115921,-0.0010981604799000545
-0.1445943313277922,-0.14449974008902372,-0.04127471077831417,-0.001284476087646813
-0.14463724856710547,-0.1445426292525833,-0.04097030797554214,-0.0014707877826565866
-0.14467972521627592,-0.1445850781142269,-0.04066578037010675,-0.0016570949973917053
-0.14472176114591237,-0.14462708654464798,-0.040361128889651904,-0.001843397164328079
-0.14476335622796604,-0.14466865441588153,-0.04005635446219886,-0.002029693715957008
-0.1448045103357311,-0.14470978160130465,-0.03975145801614328,-0.0022159840847869212
-0.14484522334384506,-0.1447504679756368,-0.03944644048025278,-0.0024022677033449583
-0.14488549512828897,-0.14479071341494015,-0.039141302783663595,-0.0025885440041789644
-0.14492532556638799,-0.1448305177966202,-0.03883604585587806,-0.0027748124198590067
-0.1449647145368117,-0.14486988099942585,-0.03853067062676173,-0.002961072382979206
-0.14500366191957453,-0.14490880290344998,-0.03822517802654042,-0.0031473233261594506
-0.14504216759603594,-0.14494728339012972,-0.037919568985797736,-0.0033335646820469647
-0.14508023144890092,-0.14498532234224681,-0.037613844435471736,-0.0035197958833183395
-0.1451178533622205,-0.14502291964392805,-0.037308005306852424,-0.0037060163626810357
-0.14515503322139167,-0.14506007518064548,-0.03700205253157882,-0.003892225552875177
-0.14519177091315824,-0.14509678883921698,-0.036695987041636055,-0.004078422886675327
-0.14522806632561078,-0.14513306050780628,-0.036389809769352854,-0.004264607796892013
-0.14526391934818716,-0.14516889007592365,-0.036083521647398205,-0.004450779716373763
-0.14529932987167285,-0.14520427743442596,-0.035777123608778855,-0.004636938078008622
-0.14533429778820128,-0.1452392224755172,-0.035470616586836354,-0.004823082314725936
-0.14536882299125414,-0.14527372509274877,-0.03516400151524417,-0.005009211859498134
-0.14540290537566158,-0.14530778518101964,-0.034857279328005156,-0.005195326145342226
-0.14543654483760288,-0.14534140263657694,-0.03455045095944819,-0.005381424605321887
-0.14546974127460627,-0.145374577357016,-0.03424351734422571,-0.00556750667254893
-0.14550249458554973,-0.14540730924128092,-0.03393647941731073,-0.005753571780185105
-0.14553480467066096,-0.14543959818966468,-0.033629338113993934,-0.005939619361443882
-0.14556667143151786,-0.14547144410380955,-0.03332209436988118,-0.00612564884959195
-0.1455980947710487,-0.14550284688670734,-0.0330147491208901,-0.006311659677951286
-0.1456290745935326,-0.14553380644269975,-0.032707303303247635,-0.00649765127990065
-0.14565961080459966,-0.14556432267747862,-0.03239975785348705,-0.00668362308887736
-0.1456897033112312,-0.14559439549808614,-0.032092113708445044,-0.006869574538379086
-0.14571935202176028,-0.14562402481291534,-0.03178437180525921,-0.007055505061965365
-0.1457485568458718,-0.14565321053171018,-0.031476533081364666,-0.007241414093259629
-0.14577731769460278,-0.14568195256556588,-0.03116859847449155,-0.007427301065950721
-0.1458056344803427,-0.14571025082692923,-0.03086056892266207,-0.007613165413794691
-0.14583350711683365,-0.1457381052295988,-0.030552445364187587,-0.007799006570616553
-0.14586093551917087,-0.1457655156887253,-0.030244228737666072,-0.007984823970311809
-0.1458879196038026,-0.14579248212081167,-0.02993591998197872,-0.008170617046848488
-0.14591445928853067,-0.1458190044437135,-0.029627520036287477,-0.008356385234268656
-0.1459405544925106,-0.1458450825766392,-0.029319029840032075,-0.008542127966690193
-0.14596620513625183,-0.14587071644015023,-0.029010450332927044,-0.00872784467830859
-0.1459914111416181,-0.14589590595616142,-0.02870178245495926,-0.008913534803398416
-0.14601617243182755,-0.14592065104794114,-0.02839302714638453,-0.0090991977763154
-0.14604048893145294,-0.1459449516401115,-0.028084185347725055,-0.009284833031497935
-0.14606436056642202,-0.14596880765864875,-0.027775257999766517,-0.009470440003468843
-0.1460877872640177,-0.14599221903088327,-0.02746624604355512,-0.009656018126837146
-0.14611076895287817,-0.1460151856855,-0.02715715042039504,-0.009841566836299588
-0.14613330556299717,-0.1460377075525385,-0.02684797207184506,-0.010027085566642674
-0.1461553970257243,-0.14605978456339325,-0.026538711939716044,-0.01021257375274418
-0.14617704327376518,-0.1460814166508139,-0.026229370966068002,-0.010398030829574929
-0.14619824424118155,-0.14610260374890527,-0.025919950093207085,-0.010583456232200547
-0.1462189998633916,-0.14612334579312786,-0.025610450263683124,-0.010768849395782995
-0.1462393100771701,-0.14614364272029778,-0.02530087242028617,-0.0109542097555826
-0.14625917482064857,-0.14616349446858706,-0.02499121750604403,-0.011139536746959567
-0.1462785940333156,-0.14618290097752384,-0.02468148646421928,-0.011324829805375726
-0.14629756765601692,-0.14620186218799255,-0.02437168023830629,-0.01151008836639635
-0.14631609563095557,-0.14622037804223403,-0.024061799772028734,-0.011695311865691622
-0.14633417790169212,-0.1462384484838458,-0.023751846009336164,-0.0118804997390387
-0.14635181441314482,-0.1462560734577821,-0.023441819894401496,-0.012065651422323197
-0.1463690051115898,-0.14627325291035426,-0.023131722371618042,-0.012250766351540987
-0.14638574994466125,-0.1462899867892307,-0.02282155438559655,-0.012435843962799936
-0.14640204886135144,-0.14630627504343707,-0.02251131688116266,-0.012620883692321437
-0.14641790181201111,-0.14632211762335656,-0.022201010803353537,-0.01280588497644244
-0.14643330874834942,-0.14633751448072993,-0.02189063709741531,-0.012990847251616955
-0.1464482696234341,-0.14635246556865564,-0.021580196708800105,-0.013175769954417806
-0.1464627843916918,-0.14636697084159012,-0.021269690583163102,-0.013360652521538424
-0.14647685300890798,-0.1463810302553478,-0.02095911966635998,-0.013545494389794344
-0.1464904754322272,-0.14639464376710123,-0.02064848490444353,-0.013730294996125228
-0.1465036516201532,-0.1464078113353813,-0.020337787243661105,-0.013915053777596387
-0.14651638153254903,-0.14642053292007734,-0.020027027630451662,-0.014099770171400527
-0.1465286651306372,-0.1464328084824372,-0.01971620701144279,-0.014284443614859527
-0.14654050237699967,-0.14644463798506735,-0.01940532633344818,-0.014469073545425953
-0.14655189323557818,-0.14645602139193312,-0.019094386543464188,-0.014653659400685066
-0.14656283767167416,-0.1464669586683586,-0.01878338858866735,-0.014838200618356338
-0.14657333565194905,-0.14647744978102706,-0.01847233341641137,-0.015022696636295216
-0.14658338714442407,-0.14648749469798067,-0.01816122197422416,-0.015207146892494885
-0.1465929921184807,-0.14649709338862088,-0.0178500552098053,-0.01539155082508778
-0.14660215054486053,-0.14650624582370844,-0.017538834071022635,-0.015575907872347586
-0.14661086239566537,-0.14651495197536346,-0.017227559505909724,-0.01576021747269077
-0.14661912764435742,-0.14652321181706543,-0.016916232462662877,-0.015944479064678316
-0.14662694626575928,-0.14653102532365347,-0.016604853889638164,-0.01612869208701752
-0.1466343182360541,-0.1465383924713263,-0.016293424735348904,-0.016312855978563467
-0.14664124353278557,-0.1465453132376423,-0.01598194594846222,-0.01649697017832105
-0.14664772213485808,-0.14655178760151966,-0.015670418477796516,-0.01668103412544649
-0.1466537540225366,-0.14655781554323624,-0.015358843272318488,-0.016865047259249085
-0.14665933917744703,-0.14656339704442997,-0.015047221281140168,-0.01704900901919296
-0.14666447758257595,-0.14656853208809859,-0.014735553453516351,-0.017232918844898595
-0.14666916922227097,-0.1465732206585999,-0.01442384073884121,-0.01741677617614482
-0.14667341408224047,-0.14657746274165168,-0.01411208408664573,-0.017600580452870312
-0.1466772121495539,-0.1465812583243318,-0.013800284446594738,-0.017784331115175373
-0.14668056341264168,-0.14658460739507825,-0.013488442768483922,-0.017968027603323663
-0.1466834678612953,-0.14658750994368924,-0.013176560002237298,-0.01815166935774373
-0.1466859254866673,-0.14658996596132304,-0.012864637097903767,-0.018335255819030984
-0.1466879362812713,-0.1465919754404982,-0.012552675005654587,-0.018518786427949227
-0.14668950023898208,-0.14659353837509354,-0.012240674675780402,-0.0187022606254324
-0.14669061735503558,-0.14659465476034803,-0.01192863705868823,-0.018885677852586328
-0.14669128762602884,-0.146595324592861,-0.011616563104898947,-0.019069037550690223
-0.14669151104992015,-0.14659554787059206,-0.011304453765043848,-0.019252339161198697
-0.14669128762602884,-0.146595324592861,-0.010992309989862111,-0.01943558212574326
-0.14669061735503558,-0.14659465476034803,-0.010680132730197807,-0.019618765886134055
-0.14668950023898208,-0.14659353837509354,-0.010367922936996921,-0.019801889884361643
-0.1466879362812713,-0.1465919754404982,-0.010055681561304805,-0.019984953562598447
-0.1466859254866673,-0.14658996596132304,-0.009743409554262752,-0.020167956363200824
-0.1466834678612953,-0.14658750994368924,-0.009431107867105448,-0.020350897728710498
-0.14668056341264168,-0.14658460739507825,-0.009118777451157994,-0.020533777101856342
-0.1466772121495539,-0.1465812583243318,-0.008806419257832916,-0.020716593925556127
-0.14667341408224047,-0.14657746274165168,-0.008494034238627615,-0.020899347642917992
-0.14666916922227097,-0.1465732206585999,-0.008181623345120952,-0.02108203769724248
-0.14666447758257595,-0.14656853208809859,-0.007869187528970683,-0.02126466353202399
-0.14665933917744703,-0.14656339704442997,-0.007556727741910492,-0.021447224590952576
-0.1466537540225366,-0.14655781554323624,-0.007244244935746986,-0.021629720317915626
-0.14664772213485808,-0.14655178760151966,-0.006931740062357165,-0.02181215015699941
-0.14664124353278557,-0.1465453132376423,-0.006619214073684979,-0.021994513552491057
-0.1466343182360541,-0.1465383924713263,-0.006306667921738791,-0.02217680994888003
-0.14662694626575928,-0.14653102532365347,-0.005994102558588381,-0.022359038790859893
-0.14661912764435742,-0.14652321181706543,-0.005681518936361966,-0.02254119952333005
-0.14661086239566537,-0.14651495197536346,-0.005368918007243643,-0.0227232915913972
-0.14660215054486053,-0.14650624582370844,-0.005056300723469967,-0.022905314440377394
-0.1465929921184807,-0.14649709338862088,-0.0047436680373274,-0.023087267515797448
-0.14658338714442407,-0.14648749469798067,-0.004431020901149323,-0.023269150263396755
-0.14657333565194905,-0.14647744978102706,-0.004118360267313046,-0.023450962129128967
-0.14656283767167416,-0.1464669586683586,-0.003805687088237258,-0.02363270255916351
-0.14655189323557818,-0.14645602139193312,-0.003493002316378599,-0.023814370999887563
-0.14654050237699967,-0.14644463798506735,-0.003180306904229111,-0.023995966897907554
-0.1465286651306372,-0.1464328084824372,-0.002867601804313249,-0.024177489700050882
-0.14651638153254903,-0.14642053292007734,-0.002554887969184891,-0.02435893885336766
-0.1465036516201532,-0.1464078113353813,-0.0022421663514247854,-0.024540313805132205
-0.1464904754322272,-0.14639464376710123,-0.0019294379036371278,-0.024721614002845005
-0.14647685300890798,-0.1463810302553478,-0.0016167035784470027,-0.024902838894234215
-0.1464627843916918,-0.14636697084159012,-0.001303964328497404,-0.02508398792725739
-0.1464482696234341,-0.14635246556865564,-0.0009912211064462308,-0.025265060550103205
-0.14643330874834942,-0.14633751448072993,-0.0006784748649637535,-0.025446056211192954
-0.14641790181201111,-0.14632211762335656,-0.0003657265567291717,-0.02562697435918251
-0.14640204886135144,-0.14630627504343707,-5.2977134428073766e-5,-0.025807814442963824
-0.14638574994466125,-0.1462899867892307,0.0002597724492505605,-0.025988575911666627
-0.1463690051115898,-0.14627325291035426,0.000572521241617354,-0.0261692582146602
-0.14635181441314482,-0.1462560734577821,0.0008852682899850688,-0.026349860801554808
-0.14633417790169212,-0.1462384484838458,0.001198012641672042,-0.026530383122203696
-0.14631609563095557,-0.14622037804223403,0.0015107533440047484,-0.026710824626704578
-0.14629756765601692,-0.14620186218799255,0.0018234894443207635,-0.02689118476540133
-0.1462785940333156,-0.14618290097752384,0.0021362199899717833,-0.02707146298888575
-0.14625917482064857,-0.14616349446858706,0.002448944028326152,-0.027251658747998987
-0.1462393100771701,-0.14614364272029778,0.002761660606772305,-0.027431771493833575
-0.1462189998633916,-0.14612334579312786,0.0030743687727213063,-0.027611800677734853
-0.14619824424118155,-0.14610260374890527,0.0033870675736098563,-0.027791745751302693
-0.14617704327376518,-0.1460814166508139,0.0036997560569032653,-0.02797160616639326
-0.1461553970257243,-0.14605978456339325,0.004012433270098006,-0.028151381375120417
-0.14613330556299717,-0.1460377075525385,0.004325098260725153,-0.02833107082985778
-0.14611076895287817,-0.1460151856855,0.0046377500763529166,-0.02851067398324008
-0.1460877872640177,-0.14599221903088327,0.0049503877645896525,-0.028690190288164975
-0.14606436056642202,-0.14596880765864875,0.005263010373086822,-0.02886961919779472
-0.14604048893145294,-0.1459449516401115,0.0055756169495415776,-0.029048960165557636
-0.14601617243182755,-0.14592065104794114,0.005888206541700152,-0.029228212645150086
-0.1459914111416181,-0.14589590595616142,0.006200778197360436,-0.029407376090537923
-0.14596620513625183,-0.14587071644015023,0.00651333096437497,-0.02958644995595823
-0.1459405544925106,-0.1458450825766392,0.0068258638906539045,-0.029765433695921
-0.14591445928853067,-0.1458190044437135,0.007138376024167557,-0.029944326765210624
-0.1458879196038026,-0.14579248212081167,0.007450866412949876,-0.030123128618887836
-0.14586093551917087,-0.1457655156887253,0.00776333410510094,-0.030301838712291185
-0.14583350711683365,-0.1457381052295988,0.008075778148789965,-0.030480456501038734
-0.1458056344803427,-0.14571025082692923,0.008388197592258296,-0.03065898144102977
-0.14577731769460278,-0.14568195256556588,0.008700591483821957,-0.030837412988446264
-0.1457485568458718,-0.14565321053171018,0.009012958871875056,-0.031015750599754824
-0.14571935202176028,-0.14562402481291534,0.009325298804892366,-0.03119399373170817
-0.1456897033112312,-0.14559439549808614,0.00963761033143228,-0.0313721418413468
-0.14565961080459966,-0.14556432267747862,0.009949892500139813,-0.031550194386000735
-0.1456290745935326,-0.14553380644269975,0.010262144359749148,-0.03172815082329093
-0.1455980947710487,-0.14550284688670734,0.010574364959087054,-0.03190601061113128
-0.14556667143151786,-0.14547144410380955,0.010886553347075442,-0.032083773207730024
-0.14553480467066096,-0.14543959818966468,0.011198708572734332,-0.03226143807159146
-0.14550249458554973,-0.14540730924128092,0.011510829685184874,-0.032439004661517654
-0.14546974127460627,-0.145374577357016,0.011822915733651842,-0.03261647243660988
-0.14543654483760288,-0.14534140263657694,0.0121349657674671,-0.03279384085627056
-0.14540290537566158,-0.14530778518101964,0.012446978836072129,-0.032971109380204734
-0.14536882299125414,-0.14527372509274877,0.012758953989021006,-0.033148277468421736
-0.14533429778820128,-0.1452392224755172,0.013070890275983415,-0.033325344581236885
-0.14529932987167285,-0.14520427743442596,0.013382786746747132,-0.033502310179272965
-0.14526391934818716,-0.14516889007592365,0.013694642451221517,-0.03367917372346211
-0.14522806632561078,-0.14513306050780628,0.01400645643944001,-0.03385593467504729
-0.14519177091315824,-0.14509678883921698,0.014318227761563126,-0.03403259249558401
-0.14515503322139167,-0.14506007518064548,0.01462995546788143,-0.03420914664694195
-0.1451178533622205,-0.14502291964392805,0.014941638608818099,-0.03438559659130643
-0.14508023144890092,-0.14498532234224681,0.015253276234932316,-0.0345619417911804
-0.14504216759603594,-0.14494728339012972,0.015564867396921828,-0.03473818170938578
-0.14500366191957453,-0.14490880290344998,0.01587641114562592,-0.03491431580906522
-0.1449647145368117,-0.14486988099942585,0.01618790653202839,-0.03509034355368374
-0.14492532556638799,-0.1448305177966202,0.016499352607260095,-0.035266264407030234
-0.14488549512828897,-0.14479071341494015,0.01681074842260236,-0.03544207783321929
-0.14484522334384506,-0.1447504679756368,0.01712209302948954,-0.03561778329669275
-0.1448045103357311,-0.14470978160130465,0.017433385479511954,-0.035793380262221286
-0.14476335622796604,-0.14466865441588153,0.01774462482441891,-0.035968868194906134
-0.14472176114591237,-0.14462708654464798,0.018055810116121205,-0.03614424656018053
-0.14467972521627592,-0.1445850781142269,0.01836694040669457,-0.0363195148238116
-0.14463724856710547,-0.1445426292525833,0.018678014748382175,-0.03649467245190182
-0.1445943313277922,-0.14449974008902372,0.018989032193597623,-0.03666971891089068
-0.1445509736290695,-0.14445641075419602,0.019299991794927945,-0.03684465366755635
-0.1445071756030124,-0.14441264138008886,0.01961089260513606,-0.03701947618901713
-0.14446293738303737,-0.14436843210003136,0.019921733677164308,-0.037194185942733354
-0.1444182591039016,-0.14432378304869267,0.020232514064136835,-0.037368782396508815
-0.14437314090170295,-0.14427869436208146,0.020543232819362725,-0.03754326501849242
-0.1443275829138792,-0.14423316617754578,0.020853888996338832,-0.037717633277179904
-0.144281585279208,-0.14418719863377236,0.02116448164875239,-0.03789188664141521
-0.14423514813780608,-0.1441407918707863,0.021475009830484393,-0.03806602458039243
-0.14418827163112896,-0.14409394602995063,0.021785472595612167,-0.03824004656365718
-0.14414095590197068,-0.1440466612539659,0.022095868998412274,-0.03841395206110834
-0.1440932010944631,-0.14399893768686975,0.022406198093363534,-0.03858774054299965
-0.14404500735407572,-0.14395077547403648,0.02271645893514953,-0.03876141147994115
-0.14399637482761501,-0.14390217476217648,0.02302665057866201,-0.0389349643429011
-0.14394730366322403,-0.143853135699336,0.02333677207900345,-0.039108398603207375
-0.14389779401038208,-0.1438036584348965,0.023646822491489958,-0.039281713732549156
-0.14384784601990416,-0.14375374311957428,0.023956800871654305,-0.03945490920297853
-0.14379745984394052,-0.14370338990542014,0.024266706275248413,-0.03962798448691198
-0.14374663563597617,-0.1436525989458186,0.024576537758246766,-0.03980093905713221
-0.14369537355083048,-0.14360137039548782,0.02488629437684893,-0.039973772386789605
-0.14364367374465664,-0.1435497044104788,0.02519597518748252,-0.040146483949403886
-0.1435915363749412,-0.14349760114817506,0.02550557924680618,-0.040319073218865714
-0.1435389616005037,-0.14344506076729222,0.025815105611712068,-0.04049153966943815
-0.14348594958149594,-0.14339208342787738,0.02612455333932929,-0.040663882775758525
-0.14343250047940176,-0.1433386692913087,0.026433921487026404,-0.04083610201283984
-0.14337861445703642,-0.14328481852029493,0.026743209112414366,-0.041008196856072446
-0.14332429167854605,-0.1432305312788748,0.02705241527334954,-0.041180166781225644
-0.14326953230940728,-0.14317580773241675,0.027361539027936144,-0.04135201126444912
-0.14321433651642662,-0.1431206480476181,0.027670579434529705,-0.04152372978227483
-0.14315870446774007,-0.14306505239250486,0.02797953555173955,-0.04169532181161839
-0.14310263633281245,-0.14300902093643103,0.02828840643843177,-0.04186678682978072
-0.143046132282437,-0.14295255385007813,0.028597191153732146,-0.04203812431444968
-0.14298919248873498,-0.14289565130545476,0.028905888757028736,-0.042209333743701484
-0.14293181712515474,-0.14283831347589585,0.02921449830797517,-0.04238041459600257
-0.14287400636647168,-0.14278054053606246,0.029523018866493257,-0.04255136635021099
-0.14281576038878732,-0.14272233266194087,0.029831449492775854,-0.042722188485578044
-0.14275707936952906,-0.14266369003084245,0.030139789247289876,-0.042892880481749954
-0.14269796348744948,-0.14260461282140283,0.03044803719077878,-0.043063441818769185
-0.14263841292262575,-0.14254510121358138,0.030756192384265968,-0.04323387197707637
-0.14257842785645927,-0.14248515538866086,0.031064253889057265,-0.0434041704375117
-0.14251800847167492,-0.14242477552924657,0.03137222076674392,-0.04357433668131653
-0.1424571549523206,-0.142363961819266,0.03168009207920548,-0.04374437019013501
-0.14239586748376679,-0.1423027144439684,0.031987866888612375,-0.043914270446015494
-0.14233414625270563,-0.14224103358992374,0.032295544257429254,-0.044084036931412385
-0.14227199144715078,-0.1421789194450227,0.03260312324841747,-0.044253669129187524
-0.1422094032564365,-0.14211637219847573,0.03291060292463809,-0.044423166522611815
-0.14214638187121725,-0.14205339204081252,0.03321798234945479,-0.04459252859536686
-0.14208292748346718,-0.14198997916388162,0.03352526058653635,-0.04476175483154632
-0.14201904028647933,-0.14192613376084967,0.03383243669986006,-0.04493084471565778
-0.14195472047486515,-0.14186185602620077,0.03413950975371419,-0.045099797732624104
-0.14188996824455397,-0.14179714615573605,0.03444647881270099,-0.045268613367785135
-0.14182478379279229,-0.14173200434657307,0.03475334294173955,-0.045437291106899196
-0.1417591673181433,-0.14166643079714503,0.035060101206068325,-0.04560583043614455
-0.14169311902048612,-0.1416004257072003,0.03536675267124855,-0.04577423084212123
-0.14162663910101533,-0.14153398927780192,0.035673296403166674,-0.04594249181185238
-0.1415597277622403,-0.1414671217113267,0.03597973146803733,-0.04611061283278592
-0.14149238520798454,-0.14139982321146485,0.036286056932406247,-0.0462785933927961
-0.14142461164338518,-0.1413320939832193,0.03659227186315277,-0.046446432980184915
-0.14135640727489227,-0.141263934232905,0.03689837532749319,-0.046614131083683924
-0.14128777231026815,-0.14119534416814844,0.03720436639298327,-0.046781687192455595
-0.14121870695858674,-0.14112632399788674,0.03751024412752118,-0.046949100796094996
-0.14114921143023315,-0.14105687393236738,0.03781600759935036,-0.04711637138463129
-0.1410792859369028,-0.1409869941831473,0.03812165587706208,-0.047283498448529165
-0.1410089306916009,-0.14091668496309234,0.038427188029598755,-0.04745048147869063
-0.14093814590864168,-0.14084594648637655,0.038732603126256496,-0.04761731996645645
-0.14086693180364787,-0.14077477896848162,0.039037900236687906,-0.04778401340360762
-0.14079528859354995,-0.1407031826261961,0.03934307843090516,-0.04795056128236709
-0.14072321649658567,-0.14063115767761494,0.03964813677928236,-0.04811696309540105
-0.14065071573229904,-0.14055870434213857,0.03995307435255897,-0.04828321833582074
-0.14057778652154002,-0.14048582284047248,0.04025789022184227,-0.04844932649718389
-0.1405044290864636,-0.1404125133946263,0.04056258345861023,-0.04861528707349622
-0.14043064365052926,-0.14033877622791333,0.04086715313471453,-0.0487810995592131
-0.1403564304385002,-0.14026461156494976,0.0411715983223829,-0.048946763449240815
-0.1402817896764428,-0.14019001963165403,0.04147591809422263,-0.049112278238938496
-0.14020672159172573,-0.14011500065524612,0.041780111523222904,-0.04927764342411939
-0.1401312264130194,-0.14003955486424682,0.04208417768275776,-0.04944285850105245
-0.1400553043702952,-0.1399636824884771,0.042388115646589064,-0.04960792296646396
-0.13997895569482485,-0.13988738375905738,0.04269192448886888,-0.04977283631753883
-0.1399021806191797,-0.1398106589084068,0.04299560328414286,-0.04993759805192244
-0.13982497937722987,-0.1397335081702426,0.04329915110735276,-0.050102207667721985
-0.13974735220414375,-0.13965593177957927,0.04360256703383923,-0.05026666466350801
-0.13966929933638722,-0.13957792997272794,0.04390585013934485,-0.05043096853831604
-0.1395908210117228,-0.13949950298729571,0.044208999500016506,-0.050595118791647894
-0.13951191746920907,-0.1394206510621847,0.04451201419240877,-0.05075911492347346
-0.1394325889492,-0.13934137443759162,0.0448148932934863,-0.05092295643423209
-0.1393528356933439,-0.13926167335500675,0.04511763588062686,-0.05108664282483413
-0.13927265794458304,-0.13918154805721344,0.04542024103162412,-0.0512501735966625
-0.13919205594715284,-0.13910099878828727,0.04572270782469011,-0.051413548251573994
-0.13911102994658087,-0.13902002579359524,0.04602503533845863,-0.05157676629190115
-0.1390295801896864,-0.13893862931979514,0.04632722265198763,-0.05173982722045349
-0.13894770692457953,-0.1388568096148348,0.04662926884476217,-0.05190273054051918
-0.13886541040066042,-0.13877456692795112,0.04693117299669722,-0.05206547575586645
-0.13878269086861852,-0.1386919015096697,0.04723293418814021,-0.05222806237074511
-0.13869954858043196,-0.1386088136118037,0.04753455149987431,-0.05239048988988815
-0.13861598378936646,-0.1385253034874532,0.047836024013120884,-0.05255275781851317
-0.13853199674997493,-0.13844137139100463,0.04813735080954239,-0.05271486566232395
-0.13844758771809645,-0.13835701757812965,0.04843853097124519,-0.05287681292751192
-0.13836275695085556,-0.13827224230578464,0.04873956358078214,-0.053038599120757514
-0.1382775047066615,-0.13818704583220973,0.04904044772115578,-0.05320022374923199
-0.1381918312452074,-0.13810142841692818,0.049341182475820845,-0.0533616863205987
-0.1381057368274694,-0.1380153903207455,0.04964176692868712,-0.053522986343014646
-0.13801922171570613,-0.13792893180574864,0.049942200164122305,-0.05368412332513205
-0.1379322861734576,-0.13784205313530523,0.050242481266954506,-0.05384509677609958
-0.1378449304655445,-0.13775475457406275,0.050542609322475465,-0.05400590620556428
-0.13775715485806753,-0.1376670363879478,0.050842583416443106,-0.05416655112367273
-0.1376689596184064,-0.13757889884416516,0.051142402635084315,-0.05432703104107266
-0.137580345015219,-0.13749034221119702,0.05144206606509783,-0.05448734546891443
-0.13749131131844095,-0.13740136675880235,0.051741572793656695,-0.05464749391885239
-0.1374018587992842,-0.13731197275801574,0.052040921908411586,-0.054807475903046673
-0.13731198773023673,-0.13722216048114685,0.05234011249749315,-0.05496729093416439
-0.13722169838506132,-0.1371319302017794,0.052639143649515,-0.05512693852538123
-0.13713099103879503,-0.13704128219477055,0.05293801445357644,-0.055286418190383005
-0.13703986596774814,-0.13695021673624977,0.053236723999265025,-0.055445729443366905
-0.13694832344950345,-0.1368587341036183,0.05353527137665975,-0.05560487179904327
-0.1368563637629153,-0.13676683457554806,0.053833655676333525,-0.05576384477263688
-0.13676398718810887,-0.136674518431981,0.054131875989356024,-0.05592264787988848
-0.1366711940064792,-0.136581785954128,0.05442993140729656,-0.05608128063705633
-0.1365779845006905,-0.13648863742446843,0.054727821022226446,-0.05623974256091743
-0.13648435895467498,-0.13639507312674873,0.055025543926722355,-0.05639803316876936
-0.13639031765363235,-0.13630109334598203,0.055323099213868666,-0.05655615197843142
-0.13629586088402873,-0.13620669836844707,0.055620485977260395,-0.05671409850824634
-0.13620098893359578,-0.1361118884816872,0.055917703311005956,-0.056871872277081625
-0.13610570209132994,-0.13601666397450993,0.05621475030972965,-0.05702947280433093
-0.13601000064749147,-0.13592102513698556,0.05651162606857488,-0.057186899609915756
-0.1359138848936035,-0.13582497226044657,0.05680832968320659,-0.057344152214286764
-0.13581735512245138,-0.13572850563748667,0.057104860249814135,-0.057501230138425244
-0.13572041162808146,-0.1356316255619599,0.057401216865114034,-0.057658132903844625
-0.1356230547058005,-0.13553433232897988,0.05769739862635251,-0.0578148600325918
-0.13552528465217448,-0.13543662623491856,0.05799340463130863,-0.0579714110472488
-0.135427101765028,-0.13533850757740568,0.05828923397829674,-0.05812778547093408
-0.13532850634344318,-0.1352399766553277,0.05858488576616938,-0.05828398282730403
-0.13522949868775871,-0.13514103376882688,0.058880359094319996,-0.05844000264055445
-0.13513007909956917,-0.13504167921930044,0.059175653062685414,-0.05859584443542186
-0.1350302478817238,-0.13494191330939956,0.05947076677174911,-0.05875150773718515
-0.13493000533832578,-0.13484173634302846,0.05976569932254351,-0.058906992071666914
-0.13482935177473135,-0.13474114862534362,0.060060449816652914,-0.0590622969652349
-0.13472828749754864,-0.13464015046275257,0.06035501735621633,-0.05921742194480354
-0.13462681281463706,-0.13453874216291337,0.06064940104392974,-0.05937236653783512
-0.13452492803510602,-0.13443692403473317,0.060943599983049476,-0.05952713027234159
-0.13442263346931427,-0.13433469638836773,0.06123761327739453,-0.05968171267688578
-0.13431992942886878,-0.1342320595352201,0.06153144003134945,-0.0598361132805829
-0.13421681622662385,-0.13412901378794,0.06182507934986705,-0.05999033161310195
-0.1341132941766802,-0.13402555946042263,0.06211853033847086,-0.06014436720466705
-0.13400936359438395,-0.13392169686780783,0.0624117921032584,-0.060298219586059146
-0.13390502479632568,-0.13381742632647906,0.06270486375090344,-0.06045188828861718
-0.13380027810033945,-0.13371274815406245,0.06299774438865893,-0.06060537284423964
-0.13369512382550186,-0.13360766266942586,0.06329043312435974,-0.060758672785386006
-0.13358956229213106,-0.13350217019267796,0.06358292906642504,-0.06091178764507797
-0.13348359382178582,-0.13339627104516708,0.06387523132386158,-0.06106471695690116
-0.13337721873726446,-0.13328996554948042,0.06416733900626595,-0.06121746025500639
-0.13327043736260394,-0.13318325402944292,0.06445925122382754,-0.06137001707411106
-0.13316325002307883,-0.13307613681011637,0.06475096708733113,-0.0615223869495007
-0.13305565704520034,-0.13296861421779843,0.0650424857081595,-0.061674569417030145
-0.13294765875671544,-0.1328606865800216,0.06533380619829643,-0.061826564013125265
-0.13283925548660552,-0.1327523542255521,0.06562492767032921,-0.06197837027478415
-0.13273044756508579,-0.1326436174843891,0.0659158492374513,-0.062129987739578604
-0.13262123532360404,-0.13253447668776355,0.06620657001346528,-0.062281415945655574
-0.13251161909483974,-0.1324249321681373,0.06649708911278505,-0.0624326544317384
-0.13240159921270292,-0.13231498425920196,0.06678740565043917,-0.06258370273712849
-0.13229117601233314,-0.13220463329587784,0.0670775187420731,-0.06273456040170645
-0.13218034983009874,-0.1320938796143132,0.06736742750395205,-0.06288522696593374
-0.13206912100359539,-0.13198272355188287,0.06765713105296373,-0.0630357019708539
-0.13195748987164546,-0.1318711654471876,0.06794662850662074,-0.06318598495809384
-0.1318454567742967,-0.13175920564005267,0.06823591898306369,-0.06333607546986561
-0.13173302205282136,-0.13164684447152708,0.06852500160106362,-0.06348597304896746
-0.1316201860497151,-0.13153408228388241,0.06881387548002477,-0.06363567723878538
-0.13150694910869593,-0.13142091942061185,0.06910253973998726,-0.06378518758329448
-0.13139331157470324,-0.13130735622642914,0.06939099350162954,-0.06393450362706021
-0.1312792737938967,-0.13119339304726743,0.06967923588627152,-0.06408362491524011
-0.13116483611365512,-0.13107903023027834,0.0699672660158769,-0.06423255099358485
-0.13104999888257549,-0.1309642681238308,0.07025508301305594,-0.06438128140843974
-0.13093476245047198,-0.13084910707751013,0.07054268600106822,-0.0645298157067462
-0.13081912716837477,-0.1307335474421169,0.07083007410382507,-0.06467815343604291
-0.13070309338852892,-0.13061758956966574,0.07111724644589248,-0.06482629414446749
-0.1305866614643935,-0.13050123381338444,0.07140420215249377,-0.06497423738075762
-0.13046983175064028,-0.1303844805277128,0.07169094034951204,-0.06512198269425257
-0.13035260460315287,-0.13026733006830157,0.07197746016349311,-0.0652695296348945
-0.1302349803790255,-0.13014978279201145,0.07226376072164778,-0.0654168777532298
-0.13011695943656199,-0.13003183905691176,0.072549841151855,-0.06556402660041055
-0.12999854213527454,-0.12991349922227957,0.07283570058266411,-0.06571097572819588
-0.12987972883588278,-0.12979476364859854,0.07312133814329777,-0.06585772468895322
-0.12976051990031262,-0.12967563269755783,0.07340675296365448,-0.06600427303565987
-0.12964091569169522,-0.129556106732051,0.07369194417431105,-0.06615062032190404
-0.12952091657436568,-0.12943618611617486,0.07397691090652565,-0.06629676610188656
-0.12940052291386214,-0.12931587121522836,0.07426165229224022,-0.06644270993042203
-0.12927973507692458,-0.1291951623957116,0.07454616746408312,-0.06658845136294028
-0.12915855343149368,-0.12907406002532457,0.07483045555537186,-0.06673398995548763
-0.12903697834670977,-0.12895256447296607,0.07511451570011546,-0.06687932526472821
-0.12891501019291163,-0.12883067610873267,0.07539834703301751,-0.06702445684794553
-0.1287926493416354,-0.1287083953039174,0.0756819486894786,-0.06716938426304359
-0.12866989616561347,-0.12858572243100885,0.07596531980559885,-0.06731410706854836
-0.12854675103877325,-0.1284626578636898,0.07624845951818081,-0.06745862482360913
-0.12842321433623624,-0.12833920197683638,0.07653136696473163,-0.06760293708799965
-0.1282992864343166,-0.1282153551465165,0.07681404128346625,-0.06774704342211979
-0.12817496771052025,-0.12809111774998921,0.07709648161330969,-0.06789094338699667
-0.12805025854354354,-0.12796649016570308,0.07737868709389971,-0.06803463654428603
-0.12792515931327222,-0.12784147277329533,0.07766065686558954,-0.06817812245627362
-0.1277996704007803,-0.12771606595359067,0.07794239006945021,-0.06832140068587643
-0.12767379218832875,-0.12759027008860005,0.0782238858472736,-0.06846447079664413
-0.1275475250593644,-0.12746408556151942,0.07850514334157475,-0.06860733235276036
-0.12742086939851882,-0.12733751275672875,0.07878616169559458,-0.06874998491904402
-0.12729382559160712,-0.12721055205979076,0.07906694005330249,-0.06889242806095075
-0.12716639402562682,-0.12708320385744978,0.07934747755939878,-0.06903466134457391
-0.12703857508875654,-0.1269554685376305,0.07962777335931759,-0.06917668433664631
-0.12691036917035492,-0.12682734648943686,0.07990782659922933,-0.06931849660454127
-0.12678177666095944,-0.1266988381031508,0.08018763642604329,-0.06946009771627405
-0.12665279795228512,-0.12656994377023117,0.08046720198741028,-0.06960148724050315
-0.12652343343722355,-0.1264406638833125,0.08074652243172491,-0.06974266474653143
-0.12639368350984148,-0.12631099883620373,0.08102559690812883,-0.06988362980430785
-0.12626354856537966,-0.12618094902388707,0.08130442456651267,-0.0700243819844283
-0.12613302900025172,-0.1260505148425168,0.08158300455751913,-0.07016492085813729
-0.12600212521204282,-0.12591969668941805,0.08186133603254528,-0.07030524599732907
-0.12587083759950868,-0.12578849496308558,0.08213941814374502,-0.07044535697454882
-0.12573916656257414,-0.1256569100631827,0.08241725004403212,-0.0705852533629943
-0.12560711250233197,-0.1255249423905397,0.08269483088708239,-0.0707249347365168
-0.12547467582104174,-0.12539259234715314,0.08297215982733647,-0.07086440066962264
-0.12534185692212857,-0.12525986033618405,0.08324923602000234,-0.07100365073747444
-0.12520865621018185,-0.12512674676195729,0.08352605862105782,-0.07114268451589231
-0.12507507409095406,-0.12499325202995981,0.08380262678725323,-0.07128150158135524
-0.1249411109713595,-0.12485937654683978,0.08407893967611399,-0.07142010151100238
-0.12480676725947305,-0.12472512072040506,0.08435499644594317,-0.07155848388263432
-0.12467204336452893,-0.12459048495962222,0.08463079625582398,-0.07169664827471438
-0.12453693969691956,-0.12445546967461514,0.0849063382656223,-0.0718345942663698
-0.12440145666819409,-0.12432007527666379,0.08518162163598939,-0.0719723214373932
-0.12426559469105736,-0.12418430217820302,0.0854566455283644,-0.07210982936824373
-0.12412935417936849,-0.1240481507928212,0.08573140910497686,-0.07224711764004839
-0.12399273554813967,-0.123911621535259,0.0860059115288493,-0.07238418583460333
-0.12385573921353497,-0.12377471482140832,0.08628015196379961,-0.07252103353437497
-0.12371836559286906,-0.12363743106831075,0.08655412957444393,-0.07265766032250154
-0.12358061510460572,-0.12349977069415634,0.08682784352619898,-0.07279406578279414
-0.12344248816835685,-0.12336173411828251,0.08710129298528455,-0.07293024949973809
-0.12330398520488099,-0.12322332176117254,0.08737447711872626,-0.07306621105849419
-0.12316510663608234,-0.1230845340444546,0.0876473950943577,-0.0732019500448999
-0.12302585288500899,-0.12294537139090006,0.08792004608082346,-0.07333746604547076
-0.12288622437585203,-0.12280583422442248,0.08819242924758137,-0.0734727586474015
-0.12274622153394413,-0.12266592297007632,0.08846454376490505,-0.07360782743856743
-0.12260584478575821,-0.12252563805405549,0.08873638880388657,-0.07374267200752561
-0.12246509455890624,-0.12238497990369222,0.08900796353643863,-0.07387729194351603
-0.12232397128213776,-0.12224394894745558,0.0892792671352976,-0.07401168683646304
-0.12218247538533877,-0.12210254561495035,0.08955029877402568,-0.07414585627697652
-0.12204060729953033,-0.12196077033691557,0.08982105762701345,-0.07427979985635305
-0.12189836745686715,-0.12181862354522333,0.09009154286948258,-0.0744135171665773
-0.12175575629063656,-0.12167610567287745,0.09036175367748797,-0.07454700780032311
-0.12161277423525688,-0.12153321715401207,0.0906316892279207,-0.07468027135095485
-0.12146942172627621,-0.12138995842389036,0.09090134869851027,-0.07481330741252867
-0.1213256992003712,-0.12124632991890331,0.0911707312678272,-0.07494611557979367
-0.12118160709534553,-0.1211023320765682,0.0914398361152855,-0.07507869544819312
-0.1210371458501288,-0.1209579653355275,0.09170866242114498,-0.07521104661386571
-0.120892315904775,-0.1208132301355473,0.09197720936651421,-0.07534316867364686
-0.12074711770046123,-0.12066812691751609,0.09224547613335259,-0.07547506122506989
-0.12060155167948645,-0.1205226561234435,0.09251346190447304,-0.07560672386636719
-0.12045561828526993,-0.12037681819645872,0.09278116586354447,-0.07573815619647155
-0.12030931796235018,-0.12023061358080944,0.0930485871950941,-0.07586935781501725
-0.12016265115638333,-0.12008404272186025,0.0933157250845102,-0.07600032832234144
-0.12001561831414188,-0.1199371060660914,0.09358257871804446,-0.07613106731948523
-0.11986821988351339,-0.11978980406109743,0.09384914728281443,-0.07626157440819495
-0.119720456313499,-0.11964213715558575,0.0941154299668061,-0.07639184919092344
-0.11957232805421227,-0.11949410579937546,0.09438142595887607,-0.07652189127083103
-0.11942383555687748,-0.11934571044339568,0.09464713444875453,-0.07665170025178704
-0.11927497927382855,-0.11919695153968439,0.09491255462704729,-0.07678127573837076
-0.11912575965850754,-0.11904782954138703,0.0951776856852385,-0.07691061733587284
-0.11897617716546324,-0.11889834490275504,0.09544252681569303,-0.07703972465029636
-0.11882623225034993,-0.11874849807914462,0.09570707721165872,-0.07716859728835798
-0.11867592536992579,-0.11859828952701512,0.09597133606726926,-0.07729723485748932
-0.11852525698205166,-0.11844771970392788,0.09623530257754637,-0.07742563696583804
-0.11837422754568956,-0.11829678906854466,0.09649897593840223,-0.07755380322226904
-0.1182228375209013,-0.11814549808062631,0.09676235534664217,-0.07768173323636575
-0.11807108736884726,-0.11799384720103154,0.09702543999996668,-0.07780942661843104
-0.11791897755178467,-0.11784183689171514,0.09728822909697435,-0.0779368829794888
-0.11776650853306637,-0.11768946761572689,0.09755072183716403,-0.07806410193128481
-0.1176136807771395,-0.11753673983721005,0.09781291742093727,-0.07819108308628812
-0.11746049474954383,-0.11738365402139986,0.09807481504960099,-0.07831782605769212
-0.11730695091691067,-0.11723021063462234,0.09833641392536938,-0.07844433045941568
-0.11715304974696109,-0.11707641014429264,0.09859771325136701,-0.07857059590610448
-0.11699879170850475,-0.1169222530189137,0.09885871223163081,-0.07869662201313207
-0.1168441772714384,-0.11676773972807486,0.09911941007111262,-0.0788224083966011
-0.11668920690674439,-0.11661287074245039,0.09937980597568169,-0.07894795467334442
-0.1165338810864894,-0.11645764653379811,0.09963989915212679,-0.07907326046092626
-0.11637820028382279,-0.11630206757495788,0.09989968880815903,-0.07919832537764349
-0.11622216497297527,-0.1161461343398502,0.1001591741524141,-0.07932314904252666
-0.11606577562925745,-0.1159898473034747,0.10041835439445465,-0.0794477310753413
-0.11590903272905835,-0.11583320694190875,0.10067722874477275,-0.0795720710965889
-0.11575193674984416,-0.11567621373230623,0.10093579641479215,-0.07969616872750815
-0.11559448817015637,-0.11551886815289554,0.10119405661687092,-0.0798200235900762
-0.11543668746961068,-0.11536117068297866,0.10145200856430367,-0.07994363530700961
-0.11527853512889541,-0.11520312180292941,0.10170965147132408,-0.08006700350176571
-0.11512003162976994,-0.11504472199419204,0.1019669845531072,-0.08019012779854356
-0.11496117745506354,-0.11488597173927993,0.10222400702577171,-0.08031300782228518
-0.11480197308867353,-0.11472687152177387,0.1024807181063827,-0.08043564319867672
-0.11464241901556398,-0.11456742182632068,0.10273711701295364,-0.08055803355414955
-0.1144825157217643,-0.1144076231386318,0.10299320296444901,-0.08068017851588144
-0.1143222636943676,-0.1142474759454817,0.1032489751807867,-0.08080207771179768
-0.11416166342152946,-0.1140869807347066,0.10350443288283996,-0.0809237307705721
-0.11400071539246606,-0.11392613799520267,0.10375957529244048,-0.08104513732162844
-0.11383942009745306,-0.11376494821692482,0.10401440163238015,-0.08116629699514125
-0.1136777780278239,-0.11360341189088508,0.10426891112641383,-0.0812872094220372
-0.11351578967596827,-0.11344152950915101,0.10452310299926149,-0.08140787423399606
-0.11335345553533094,-0.11327930156484459,0.10477697647661045,-0.08152829106345187
-0.11319077610040976,-0.11311672855214017,0.10503053078511818,-0.08164845954359409
-0.1130277518667545,-0.11295381096626335,0.10528376515241424,-0.08176837930836867
-0.11286438333096528,-0.11279054930348936,0.10553667880710287,-0.08188804999247923
-0.11270067099069091,-0.11262694406114149,0.10578927097876527,-0.08200747123138817
-0.11253661534462768,-0.11246299573758978,0.1060415408979617,-0.08212664266131756
-0.1123722168925175,-0.1122987048322492,0.10629348779623438,-0.08224556391925063
-0.11220747613514656,-0.11213407184557833,0.10654511090610931,-0.0823642346429326
-0.11204239357434377,-0.11196909727907782,0.10679640946109885,-0.08248265447087186
-0.11187696971297918,-0.11180378163528876,0.10704738269570417,-0.08260082304234112
-0.11171120505496271,-0.11163812541779135,0.10729802984541703,-0.08271873999737833
-0.11154510010524214,-0.11147212913120312,0.1075483501467229,-0.08283640497678807
-0.11137865536980202,-0.11130579328117757,0.10779834283710267,-0.08295381762214235
-0.11121187135566181,-0.11113911837440249,0.1080480071550353,-0.08307097757578195
-0.11104474857087454,-0.11097210491859856,0.10829734234,-0.08318788448081732
-0.11087728752452528,-0.11080475342251779,0.10854634763247846,-0.08330453798112972
-0.11070948872672935,-0.11063706439594181,0.10879502227395738,-0.08342093772137235
-0.11054135268863102,-0.11046903834968051,0.10904336550693076,-0.08353708334697145
-0.11037287992240183,-0.11030067579557035,0.109291376574902,-0.08365297450412729
-0.11020407094123896,-0.1101319772464728,0.10953905472238644,-0.08376861083981532
-0.11003492625936397,-0.10996294321627303,0.10978639919491337,-0.0838839920017872
-0.10986544639202082,-0.10979357421987795,0.11003340923902868,-0.08399911763857186
-0.10969563185547458,-0.10962387077321488,0.11028008410229694,-0.08411398739947669
-0.1095254831670098,-0.10945383339322995,0.11052642303330373,-0.08422860093458845
-0.10935500084492882,-0.10928346259788647,0.11077242528165807,-0.08434295789477451
-0.10918418540855049,-0.10911275890616355,0.11101809009799427,-0.08445705793168364
-0.10901303737820815,-0.10894172283805413,0.11126341673397473,-0.08457090069774736
-0.10884155727524843,-0.10877035491456379,0.11150840444229203,-0.08468448584618092
-0.10866974562202947,-0.10859865565770893,0.11175305247667108,-0.08479781303098419
-0.10849760294191924,-0.10842662559051518,0.11199736009187164,-0.08491088190694297
-0.10832512975929438,-0.10825426523701612,0.11224132654369019,-0.08502369212962982
-0.10815232659953802,-0.10808157512225118,0.11248495108896268,-0.08513624335540522
-0.10797919398903855,-0.1079085557722644,0.11272823298556647,-0.08524853524141864
-0.10780573245518797,-0.10773520771410276,0.11297117149242278,-0.08536056744560952
-0.10763194252638009,-0.10756153147581443,0.1132137658694988,-0.08547233962670839
-0.1074578247320093,-0.10738752758644744,0.11345601537780985,-0.0855838514442377
-0.10728337960246855,-0.1072131965760478,0.11369791927942198,-0.08569510255851315
-0.10710860766914795,-0.10703853897565799,0.113939476837454,-0.08580609263064459
-0.10693350946443314,-0.10686355531731535,0.11418068731607964,-0.085916821322537
-0.10675808552170353,-0.10668824613405038,0.11442154998053004,-0.08602728829689157
-0.106582336375331,-0.10651261195988537,0.11466206409709566,-0.08613749321720675
-0.10640626256067788,-0.10633665332983243,0.11490222893312876,-0.08624743574777918
-0.10622986461409552,-0.10616037077989204,0.11514204375704572,-0.08635711555370496
-0.10605314307292267,-0.10598376484705144,0.11538150783832887,-0.08646653230088025
-0.10587609847548377,-0.10580683606928287,0.11562062044752924,-0.0865756856560028
-0.10569873136108744,-0.10562958498554222,0.11585938085626822,-0.08668457528657243
-0.1055210422700246,-0.10545201213576687,0.11609778833724024,-0.08679320086089252
-0.10534303174356709,-0.10527411806087462,0.11633584216421476,-0.0869015620480707
-0.10516470032396578,-0.10509590330276163,0.11657354161203859,-0.08700965851802003
-0.10498604855444912,-0.10491736840430091,0.11681088595663797,-0.0871174899414599
-0.10480707697922144,-0.10473851390934082,0.11704787447502077,-0.08722505598991709
-0.10462778614346113,-0.10455934036270312,0.11728450644527896,-0.08733235633572674
-0.10444817659331923,-0.10437984831018153,0.11752078114659048,-0.0874393906520334
-0.10426824887591753,-0.10420003829853994,0.11775669785922167,-0.08754615861279204
-0.10408800353934702,-0.10401991087551081,0.1179922558645293,-0.08765265989276891
-0.10390744113266635,-0.10383946658979357,0.1182274544449628,-0.08775889416754257
-0.10372656220589992,-0.1036587059910528,0.11846229288406646,-0.08786486111350504
-0.10354536731003625,-0.1034776296299166,0.11869677046648171,-0.08797056040786264
-0.10336385699702642,-0.10329623805797498,0.11893088647794921,-0.08807599172863696
-0.1031820318197823,-0.10311453182777808,0.119164640205311,-0.08818115475466598
-0.10299989233217502,-0.10293251149283468,0.11939803093651259,-0.08828604916560481
-0.10281743908903299,-0.10275017760761027,0.11963105796060539,-0.08839067464192689
-0.1026346726461404,-0.10256753072752542,0.1198637205677487,-0.08849503086492491
-0.10245159356023556,-0.10238457140895428,0.12009601804921183,-0.08859911751671169
-0.10226820238900906,-0.10220130020922255,0.12032794969737641,-0.08870293428022127
-0.1020844996911023,-0.1020177176866062,0.12055951480573833,-0.08880648083920975
-0.10190048602610553,-0.10183382440032943,0.12079071266891016,-0.08890975687825635
-0.10171616195455625,-0.10164962091056301,0.12102154258262315,-0.08901276208276437
-0.1015315280379376,-0.10146510777842277,0.1212520038437293,-0.08911549613896207
-0.10134658483867641,-0.10128028556596763,0.12148209575020372,-0.08921795873390376
-0.1011613329201419,-0.10109515483619824,0.12171181760114647,-0.08932014955547052
-0.1009757728466434,-0.1009097161530548,0.12194116869678495,-0.08942206829237143
-0.10078990518342916,-0.10072397008141576,0.12217014833847599,-0.08952371463414431
-0.10060373049668427,-0.1005379171870958,0.12239875582870789,-0.08962508827115681
-0.10041724935352908,-0.10035155803684433,0.12262699047110262,-0.08972618889460729
-0.10023046232201759,-0.10016489319834368,0.12285485157041778,-0.08982701619652561
-0.10004336997113542,-0.09997792324020728,0.12308233843254902,-0.0899275698697744
-0.09985597287079837,-0.09979064873197808,0.12330945036453189,-0.0900278496080497
-0.09966827159185045,-0.09960307024412669,0.12353618667454407,-0.09012785510588207
-0.09948026670606226,-0.09941518834804965,0.12376254667190746,-0.09022758605863743
-0.09929195878612943,-0.0992270036160679,0.12398852966709015,-0.09032704216251793
-0.09910334840567048,-0.09903851662142477,0.12421413497170886,-0.09042622311456307
-0.09891443613922532,-0.09884972793828427,0.1244393618985306,-0.09052512861265047
-0.09872522256225348,-0.0986606381417295,0.12466420976147516,-0.09062375835549683
-0.09853570825113228,-0.0984712478077607,0.12488867787561704,-0.0907221120426589
-0.09834589378315528,-0.09828155751329382,0.12511276555718726,-0.09082018937453418
-0.09815577973653022,-0.09809156783615829,0.12533647212357596,-0.09091799005236219
-0.09796536669037746,-0.09790127935509566,0.12555979689333416,-0.09101551377822509
-0.09777465522472814,-0.09771069264975761,0.12578273918617583,-0.09111276025504866
-0.09758364592052243,-0.09751980830070425,0.1260052983229802,-0.09120972918660336
-0.09739233935960792,-0.09732862688940255,0.12622747362579342,-0.09130642027750491
-0.09720073612473748,-0.09713714899822418,0.126449264417831,-0.09140283323321552
-0.0970088367995678,-0.09694537521044397,0.12667067002347976,-0.09149896776004458
-0.09681664196865751,-0.09675330611023814,0.1268916897682998,-0.09159482356514968
-0.09662415221746534,-0.09656094228268246,0.12711232297902672,-0.09169040035653744
-0.09643136813234857,-0.09636828431375058,0.1273325689835734,-0.09178569784306431
-0.09623829030056087,-0.09617533279031205,0.12755242711103237,-0.09188071573443767
-0.09604491931025087,-0.0959820883001307,0.12777189669167763,-0.09197545374121652
-0.09585125575046008,-0.09578855143186271,0.12799097705696677,-0.09206991157481247
-0.09565730021112126,-0.09559472277505493,0.12820966753954305,-0.09216408894749058
-0.09546305328305668,-0.09540060292014312,0.12842796747323726,-0.09225798557237022
-0.09526851555797622,-0.09520619245845002,0.12864587619306994,-0.092351601163426
-0.09507368762847543,-0.0950114919821836,0.1288633930352534,-0.09244493543548861
-0.09487857008803402,-0.09481650208443529,0.1290805173371936,-0.09253798810424564
-0.09468316353101378,-0.09462122335917804,0.12929724843749232,-0.09263075888624257
-0.0944874685526571,-0.09442565640126485,0.1295135856759489,-0.09272324749888347
-0.09429148574908475,-0.09422980180642652,0.12972952839356267,-0.09281545366043198
-0.09409521571729434,-0.09403366017127013,0.12994507593253465,-0.09290737709001216
-0.09389865905515846,-0.09383723209327713,0.13016022763626967,-0.09299901750760929
-0.09370181636142266,-0.0936405181708014,0.13037498284937843,-0.09309037463407081
-0.0935046882357041,-0.09344351900306781,0.13058934091767907,-0.09318144819110702
-0.09330727527848916,-0.09324623519016996,0.1308033011881999,-0.09327223790129206
-0.09310957809113193,-0.09304866733306849,0.1310168630091808,-0.09336274348806477
-0.09291159727585235,-0.09285081603358943,0.13123002573007542,-0.0934529646757294
-0.09271333343573428,-0.09265268189442205,0.13144278870155324,-0.09354290118945663
-0.09251478717472382,-0.09245426551911741,0.1316551512755012,-0.09363255275528416
-0.09231595909762731,-0.09225556751208618,0.1318671128050261,-0.09372191910011782
-0.09211684981010951,-0.09205658847859689,0.13207867264445644,-0.09381099995173221
-0.09191745991869187,-0.09185732902477424,0.13228983014934415,-0.0938997950387716
-0.09171779003075049,-0.09165778975759699,0.13250058467646703,-0.0939883040907508
-0.09151784075451463,-0.09145797128489648,0.13271093558383004,-0.09407652683805584
-0.0913176126990644,-0.09125787421535439,0.13292088223066792,-0.09416446301194495
-0.09111710647432915,-0.09105749915850106,0.13313042397744676,-0.09425211234454926
-0.09091632269108563,-0.09085684672471368,0.1333395601858661,-0.09433947456887376
-0.09071526196095603,-0.09065591752521433,0.1335482902188608,-0.09442654941879795
-0.09051392489640628,-0.09045471217206828,0.13375661344060288,-0.09451333662907671
-0.09031231211074395,-0.09025323127818188,0.13396452921650373,-0.09459983593534114
-0.09011042421811655,-0.09005147545730087,0.13417203691321586,-0.09468604707409939
-0.08990826183350961,-0.08984944532400847,0.13437913589863476,-0.09477196978273734
-0.0897058255727448,-0.08964714149372348,0.13458582554190118,-0.0948576037995196
-0.08950311605247813,-0.0894445645826985,0.13479210521340249,-0.09494294886359002
-0.08930013389019793,-0.08924171520801795,0.13499797428477497,-0.09502800471497272
-0.08909687970422307,-0.08903859398759616,0.13520343212890584,-0.09511277109457289
-0.08889335411370101,-0.08883520154017557,0.13540847811993484,-0.09519724774417743
-0.08868955773860598,-0.08863153848532485,0.13561311163325634,-0.09528143440645578
-0.0884854911997372,-0.08842760544343706,0.13581733204552116,-0.09536533082496078
-0.08828115511871663,-0.08822340303572757,0.1360211387346385,-0.09544893674412938
-0.08807655011798748,-0.08801893188423232,0.1362245310797778,-0.09553225190928347
-0.08787167682081201,-0.08781419261180591,0.13642750846137078,-0.0956152760666306
-0.08766653585126978,-0.0876091858421196,0.13663007026111315,-0.09569800896326483
-0.08746112783425587,-0.08740391219965969,0.13683221586196642,-0.09578045034716733
-0.08725545339547867,-0.08719837230972523,0.13703394464816013,-0.09586259996720739
-0.08704951316145819,-0.08699256679842636,0.13723525600519335,-0.09594445757314302
-0.08684330775952409,-0.08678649629268238,0.13743614931983683,-0.09602602291562173
-0.08663683781781373,-0.08658016142021972,0.1376366239801347,-0.09610729574618143
-0.08643010396527047,-0.08637356280957031,0.13783667937540633,-0.09618827581725087
-0.08622310683164143,-0.08616670109006928,0.1380363148962483,-0.09626896288215074
-0.08601584704747577,-0.0859595768918533,0.13823552993453622,-0.0963493566950943
-0.08580832524412274,-0.0857521908458586,0.1384343238834265,-0.09642945701118799
-0.08560054205372969,-0.085544543583819,0.13863269613735835,-0.09650926358643241
-0.08539249810924035,-0.08533663573826415,0.13883064609205542,-0.09658877617772285
-0.08518419404439262,-0.08512846794251738,0.1390281731445278,-0.09666799454285019
-0.08497563049371679,-0.08492004083069388,0.13922527669307394,-0.09674691844050154
-0.0847668080925336,-0.08471135503769879,0.13942195613728214,-0.096825547630261
-0.08455772747695227,-0.08450241119922516,0.1396182108780328,-0.0969038818726105
-0.0843483892838687,-0.08429320995175228,0.1398140403174999,-0.09698192092893025
-0.08413879415096329,-0.08408375193254337,0.14000944385915293,-0.09705966456149984
-0.08392894271669916,-0.08387403777964389,0.1402044209077589,-0.0971371125334986
-0.08371883562032018,-0.08366406813187952,0.14039897086938388,-0.09721426460900663
-0.08350847350184894,-0.08345384362885415,0.140593093151395,-0.09729112055300534
-0.08329785700208504,-0.08324336491094818,0.14078678716246207,-0.09736768013137814
-0.0830869867626028,-0.08303263261931625,0.14098005231255956,-0.09744394311091134
-0.08287586342574957,-0.08282164739588545,0.14117288801296823,-0.09751990925929462
-0.08266448763464364,-0.08261040988335339,0.14136529367627723,-0.09759557834512196
-0.08245286003317225,-0.08239892072518608,0.14155726871638546,-0.09767095013789218
-0.08224098126598989,-0.08218718056561629,0.14174881254850363,-0.09774602440800974
-0.08202885197851599,-0.08197519004964124,0.1419399245891561,-0.09782080092678538
-0.08181647281693315,-0.08176294982302076,0.14213060425618237,-0.09789527946643686
-0.08160384442818512,-0.08155046053227544,0.14232085096873912,-0.09796945980008964
-0.08139096745997479,-0.0813377228246844,0.14251066414730193,-0.09804334170177759
-0.08117784256076242,-0.08112473734828374,0.14270004321366686,-0.09811692494644356
-0.0809644703797634,-0.0809115047518641,0.14288898759095245,-0.09819020930994024
-0.08075085156694635,-0.08069802568496892,0.14307749670360137,-0.09826319456903077
-0.08053698677303127,-0.0804843007978925,0.14326556997738213,-0.09833588050138937
-0.0803228766494873,-0.08027033074167783,0.14345320683939108,-0.09840826688560213
-0.08010852184853118,-0.08005611616811494,0.14364040671805361,-0.09848035350116754
-0.0798939230231247,-0.07984165772973847,0.1438271690431265,-0.09855214012849728
-0.07967908082697311,-0.07962695607982608,0.14401349324569931,-0.09862362654891679
-0.07946399591452304,-0.07941201187239617,0.14419937875819622,-0.09869481254466608
-0.07924866894096032,-0.07919682576220606,0.14438482501437774,-0.09876569789890029
-0.07903310056220839,-0.07898139840475005,0.14456983144934235,-0.09883628239569026
-0.07881729143492587,-0.07876573045625718,0.1447543974995284,-0.0989065658200234
-0.07860124221650479,-0.07854982257368943,0.14493852260271567,-0.09897654795780421
-0.07838495356506854,-0.07833367541473966,0.14512220619802724,-0.09904622859585502
-0.07816842613946977,-0.07811728963782952,0.145305447725931,-0.09911560752191646
-0.07795166059928872,-0.07790066590210773,0.14548824662824134,-0.09918468452464828
-0.07773465760483074,-0.07768380486744772,0.14567060234812126,-0.09925345939362998
-0.07751741781712461,-0.0774667071944458,0.14585251433008356,-0.0993219319193614
-0.07729994189792036,-0.07724937354441914,0.14603398201999282,-0.0993901018932633
-0.07708223050968735,-0.07703180457940367,0.14621500486506697,-0.09945796910767818
-0.07686428431561228,-0.07681400096215228,0.146395582313879,-0.09952553335587067
-0.07664610397959704,-0.07659596335613254,0.1465757138163587,-0.09959279443202837
-0.07642769016625675,-0.07637769242552478,0.14675539882379426,-0.09965975213126241
-0.07620904354091777,-0.0761591888352201,0.14693463678883403,-0.099726406249608
-0.07599016476961559,-0.07594045325081833,0.1471134271654881,-0.09979275658402514
-0.07577105451909302,-0.07572148633862606,0.14729176940912986,-0.09985880293239921
-0.07555171345679783,-0.07550228876565444,0.14746966297649805,-0.09992454509354158
-0.07533214225088089,-0.07528286119961727,0.14764710732569788,-0.09998998286719019
-0.07511234157019424,-0.075063204308929,0.14782410191620318,-0.1000551160540103
-0.07489231208428876,-0.07484331876270253,0.14800064620885775,-0.10011994445559488
-0.07467205446341257,-0.0746232052307475,0.14817673966587697,-0.10018446787446536
-0.07445156937850853,-0.07440286438356784,0.14835238175084967,-0.10024868611407228
-0.0742308575012124,-0.07418229689235997,0.14852757192873958,-0.10031259897879569
-0.07400991950385089,-0.07396150342901076,0.14870230966588713,-0.10037620627394594
-0.07378875605943934,-0.07374048466609526,0.1488765944300108,-0.1004395078057642
-0.07356736784168012,-0.07351924127687513,0.14905042569020893,-0.10050250338142297
-0.07334575552496007,-0.07329777393529603,0.1492238029169614,-0.10056519280902684
-0.07312391978434875,-0.07307608331598589,0.14939672558213113,-0.10062757589761294
-0.07290186129559624,-0.07285417009425277,0.14956919315896564,-0.10068965245715156
-0.07267958073513121,-0.07263203494608278,0.14974120512209885,-0.10075142229854674
-0.0724570787800589,-0.07240967854813822,0.14991276094755243,-0.10081288523363682
-0.07223435610815877,-0.07218710157775518,0.15008386011273758,-0.10087404107519501
-0.07201141339788272,-0.07196430471294173,0.1502545020964566,-0.10093488963693009
-0.07178825132835293,-0.07174128863237572,0.1504246863789044,-0.10099543073348671
-0.07156487057935966,-0.0715180540154028,0.1505944124416702,-0.10105566418044626
-0.07134127183135956,-0.07129460154203439,0.15076367976773888,-0.10111558979432715
-0.07111745576547314,-0.07107093189294546,0.15093248784149285,-0.10117520739258558
-0.07089342306348294,-0.07084704574947254,0.15110083614871347,-0.10123451679361606
-0.07066917440783142,-0.07062294379361164,0.15126872417658255,-0.1012935178167518
-0.07044471048161882,-0.07039862670801612,0.15143615141368416,-0.10135221028226551
-0.07022003196860131,-0.07017409517599486,0.1516031173500057,-0.10141059401136973
-0.06999513955318855,-0.06994934988150979,0.15176962147694015,-0.10146866882621748
-0.06977003392044183,-0.06972439150917403,0.15193566328728694,-0.10152643454990283
-0.06954471575607193,-0.06949922074424981,0.152101242275254,-0.10158389100646137
-0.06931918574643703,-0.06927383827264628,0.152266357936459,-0.10164103802087074
-0.06909344457854075,-0.06904824478091763,0.152431009767931,-0.10169787541905125
-0.06886749294002978,-0.06882244095626072,0.15259519726811194,-0.10175440302786633
-0.068641331519192,-0.06859642748651315,0.15275891993685828,-0.10181062067512306
-0.06841496100495431,-0.06837020506015115,0.15292217727544227,-0.10186652818957273
-0.0681883820868805,-0.0681437743662874,0.15308496878655387,-0.1019221254009114
-0.06796159545516937,-0.06791713609466918,0.15324729397430184,-0.10197741213978029
-0.06773460180065229,-0.06769029093567591,0.15340915234421548,-0.10203238823776639
-0.06750740181479126,-0.0674632395803173,0.15357054340324613,-0.10208705352740301
-0.06727999618967687,-0.06723598272023114,0.15373146665976872,-0.10214140784217018
-0.06705238561802601,-0.06700852104768118,0.1538919216235831,-0.10219545101649523
-0.06682457079318009,-0.06678085525555524,0.15405190780591546,-0.10224918288575327
-0.06659655240910249,-0.06655298603736275,0.15421142471942031,-0.10230260328626772
-0.0663683311603768,-0.06632491408723286,0.1543704718781814,-0.10235571205531079
-0.06613990774220448,-0.0660966400999123,0.15452904879771348,-0.10240850903110389
-0.06591128285040283,-0.06586816477076314,0.15468715499496383,-0.10246099405281836
-0.06568245718140305,-0.065639488795761,0.15484478998831352,-0.10251316696057572
-0.06545343143224773,-0.06541061287149247,0.15500195329757896,-0.10256502759544817
-0.06522420630058902,-0.06518153769515332,0.1551586444440135,-0.10261657579945926
-0.06499478248468646,-0.0649522639645463,0.15531486295030877,-0.10266781141558425
-0.06476516068340468,-0.06472279237807883,0.1554706083405961,-0.10271873428775054
-0.06453534159621166,-0.06449312363476134,0.15562588014044793,-0.10276934426083822
-0.06430532592317612,-0.06426325843420455,0.15578067787687952,-0.10281964118068056
-0.06407511436496569,-0.06403319747661773,0.15593500107835007,-0.10286962489406441
-0.0638447076228447,-0.06380294146280648,0.15608884927476438,-0.1029192952487307
-0.06361410639867199,-0.06357249109417047,0.15624222199747423,-0.10296865209337494
-0.06338331139489899,-0.0633418470727016,0.15639511877927956,-0.10301769527764756
-0.06315232331456727,-0.06311101010098152,0.15654753915443034,-0.10306642465215463
-0.06292114286130655,-0.06287998088217968,0.15669948265862765,-0.10311484006845792
-0.06268977073933263,-0.06264876012005113,0.15685094882902523,-0.1031629413790757
-0.06245820765344501,-0.062417348518934365,0.1570019372042309,-0.10321072843748307
-0.062226454309025146,-0.062185746783749364,0.15715244732430783,-0.10325820109811233
-0.06199451141203386,-0.061953955619995116,0.1573024787307761,-0.10330535921635353
-0.061762379669009444,-0.061721975733747714,0.157452030966614,-0.10335220264855485
-0.06153005978706543,-0.06148980783165811,0.1576011035762596,-0.10339873125202313
-0.06129755247388843,-0.061257452620949955,0.15774969610561176,-0.10344494488502412
-0.06106485843773614,-0.06102491080941762,0.15789780810203194,-0.10349084340678308
-0.060831978387434905,-0.06079218310542374,0.1580454391143452,-0.10353642667748515
-0.060598913032377744,-0.06055927021789727,0.15819258869284197,-0.1035816945582758
-0.06036566308252214,-0.06032617285633123,0.15833925638927915,-0.10362664691126124
-0.06013222924838783,-0.060092891730780584,0.15848544175688142,-0.10367128359950877
-0.059898612241054895,-0.0598594275518602,0.1586311443503428,-0.10371560448704728
-0.05966481277216117,-0.05962578103074239,0.15877636372582796,-0.10375960943886771
-0.0594308315539004,-0.05939195287915498,0.15892109944097346,-0.1038032983209233
-0.059196669299019955,-0.05915794380937908,0.15906535105488928,-0.10384667100013019
-0.05896232672081859,-0.05892375453424683,0.15920911812815994,-0.10388972734436762
-0.058727804533144586,-0.0586893857671395,0.159352400222846,-0.10393246722247854
-0.05849310345039312,-0.058454838221984946,0.15949519690248531,-0.10397489050426983
-0.05825822418750441,-0.05822011261325566,0.1596375077320945,-0.10401699706051287
-0.058023167459961424,-0.057985209655966555,0.15977933227817004,-0.10405878676294372
-0.05778793398378762,-0.0577501300656727,0.15992067010868988,-0.10410025948426378
-0.057552524475545146,-0.05751487455846745,0.16006152079311428,-0.10414141509813989
-0.057316939652332075,-0.05727944385097979,0.1602018839023878,-0.10418225347920493
-0.05708118023178066,-0.057043838660372506,0.16034175900893996,-0.10422277450305807
-0.056845246932054984,-0.05680805970433985,0.160481145686687,-0.1042629780462653
-0.056609140471848715,-0.05657210770110535,0.1606200435110329,-0.10430286398635964
-0.056372861570383216,-0.05633598336941987,0.16075845205887082,-0.10434243220184161
-0.05613641094740494,-0.056099687428559,0.16089637090858427,-0.10438168257217954
-0.05589978932318347,-0.055863220598321155,0.16103379964004855,-0.10442061497781001
-0.05566299741850934,-0.05562658359902531,0.16117073783463187,-0.10445922930013812
-0.05542603595469167,-0.05538977715150875,0.16130718507519684,-0.10449752542153802
-0.0551889056535563,-0.055152801977125084,0.1614431409461014,-0.10453550322535303
-0.054951607237443204,-0.05491565879774175,0.16157860503320043,-0.10457316259589619
-0.0547141414292045,-0.054678348335737995,0.16171357692384683,-0.10461050341845053
-0.05447650895220223,-0.05444087131400264,0.16184805620689277,-0.1046475255792694
-0.05423871053030605,-0.054203228455931805,0.16198204247269116,-0.10468422896557693
-0.05400074688789133,-0.05396542048542698,0.16211553531309641,-0.10472061346556817
-0.05376261874983655,-0.053727448126892445,0.1622485343214663,-0.1047566789684097
-0.05352432684152128,-0.053489312105233236,0.1623810390926628,-0.10479242536423969
-0.05328587188882402,-0.053251013145852996,0.1625130492230533,-0.10482785254416843
-0.05304725461811984,-0.053012551974651614,0.16264456431051216,-0.10486296040027861
-0.05280847575627847,-0.052773929318023306,0.16277558395442152,-0.10489774882562558
-0.05256953603066165,-0.05253514590285399,0.16290610775567285,-0.10493221771423777
-0.052330436169121225,-0.05229620245651937,0.16303613531666808,-0.10496636696111701
-0.05209117689999684,-0.05205709970688262,0.16316566624132062,-0.1050001964622387
-0.05185175895211367,-0.05181783838229211,0.1632947001350569,-0.10503370611455236
-0.05161218305478043,-0.051578419211579477,0.1634232366048172,-0.10506689581598178
-0.05137244993778678,-0.05133884292405696,0.1635512752590572,-0.10509976546542532
-0.05113256033140136,-0.05109911024951545,0.16367881570774892,-0.10513231496275639
-0.05089251496636954,-0.050859221918222314,0.1638058575623821,-0.10516454420882357
-0.05065231457391105,-0.05061917866091889,0.16393240043596521,-0.10519645310545096
-0.05041195988571807,-0.05037898120881871,0.16405844394302663,-0.10522804155543855
-0.050171451633952605,-0.050138630293604824,0.16418398769961604,-0.1052593094625624
-0.04993079055124451,-0.04989812664742781,0.16430903132330538,-0.1052902567315751
-0.04968997737068916,-0.04965747100290344,0.16443357443319004,-0.10532088326820585
-0.049449012825845205,-0.049416664093110504,0.16455761664989021,-0.10535118897916096
-0.04920789765073258,-0.04917570665158875,0.1646811575955517,-0.10538117377212394
-0.04896663257982985,-0.04893459941233625,0.1648041968938474,-0.10541083755575592
-0.048725218348072266,-0.04869334310980749,0.16492673416997825,-0.10544018023969587
-0.048483655690849434,-0.04845193847891098,0.16504876905067445,-0.10546920173456088
-0.04824194534400305,-0.04821038625500705,0.16517030116419662,-0.10549790195194647
-0.048000088043824864,-0.047968687173905775,0.16529133014033684,-0.10552628080442678
-0.04775808452705411,-0.04772684197186442,0.1654118556104199,-0.1055543382055549
-0.04751593553087545,-0.04748485138558541,0.16553187720730425,-0.10558207406986313
-0.047273641792916744,-0.04724271615221405,0.16565139456538333,-0.10560948831286321
-0.04703120405124666,-0.04700043700933617,0.16577040732058657,-0.10563658085104662
-0.046788623044372715,-0.04675801469497618,0.1658889151103804,-0.10566335160188477
-0.046545899511238685,-0.04651544994759445,0.16600691757376962,-0.10568980048382931
-0.046303034191222545,-0.046272743506085255,0.16612441435129818,-0.10571592741631235
-0.04606002782413418,-0.04602989610977452,0.16624140508505061,-0.10574173231974675
-0.04581688115021304,-0.04578690849841743,0.1663578894186528,-0.1057672151155263
-0.04557359491012622,-0.04554378141219655,0.16647386699727326,-0.10579237572602597
-0.045330169844965726,-0.0453005155917191,0.16658933746762417,-0.10581721407460215
-0.04508660669624649,-0.0450571117780149,0.16670430047796247,-0.10584173008559297
-0.04484290620590416,-0.04481357071253423,0.1668187556780909,-0.1058659236843184
-0.04459906911629258,-0.044569893137145315,0.1669327027193591,-0.10588979479708051
-0.04435509617018197,-0.04432607979413247,0.16704614125466452,-0.10591334335116379
-0.04411098811075615,-0.044082131426193334,0.16715907093845375,-0.10593656927483523
-0.04386674568161063,-0.04383804877643695,0.16727149142672343,-0.10595947249734465
-0.04362236962675018,-0.04359383258838139,0.16738340237702123,-0.10598205294892488
-0.04337786069058659,-0.04334948360595146,0.167494803448447,-0.1060043105607919
-0.043133219617936626,-0.043105002573476665,0.16760569430165376,-0.10602624526514523
-0.04288844715401933,-0.04286039023568856,0.16771607459884869,-0.1060478569951679
-0.04264354404445409,-0.042615647337718755,0.1678259440037943,-0.10606914568502689
-0.04239851103525826,-0.042370774625096565,0.16793530218180938,-0.1060901112698731
-0.0421533488728448,-0.04212577284374665,0.16804414879976987,-0.10611075368584173
-0.041908058304020314,-0.04188064273998708,0.1681524835261101,-0.10613107287005244
-0.04166264007598234,-0.041635385060526595,0.16826030603082373,-0.10615106876060944
-0.04141709493631738,-0.041390000552462614,0.16836761598546476,-0.1061707412966018
-0.04117142363299849,-0.04114448996327891,0.16847441306314836,-0.10619009041810354
-0.04092562691438301,-0.04089885404084323,0.16858069693855224,-0.1062091160661739
-0.04067970552921051,-0.04065309353340535,0.16868646728791714,-0.10622781818285745
-0.0404336602266001,-0.04040720918959432,0.1687917237890483,-0.10624619671118428
-0.040187491756048466,-0.040161201758416504,0.16889646612131615,-0.10626425159517022
-0.039941200867427425,-0.039915071989253176,0.16900069396565742,-0.10628198277981699
-0.039694788310981687,-0.03966882063185825,0.169104407004576,-0.1062993902111123
-0.03944825483732678,-0.0394224484363562,0.16920760492214398,-0.1063164738360301
-0.03920160119744634,-0.03917595615323939,0.16931028740400256,-0.10633323360253068
-0.03895482814269012,-0.038929344533366064,0.1694124541373632,-0.10634966945956092
-0.03870793642477166,-0.038682614327957984,0.1695141048110082,-0.10636578135705436
-0.03846092679576587,-0.03843576628859807,0.16961523911529205,-0.10638156924593131
-0.03821380000810705,-0.038188801167228406,0.16971585674214212,-0.10639703307809917
-0.0379665568145862,-0.03794171971614751,0.1698159573850596,-0.1064121728064524
-0.037719197968348966,-0.03769452268800833,0.16991554073912066,-0.1064269883848728
-0.03747172422289328,-0.03744721083581588,0.17001460650097705,-0.1064414797682295
-0.03722413633206701,-0.037199784912924895,0.1701131543688574,-0.10645564691237926
-0.036976435050065974,-0.03695224567303777,0.1702111840425677,-0.1064694897741665
-0.03672862113143115,-0.036704593870201904,0.17030869522349257,-0.10648300831142345
-0.036480695331046704,-0.036456830258807624,0.17040568761459607,-0.1064962024829703
-0.036232658404137634,-0.03620895559358586,0.17050216092042259,-0.10650907224861533
-0.03598451110626737,-0.03596097062960578,0.17059811484709766,-0.10652161756915503
-0.03573625419333574,-0.0357128761222727,0.17069354910232903,-0.1065338384063741
-0.03548788842157629,-0.03546467282732547,0.17078846339540732,-0.10654573472304582
-0.035239414547554165,-0.035216361500834285,0.17088285743720724,-0.10655730648293193
-0.034990833328164085,-0.034967942899198724,0.17097673094018803,-0.10656855365078281
-0.034742145520627286,-0.034719417779144654,0.1710700836183949,-0.1065794761923377
-0.03449335188249021,-0.03447078689772296,0.17116291518745924,-0.10659007407432457
-0.034244453171621184,-0.034222051012306166,0.17125522536460008,-0.10660034726446045
-0.03399545014620895,-0.03397321088058704,0.17134701386862464,-0.10661029573145149
-0.03374634356476008,-0.03372426726057591,0.1714382804199291,-0.10661991944499284
-0.03349713418609611,-0.03347522091059796,0.1715290247404998,-0.10662921837576908
-0.03324782276935233,-0.03322607258929182,0.17161924655391378,-0.106638192495454
-0.03299841007397426,-0.032976823055606216,0.1717089455853398,-0.1066468417767109
-0.032748896859716374,-0.0327274730687986,0.17179812156153898,-0.10665516619319255
-0.03249928388663932,-0.0324780233884324,0.17188677421086584,-0.10666316571954135
-0.032249571915107245,-0.032228474774374335,0.1719749032632691,-0.10667084033138936
-0.03199976170578638,-0.03197882798679304,0.1720625084502923,-0.10667819000535836
-0.03174985401964167,-0.031729083786155625,0.17214958950507495,-0.10668521471905999
-0.031499849617935415,-0.03147924293322641,0.17223614616235297,-0.10669191445109574
-0.031249749262224513,-0.03122930618906408,0.17232217815845977,-0.10669828918105707
-0.030999553714357742,-0.030979274315019022,0.172407685231327,-0.10670433888952544
-0.030749263736474415,-0.03072914807273198,0.1724926671204853,-0.10671006355807242
-0.030498880091000925,-0.030478928224130578,0.17257712356706506,-0.10671546316925962
-0.03024840354064942,-0.030228615531428003,0.17266105431379736,-0.10672053770663895
-0.02999783484841506,-0.02997821075712028,0.17274445910501446,-0.10672528715475242
-0.029747174777573247,-0.029727714663983492,0.17282733768665107,-0.10672971149913245
-0.02949642409167831,-0.029477128015072462,0.1729096898062445,-0.10673381072630168
-0.02924558355456004,-0.029226451573717293,0.17299151521293604,-0.1067375848237732
-0.02899465393032236,-0.028975686103522042,0.17307281365747124,-0.1067410337800504
-0.028743635983340562,-0.028724832368361968,0.17315358489220092,-0.1067441575846272
-0.028492530478258567,-0.02847389113238077,0.17323382867108203,-0.10674695622798792
-0.028241338179987568,-0.028222863159989245,0.1733135447496779,-0.10674942970160745
-0.027990059853702582,-0.027971749215861853,0.1733927328851597,-0.10675157799795108
-0.02773869626484113,-0.027720550064935366,0.17347139283630653,-0.10675340111047482
-0.027487248179100414,-0.027469266472406093,0.17354952436350654,-0.10675489903362509
-0.027235716362434645,-0.02721789920372716,0.17362712722875762,-0.106756071762839
-0.026984101581053632,-0.026966449024607143,0.1737042011956679,-0.10675691929454416
-0.026732404601419357,-0.026714916701006605,0.17378074602945684,-0.1067574416261589
-0.026480626190244605,-0.026463302999136774,0.17385676149695548,-0.10675763875609204
-0.02622876711449023,-0.02621160868545676,0.1739322473666075,-0.10675751068374317
-0.025976828141362363,-0.02595983452667081,0.17400720340847,-0.10675705740950236
-0.025724810038311105,-0.02570798128972696,0.17408162939421376,-0.1067562789347504
-0.025472713573027012,-0.025456049741813567,0.17415552509712434,-0.10675517526185863
-0.02522053951343978,-0.02520404065035795,0.17422889029210262,-0.10675374639418901
-0.02496828862771547,-0.024951954783023658,0.1743017247556655,-0.1067519923360942
-0.02471596168425374,-0.024699792907707664,0.17437402826594658,-0.10674991309291727
-0.024463559451686514,-0.024447555792539075,0.17444580060269677,-0.106747508670992
-0.024211082698874464,-0.024195244205875585,0.17451704154728517,-0.1067447790776427
-0.023958532194905718,-0.023942858916302195,0.17458775088269946,-0.10674172432118413
-0.023705908709093046,-0.023690400692628403,0.17465792839354674,-0.10673834441092164
-0.023453213010971124,-0.02343787030388547,0.17472757386605417,-0.10673463935715104
-0.02320044587029515,-0.023185268519325022,0.1747966870880695,-0.10673060917115855
-0.022947608057037373,-0.022932596108415623,0.17486526784906195,-0.1067262538652208
-0.022694700341385782,-0.02267985384084141,0.17493331594012262,-0.1067215734526048
-0.022441723493741274,-0.02242704248649929,0.17500083115396514,-0.10671656794756794
-0.022188678284714915,-0.022174162815496216,0.17506781328492657,-0.10671123736535783
-0.02193556548512658,-0.021921215598147803,0.1751342621289676,-0.10670558172221234
-0.021682385866001467,-0.021668201604974856,0.17520017748367364,-0.10669960103535954
-0.021429140198568748,-0.021415121606702024,0.17526555914825503,-0.10669329532301766
-0.021175829254258788,-0.021161976374255008,0.1753304069235479,-0.106686664604395
-0.020922453804700366,-0.02090876667875781,0.17539472061201472,-0.10667970889968986
-0.020669014621719328,-0.02065549329153135,0.17545850001774474,-0.10667242823009053
-0.020415512477335092,-0.020402156984090015,0.1755217449464549,-0.10666482261777517
-0.0201619481437593,-0.02014875852814027,0.17558445520549018,-0.10665689208591182
-0.01990832239339303,-0.019895298695577903,0.17564663060382416,-0.10664863665865824
-0.01965463599882401,-0.01964177825848523,0.17570827095205993,-0.1066400563611619
-0.019400889732825288,-0.019388197989129757,0.17576937606243026,-0.10663115121955989
-0.0191470843683517,-0.019134558659960676,0.17582994574879837,-0.1066219212609788
-0.018893220678538554,-0.018880861043607512,0.17588997982665852,-0.10661236651353467
-0.018639299436698814,-0.018627105912877348,0.17594947811313638,-0.10660248700633294
-0.01838532141632033,-0.01837329404075203,0.17600844042699001,-0.10659228276946829
-0.018131287391064493,-0.01811942620038683,0.17606686658860984,-0.10658175383402461
-0.017877198134762705,-0.017865503165106923,0.17612475642001976,-0.10657090023207483
-0.017623054421415055,-0.017611525708406055,0.1761821097448773,-0.10655972199668094
-0.017368857025187506,-0.017357494603943754,0.1762389263884742,-0.1065482191618938
-0.017114606720409133,-0.017103410625542527,0.17629520617773714,-0.10653639176275297
-0.016860304281570735,-0.01684927454718653,0.17635094894122813,-0.1065242398352868
-0.01660595048332136,-0.016595087143018036,0.17640615450914507,-0.1065117634165122
-0.016351546100466935,-0.01634084918733611,0.17646082271332222,-0.10649896254443444
-0.016097091907967473,-0.0160865614545938,0.17651495338723075,-0.10648583725804728
-0.01584258868093428,-0.015832224719395344,0.17656854636597918,-0.1064723875973325
-0.015588037194628614,-0.015577839756494844,0.1766216014863141,-0.1064586136032602
-0.015333438224458162,-0.01532340734079272,0.1766741185866203,-0.10644451531778833
-0.015078792545975682,-0.01506892824733438,0.17672609750692173,-0.1064300927838627
-0.01482410093487622,-0.01481440325130742,0.17677753808888144,-0.10641534604541686
-0.014569364166994298,-0.014559833128038829,0.17682844017580257,-0.1064002751473719
-0.014314583018302586,-0.014305218652993643,0.1768788036126285,-0.10638488013563645
-0.01405975826490835,-0.014050560601771418,0.17692862824594355,-0.10636916105710632
-0.013804890683052132,-0.013795859750104885,0.17697791392397313,-0.10635311795966458
-0.013549981049104933,-0.013541116873857157,0.17702666049658458,-0.10633675089218132
-0.01329503013956541,-0.013286332749018925,0.17707486781528742,-0.1063200599045134
-0.013040038731058546,-0.013031508151707108,0.1771225357332337,-0.10630304504750451
-0.012785007600332098,-0.012776643858161333,0.17716966410521875,-0.10628570637298485
-0.012529937524255262,-0.012521740644742579,0.1772162527876814,-0.10626804393377101
-0.012274829279815875,-0.012266799287930388,0.17726230163870435,-0.10625005778366586
-0.012019683644117598,-0.012011820564320057,0.1773078105180149,-0.10623174797745832
-0.011764501394378575,-0.011756805250621286,0.17735277928698504,-0.10621311457092326
-0.011509283307927911,-0.01150175412365466,0.17739720780863213,-0.10619415762082124
-0.011254030162204295,-0.011246667960350284,0.17744109594761923,-0.10617487718489842
-0.010998742734753224,-0.010991547537744999,0.1774844435702554,-0.10615527332188636
-0.010743421803224186,-0.010736393632979561,0.1775272505444963,-0.10613534609150183
-0.010488068145369305,-0.010481207023297308,0.17756951673994445,-0.10611509555444663
-0.010232682539039821,-0.01022598848604062,0.1776112420278497,-0.1060945217724074
-0.009977265762184724,-0.009970738798649563,0.17765242628110953,-0.10607362480805545
-0.009721818592847957,-0.009715458738659099,0.1776930693742696,-0.10605240472504655
-0.00946634180916561,-0.009460149083696275,0.17773317118352408,-0.10603086158802076
-0.009210836189364559,-0.009204810611478863,0.17777273158671578,-0.10600899546260224
-0.008955302511758944,-0.008949444099811844,0.1778117504633369,-0.10598680641539894
-0.00869974155474881,-0.008694050326586041,0.1778502276945292,-0.10596429451400259
-0.008444154096817294,-0.008438630069775327,0.1778881631630843,-0.10594145982698834
-0.008188540916527832,-0.00818318410743381,0.17792555675344426,-0.1059183024239146
-0.007932902792522789,-0.00792771321769448,0.17796240835170166,-0.10589482237532284
-0.007677240503519933,-0.007672218178765685,0.17799871784560017,-0.10587101975273737
-0.007421554828311081,-0.007416699768929764,0.1780344851245348,-0.10584689462866508
-0.007165846545759287,-0.007161158766540255,0.1780697100795521,-0.10582244707659529
-0.006910116434796037,-0.006905595950019078,0.1781043926033509,-0.10579767717099949
-0.006654365274419886,-0.006650012097855181,0.17813853259028206,-0.1057725849873311
-0.0063985938436929325,-0.006394407988601012,0.17817212993634945,-0.10574717060202528
-0.006142802921739459,-0.006138784400871163,0.17820518453920955,-0.10572143409249864
-0.005886993287743118,-0.005883142113339558,0.17823769629817243,-0.10569537553714907
-0.005631165720944128,-0.0056274819047366495,0.17826966511420156,-0.10566899501535541
-0.005375321000637913,-0.005371804553848059,0.1783010908899144,-0.10564229260747736
-0.005119459906171573,-0.005116110839511051,0.1783319735295826,-0.10561526839485505
-0.004863583216942519,-0.004860401540613166,0.1783623129391323,-0.1055879224598089
-0.004607691712395666,-0.00460467743608942,0.17839210902614436,-0.10556025488563943
-0.004351786172020624,-0.004348939304919494,0.17842136169985473,-0.1055322657566268
-0.0040958673753503415,-0.004093187926126377,0.1784500708711547,-0.1055039551580308
-0.0038399361019575634,-0.003837424078772833,0.17847823645259114,-0.10547532317609039
-0.003583993131453479,-0.0035816485419600404,0.1785058583583669,-0.10544636989802358
-0.00332803924348491,-0.003325862094824789,0.17853293650434077,-0.10541709541202708
-0.0030720752177314957,-0.0030700655165366653,0.17855947080802806,-0.10538749980727602
-0.00281610183390434,-0.0028142595862966978,0.1785854611886006,-0.10535758317392378
-0.002560119871742472,-0.0025584450833338246,0.17861090756688733,-0.10532734560310159
-0.0023041301110114866,-0.0023026227869035296,0.178635809865374,-0.1052967871869183
-0.0020481333315007354,-0.002046793476285039,0.17866016800820403,-0.10526590801846024
-0.0017921303130205147,-0.0017909579307785104,0.1786839819211782,-0.10523470819179062
-0.0015361218354007066,-0.0015351169297036743,0.1787072515317553,-0.1052031878019496
-0.0012801086784872406,-0.0012792712523962972,0.17872997676905197,-0.10517134694495367
-0.0010240916221407378,-0.0010234216782068284,0.1787521575638432,-0.10513918571779567
-0.0007680714462336966,-0.0007675689864975867,0.17877379384856248,-0.10510670421844424
-0.0005120489306476825,-0.0005117139566399515,0.17879488555730194,-0.10507390254584369
-0.00025602485527196906,-0.00025585736801300593,0.17881543262581254,-0.10504078079991358
0.0,0.0,0.17883543499150442,-0.1050073390815485
0.00025602485527196906,0.00025585736801300593,0.1788548925934468,-0.10497357749261768
0.0005120489306476825,0.0005117139566399515,0.17887380537236852,-0.10493949613596489
0.0007680714462336966,0.0007675689864975867,0.17889217327065796,-0.10490509511540773
0.0010240916221407378,0.0010234216782068284,0.17890999623236328,-0.10487037453573773
0.0012801086784872406,0.0012792712523962972,0.17892727420319274,-0.10483533450271981
0.0015361218354007066,0.0015351169297036743,0.17894400713051453,-0.10479997512309194
0.0017921303130205147,0.0017909579307785104,0.17896019496335733,-0.10476429650456498
0.0020481333315007354,0.002046793476285039,0.17897583765241018,-0.10472829875582214
0.0023041301110114866,0.0023026227869035296,0.1789909351500227,-0.10469198198651884
0.002560119871742472,0.0025584450833338246,0.17900548741020536,-0.10465534630728224
0.00281610183390434,0.0028142595862966978,0.17901949438862938,-0.10461839182971096
0.0030720752177314957,0.0030700655165366653,0.17903295604262712,-0.10458111866637479
0.00332803924348491,0.003325862094824789,0.179045872331192,-0.10454352693081419
0.003583993131453479,0.0035816485419600404,0.17905824321497887,-0.10450561673754019
0.0038399361019575634,0.003837424078772833,0.17907006865630376,-0.1044673882020337
0.0040958673753503415,0.004093187926126377,0.1790813486191444,-0.10442884144074557
0.004351786172020624,0.004348939304919494,0.17909208306913998,-0.10438997657109589
0.004607691712395666,0.00460467743608942,0.1791022719735916,-0.10435079371147378
0.004863583216942519,0.004860401540613166,0.17911191530146203,-0.10431129298123702
0.005119459906171573,0.005116110839511051,0.17912101302337605,-0.10427147450071167
0.005375321000637913,0.005371804553848059,0.1791295651116204,-0.10423133839119177
0.005631165720944128,0.0056274819047366495,0.17913757154014393,-0.10419088477493886
0.005886993287743118,0.005883142113339558,0.17914503228455775,-0.10415011377518167
0.006142802921739459,0.006138784400871163,0.179151947322135,-0.10410902551611571
0.0063985938436929325,0.006394407988601012,0.17915831663181142,-0.10406762012290298
0.006654365274419886,0.006650012097855181,0.17916414019418486,-0.10402589772167144
0.006910116434796037,0.006905595950019078,0.17916941799151584,-0.10398385843951484
0.007165846545759287,0.007161158766540255,0.1791741500077272,-0.10394150240449203
0.007421554828311081,0.007416699768929764,0.17917833622840446,-0.1038988297456269
0.007677240503519933,0.007672218178765685,0.1791819766407956,-0.10385584059290774
0.007932902792522789,0.00792771321769448,0.17918507123381136,-0.10381253507728698
0.008188540916527832,0.00818318410743381,0.17918761999802504,-0.10376891333068074
0.008444154096817294,0.008438630069775327,0.17918962292567264,-0.10372497548596839
0.00869974155474881,0.008694050326586041,0.17919108001065295,-0.10368072167699229
0.008955302511758944,0.008949444099811844,0.1791919912485274,-0.10363615203855712
0.009210836189364559,0.009204810611478863,0.1791923566365202,-0.1035912667064298
0.00946634180916561,0.009460149083696275,0.17919217617351832,-0.10354606581733884
0.009721818592847957,0.009715458738659099,0.17919144986007146,-0.10350054950897393
0.009977265762184724,0.009970738798649563,0.17919017769839216,-0.10345471791998571
0.010232682539039821,0.01022598848604062,0.1791883596923556,-0.1034085711899851
0.010488068145369305,0.010481207023297308,0.17918599584749975,-0.10336210945954304
0.010743421803224186,0.010736393632979561,0.17918308617102524,-0.10331533287019004
0.010998742734753224,0.010991547537744999,0.17917963067179554,-0.1032682415644157
0.011254030162204295,0.011246667960350284,0.17917562936033668,-0.10322083568566832
0.011509283307927911,0.01150175412365466,0.1791710822488373,-0.10317311537835439
0.011764501394378575,0.011756805250621286,0.17916598935114872,-0.10312508078783823
0.012019683644117598,0.012011820564320057,0.17916035068278477,-0.10307673206044163
0.012274829279815875,0.012266799287930388,0.17915416626092182,-0.10302806934344308
0.012529937524255262,0.012521740644742579,0.17914743610439873,-0.10297909278507775
0.012785007600332098,0.012776643858161333,0.17914016023371668,-0.10292980253453665
0.013040038731058546,0.013031508151707108,0.17913233867103925,-0.10288019874196647
0.01329503013956541,0.013286332749018925,0.17912397144019226,-0.10283028155846899
0.013549981049104933,0.013541116873857157,0.1791150585666638,-0.10278005113610057
0.013804890683052132,0.013795859750104885,0.17910560007760393,-0.10272950762787182
0.01405975826490835,0.014050560601771418,0.17909559600182498,-0.10267865118774698
0.014314583018302586,0.014305218652993643,0.17908504636980097,-0.10262748197064363
0.014569364166994298,0.014559833128038829,0.17907395121366793,-0.10257600013243208
0.01482410093487622,0.01481440325130742,0.17906231056722374,-0.1025242058299349
0.015078792545975682,0.01506892824733438,0.1790501244659277,-0.10247209922092657
0.015333438224458162,0.01532340734079272,0.17903739294690085,-0.10241968046413279
0.015588037194628614,0.015577839756494844,0.17902411604892562,-0.10236694971923024
0.01584258868093428,0.015832224719395344,0.1790102938124457,-0.10231390714684592
0.016097091907967473,0.0160865614545938,0.1789959262795661,-0.10226055290855668
0.016351546100466935,0.01634084918733611,0.17898101349405263,-0.10220688716688878
0.01660595048332136,0.016595087143018036,0.17896555550133245,-0.10215291008531735
0.016860304281570735,0.01684927454718653,0.1789495523484931,-0.10209862182826598
0.017114606720409133,0.017103410625542527,0.17893300408428314,-0.10204402256110616
0.017368857025187506,0.017357494603943754,0.1789159107591113,-0.10198911245015663
0.017623054421415055,0.017611525708406055,0.17889827242504686,-0.10193389166268317
0.017877198134762705,0.017865503165106923,0.17888008913581924,-0.10187836036689785
0.018131287391064493,0.01811942620038683,0.17886136094681795,-0.10182251873195865
0.01838532141632033,0.01837329404075203,0.17884208791509223,-0.10176636692796885
0.018639299436698814,0.018627105912877348,0.1788222700993511,-0.1017099051259766
0.018893220678538554,0.018880861043607512,0.17880190755996309,-0.10165313349797436
0.0191470843683517,0.019134558659960676,0.17878100035895597,-0.1015960522168983
0.019400889732825288,0.019388197989129757,0.17875954856001675,-0.10153866145662792
0.01965463599882401,0.01964177825848523,0.1787375522284913,-0.1014809613919855
0.01990832239339303,0.019895298695577903,0.17871501143138427,-0.10142295219873533
0.0201619481437593,0.02014875852814027,0.17869192623735888,-0.10136463405358358
0.020415512477335092,0.020402156984090015,0.17866829671673656,-0.10130600713417733
0.020669014621719328,0.02065549329153135,0.17864412294149698,-0.10124707161910439
0.020922453804700366,0.02090876667875781,0.17861940498527762,-0.10118782768789261
0.021175829254258788,0.021161976374255008,0.17859414292337367,-0.10112827552100918
0.021429140198568748,0.021415121606702024,0.17856833683273776,-0.10106841529986044
0.021682385866001467,0.021668201604974856,0.17854198679197972,-0.1010082472067909
0.02193556548512658,0.021921215598147803,0.17851509288136636,-0.10094777142508307
0.022188678284714915,0.022174162815496216,0.17848765518282114,-0.10088698813895668
0.022441723493741274,0.02242704248649929,0.1784596737799241,-0.10082589753356809
0.022694700341385782,0.02267985384084141,0.17843114875791144,-0.10076449979500995
0.022947608057037373,0.022932596108415623,0.1784020802036753,-0.10070279511031038
0.02320044587029515,0.023185268519325022,0.17837246820576352,-0.10064078366743255
0.023453213010971124,0.02343787030388547,0.17834231285437943,-0.1005784656552741
0.023705908709093046,0.023690400692628403,0.17831161424138145,-0.10051584126366647
0.023958532194905718,0.023942858916302195,0.1782803724602829,-0.10045291068337446
0.024211082698874464,0.024195244205875585,0.1782485876062516,-0.10038967410609546
0.024463559451686514,0.024447555792539075,0.17821625977610972,-0.10032613172445912
0.02471596168425374,0.024699792907707664,0.17818338906833356,-0.10026228373202654
0.02496828862771547,0.024951954783023658,0.17814997558305287,-0.10019813032328972
0.02522053951343978,0.02520404065035795,0.17811601942205094,-0.10013367169367117
0.025472713573027012,0.025456049741813567,0.1780815206887642,-0.10006890803952295
0.025724810038311105,0.02570798128972696,0.1780464794882817,-0.10000383955812644
0.025976828141362363,0.02595983452667081,0.17801089592734506,-0.09993846644769155
0.02622876711449023,0.02621160868545676,0.17797477011434792,-0.09987278890735601
0.026480626190244605,0.026463302999136774,0.17793810215933584,-0.09980680713718512
0.026732404601419357,0.026714916701006605,0.17790089217400576,-0.0997405213381707
0.026984101581053632,0.026966449024607143,0.17786314027170566,-0.09967393171223081
0.027235716362434645,0.02721789920372716,0.17782484656743447,-0.09960703846220906
0.027487248179100414,0.027469266472406093,0.17778601117784146,-0.0995398417918738
0.02773869626484113,0.027720550064935366,0.17774663422122594,-0.09947234190591783
0.027990059853702582,0.027971749215861853,0.17770671581753691,-0.09940453900995742
0.028241338179987568,0.028222863159989245,0.1776662560883728,-0.09933643331053199
0.028492530478258567,0.02847389113238077,0.17762525515698094,-0.09926802501510336
0.028743635983340562,0.028724832368361968,0.17758371314825724,-0.09919931433205496
0.02899465393032236,0.028975686103522042,0.17754163018874597,-0.09913030147069155
0.02924558355456004,0.029226451573717293,0.17749900640663901,-0.0990609866412382
0.02949642409167831,0.029477128015072462,0.17745584193177588,-0.09899137005483992
0.029747174777573247,0.029727714663983492,0.17741213689564303,-0.09892145192356096
0.02999783484841506,0.02997821075712028,0.17736789143137355,-0.09885123246038398
0.03024840354064942,0.030228615531428003,0.17732310567374682,-0.09878071187920975
0.030498880091000925,0.030478928224130578,0.17727777975918796,-0.09870989039485606
0.030749263736474415,0.03072914807273198,0.17723191382576767,-0.0986387682230575
0.030999553714357742,0.030979274315019022,0.1771855080132015,-0.0985673455804646
0.031249749262224513,0.03122930618906408,0.17713856246284956,-0.09849562268464303
0.031499849617935415,0.03147924293322641,0.1770910773177162,-0.09842359975407322
0.03174985401964167,0.031729083786155625,0.17704305272244938,-0.09835127700814945
0.03199976170578638,0.03197882798679304,0.17699448882334035,-0.09827865466717939
0.032249571915107245,0.032228474774374335,0.17694538576832317,-0.09820573295238332
0.03249928388663932,0.0324780233884324,0.17689574370697425,-0.09813251208589333
0.032748896859716374,0.0327274730687986,0.17684556279051192,-0.09805899229075297
0.03299841007397426,0.032976823055606216,0.17679484317179597,-0.09798517379091624
0.03324782276935233,0.03322607258929182,0.17674358500532714,-0.0979110568112471
0.03349713418609611,0.03347522091059796,0.1766917884472467,-0.09783664157751873
0.03374634356476008,0.03372426726057591,0.1766394536553359,-0.09776192831641282
0.03399545014620895,0.03397321088058704,0.1765865807890157,-0.09768691725551899
0.034244453171621184,0.034222051012306166,0.17653317000934593,-0.0976116086233338
0.03449335188249021,0.03447078689772296,0.17647922147902512,-0.09753600264926053
0.034742145520627286,0.034719417779144654,0.17642473536238987,-0.09746009956360809
0.034990833328164085,0.034967942899198724,0.17636971182541425,-0.09738389959759032
0.035239414547554165,0.035216361500834285,0.17631415103570966,-0.09730740298332569
0.03548788842157629,0.03546467282732547,0.17625805316252374,-0.097230609953836
0.03573625419333581,0.03571287612227277,0.17620141837674042,-0.09715352074304624
0.03598451110626737,0.03596097062960578,0.17614424685087907,-0.09707613558578353
0.036232658404137634,0.03620895559358586,0.17608653875909402,-0.09699845471777638
0.036480695331046635,0.036456830258807554,0.17602829427717423,-0.09692047837565428
0.03672862113143115,0.036704593870201904,0.17596951358254243,-0.09684220679694662
0.036976435050066044,0.03695224567303785,0.17591019685425477,-0.09676364022008223
0.03722413633206701,0.037199784912924895,0.17585034427300036,-0.09668477888438858
0.03747172422289328,0.03744721083581588,0.17578995602110054,-0.09660562303009089
0.0377191979683489,0.03769452268800826,0.17572903228250833,-0.09652617289831168
0.0379665568145862,0.03794171971614751,0.17566757324280813,-0.09644642873106979
0.038213800008107125,0.038188801167228476,0.17560557908921468,-0.09636639077127979
0.03846092679576587,0.03843576628859807,0.175543050010573,-0.09628605926275124
0.03870793642477166,0.038682614327957984,0.17547998619735755,-0.09620543445018777
0.03895482814269005,0.038929344533365995,0.17541638784167154,-0.09612451657918661
0.03920160119744634,0.03917595615323939,0.17535225513724667,-0.09604330589623754
0.03944825483732685,0.03942244843635627,0.17528758827944227,-0.09596180264872246
0.039694788310981687,0.03966882063185825,0.1752223874652448,-0.09588000708491441
0.039941200867427425,0.039915071989253176,0.1751566528932672,-0.09579791945397678
0.04018749175604839,0.04016120175841643,0.17509038476374847,-0.09571554000596282
0.0404336602266001,0.04040720918959432,0.1750235832785527,-0.09563286899181454
0.040679705529210575,0.04065309353340542,0.17495624864116888,-0.0955499066633622
0.04092562691438301,0.04089885404084323,0.17488838105671003,-0.09546665327332353
0.04117142363299849,0.04114448996327891,0.17481998073191252,-0.09538310907530265
0.04141709493631731,0.041390000552462544,0.17475104787513562,-0.09529927432378982
0.04166264007598234,0.041635385060526595,0.17468158269636072,-0.0952151492741601
0.04190805830402038,0.04188064273998715,0.17461158540719085,-0.09513073418267304
0.0421533488728448,0.04212577284374665,0.17454105622084992,-0.0950460293064717
0.04239851103525826,0.042370774625096565,0.17446999535218202,-0.09496103490358172
0.04264354404445403,0.04261564733771869,0.1743984030176509,-0.09487575123291091
0.04288844715401933,0.04286039023568856,0.17432627943533913,-0.09479017855424797
0.04313321961793669,0.043105002573476735,0.1742536248249478,-0.09470431712826224
0.04337786069058659,0.04334948360595146,0.1741804394077954,-0.09461816721650251
0.04362236962675018,0.04359383258838139,0.17410672340681735,-0.09453172908139629
0.04386674568161056,0.04383804877643687,0.1740324770465655,-0.0944450029862492
0.04411098811075615,0.044082131426193334,0.17395770055320695,-0.09435798919524387
0.04435509617018204,0.04432607979413254,0.173882394154524,-0.09427068797343946
0.04459906911629258,0.044569893137145315,0.173806558079913,-0.09418309958677067
0.04484290620590416,0.04481357071253423,0.17373019256038374,-0.09409522430204682
0.04508660669624642,0.04505711177801483,0.17365329782855884,-0.09400706238695139
0.045330169844965726,0.0453005155917191,0.17357587411867298,-0.09391861411004071
0.04557359491012628,0.04554378141219662,0.17349792166657227,-0.0938298797407437
0.04581688115021304,0.04578690849841743,0.17341944070971335,-0.09374085954936058
0.04606002782413418,0.04602989610977452,0.1733404314871628,-0.09365155380706229
0.04630303419122249,0.04627274350608519,0.17326089423959648,-0.09356196278588966
0.046545899511238685,0.04651544994759445,0.17318082920929861,-0.0934720867587524
0.046788623044372785,0.04675801469497625,0.1731002366401611,-0.0933819259994285
0.04703120405124666,0.04700043700933617,0.173019116777683,-0.09329148078256334
0.047273641792916744,0.04724271615221405,0.17293746986896938,-0.09320075138366862
0.04751593553087539,0.04748485138558534,0.172855296162731,-0.09310973807912193
0.04775808452705411,0.04772684197186442,0.1727725959092831,-0.0930184411461655
0.04800008804382493,0.04796868717390584,0.172689369360545,-0.09292686086290565
0.04824194534400305,0.04821038625500705,0.17260561677003927,-0.09283499750831184
0.048483655690849434,0.04845193847891098,0.1725213383928908,-0.0927428513622157
0.0487252183480722,0.04869334310980742,0.1724365344858262,-0.09265042270531047
0.04896663257982985,0.04893459941233625,0.17235120530717274,-0.09255771181914979
0.04920789765073265,0.04917570665158882,0.17226535111685795,-0.0924647189861471
0.049449012825845205,0.049416664093110504,0.1721789721764087,-0.09237144448957477
0.04968997737068916,0.04965747100290344,0.17209206874895008,-0.09227788861356301
0.04993079055124444,0.04989812664742774,0.17200464109920507,-0.09218405164309931
0.050171451633952605,0.050138630293604824,0.1719166894934934,-0.09208993386402728
0.050411959885718144,0.05037898120881879,0.17182821419973096,-0.09199553556304603
0.05065231457391105,0.05061917866091889,0.1717392154874289,-0.09190085702770924
0.05089251496636954,0.050859221918222314,0.17164969362769258,-0.09180589854642401
0.051132560331401296,0.0510991102495154,0.17155964889322126,-0.09171066040845045
0.05137244993778678,0.05133884292405696,0.17146908155830667,-0.09161514290390035
0.051612183054780485,0.05157841921157954,0.1713779918988327,-0.09151934632373666
0.05185175895211367,0.05181783838229211,0.1712863801922743,-0.09142327095977239
0.05209117689999684,0.05205709970688262,0.1711942467176965,-0.09132691710466971
0.052330436169121156,0.0522962024565193,0.171101591755754,-0.09123028505193924
0.05256953603066165,0.05253514590285399,0.1710084155886897,-0.09113337509593886
0.052808475756278526,0.05277392931802337,0.17091471850033446,-0.09103618753187318
0.05304725461811984,0.053012551974651614,0.1708205007761059,-0.0909387226557924
0.05328587188882402,0.053251013145852996,0.17072576270300746,-0.09084098076459135
0.05352432684152122,0.05348931210523317,0.17063050456962778,-0.0907429621560089
0.05376261874983655,0.053727448126892445,0.17053472666613967,-0.0906446671286266
0.0540007468878914,0.05396542048542705,0.17043842928429914,-0.09054609598186819
0.05423871053030605,0.054203228455931805,0.1703416127174449,-0.09044724901599858
0.05447650895220223,0.05444087131400264,0.17024427726049687,-0.09034812653212262
0.05471414142920443,0.054678348335737925,0.17014642320995577,-0.09024872883218472
0.054951607237443204,0.05491565879774175,0.17004805086390196,-0.09014905621896738
0.05518890565355637,0.05515280197712515,0.16994916052199466,-0.09004910899609073
0.05542603595469167,0.05538977715150875,0.16984975248547116,-0.08994888746801143
0.05566299741850934,0.05562658359902531,0.16974982705714536,-0.08984839194002148
0.055899789323183416,0.05586322059832109,0.16964938454140763,-0.08974762271824781
0.05613641094740494,0.056099687428559,0.16954842524422314,-0.08964658010965083
0.056372861570383286,0.05633598336941994,0.1694469494731315,-0.08954526442202393
0.056609140471848715,0.05657210770110535,0.16934495753724552,-0.08944367596399229
0.056845246932054984,0.05680805970433985,0.1692424497472503,-0.0893418150450119
0.05708118023178059,0.05704383866037244,0.16913942641540236,-0.08923968197536884
0.057316939652332075,0.05727944385097979,0.16903588785552862,-0.0891372770661781
0.0575525244755452,0.05751487455846751,0.16893183438302542,-0.08903460062938282
0.05778793398378762,0.0577501300656727,0.16882726631485784,-0.08893165297775325
0.058023167459961424,0.057985209655966555,0.16872218396955818,-0.08882843442488575
0.05825822418750434,0.05822011261325559,0.16861658766722565,-0.08872494528520199
0.05849310345039312,0.058454838221984946,0.16851047772952477,-0.08862118587394777
0.058727804533144655,0.05868938576713957,0.16840385447968484,-0.08851715650719226
0.05896232672081859,0.05892375453424683,0.1682967182424989,-0.08841285750182705
0.059196669299019955,0.05915794380937908,0.16818906934432232,-0.08830828917556487
0.05943083155390033,0.05939195287915491,0.16808090811307244,-0.08820345184693908
0.05966481277216117,0.05962578103074239,0.16797223487822702,-0.08809834583530225
0.05989861224105496,0.05985942755186026,0.16786304997082363,-0.08799297146082559
0.06013222924838783,0.060092891730780584,0.16775335372345854,-0.0878873290444978
0.06036566308252214,0.06032617285633123,0.1676431464702854,-0.08778141890812384
0.06059891303237769,0.060559270217897206,0.1675324285470147,-0.08767524137432448
0.060831978387434905,0.06079218310542374,0.16742120029091234,-0.08756879676653477
0.06106485843773621,0.06102491080941769,0.16730946204079897,-0.08746208540900356
0.06129755247388843,0.061257452620949955,0.16719721413704866,-0.08735510762679216
0.06153005978706543,0.06148980783165811,0.16708445692158794,-0.08724786374577335
0.061762379669009375,0.061721975733747644,0.16697119073789493,-0.0871403540926307
0.06199451141203386,0.061953955619995116,0.16685741593099798,-0.08703257899485717
0.06222645430902521,0.06218574678374942,0.1667431328474749,-0.08692453878075439
0.06245820765344501,0.062417348518934365,0.1666283418354519,-0.08681623377943169
0.06268977073933263,0.06264876012005113,0.1665130432446021,-0.08670766432080479
0.0629211428613065,0.06287998088217962,0.16639723742614523,-0.0865988307355952
0.06315232331456727,0.06311101010098152,0.1662809247328457,-0.08648973335532872
0.06338331139489906,0.06334184707270167,0.16616410551901223,-0.08638037251233502
0.06361410639867199,0.06357249109417047,0.1660467801404965,-0.08627074853974623
0.0638447076228447,0.06380294146280648,0.16592894895469176,-0.08616086177149584
0.06407511436496563,0.06403319747661768,0.16581061232053246,-0.08605071254231816
0.06430532592317612,0.06426325843420455,0.16569177059849224,-0.08594030118774669
0.06453534159621173,0.0644931236347614,0.16557242415058382,-0.08582962804411363
0.06476516068340468,0.06472279237807883,0.16545257334035715,-0.08571869344854867
0.06499478248468646,0.0649522639645463,0.16533221853289848,-0.08560749773897765
0.06522420630058896,0.06518153769515327,0.16521136009482953,-0.08549604125412213
0.06545343143224773,0.06541061287149247,0.16508999839430596,-0.0853843243334978
0.0656824571814031,0.06563948879576105,0.16496813380101663,-0.08527234731741377
0.06591128285040283,0.06586816477076314,0.16484576668618223,-0.08516011054697156
0.06613990774220448,0.0660966400999123,0.16472289742255417,-0.0850476143640637
0.06636833116037673,0.06632491408723279,0.16459952638441364,-0.08493485911137325
0.06659655240910249,0.06655298603736275,0.16447565394757005,-0.08482184513237204
0.06682457079318015,0.0667808552555553,0.1643512804893604,-0.08470857277132038
0.06705238561802601,0.06700852104768118,0.16422640638864786,-0.08459504237326555
0.06727999618967687,0.06723598272023114,0.16410103202582055,-0.08448125428404074
0.0675074018147912,0.06746323958031725,0.16397515778279056,-0.08436720885026433
0.06773460180065229,0.06769029093567591,0.16384878404299258,-0.08425290641933833
0.06796159545516944,0.06791713609466925,0.163721911191383,-0.08413834733944786
0.0681883820868805,0.0681437743662874,0.1635945396144386,-0.08402353195955979
0.06841496100495431,0.06837020506015115,0.16346666970015516,-0.08390846062942156
0.06864133151919193,0.06859642748651308,0.16333830183804668,-0.08379313369956054
0.06886749294002978,0.06882244095626072,0.16320943641914393,-0.08367755152128241
0.06909344457854082,0.0690482447809177,0.16308007383599327,-0.0835617144466706
0.06931918574643703,0.06927383827264628,0.16295021448265565,-0.08344562282858498
0.06954471575607193,0.06949922074424981,0.16281985875470517,-0.08332927702066065
0.06977003392044176,0.06972439150917396,0.16268900704922792,-0.08321267737730723
0.06999513955318855,0.06994934988150979,0.16255765976482092,-0.08309582425370733
0.07022003196860138,0.07017409517599493,0.16242581730159075,-0.0829787180058159
0.07044471048161882,0.07039862670801612,0.16229348006115252,-0.0828613589903589
0.07066917440783142,0.07062294379361164,0.16216064844662825,-0.08274374756483219
0.07089342306348288,0.07084704574947248,0.16202732286264626,-0.08262588408750064
0.07111745576547314,0.07107093189294546,0.1618935037153392,-0.08250776891739674
0.07134127183135962,0.07129460154203446,0.16175919141234354,-0.08238940241431984
0.07156487057935966,0.0715180540154028,0.1616243863627979,-0.08227078493883491
0.07178825132835293,0.07174128863237572,0.16148908897734168,-0.08215191685227122
0.07201141339788265,0.07196430471294166,0.1613532996681143,-0.08203279851672168
0.07223435610815877,0.07218710157775518,0.16121701884875347,-0.0819134302950413
0.07245707878005896,0.07240967854813828,0.16108024693439416,-0.08179381255084643
0.07267958073513121,0.07263203494608278,0.1609429843416675,-0.08167394564851353
0.07290186129559624,0.07285417009425277,0.16080523148869905,-0.08155382995317786
0.07312391978434868,0.07307608331598582,0.16066698879510793,-0.0814334658307328
0.07334575552496007,0.07329777393529603,0.16052825668200527,-0.08131285364782814
0.07356736784168019,0.0735192412768752,0.1603890355719932,-0.08119199377186964
0.07378875605943934,0.07374048466609526,0.16024932588916344,-0.0810708865710175
0.07400991950385089,0.07396150342901076,0.1601091280590958,-0.0809495324141851
0.07423085750121235,0.07418229689235992,0.15996844250885728,-0.0808279316710384
0.07445156937850853,0.07440286438356784,0.1598272696670003,-0.0807060847119942
0.07467205446341264,0.07462320523074757,0.15968560996356201,-0.08058399190821955
0.07489231208428876,0.07484331876270253,0.15954346383006238,-0.08046165363163038
0.07511234157019424,0.075063204308929,0.15940083169950311,-0.08033907025489015
0.07533214225088085,0.07528286119961722,0.15925771400636654,-0.08021624215140918
0.07555171345679783,0.07550228876565444,0.15911411118661384,-0.08009316969534312
0.07577105451909308,0.07572148633862612,0.1589700236776841,-0.07996985326159203
0.07599016476961559,0.07594045325081833,0.15882545191849307,-0.07984629322579923
0.07620904354091777,0.0761591888352201,0.15868039634943112,-0.0797224899643499
0.07642769016625668,0.07637769242552471,0.15853485741236292,-0.07959844385437036
0.07664610397959704,0.07659596335613254,0.1583888355506251,-0.07947415527372642
0.07686428431561233,0.07681400096215234,0.1582423312090257,-0.07934962460102277
0.07708223050968735,0.07703180457940367,0.15809534483384238,-0.07922485221560147
0.07729994189792036,0.07724937354441914,0.157947876872821,-0.07909983849754071
0.07751741781712454,0.07746670719444575,0.15779992777517474,-0.0789745838276541
0.07773465760483074,0.07768380486744772,0.15765149799158193,-0.07884908858748893
0.07795166059928878,0.07790066590210779,0.15750258797418562,-0.07872335315932556
0.07816842613946977,0.07811728963782952,0.15735319817659157,-0.07859737792617598
0.07838495356506854,0.07833367541473966,0.1572033290538669,-0.07847116327178244
0.07860124221650475,0.07854982257368938,0.15705298106253915,-0.07834470958061682
0.07881729143492587,0.07876573045625718,0.1569021546605941,-0.07821801723787884
0.07903310056220846,0.0789813984047501,0.15675085030747524,-0.07809108662949543
0.07924866894096032,0.07919682576220606,0.15659906846408198,-0.0779639181421193
0.07946399591452304,0.07941201187239617,0.15644680959276797,-0.07783651216312756
0.07967908082697306,0.079626956079826,0.1562940741573403,-0.0777088690806211
0.0798939230231247,0.07984165772973847,0.15614086262305746,-0.07758098928342272
0.08010852184853123,0.08005611616811499,0.15598717545662835,-0.07745287316107653
0.0803228766494873,0.08027033074167783,0.15583301312621087,-0.07732452110384651
0.08053698677303127,0.0804843007978925,0.15567837610141008,-0.07719593350271518
0.08075085156694631,0.08069802568496887,0.15552326485327728,-0.07706711074938279
0.0809644703797634,0.0809115047518641,0.15536767985430813,-0.07693805323626565
0.08117784256076249,0.0811247373482838,0.15521162157844154,-0.07680876135649542
0.08139096745997479,0.0813377228246844,0.15505509050105817,-0.07667923550391761
0.08160384442818512,0.08155046053227544,0.1548980870989787,-0.07654947607309034
0.08181647281693308,0.08176294982302071,0.15474061185046287,-0.07641948345928344
0.08202885197851599,0.08197519004964124,0.15458266523520747,-0.07628925805847686
0.08224098126598996,0.08218718056561636,0.1544242477343453,-0.0761588002673598
0.08245286003317225,0.08239892072518608,0.15426535983044365,-0.07602811048332936
0.08266448763464364,0.08261040988335339,0.15410600200750244,-0.07589718910448918
0.08287586342574951,0.0828216473958854,0.15394617475095346,-0.07576603652964863
0.0830869867626028,0.08303263261931625,0.15378587854765807,-0.07563465315832105
0.08329785700208511,0.08324336491094825,0.1536251138859063,-0.07550303939072302
0.08350847350184894,0.08345384362885415,0.15346388125541538,-0.075371195627773
0.08371883562032018,0.08366406813187952,0.15330218114732766,-0.07523912227108982
0.08392894271669912,0.08387403777964385,0.15314001405420988,-0.07510681972299195
0.08413879415096329,0.08408375193254337,0.15297738047005094,-0.07497428838649575
0.08434838928386877,0.08429320995175235,0.15281428089026108,-0.07484152866531474
0.08455772747695227,0.08450241119922516,0.15265071581166992,-0.07470854096385814
0.0847668080925336,0.08471135503769879,0.15248668573252494,-0.07457532568722938
0.08497563049371673,0.08492004083069382,0.1523221911524904,-0.07444188324122547
0.08518419404439262,0.08512846794251738,0.15215723257264507,-0.07430821403233506
0.0853924981092404,0.08533663573826421,0.15199181049548152,-0.07417431846773785
0.08560054205372969,0.085544543583819,0.15182592542490414,-0.074040196955303
0.08580832524412274,0.0857521908458586,0.15165957786622755,-0.07390584990358778
0.08601584704747572,0.08595957689185325,0.1514927683261753,-0.07377127772183671
0.08622310683164143,0.08616670109006928,0.1513254973128781,-0.07363648081997988
0.08643010396527054,0.08637356280957038,0.1511577653358725,-0.07350145960863208
0.08663683781781373,0.08658016142021972,0.15098957290609932,-0.07336621449909145
0.08684330775952409,0.08678649629268238,0.15082092053590168,-0.07323074590333786
0.08704951316145813,0.08699256679842632,0.1506518087390241,-0.07309505423403231
0.08725545339547867,0.08719837230972523,0.15048223803061025,-0.07295913990451502
0.08746112783425594,0.08740391219965976,0.1503122089272021,-0.07282300332880465
0.08766653585126978,0.0876091858421196,0.15014172194673778,-0.07268664492159693
0.08787167682081201,0.08781419261180591,0.14997077760855002,-0.07255006509826305
0.08807655011798741,0.08801893188423225,0.1497993764333652,-0.07241326427484898
0.08828115511871663,0.08822340303572757,0.14962751894330073,-0.07227624286807363
0.08848549119973725,0.08842760544343711,0.1494552056618645,-0.072139001295328
0.08868955773860598,0.08863153848532485,0.14928243711395267,-0.07200153997467384
0.08889335411370101,0.08883520154017557,0.14910921382584807,-0.07186385932484202
0.08909687970422299,0.08903859398759607,0.14893553632521903,-0.07172595976523177
0.08930013389019793,0.08924171520801795,0.14876140514111716,-0.07158784171590898
0.0895031160524782,0.08944456458269857,0.14858682080397637,-0.07144950559760523
0.0897058255727448,0.08964714149372348,0.14841178384561088,-0.0713109518317164
0.08990826183350961,0.08984944532400847,0.1482362947992134,-0.07117218084030112
0.09011042421811649,0.09005147545730081,0.14806035419935434,-0.0710331930460801
0.09031231211074395,0.09025323127818188,0.14788396258197892,-0.07089398887243407
0.09051392489640633,0.09045471217206834,0.14770712048440673,-0.07075456874340318
0.09071526196095603,0.09065591752521433,0.14752982844532966,-0.0706149330836854
0.09091632269108563,0.09085684672471368,0.1473520870048097,-0.07047508231863497
0.09111710647432911,0.09105749915850102,0.14717389670427838,-0.07033501687426179
0.0913176126990644,0.09125787421535439,0.146995258086534,-0.0701947371772293
0.09151784075451469,0.09145797128489654,0.1468161716957409,-0.07005424365485388
0.09171779003075049,0.09165778975759699,0.14663663807742738,-0.06991353673510321
0.09191745991869187,0.09185732902477424,0.14645665777848377,-0.06977261684659486
0.09211684981010945,0.09205658847859684,0.14627623134716147,-0.0696314844185954
0.09231595909762731,0.09225556751208618,0.1460953593330705,-0.06949013988101849
0.0925147871747239,0.09245426551911749,0.1459140422871785,-0.0693485836644242
0.09271333343573428,0.09265268189442205,0.14573228076180866,-0.06920681620001742
0.09291159727585235,0.09285081603358943,0.14555007531063796,-0.06906483791964622
0.09310957809113188,0.09304866733306844,0.14536742648869608,-0.06892264925580129
0.09330727527848916,0.09324623519016996,0.14518433485236262,-0.06878025064161374
0.09350468823570415,0.09344351900306787,0.1450008009593667,-0.06863764251085454
0.09370181636142266,0.0936405181708014,0.14481682536878449,-0.0684948252979329
0.09389865905515846,0.09383723209327713,0.14463240864103727,-0.06835179943789461
0.09409521571729428,0.09403366017127007,0.14444755133789064,-0.06820856536642146
0.09429148574908475,0.09422980180642652,0.14426225402245174,-0.06806512351982905
0.09448746855265715,0.09442565640126489,0.14407651725916845,-0.06792147433506623
0.09468316353101378,0.09462122335917804,0.14389034161382733,-0.06777761824971344
0.09487857008803402,0.09481650208443529,0.14370372765355138,-0.06763355570198105
0.09507368762847537,0.09501149198218355,0.14351667594679937,-0.06748928713070876
0.09526851555797622,0.09520619245845002,0.143329187063363,-0.06734481297536349
0.09546305328305676,0.09540060292014318,0.143141261574366,-0.06720013367603864
0.09565730021112126,0.09559472277505493,0.1429529000522622,-0.06705524967345254
0.09585125575046008,0.09578855143186271,0.1427641030708331,-0.06691016140894683
0.0960449193102508,0.09598208830013062,0.1425748712051874,-0.06676486932448567
0.09623829030056087,0.09617533279031205,0.1423852050317579,-0.0666193738626538
0.09643136813234861,0.09636828431375062,0.14219510512830075,-0.06647367546665571
0.09662415221746534,0.09656094228268246,0.14200457207389336,-0.06632777458031405
0.09681664196865751,0.09675330611023814,0.14181360644893226,-0.06618167164806808
0.09700883679956775,0.0969453752104439,0.14162220883513205,-0.06603536711497282
0.09720073612473748,0.09713714899822418,0.14143037981552287,-0.06588886142669709
0.09739233935960799,0.09732862688940264,0.14123811997444924,-0.0657421550295227
0.09758364592052243,0.09751980830070425,0.1410454298975681,-0.06559524837034286
0.09777465522472814,0.09771069264975761,0.14085231017184663,-0.0654481418966606
0.0979653666903774,0.0979012793550956,0.14065876138556124,-0.06530083605658786
0.09815577973653022,0.09809156783615829,0.14046478412829488,-0.06515333129884364
0.09834589378315534,0.09828155751329387,0.14027037899093603,-0.06500562807275309
0.09853570825113228,0.0984712478077607,0.14007554656567653,-0.06485772682824595
0.09872522256225348,0.0986606381417295,0.13988028744600953,-0.06470962801585486
0.09891443613922526,0.09884972793828421,0.13968460222672843,-0.06456133208671472
0.09910334840567048,0.09903851662142477,0.13948849150392406,-0.0644128394925604
0.0992919587861295,0.09922700361606795,0.13929195587498383,-0.06426415068572623
0.09948026670606226,0.09941518834804965,0.13909499593858946,-0.06411526611914417
0.09966827159185045,0.09960307024412669,0.13889761229471487,-0.06396618624634225
0.0998559728707983,0.09979064873197803,0.13869980554462508,-0.06381691152144378
0.10004336997113542,0.09997792324020728,0.1385015762908735,-0.06366744239916533
0.10023046232201763,0.10016489319834372,0.138302925137301,-0.06351777933481585
0.10041724935352908,0.10035155803684433,0.1381038526890335,-0.06336792278429504
0.10060373049668427,0.1005379171870958,0.13790435955247998,-0.06321787320409178
0.1007899051834291,0.10072397008141569,0.1377044463353314,-0.0630676310512833
0.1009757728466434,0.1009097161530548,0.1375041136465578,-0.06291719678353308
0.10116133292014193,0.10109515483619827,0.13730336209640742,-0.06276657085909004
0.10134658483867641,0.10128028556596763,0.13710219229640444,-0.06261575373678702
0.1015315280379376,0.10146510777842277,0.13690060485934674,-0.06246474587603888
0.1017161619545562,0.10164962091056294,0.13669860039930481,-0.062313547736842
0.10190048602610553,0.10183382440032943,0.13649617953161902,-0.062162159779771894
0.10208449969110235,0.10201771768660625,0.13629334287289863,-0.06201058246598268
0.10226820238900906,0.10220130020922255,0.13609009104101932,-0.061858816257205185
0.10245159356023556,0.10238457140895428,0.13588642465512124,-0.06170686161574544
0.10263467264614033,0.10256753072752536,0.1356823443356077,-0.06155471900448383
0.10281743908903299,0.10275017760761027,0.1354778507041425,-0.061402388886872925
0.10299989233217507,0.10293251149283474,0.1352729443836489,-0.061249871726936786
0.1031820318197823,0.10311453182777808,0.1350676259983072,-0.06109716798926922
0.10336385699702642,0.10329623805797498,0.13486189617355251,-0.060944278139032124
0.10354536731003618,0.10347762962991655,0.13465575553607384,-0.06079120264195467
0.10372656220589992,0.1036587059910528,0.13444920471381105,-0.060637941964331185
0.10390744113266641,0.10383946658979364,0.13424224433595391,-0.060484496573020366
0.10408800353934702,0.10401991087551081,0.13403487503293973,-0.060330866935443574
0.10426824887591753,0.10420003829853994,0.13382709743645116,-0.06017705351958315
0.10444817659331916,0.10437984831018146,0.133618912179415,-0.06002305679398161
0.10462778614346113,0.10455934036270312,0.13341031989599936,-0.05986887722773952
0.1048070769792215,0.10473851390934087,0.1332013212216127,-0.05971451529051465
0.10498604855444912,0.10491736840430091,0.1329919167929014,-0.059559971452520344
0.10516470032396578,0.10509590330276163,0.13278210724774733,-0.05940524618452373
0.10534303174356702,0.10527411806087456,0.132571893225267,-0.059250339957845
0.1055210422700246,0.10545201213576687,0.13236127536580855,-0.0590952532443552
0.10569873136108748,0.10562958498554226,0.13215025431095062,-0.05893998651647542
0.10587609847548377,0.10580683606928287,0.13193883070350013,-0.05878454024717519
0.10605314307292267,0.10598376484705144,0.13172700518748973,-0.058628914909970575
0.10622986461409546,0.10616037077989199,0.13151477840817694,-0.05847311097892356
0.10640626256067788,0.10633665332983243,0.1313021510120411,-0.05831712892863972
0.10658233637533106,0.10651261195988543,0.13108912364678227,-0.05816096923426755
0.10675808552170353,0.10668824613405038,0.13087569696131884,-0.05800463237149661
0.10693350946443314,0.10686355531731535,0.1306618716057853,-0.05784811881655599
0.10710860766914791,0.10703853897565796,0.13044764823153093,-0.057691429046213216
0.10728337960246855,0.1072131965760478,0.13023302749111715,-0.057534563537772386
0.10745782473200935,0.10738752758644751,0.130018010038316,-0.057377522769073125
0.10763194252638009,0.10756153147581443,0.1298025965281081,-0.05722030721848892
0.10780573245518797,0.10773520771410276,0.12958678761668005,-0.05706291736492541
0.10797919398903852,0.10790855577226437,0.1293705839614235,-0.05690535368781958
0.10815232659953802,0.10808157512225118,0.1291539862209321,-0.056747616667137554
0.10832512975929444,0.10825426523701617,0.12893699505500014,-0.056589706783373724
0.10849760294191924,0.10842662559051518,0.12871961112462052,-0.05643162451754906
0.10866974562202947,0.10859865565770893,0.12850183509198218,-0.05627337035120941
0.10884155727524839,0.10877035491456374,0.12828366762046886,-0.056114944766424577
0.10901303737820815,0.10894172283805413,0.1280651093746563,-0.05595634824578615
0.10918418540855053,0.10911275890616359,0.12784616102031096,-0.05579758127240679
0.10935500084492882,0.10928346259788647,0.1276268232243876,-0.05563864432991829
0.1095254831670098,0.10945383339322995,0.12740709665502692,-0.05547953790246995
0.10969563185547454,0.10962387077321484,0.12718698198155448,-0.05532026247472776
0.10986544639202082,0.10979357421987795,0.1269664798744774,-0.05516081853187206
0.11003492625936402,0.10996294321627309,0.12674559100548355,-0.05500120655959687
0.11020407094123896,0.1101319772464728,0.12652431604743877,-0.05484142704410802
0.11037287992240183,0.11030067579557035,0.12630265567438478,-0.05468148047212148
0.110541352688631,0.11046903834968047,0.12608061056153774,-0.054521367330862366
0.11070948872672935,0.11063706439594181,0.12585818138528534,-0.05436108810806295
0.11087728752452532,0.11080475342251783,0.12563536882318552,-0.05420064329196159
0.11104474857087454,0.11097210491859856,0.12541217355396414,-0.05404003337130114
0.11121187135566181,0.11113911837440249,0.12518859625751244,-0.05387925883532708
0.11137865536980195,0.1113057932811775,0.12496463761488588,-0.0537183201737867
0.11154510010524214,0.11147212913120312,0.12474029830830105,-0.0535572178769269
0.11171120505496275,0.11163812541779139,0.12451557902113454,-0.053395952435493305
0.11187696971297918,0.11180378163528876,0.12429048043792042,-0.053234524340728534
0.11204239357434377,0.11196909727907782,0.1240650032443477,-0.05307293408437033
0.11220747613514649,0.11213407184557828,0.12383914812725931,-0.05291118215865085
0.1123722168925175,0.1122987048322492,0.12361291577464886,-0.05274926905629433
0.11253661534462774,0.11246299573758983,0.12338630687565942,-0.05258719527051624
0.11270067099069091,0.11262694406114149,0.12315932212058119,-0.05242496129502154
0.11286438333096528,0.11279054930348936,0.12293196220084875,-0.05226256762400285
0.11302775186675444,0.1129538109662633,0.12270422780904014,-0.052100014752139656
0.11319077610040976,0.11311672855214017,0.12247611963887359,-0.05193730317459603
0.11335345553533101,0.11327930156484464,0.1222476383852062,-0.051774433387019696
0.11351578967596827,0.11344152950915101,0.12201878474403172,-0.05161140588554042
0.1136777780278239,0.11360341189088508,0.12178955941247772,-0.05144822116676804
0.11383942009745303,0.11376494821692477,0.12155996308880458,-0.05128487972779169
0.11400071539246606,0.11392613799520267,0.12132999647240222,-0.05112138206617753
0.1141616634215295,0.11408698073470665,0.12109966026378902,-0.05095772867996788
0.1143222636943676,0.1142474759454817,0.12086895516460912,-0.05079392006767946
0.1144825157217643,0.1144076231386318,0.12063788187762998,-0.05062995672830148
0.11464241901556393,0.11456742182632064,0.12040644110674123,-0.05046583916129495
0.11480197308867353,0.11472687152177387,0.1201746335569513,-0.0503015678665902
0.1149611774550636,0.11488597173927999,0.11994245993438632,-0.05013714334458621
0.11512003162976994,0.11504472199419204,0.1197099209462875,-0.04997256609614867
0.11527853512889541,0.11520312180292941,0.11947701730100874,-0.04980783662260824
0.11543668746961062,0.1153611706829786,0.11924374970801516,-0.04964295542575964
0.11559448817015637,0.11551886815289554,0.11901011887788002,-0.049477923007859415
0.1157519367498442,0.11567621373230627,0.11877612552228348,-0.049312739871625
0.11590903272905835,0.11583320694190875,0.11854177035401003,-0.04914740652023301
0.11606577562925745,0.1159898473034747,0.11830705408694595,-0.04898192345731729
0.11622216497297522,0.11614613433985015,0.11807197743607784,-0.04881629118696813
0.11637820028382279,0.11630206757495788,0.11783654111748976,-0.04865051021372999
0.11653388108648945,0.11645764653379816,0.11760074584836167,-0.04848458104260054
0.11668920690674439,0.11661287074245039,0.117364592346967,-0.048318504179028915
0.1168441772714384,0.11676773972807486,0.11712808133267001,-0.048152280128913844
0.11699879170850469,0.11692225301891364,0.11689121352592452,-0.0479859093986028
0.11715304974696109,0.11707641014429264,0.11665398964827067,-0.04781939249488969
0.1173069509169107,0.11723021063462238,0.1164164104223337,-0.047652729925013994
0.11746049474954383,0.11738365402139986,0.11617847657182125,-0.047485922196658883
0.1176136807771395,0.11753673983721005,0.11594018882152081,-0.04731896981794943
0.11776650853306635,0.11768946761572686,0.11570154789729849,-0.047151873297451755
0.11791897755178467,0.11784183689171514,0.1154625545260956,-0.046984633144170604
0.1180710873688473,0.11799384720103158,0.11522320943592763,-0.04681724986754862
0.1182228375209013,0.11814549808062631,0.11498351335588126,-0.04664972397746436
0.11837422754568956,0.11829678906854466,0.11474346701611216,-0.04648205598423056
0.1185252569820516,0.11844771970392783,0.1145030711478433,-0.0463142463985932
0.11867592536992579,0.11859828952701512,0.11426232648336193,-0.046146295731729195
0.11882623225034997,0.11874849807914466,0.11402123375601822,-0.04597820449524548
0.11897617716546324,0.11889834490275504,0.1137797937002225,-0.0458099732011772
0.11912575965850754,0.11904782954138703,0.11353800705144283,-0.045641602361985896
0.11927497927382852,0.11919695153968436,0.11329587454620353,-0.0454730924905585
0.11942383555687748,0.11934571044339568,0.11305339692208197,-0.04530444410020515
0.1195723280542123,0.1194941057993755,0.1128105749177071,-0.04513565770465815
0.119720456313499,0.11964213715558575,0.11256740927275706,-0.044966733818070245
0.11986821988351339,0.11978980406109743,0.11232390072795626,-0.044797672955012705
0.12001561831414184,0.11993710606609137,0.11208005002507428,-0.044628475630474417
0.12016265115638333,0.12008404272186025,0.11183585790692231,-0.04445914235985958
0.12030931796235021,0.12023061358080948,0.11159132511735212,-0.044289673658986825
0.12045561828526993,0.12037681819645872,0.11134645240125303,-0.04412007004408726
0.12060155167948645,0.1205226561234435,0.11110124050454961,-0.043950332031802763
0.12074711770046119,0.12066812691751606,0.11085569017420005,-0.04378046013918491
0.120892315904775,0.1208132301355473,0.11060980215819297,-0.04361045488369275
0.12103714585012884,0.12095796533552754,0.11036357720554607,-0.043440316783191914
0.12118160709534553,0.1211023320765682,0.11011701606630336,-0.04327004635595262
0.1213256992003712,0.12124632991890331,0.1098701194915326,-0.043099644120647956
0.12146942172627619,0.12138995842389033,0.1096228882333238,-0.04292911059635284
0.12161277423525688,0.12153321715401207,0.109375323044786,-0.04275844630254179
0.12175575629063659,0.12167610567287747,0.10912742468004584,-0.042587651759087936
0.12189836745686715,0.12181862354522333,0.10887919389424487,-0.042416727486261185
0.12204060729953033,0.12196077033691557,0.10863063144353682,-0.0422456740047263
0.12218247538533875,0.1221025456149503,0.10838173808508632,-0.04207449183554206
0.12232397128213776,0.12224394894745558,0.10813251457706538,-0.04190318150015883
0.12246509455890625,0.12238497990369224,0.10788296167865223,-0.04173174352041771
0.12260584478575821,0.12252563805405549,0.10763308015002837,-0.041560178418548616
0.12274622153394413,0.12266592297007632,0.10738287075237603,-0.04138848671716841
0.122886224375852,0.12280583422442247,0.10713233424787669,-0.04121666893927997
0.12302585288500899,0.12294537139090006,0.10688147139970769,-0.04104472560826987
0.12316510663608238,0.12308453404445463,0.10663028297204094,-0.040872657247907396
0.12330398520488099,0.12322332176117254,0.10637876973004007,-0.04070046438234272
0.12344248816835685,0.12336173411828251,0.10612693243985777,-0.04052814753610498
0.12358061510460568,0.1234997706941563,0.10587477186863438,-0.040355707234101354
0.12371836559286906,0.12363743106831075,0.10562228878449444,-0.04018314400161471
0.12385573921353504,0.12377471482140838,0.10536948395654538,-0.040010458364302726
0.12399273554813967,0.123911621535259,0.10511635815487465,-0.03983765084819585
0.12412935417936849,0.1240481507928212,0.10486291215054709,-0.03966472197969556
0.12426559469105734,0.12418430217820299,0.10460914671560344,-0.039491672285573376
0.12440145666819409,0.12432007527666379,0.10435506262305694,-0.03931850229296849
0.12453693969691962,0.1244554696746152,0.10410066064689198,-0.03914521252938682
0.12467204336452893,0.12459048495962222,0.1038459415620612,-0.03897180352269913
0.12480676725947305,0.12472512072040506,0.10359090614448287,-0.038798275801139176
0.12494111097135946,0.12485937654683973,0.1033355551710393,-0.03862462989330262
0.12507507409095406,0.12499325202995981,0.10307988941957366,-0.03845086632814487
0.12520865621018187,0.1251267467619573,0.10282390966888824,-0.03827698563497994
0.12534185692212857,0.12525986033618405,0.1025676166987419,-0.03810298834347871
0.12547467582104174,0.12539259234715314,0.10231101128984724,-0.037928874983666885
0.12560711250233192,0.12552494239053968,0.10205409422386905,-0.03775464608592416
0.12573916656257414,0.1256569100631827,0.10179686628342106,-0.03758030218098178
0.12587083759950873,0.12578849496308564,0.10153932825206427,-0.03740584379992161
0.12600212521204282,0.12591969668941805,0.10128148091430433,-0.03723127147417421
0.12613302900025172,0.1260505148425168,0.1010233250555887,-0.037056585735517
0.12626354856537964,0.12618094902388705,0.10076486146230516,-0.03688178711607322
0.12639368350984148,0.12631099883620373,0.10050609092177837,-0.03670687614830956
0.1265234334372236,0.12644066388331257,0.10024701422226838,-0.036531853365035276
0.12665279795228512,0.12656994377023117,0.09998763215296794,-0.03635671929940022
0.12678177666095944,0.1266988381031508,0.09972794550399947,-0.036181474484892936
0.1269103691703549,0.1268273464894368,0.09946795506641387,-0.036006119455339713
0.12703857508875654,0.1269554685376305,0.09920766163218683,-0.035830654744902185
0.12716639402562688,0.12708320385744984,0.09894706599421738,-0.03565508088807638
0.12729382559160712,0.12721055205979076,0.09868616894632522,-0.035479398419690826
0.12742086939851882,0.12733751275672875,0.09842497128324768,-0.03530360787490459
0.12754752505936434,0.12746408556151936,0.09816347380063846,-0.03512770978920634
0.12767379218832875,0.12759027008860005,0.09790167729506391,-0.03495170469841197
0.12779967040078033,0.1277160659535907,0.09763958256400178,-0.0347755931386636
0.12792515931327222,0.12784147277329533,0.0973771904058382,-0.03459937564642769
0.12805025854354354,0.12796649016570308,0.09711450161986492,-0.03442305275849308
0.1281749677105202,0.12809111774998916,0.09685151700627775,-0.03424662501197005
0.1282992864343166,0.1282153551465165,0.09658823736617322,-0.034070092944287936
0.12842321433623627,0.1283392019768364,0.09632466350154692,-0.033893457093194135
0.12854675103877325,0.1284626578636898,0.09606079621529066,-0.033716717996752146
0.12866989616561347,0.12858572243100885,0.09579663631118969,-0.03353987619333974
0.12879264934163537,0.12870839530391737,0.09553218459392115,-0.03336293222164792
0.12891501019291163,0.12883067610873267,0.09526744186905056,-0.03318588662067848
0.1290369783467098,0.1289525644729661,0.09500240894303032,-0.03300873992974315
0.12915855343149368,0.12907406002532457,0.09473708662319684,-0.03283149268846157
0.12927973507692458,0.1291951623957116,0.09447147571776761,-0.03265414543675938
0.12940052291386211,0.12931587121522836,0.09420557703583982,-0.03247669871486725
0.12952091657436568,0.12943618611617486,0.09393939138738665,-0.032299153063318466
0.12964091569169522,0.12955610673205104,0.09367291958325592,-0.032121509022948
0.12976051990031262,0.12967563269755783,0.09340616243516711,-0.031943767134890486
0.12987972883588278,0.12979476364859854,0.09313912075570843,-0.03176592794057834
0.1299985421352745,0.12991349922227954,0.09287179535833548,-0.03158799198174079
0.13011695943656199,0.13003183905691176,0.09260418705736745,-0.031409959800401434
0.13023498037902556,0.13014978279201148,0.0923362966679858,-0.031231831938877266
0.13035260460315287,0.13026733006830157,0.09206812500623128,-0.03105360893977674
0.13046983175064028,0.1303844805277128,0.09179967288900096,-0.030875291345997827
0.13058666146439346,0.1305012338133844,0.09153094113404683,-0.030696879700727042
0.13070309338852892,0.13061758956966574,0.09126193055997214,-0.030518374547436996
0.1308191271683748,0.13073354744211696,0.09099264198622992,-0.030339776429885428
0.13093476245047198,0.13084910707751013,0.09072307623311998,-0.030161085892113308
0.13104999888257549,0.1309642681238308,0.09045323412178607,-0.02998230347844278
0.13116483611365506,0.13107903023027828,0.09018311647421437,-0.029803429733476286
0.1312792737938967,0.13119339304726743,0.08991272411322977,-0.029624465202094073
0.13139331157470327,0.13130735622642914,0.08964205786249443,-0.029445410429453246
0.13150694910869593,0.13142091942061185,0.08937111854650487,-0.029266265960985794
0.1316201860497151,0.13153408228388241,0.0890999069905889,-0.02908703234239663
0.13173302205282134,0.13164684447152705,0.08882842402090428,-0.028907710119662654
0.1318454567742967,0.13175920564005267,0.08855667046443491,-0.028728299839030233
0.1319574898716455,0.13187116544718766,0.0882846471489894,-0.028548802047014318
0.13206912100359539,0.13198272355188287,0.08801235490319809,-0.028369217290396397
0.13218034983009874,0.1320938796143132,0.08773979455651007,-0.02818954611622259
0.13229117601233314,0.1322046332958778,0.08746696693919176,-0.028009789071802647
0.13240159921270292,0.13231498425920196,0.08719387288232308,-0.027829946704707516
0.13251161909483977,0.13242493216813736,0.08692051321779604,-0.02765001956276832
0.13262123532360404,0.13253447668776355,0.08664688877831173,-0.02747000819407444
0.13273044756508579,0.1326436174843891,0.08637300039737734,-0.02728991314697153
0.13283925548660547,0.13275235422555207,0.0860988489093047,-0.02710973497006053
0.13294765875671544,0.1328606865800216,0.08582443514920646,-0.026929474212195218
0.1330556570452004,0.13296861421779846,0.0855497599529947,-0.026749131422481216
0.13316325002307883,0.13307613681011637,0.08527482415737783,-0.026568707150274044
0.13327043736260394,0.13318325402944292,0.08499962859985769,-0.02638820194517713
0.13337721873726444,0.1332899655494804,0.08472417411872794,-0.02620761635704083
0.13348359382178582,0.13339627104516708,0.08444846155307043,-0.026026950935959952
0.1335895622921311,0.133502170192678,0.08417249174275358,-0.02584620623227282
0.13369512382550186,0.13360766266942586,0.08389626552842945,-0.025665382796559225
0.13380027810033945,0.13371274815406245,0.0836197837515307,-0.025484481179638526
0.13390502479632563,0.13381742632647903,0.08334304725426907,-0.025303501932568626
0.13400936359438395,0.13392169686780783,0.08306605687963162,-0.025122445606643482
0.13411329417668022,0.13402555946042266,0.08278881347137919,-0.024941312753392172
0.13421681622662385,0.13412901378794,0.08251131787404349,-0.024760103924576882
0.13431992942886878,0.1342320595352201,0.08223357093292388,-0.02457881967219092
0.13442263346931424,0.13433469638836767,0.08195557349408604,-0.024397460548457765
0.13452492803510602,0.13443692403473317,0.08167732640435808,-0.024216027105828566
0.13462681281463706,0.13453874216291337,0.08139883051132904,-0.02403451989698114
0.13472828749754864,0.13464015046275257,0.08112008666334584,-0.023852939474818043
0.13482935177473135,0.13474114862534362,0.0808410957095103,-0.023671286392464498
0.13493000533832575,0.13484173634302846,0.08056185849967756,-0.023489561203267534
0.1350302478817238,0.13494191330939956,0.08028237588445226,-0.023307764460793377
0.13513007909956917,0.13504167921930046,0.08000264871518706,-0.023125896718826526
0.13522949868775871,0.13514103376882688,0.07972267784397961,-0.02294395853136778
0.13532850634344318,0.1352399766553277,0.07944246412366943,-0.022761950452632188
0.135427101765028,0.13533850757740568,0.0791620084078364,-0.022579873037048143
0.13552528465217448,0.13543662623491856,0.07888131155079696,-0.022397726839254815
0.1356230547058005,0.1355343323289799,0.07860037440760258,-0.02221551241410123
0.13572041162808146,0.1356316255619599,0.07831919783403665,-0.0220332303166442
0.13581735512245138,0.13572850563748667,0.07803778268661153,-0.021850881102146433
0.13591388489360348,0.1358249722604465,0.0777561298225668,-0.02166846532607545
0.13601000064749147,0.13592102513698556,0.07747424009986564,-0.021485983544101122
0.13610570209132997,0.13601666397450995,0.07719211437719321,-0.021303436312094734
0.13620098893359578,0.1361118884816872,0.07690975351395354,-0.0211208241861269
0.13629586088402873,0.13620669836844707,0.07662715837026647,-0.02093814772246562
0.13639031765363233,0.136301093345982,0.07634432980696611,-0.020755407477575295
0.13648435895467498,0.13639507312674873,0.07606126868559704,-0.020572604008114188
0.1365779845006905,0.13648863742446843,0.07577797586841262,-0.020389737870933473
0.1366711940064792,0.136581785954128,0.07549445221837213,-0.02020680962307523
0.13676398718810887,0.136674518431981,0.07521069859913741,-0.020023819821770407
0.13685636376291527,0.13676683457554806,0.07492671587507153,-0.01984076902443789
0.13694832344950345,0.1368587341036183,0.07464250491123481,-0.019657657788681955
0.13703986596774817,0.1369502167362498,0.07435806657338329,-0.01947448667229126
0.13713099103879503,0.13704128219477055,0.07407340172796562,-0.01929125623323691
0.13722169838506132,0.1371319302017794,0.07378851124211996,-0.0191079670296704
0.1373119877302367,0.13722216048114683,0.07350339598367249,-0.01892461961992262
0.1374018587992842,0.13731197275801574,0.07321805682113341,-0.018741214562501395
0.13749131131844097,0.13740136675880238,0.07293249462369543,-0.018557752416090405
0.137580345015219,0.13749034221119702,0.0726467102612307,-0.018374233739547306
0.1376689596184064,0.13757889884416516,0.0723607046042876,-0.018190659091901578
0.1377571548580675,0.13766703638794775,0.07207447852408934,-0.018007029032353655
0.1378449304655445,0.13775475457406275,0.07178803289252983,-0.01782334412027232
0.1379322861734576,0.13784205313530523,0.07150136858217233,-0.01763960491519381
0.13801922171570613,0.13792893180574864,0.0712144864662462,-0.017455811976819686
0.1381057368274694,0.1380153903207455,0.07092738741864377,-0.0172719658650149
0.13819183124520734,0.13810142841692816,0.07064007231391888,-0.017088067139806817
0.1382775047066615,0.13818704583220973,0.07035254202728283,-0.01690411636138263
0.1383627569508556,0.13827224230578464,0.07006479743460291,-0.016720114090088417
0.13844758771809645,0.13835701757812965,0.06977683941239919,-0.01653606088642711
0.13853199674997493,0.13844137139100463,0.06948866883784145,-0.01635195731105648
0.13861598378936646,0.1385253034874532,0.06920028658874755,-0.016167803924788143
0.13869954858043196,0.1386088136118037,0.0689116935435795,-0.015983601288585062
0.13878269086861855,0.1386919015096697,0.06862289058144193,-0.01579934996356051
0.13886541040066042,0.13877456692795112,0.06833387858207893,-0.015615050510976069
0.13894770692457953,0.1388568096148348,0.06804465842587082,-0.015430703492239645
0.1390295801896864,0.13893862931979514,0.06775523099383268,-0.015246309468904408
0.13911102994658087,0.13902002579359524,0.06746559716761036,-0.015061869002666348
0.13919205594715284,0.1391009987882873,0.06717575782947888,-0.014877382655363206
0.13927265794458304,0.13918154805721344,0.06688571386233927,-0.014692850988972501
0.1393528356933439,0.13926167335500675,0.06659546614971543,-0.014508274565609464
0.13943258894919996,0.1393413744375916,0.06630501557575261,-0.014323653947526122
0.13951191746920907,0.1394206510621847,0.06601436302521324,-0.014138989697108677
0.1395908210117228,0.13949950298729571,0.06572350938347557,-0.013954282376876563
0.13966929933638722,0.13957792997272794,0.06543245553653042,-0.013769532549480417
0.13974735220414375,0.13965593177957927,0.06514120237097794,-0.013584740777700048
0.13982497937722985,0.13973350817024258,0.06484975077402612,-0.013399907624443451
0.1399021806191797,0.1398106589084068,0.06455810163348673,-0.013215033652744245
0.1399789556948249,0.1398873837590574,0.0642662558377738,-0.013030119425760718
0.1400553043702952,0.1399636824884771,0.06397421427590042,-0.012845165506773792
0.1401312264130194,0.14003955486424682,0.06368197783747546,-0.012660172459184951
0.14020672159172573,0.1401150006552461,0.06338954741270217,-0.012475140846515326
0.1402817896764428,0.14019001963165403,0.06309692389237398,-0.012290071232403076
0.14035643043850024,0.14026461156494976,0.06280410816787306,-0.01210496418060246
0.14043064365052926,0.14033877622791333,0.06251110113116705,-0.011919820254981745
0.1405044290864636,0.1404125133946263,0.062217903674805855,-0.011734640019521236
0.14057778652154002,0.14048582284047245,0.06192451669192014,-0.011549424038312266
0.14065071573229904,0.14055870434213857,0.06163094107621715,-0.011364172875554614
0.1407232164965857,0.14063115767761497,0.061337177721979344,-0.011178887095555555
0.14079528859354995,0.1407031826261961,0.06104322752406098,-0.010993567262727818
0.14086693180364787,0.14077477896848162,0.06074909137788502,-0.01080821394158753
0.14093814590864162,0.14084594648637652,0.06045477017944149,-0.010622827696753278
0.1410089306916009,0.14091668496309234,0.060160264825283485,-0.010437409092943491
0.14107928593690283,0.14098699418314734,0.05986557621252556,-0.01025195869497551
0.14114921143023315,0.14105687393236738,0.05957070523884049,-0.010066477067763507
0.14121870695858674,0.14112632399788674,0.059275652802456065,-0.009880964776316468
0.14128777231026812,0.1411953441681484,0.05898041980215353,-0.009695422385737233
0.14135640727489227,0.141263934232905,0.05868500713726344,-0.009509850461219879
0.1414246116433852,0.1413320939832193,0.05838941570766419,-0.009324249568048771
0.14149238520798454,0.14139982321146485,0.058093646413778705,-0.009138620271596537
0.1415597277622403,0.1414671217113267,0.05779770015657121,-0.008952963137321985
0.1416266391010153,0.1415339892778019,0.05750157783754565,-0.00876727873076916
0.14169311902048612,0.1416004257072003,0.05720528035874165,-0.008581567617564751
0.1417591673181433,0.14166643079714503,0.05690880862273287,-0.008395830363417126
0.14182478379279229,0.14173200434657307,0.056612163532623806,-0.008210067534114275
0.14188996824455397,0.14179714615573605,0.05631534599204652,-0.008024279695521785
0.14195472047486513,0.14186185602620074,0.056018356905159036,-0.007838467413581837
0.14201904028647933,0.14192613376084967,0.05572119717664129,-0.007652631254310659
0.1420829274834672,0.14198997916388165,0.05542386771169351,-0.007466771783797527
0.14214638187121725,0.14205339204081252,0.055126369416032994,-0.007280889568202723
0.1422094032564365,0.14211637219847573,0.0548287031958908,-0.007094985173755505
0.14227199144715075,0.14217891944502267,0.054530869958010195,-0.00690905916675311
0.14233414625270563,0.14224103358992374,0.05423287060964253,-0.0067231121135581835
0.1423958674837668,0.1423027144439684,0.05393470605854569,-0.006537144580597811
0.1424571549523206,0.142363961819266,0.05363637721298074,-0.006351157134361445
0.14251800847167492,0.14242477552924657,0.05333788498170878,-0.0061651503413988964
0.14257842785645924,0.14248515538866083,0.05303923027398921,-0.00597912476831932
0.14263841292262575,0.14254510121358138,0.05274041399957577,-0.005793080981788677
0.1426979634874495,0.14260461282140285,0.05244143706871479,-0.0056070195485286925
0.14275707936952906,0.14266369003084245,0.05214230039214204,-0.005420941035314878
0.14281576038878732,0.14272233266194087,0.05184300488107936,-0.005234846008974437
0.14287400636647166,0.14278054053606243,0.05154355144723314,-0.005048735036385307
0.14293181712515474,0.14283831347589585,0.05124394100279011,-0.004862608684473576
0.14298919248873498,0.14289565130545476,0.05094417446041584,-0.004676467520212502
0.143046132282437,0.14295255385007813,0.05064425273325135,-0.00449031211062044
0.14310263633281245,0.14300902093643103,0.050344176734909915,-0.0043041430227588676
0.14315870446774004,0.14306505239250483,0.05004394737947539,-0.004117960823731302
0.14321433651642662,0.1431206480476181,0.04974356558149812,-0.0039317660806808055
0.14326953230940728,0.14317580773241675,0.049443032255993336,-0.0037455593607889637
0.14332429167854605,0.1432305312788748,0.04914234831843783,-0.0035593412312738375
0.14337861445703642,0.14328481852029493,0.04884151468476668,-0.0033731122593879427
0.14343250047940176,0.1433386692913087,0.04854053227137166,-0.0031868730124172268
0.14348594958149594,0.14339208342787738,0.04823940199509704,-0.0030006240576785324
0.1435389616005037,0.14344506076729224,0.04793812477323804,-0.0028143659625185745
0.1435915363749412,0.14349760114817506,0.047636701523537515,-0.002628099294311924
0.14364367374465664,0.1435497044104788,0.0473351331641826,-0.002441824620458933
0.14369537355083045,0.1436013703954878,0.04703342061380316,-0.0022555425083847884
0.14374663563597617,0.1436525989458186,0.0467315647914676,-0.002069253525536885
0.14379745984394052,0.14370338990542014,0.04642956661668129,-0.0018829582393838813
0.14384784601990416,0.14375374311957428,0.0461274270093832,-0.00169665721741364
0.14389779401038208,0.1438036584348965,0.045825146889942645,-0.0015103510271311654
0.14394730366322403,0.143853135699336,0.045522727179157625,-0.0013240402360576373
0.14399637482761501,0.14390217476217648,0.04522016879825067,-0.0011377254117278177
0.14404500735407574,0.14395077547403648,0.04491747266886728,-0.0009514071216890872
0.1440932010944631,0.14399893768686975,0.04461463971307252,-0.0007650859334993806
0.14414095590197068,0.1440466612539659,0.04431167085334775,-0.0005787624147251223
0.14418827163112896,0.1440939460299506,0.044008567012588984,-0.00039243713294028273
0.14423514813780608,0.1441407918707863,0.04370532911410277,-0.0002061106557237763
0.144281585279208,0.14418719863377236,0.04340195808160449,-1.9783550658465654e-5
0.1443275829138792,0.14423316617754578,0.043098454839215095,0.00016654361467086445
0.14437314090170295,0.14427869436208146,0.04279482031145776,0.000352870272679575
0.1444182591039016,0.14432378304869264,0.04249105542325625,0.0005391958557841268
0.14446293738303737,0.14436843210003136,0.04218716109993076,0.0007255197964046965
0.1445071756030124,0.14441264138008886,0.041883138267196265,0.0009118415269661444
0.1445509736290695,0.14445641075419602,0.04157898785115921,0.0010981604799000545
0.1445943313277922,0.14449974008902372,0.04127471077831417,0.001284476087646813
0.14463724856710544,0.14454262925258327,0.04097030797554223,0.001470787782656531
0.14467972521627592,0.1445850781142269,0.04066578037010675,0.0016570949973917053
0.14472176114591237,0.14462708654464798,0.04036112888965183,0.0018433971643281345
0.14476335622796604,0.14466865441588153,0.04005635446219886,0.002029693715957008
0.1448045103357311,0.14470978160130465,0.03975145801614328,0.0022159840847869212
0.14484522334384506,0.1447504679756368,0.039446440480252865,0.0024022677033449027
0.14488549512828897,0.14479071341494015,0.039141302783663595,0.0025885440041789644
0.14492532556638799,0.1448305177966202,0.03883604585587798,0.0027748124198590587
0.1449647145368117,0.14486988099942585,0.03853067062676173,0.002961072382979206
0.14500366191957453,0.14490880290344998,0.03822517802654042,0.0031473233261594506
0.14504216759603591,0.14494728339012972,0.037919568985797826,0.0033335646820469127
0.14508023144890092,0.14498532234224681,0.037613844435471736,0.0035197958833183395
0.1451178533622205,0.14502291964392805,0.03730800530685234,0.0037060163626810843
0.14515503322139167,0.14506007518064548,0.03700205253157882,0.003892225552875177
0.14519177091315824,0.14509678883921698,0.036695987041636055,0.004078422886675327
0.14522806632561078,0.14513306050780628,0.03638980976935294,0.0042646077968919605
0.14526391934818716,0.14516889007592365,0.036083521647398205,0.004450779716373763
0.14529932987167288,0.145204277434426,0.035777123608778764,0.004636938078008674
0.14533429778820128,0.1452392224755172,0.035470616586836354,0.004823082314725936
0.14536882299125414,0.14527372509274877,0.03516400151524417,0.005009211859498134
0.14540290537566158,0.14530778518101964,0.03485727932800524,0.005195326145342176
0.14543654483760288,0.14534140263657694,0.03455045095944819,0.005381424605321887
0.1454697412746063,0.14537457735701603,0.03424351734422563,0.005567506672548982
0.14550249458554973,0.14540730924128092,0.03393647941731073,0.005753571780185105
0.14553480467066096,0.14543959818966468,0.033629338113993934,0.005939619361443882
0.14556667143151786,0.14547144410380955,0.03332209436988127,0.006125648849591898
0.1455980947710487,0.14550284688670734,0.0330147491208901,0.006311659677951286
0.1456290745935326,0.14553380644269975,0.032707303303247545,0.006497651279900703
0.14565961080459966,0.14556432267747862,0.03239975785348705,0.00668362308887736
0.1456897033112312,0.14559439549808614,0.032092113708445044,0.006869574538379086
0.14571935202176028,0.14562402481291534,0.031784371805259296,0.0070555050619653115
0.1457485568458718,0.14565321053171018,0.031476533081364666,0.007241414093259629
0.14577731769460278,0.14568195256556588,0.03116859847449146,0.007427301065950773
0.1458056344803427,0.14571025082692923,0.03086056892266207,0.007613165413794691
0.14583350711683365,0.1457381052295988,0.030552445364187587,0.007799006570616553
0.14586093551917087,0.14576551568872528,0.030244228737666155,0.007984823970311755
0.1458879196038026,0.14579248212081167,0.02993591998197872,0.008170617046848488
0.14591445928853067,0.1458190044437135,0.029627520036287394,0.008356385234268708
0.1459405544925106,0.1458450825766392,0.029319029840032075,0.008542127966690193
0.14596620513625183,0.14587071644015023,0.029010450332927044,0.00872784467830859
0.1459914111416181,0.14589590595616142,0.02870178245495935,0.008913534803398362
0.14601617243182755,0.14592065104794114,0.02839302714638453,0.0090991977763154
0.14604048893145294,0.1459449516401115,0.028084185347724964,0.009284833031497988
0.14606436056642202,0.14596880765864875,0.027775257999766517,0.009470440003468843
0.1460877872640177,0.14599221903088327,0.02746624604355512,0.009656018126837146
0.14611076895287814,0.14601518568549998,0.027157150420395126,0.009841566836299531
0.14613330556299717,0.1460377075525385,0.02684797207184506,0.010027085566642674
0.14615539702572433,0.14605978456339327,0.026538711939715957,0.010212573752744234
0.14617704327376518,0.1460814166508139,0.026229370966068002,0.010398030829574929
0.14619824424118155,0.14610260374890527,0.025919950093207085,0.010583456232200547
0.1462189998633916,0.14612334579312786,0.025610450263683207,0.010768849395782945
0.1462393100771701,0.14614364272029778,0.02530087242028617,0.0109542097555826
0.14625917482064857,0.14616349446858706,0.024991217506043942,0.011139536746959618
0.1462785940333156,0.14618290097752384,0.02468148646421928,0.011324829805375726
0.14629756765601692,0.14620186218799255,0.02437168023830629,0.01151008836639635
0.14631609563095557,0.14622037804223403,0.02406179977202882,0.01169531186569157
0.14633417790169212,0.1462384484838458,0.023751846009336164,0.0118804997390387
0.14635181441314482,0.1462560734577821,0.02344181989440141,0.012065651422323251
0.1463690051115898,0.14627325291035426,0.023131722371618042,0.012250766351540987
0.14638574994466125,0.1462899867892307,0.02282155438559655,0.012435843962799936
0.14640204886135144,0.14630627504343707,0.02251131688116275,0.012620883692321385
0.14641790181201111,0.14632211762335656,0.022201010803353537,0.01280588497644244
0.14643330874834942,0.14633751448072993,0.021890637097415223,0.012990847251617007
0.1464482696234341,0.14635246556865564,0.021580196708800105,0.013175769954417806
0.1464627843916918,0.14636697084159012,0.021269690583163102,0.013360652521538424
0.14647685300890798,0.1463810302553478,0.02095911966636007,0.013545494389794292
0.1464904754322272,0.14639464376710123,0.02064848490444353,0.013730294996125228
0.14650365162015322,0.1464078113353813,0.020337787243661018,0.013915053777596439
0.14651638153254903,0.14642053292007734,0.020027027630451662,0.014099770171400527
0.1465286651306372,0.1464328084824372,0.01971620701144279,0.014284443614859527
0.14654050237699964,0.14644463798506735,0.019405326333448263,0.014469073545425898
0.14655189323557818,0.14645602139193312,0.019094386543464188,0.014653659400685066
0.14656283767167416,0.1464669586683586,0.018783388588667262,0.01483820061835639
0.14657333565194905,0.14647744978102706,0.01847233341641137,0.015022696636295216
0.14658338714442407,0.14648749469798067,0.01816122197422416,0.015207146892494885
0.1465929921184807,0.14649709338862088,0.017850055209805392,0.015391550825087728
0.14660215054486053,0.14650624582370844,0.017538834071022635,0.015575907872347586
0.14661086239566537,0.14651495197536346,0.017227559505909637,0.01576021747269082
0.14661912764435742,0.14652321181706543,0.016916232462662877,0.015944479064678316
0.14662694626575928,0.14653102532365347,0.016604853889638164,0.01612869208701752
0.1466343182360541,0.1465383924713263,0.016293424735348994,0.016312855978563415
0.14664124353278557,0.1465453132376423,0.01598194594846222,0.01649697017832105
0.14664772213485808,0.14655178760151966,0.015670418477796426,0.01668103412544654
0.1466537540225366,0.14655781554323624,0.015358843272318488,0.016865047259249085
0.14665933917744703,0.14656339704442997,0.015047221281140168,0.01704900901919296
0.14666447758257595,0.14656853208809859,0.014735553453516438,0.017232918844898543
0.14666916922227097,0.1465732206585999,0.01442384073884121,0.01741677617614482
0.14667341408224047,0.14657746274165168,0.014112084086645639,0.017600580452870364
0.1466772121495539,0.1465812583243318,0.013800284446594738,0.017784331115175373
0.14668056341264168,0.14658460739507825,0.013488442768483922,0.017968027603323663
0.1466834678612953,0.14658750994368924,0.013176560002237388,0.018151669357743677
0.1466859254866673,0.14658996596132304,0.012864637097903767,0.018335255819030984
0.1466879362812713,0.1465919754404982,0.012552675005654499,0.01851878642794928
0.14668950023898208,0.14659353837509354,0.012240674675780402,0.0187022606254324
0.14669061735503558,0.14659465476034803,0.01192863705868823,0.018885677852586328
0.14669128762602884,0.146595324592861,0.011616563104899036,0.01906903755069017
0.14669151104992015,0.14659554787059206,0.011304453765043848,0.019252339161198697


==> data/fig5-phase-retrieval-fit-ref.csv <==
angle_fit,conversion_fit
-23.704375782713058,0.07657496024013002
-23.204375782713058,0.07355556660757065
-22.704375782713058,0.0705859294979991
-22.204375782713058,0.0676669534916465
-21.704375782713058,0.06479952773688114
-21.204375782713058,0.0619845256793653
-20.704375782713058,0.059222804795995204
-20.204375782713058,0.05651520633370535
-19.704375782713058,0.05386255505321645
-19.204375782713058,0.05126565897780532
-18.704375782713058,0.04872530914717326
-18.204375782713058,0.04624227937648759
-17.704375782713058,0.04381732602067011
-17.204375782713058,0.04145118774400403
-16.704375782713058,0.039144585295129763
-16.204375782713058,0.03689822128749776
-15.704375782713058,0.034712779985345776
-15.204375782713058,0.032588927095265285
-14.704375782713058,0.030527309563420868
-14.204375782713058,0.02852855537848398
-13.704375782713058,0.026593273380341814
-13.204375782713058,0.024722053074638442
-12.704375782713058,0.022915464453205907
-12.204375782713058,0.021174057820439133
-11.704375782713058,0.019498363625667835
-11.204375782713058,0.01788889230157655
-10.704375782713058,0.016346134108721898
-10.204375782713058,0.014870558986194465
-9.704375782713058,0.013462616408470782
-9.204375782713058,0.01212273524849905
-8.704375782713058,0.010851323647060374
-8.204375782713058,0.009648768888444934
-7.704375782713058,0.00851543728248164
-7.204375782713058,0.007451674052956485
-6.704375782713058,0.006457803232454103
-6.204375782713058,0.005534127563654269
-5.704375782713058,0.004680928407113517
-5.204375782713058,0.003898465655560096
-4.704375782713058,0.003186977654727974
-4.204375782713058,0.002546681130754569
-3.7043757827130577,0.0019777711241637727
-3.2043757827130577,0.0014804209304547025
-2.7043757827130577,0.0010547820473143787
-2.2043757827130577,0.0007009841284698407
-1.7043757827130577,0.0004191349441944395
-1.2043757827130577,0.0002093203484800979
-0.7043757827130577,7.160425288512545e-5
-0.20437578271305767,6.028607066374536e-6
0.2956242172869423,1.2613386000823179e-5
0.7956242172869423,9.135658390095613e-5
1.2956242172869423,0.00024223421482598428
1.7956242172869423,0.0004652003199878407
2.2956242172869423,0.0007601869817510098
2.7956242172869423,0.0011271043443207562
3.2956242172869423,0.0015658406411139802
3.7956242172869423,0.002076262228804568
4.295624217286942,0.0026582136280323687
4.795624217286942,0.0033115175707636862
5.295624217286942,0.004035975054288779
5.795624217286942,0.004831365401840301
6.295624217286942,0.005697446329813158
6.795624217286942,0.006633954021566871
7.295624217286942,0.007640603207786367
7.795624217286942,0.008717087253377859
8.295624217286942,0.009863078250872917
8.795624217286942,0.01107822712031234
9.295624217286942,0.012362163715578925
9.795624217286942,0.013714496937148046
10.295624217286942,0.015134814851220174
10.795624217286942,0.016622684815199573
11.295624217286942,0.018177653609481995
11.795624217286942,0.01979924757550945
12.295624217286942,0.021486972760050987
12.795624217286942,0.023240315065666137
13.295624217286942,0.025058740407303576
13.795624217286942,0.026941694874988792
14.295624217286942,0.028888604902550324
14.795624217286942,0.030898877442333578
15.295624217286942,0.03297190014584907
15.795624217286942,0.03510704155029945
16.295624217286942,0.037303651270929356
16.795624217286942,0.039561060199138826
17.295624217286942,0.04187858070630032
17.795624217286942,0.04425550685321708
18.295624217286942,0.0466911146051589
18.795624217286942,0.04918466205241026
19.295624217286942,0.05173538963626323
19.795624217286942,0.05434252038038628
20.295624217286942,0.05700526012749896
20.795624217286942,0.05972279778127976
21.295624217286942,0.06249430555343388
21.795624217286942,0.0653189392158458
22.295624217286942,0.06819583835773915
22.795624217286942,0.07112412664776607
23.295624217286942,0.07410291210094644
23.795624217286942,0.07713128735037517
24.295624217286942,0.08020832992361465
24.795624217286942,0.08333310252368911
25.295624217286942,0.08650465331459434
25.795624217286942,0.08972201621123582
26.295624217286942,0.09298421117370795
26.795624217286942,0.09629024450582355
27.295624217286942,0.09963910915780341
27.795624217286942,0.1030297850330334
28.295624217286942,0.10646123929879567
28.795624217286942,0.1099324267008796
29.295624217286942,0.11344228988197641
29.795624217286942,0.1169897597037603
30.295624217286942,0.12057375557255853
30.795624217286942,0.1241931857685104
31.295624217286942,0.12784694777811603
31.795624217286942,0.13153392863007263
32.29562421728694,0.13525300523429595
32.79562421728694,0.13900304472402494
33.29562421728694,0.14278290480090347
33.79562421728694,0.14659143408293585
34.29562421728694,0.150427472455209
34.79562421728694,0.15428985142327367
35.29562421728694,0.15817739446908083
35.79562421728694,0.1620889174093591
36.29562421728694,0.16602322875632924
36.79562421728694,0.16997913008064242
37.29562421728694,0.17395541637643333
37.79562421728694,0.1779508764283775
38.29562421728694,0.18196429318063786
38.79562421728694,0.18599444410759314
39.29562421728694,0.1900401015862298
39.79562421728694,0.19410003327008887
40.29562421728694,0.1981730024646498
40.79562421728694,0.2022577685040403
41.29562421728694,0.2063530871289549
41.79562421728694,0.21045771086566795
42.29562421728694,0.21457038940602696
42.79562421728694,0.2186898699883082
43.29562421728694,0.22281489777881996
43.79562421728694,0.22694421625413716
44.29562421728694,0.2310765675838507
44.79562421728694,0.23521069301371444
45.29562421728694,0.2393453332490743
45.79562421728694,0.24347922883846157
46.29562421728694,0.24761112055723355
46.79562421728694,0.25173974979114655
47.29562421728694,0.25586385891974045
47.79562421728694,0.25998219169942405
48.29562421728694,0.2640934936461371
48.79562421728694,0.2681965124174798
49.29562421728694,0.2722899981941874
49.79562421728694,0.2763727040608379
50.29562421728694,0.28044338638567434
50.79562421728694,0.2845008051994267
51.29562421728694,0.2885437245730197
51.79562421728694,0.292570912994047
52.29562421728694,0.29658114374190364
52.79562421728694,0.30057319526145565
53.29562421728694,0.30454585153513847
53.79562421728694,0.30849790245336695
54.29562421728694,0.3124281441831472
54.79562421728694,0.3163353795347752
55.29562421728694,0.32021841832651243
55.79562421728694,0.3240760777471274
56.29562421728694,0.32790718271619024
56.79562421728694,0.331710566242015
57.29562421728694,0.33548506977713516
57.79562421728694,0.3392295435712097
58.29562421728694,0.34294284702124733
58.79562421728694,0.3466238490190456
59.29562421728694,0.3502714282957374
59.79562421728694,0.35388447376334
60.29562421728694,0.35746188485320374
60.79562421728694,0.36100257185125545
61.29562421728694,0.3645054562299362
61.79562421728694,0.36796947097673083
62.29562421728694,0.371393560919191
62.79562421728694,0.37477668304635015
63.29562421728694,0.3781178068264355
63.79562421728694,0.3814159145207775
64.29562421728694,0.3846700014938226
64.79562421728694,0.38787907651915604
65.29562421728694,0.3910421620814381
65.79562421728694,0.394158294674165
66.29562421728694,0.3972265250931622
66.79562421728694,0.40024591872572163
67.29562421728694,0.4032155558352931
67.79562421728694,0.4061345318416456
68.29562421728694,0.40900195759641106
68.79562421728694,0.41181695965392695
69.29562421728694,0.41457868053729696
69.79562421728694,0.41728627899958687
70.29562421728694,0.4199389302800758
70.79562421728694,0.42253582635548687
71.29562421728694,0.425076176186119
71.79562421728694,0.4275592059568047
72.29562421728694,0.4299841593126221
72.79562421728694,0.43235029758928817
73.29562421728694,0.43465690003816243
73.79562421728694,0.43690326404579444
74.29562421728694,0.4390887053479464
74.79562421728694,0.44121255823802696
75.29562421728694,0.4432741757698714
75.79562421728694,0.44527292995480827
76.29562421728694,0.44720821195295035
76.79562421728694,0.4490794322586538
77.29562421728694,0.45088602088008634
77.79562421728694,0.45262742751285306
78.29562421728694,0.45430312170762444
78.79562421728694,0.4559125930317156
79.29562421728694,0.4574553512245703
79.79562421728694,0.45893092634709776
80.29562421728694,0.46033886892482145
80.79562421728694,0.46167875008479314
81.29562421728694,0.46295016168623193
81.79562421728694,0.46415271644484724
82.29562421728694,0.4652860480508106
82.79562421728694,0.4663498112803357
83.29562421728694,0.4673436821008381
83.79562421728694,0.46826735776963796
84.29562421728694,0.4691205569261787
84.79562421728694,0.4699030196777322
85.29562421728694,0.4706145076785643
85.79562421728694,0.4712548042025377
86.29562421728694,0.4718237142091285
86.79562421728694,0.4723210644028375
87.29562421728694,0.4727467032859778
87.79562421728694,0.4731005012048224
88.29562421728694,0.4733823503890978
88.79562421728694,0.47359216498481216
89.29562421728694,0.4737298810804071
89.79562421728694,0.47379545672622586
90.29562421728694,0.47378887194729136
90.79562421728694,0.4737101287493913
91.29562421728694,0.4735592511184663
91.79562421728694,0.4733362850133044
92.29562421728694,0.4730412983515412
92.79562421728694,0.4726743809889714
93.29562421728694,0.4722356446921782
93.79562421728694,0.4717252231044876
94.29562421728694,0.4711432717052598
94.79562421728694,0.4704899677625286
95.29562421728694,0.4697655102790035
95.79562421728694,0.46897011993145193
96.29562421728694,0.4681040390034791
96.79562421728694,0.4671675313117253
97.29562421728694,0.4661608821255059
97.79562421728694,0.4650843980799144
98.29562421728694,0.4639384070824193
98.79562421728694,0.4627232582129799
99.29562421728694,0.46143932161771334
99.79562421728694,0.46008698839614415
100.29562421728694,0.4586666704820721
100.79562421728694,0.4571788005180927
101.29562421728694,0.45562383172381016
101.79562421728694,0.4540022377577828
102.29562421728694,0.4523145125732413
102.79562421728694,0.4505611702676261
103.29562421728694,0.4487427449259886
103.79562421728694,0.44685979045830343
104.29562421728694,0.44491288043074195
104.79562421728694,0.44290260789095864
105.29562421728694,0.4408295851874432
105.79562421728694,0.4386944437829927
106.29562421728694,0.43649783406236287
106.79562421728694,0.4342404251341534
107.29562421728694,0.4319229046269919
107.79562421728694,0.42954597848007514
108.29562421728694,0.4271103707281334
108.79562421728694,0.424616823280882
109.29562421728694,0.422066095697029
109.79562421728694,0.41945896495290597
110.29562421728694,0.4167962252057932
110.79562421728694,0.41407868755201244
111.29562421728694,0.4113071797798583
111.79562421728694,0.4084825461174464
112.29562421728694,0.405605646975553
112.79562421728694,0.4026773586855261
113.29562421728694,0.3996985732323458
113.79562421728694,0.39667019798291714
114.29562421728694,0.39359315540967765
114.79562421728694,0.39046838280960305
115.29562421728694,0.3872968320186979
115.79562421728694,0.3840794691220565
116.29562421728694,0.38081727415958433
116.79562421728694,0.3775112408274686
117.29562421728694,0.37416237617548875
117.79562421728694,0.37077170030025886
118.29562421728694,0.36734024603449666
118.79562421728694,0.36386905863241276
119.29562421728694,0.36035919545131573
119.79562421728694,0.3568117256295319
120.29562421728694,0.3532277297607338
120.79562421728694,0.3496082995647819
121.29562421728694,0.34595453755517613
121.79562421728694,0.3422675567032196
122.29562421728694,0.3385484800989963
122.79562421728694,0.3347984406092674
123.29562421728694,0.33101858053238886
123.79562421728694,0.32721005125035624
124.29562421728694,0.3233740128780833
124.79562421728694,0.3195116339100186
125.29562421728694,0.3156240908642115
125.79562421728694,0.31171256792393304
126.29562421728694,0.30777825657696295
126.79562421728694,0.3038223552526499
127.29562421728694,0.2998460689568589
127.79562421728694,0.2958506089049149
128.29562421728696,0.29183719215265425
128.79562421728696,0.2878070412256991
129.29562421728696,0.28376138374706245
129.79562421728696,0.2797014520632035
130.29562421728696,0.27562848286864233
130.79562421728696,0.2715437168292518
131.29562421728696,0.2674483982043374
131.79562421728696,0.26334377446762436
132.29562421728696,0.25923109592726534
132.79562421728696,0.25511161534498394
133.29562421728696,0.2509865875544723
133.79562421728696,0.2468572690791551
134.29562421728696,0.24272491774944166
134.79562421728696,0.23859079231957775
135.29562421728696,0.23445615208421786
135.79562421728696,0.23032225649483068
136.29562421728696,0.22619036477605864
136.79562421728696,0.22206173554214584
137.29562421728696,0.21793762641355166
137.79562421728696,0.21381929363386817
138.29562421728696,0.20970799168715512
138.79562421728696,0.20560497291581253
139.29562421728696,0.20151148713910472
139.79562421728696,0.19742878127245428
140.29562421728696,0.1933580989476179
140.79562421728696,0.18930068013386547
141.29562421728696,0.18525776076027267
141.79562421728696,0.18123057233924514
142.29562421728696,0.1772203415913886
142.79562421728696,0.1732282900718366
143.29562421728696,0.16925563379815386
143.79562421728696,0.16530358287992516
144.29562421728696,0.16137334115014498
144.79562421728696,0.15746610579851705
145.29562421728696,0.15358306700677982
145.79562421728696,0.14972540758616495
146.29562421728696,0.1458943026171019
146.79562421728696,0.14209091909127727
147.29562421728696,0.13831641555615712
147.79562421728696,0.13457194176208265
148.29562421728696,0.13085863831204483
148.79562421728696,0.12717763631424658
149.29562421728696,0.12353005703755486
149.79562421728696,0.11991701156995224
150.29562421728696,0.11633960048008853
150.79562421728696,0.11279891348203666
151.29562421728696,0.10929602910335605
151.79562421728696,0.10583201435656141
152.29562421728696,0.1024079244141013
152.79562421728696,0.09902480228694192
153.29562421728696,0.09568367850685662
153.79562421728696,0.0923855708125148
154.29562421728696,0.08913148383946966
154.79562421728696,0.08592240881413622
155.29562421728696,0.08275932325185406
155.79562421728696,0.07964319065912727
156.29562421728696,0.07657496024013007
156.79562421728696,0.07355556660757072
157.29562421728696,0.07058592949799906
157.79562421728696,0.0676669534916465
158.29562421728696,0.06479952773688116
158.79562421728696,0.061984525679365354
159.29562421728696,0.0592228047959953
159.79562421728696,0.05651520633370533
160.29562421728696,0.053862555053216465
160.79562421728696,0.051265658977805356
161.29562421728696,0.04872530914717333
161.79562421728696,0.046242279376487554
162.29562421728696,0.0438173260206701
162.79562421728696,0.04145118774400405
163.29562421728696,0.039144585295129805
163.79562421728696,0.03689822128749784
164.29562421728696,0.03471277998534576
164.79562421728696,0.032588927095265306
165.29562421728696,0.03052730956342089
165.79562421728696,0.02852855537848405
166.29562421728696,0.026593273380341786
166.79562421728696,0.024722053074638428
167.29562421728696,0.02291546445320592
167.79562421728696,0.02117405782043917
168.29562421728696,0.019498363625667807
168.79562421728696,0.017888892301576545
169.29562421728696,0.016346134108721905
169.79562421728696,0.014870558986194472
170.29562421728696,0.01346261640847081
170.79562421728696,0.012122735248499043
171.29562421728696,0.01085132364706037
171.79562421728696,0.009648768888444948
172.29562421728696,0.008515437282481657
172.79562421728696,0.007451674052956464
173.29562421728696,0.006457803232454103
173.79562421728696,0.005534127563654262
174.29562421728696,0.004680928407113545
174.79562421728696,0.00389846565556011
175.29562421728696,0.00318697765472796
175.79562421728696,0.002546681130754569
176.29562421728696,0.0019777711241637727
176.79562421728696,0.0014804209304547164
177.29562421728696,0.0010547820473143857
177.79562421728696,0.0007009841284698476
178.29562421728696,0.0004191349441944395
178.79562421728696,0.00020932034848009096
179.29562421728696,7.160425288511157e-5
179.79562421728696,6.028607066388414e-6
180.29562421728696,1.2613386000823179e-5
180.79562421728696,9.135658390097001e-5
181.29562421728696,0.0002422342148259704
181.79562421728696,0.00046520031998782685
182.29562421728696,0.0007601869817510098
182.79562421728696,0.0011271043443207562
183.29562421728696,0.0015658406411139941
183.79562421728696,0.0020762622288046095
184.29562421728696,0.0026582136280323687
184.79562421728696,0.0033115175707636724
185.29562421728696,0.004035975054288779
185.79562421728696,0.00483136540184026
186.29562421728696,0.0056974463298131856
186.79562421728696,0.006633954021566912
187.29562421728696,0.007640603207786367
187.79562421728696,0.008717087253377817
188.29562421728696,0.009863078250872945
188.79562421728696,0.011078227120312312
189.29562421728696,0.012362163715578925
189.79562421728696,0.013714496937148074
190.29562421728696,0.015134814851220119
190.79562421728696,0.0166226848151996
191.29562421728696,0.018177653609482064
191.79562421728696,0.01979924757550945
192.29562421728696,0.021486972760050932
192.79562421728696,0.023240315065666067
193.29562421728696,0.02505874040730363
193.79562421728696,0.026941694874988792
194.29562421728696,0.02888860490255027
194.79562421728696,0.030898877442333578
195.29562421728696,0.03297190014584914
195.79562421728696,0.03510704155029945
196.29562421728696,0.037303651270929356
196.79562421728696,0.0395610601991388
197.29562421728696,0.04187858070630027
197.79562421728696,0.04425550685321711
198.29562421728696,0.0466911146051589
198.79562421728696,0.04918466205241018
199.29562421728696,0.051735389636263174
199.79562421728696,0.05434252038038637
200.29562421728696,0.05700526012749901
200.79562421728696,0.05972279778127976
201.29562421728696,0.06249430555343388


==> data/fig5-phase-retrieval-fit-trans.csv <==
angle_fit,conversion_fit
1.925211015475128,0.0005259076065819303
2.425211015475128,0.0006583695600134072
2.925211015475128,0.0008212865017037156
3.425211015475128,0.0010146088055742052
3.925211015475128,0.0012382775837783617
4.425211015475128,0.001492224704639616
4.925211015475128,0.0017763728134049129
5.425211015475128,0.002090635355807718
5.925211015475128,0.002434916604433285
6.425211015475128,0.0028091116878781563
6.925211015475128,0.0032131066226950044
7.425211015475128,0.0036467783481130985
7.925211015475128,0.004109994763523804
8.425211015475128,0.0046026147687197065
8.925211015475128,0.005124488306875107
9.425211015475128,0.005675456410254782
9.925211015475128,0.0062553512486370946
10.425211015475128,0.006863996180436706
10.925211015475128,0.007501205806511311
11.425211015475128,0.008166786026636024
11.925211015475128,0.008860534098628168
12.425211015475128,0.009582238700104533
12.925211015475128,0.010331679992852194
13.425211015475128,0.011108629689793386
13.925211015475128,0.011912851124523931
14.425211015475128,0.012744099323404149
14.925211015475128,0.013602121080180178
15.425211015475128,0.014486655033113055
15.925211015475128,0.015397431744592054
16.425211015475128,0.01633417378320796
16.925211015475128,0.01729659580826138
17.425211015475128,0.018284404656680305
17.925211015475128,0.01929729943232038
18.425211015475128,0.02033497159762082
18.925211015475128,0.021397105067587907
19.425211015475128,0.022483376306077572
19.925211015475128,0.023593454424347633
20.425211015475128,0.0247270012818497
20.925211015475128,0.025883671589230054
21.425211015475128,0.027063113013508142
21.925211015475128,0.028264966285400643
22.425211015475128,0.029488865308758314
22.925211015475128,0.030734437272082464
23.425211015475128,0.03200130276208695
23.925211015475128,0.03328907587927109
24.425211015475128,0.03459736435546847
24.925211015475128,0.03592576967333557
25.425211015475128,0.03727388718774399
25.925211015475128,0.038641306249039366
26.425211015475128,0.04002761032812912
26.925211015475128,0.04143237714336134
27.425211015475128,0.042855178789155825
27.925211015475128,0.04429558186634828
28.425211015475128,0.04575314761420787
28.925211015475128,0.04722743204408808
29.425211015475128,0.048717986074669824
29.925211015475128,0.0502243556687561
30.425211015475128,0.05174608197157597
30.925211015475128,0.05328270145055633
31.425211015475128,0.05483374603651833
31.925211015475128,0.05639874326625572
32.42521101547513,0.057977216426451914
32.92521101547513,0.05956868469889131
33.42521101547513,0.06117266330692117
33.92521101547513,0.06278866366311946
34.42521101547513,0.0644161935181231
34.92521101547513,0.06605475711057199
35.42521101547513,0.06770385531812279
35.92521101547513,0.06936298580948631
36.42521101547513,0.0710316431974425
36.92521101547513,0.07270931919278632
37.42521101547513,0.07439550275915768
37.92521101547513,0.07608968026870772
38.42521101547513,0.0777913356585552
38.92521101547513,0.0794999505879841
39.42521101547513,0.08121500459633516
39.92521101547513,0.08293597526154332
40.42521101547513,0.08466233835927259
40.92521101547513,0.08639356802259969
41.42521101547513,0.08812913690219844
41.92521101547513,0.0898685163269752
42.42521101547513,0.09161117646510752
42.92521101547513,0.09335658648543572
43.42521101547513,0.0951042147191595
43.92521101547513,0.0968535288217892
44.42521101547513,0.09860399593530314
44.92521101547513,0.1003550828504614
45.42521101547513,0.10210625616922647
45.92521101547513,0.1038569824672415
46.42521101547513,0.1056067284563164
46.92521101547513,0.1073549611468727
47.42521101547513,0.10910114801029741
47.92521101547513,0.11084475714115624
48.42521101547513,0.11258525741921713
48.92521101547513,0.11432211867123485
49.42521101547513,0.11605481183244669
49.92521101547513,0.1177828091077307
50.42521101547513,0.11950558413237737
50.92521101547513,0.12122261213242536
51.42521101547513,0.12293337008451256
51.92521101547513,0.1246373368751943
52.42521101547513,0.12633399345967944
52.92521101547513,0.12802282301993648
53.42521101547513,0.1297033111221213
53.92521101547513,0.1313749458732787
54.42521101547513,0.13303721807726998
54.92521101547513,0.13468962138987906
55.42521101547513,0.13633165247304968
55.92521101547513,0.13796281114820727
56.42521101547513,0.1395826005486179
56.92521101547513,0.141190527270739
57.42521101547513,0.14278610152451468
57.92521101547513,0.14436883728257052
58.42521101547513,0.14593825242826233
58.92521101547513,0.1474938689025335
59.42521101547513,0.14903521284953627
59.92521101547513,0.1505618147609733
60.42521101547513,0.15207320961911353
60.92521101547513,0.15356893703844215
61.42521101547513,0.15504854140589772
61.92521101547513,0.15651157201965665
62.42521101547513,0.1579575832264214
62.92521101547513,0.15938613455717046
63.42521101547513,0.1607967908613299
63.92521101547513,0.16218912243932396
64.42521101547513,0.16356270517346636
64.92521101547513,0.16491712065714992
65.42521101547513,0.16625195632229797
65.92521101547513,0.16756680556503592
66.42521101547513,0.16886126786954717
66.92521101547513,0.1701349489300742
67.42521101547513,0.17138746077102746
67.92521101547513,0.17261842186516677
68.42521101547513,0.1738274572498184
68.92521101547513,0.17501419864109188
69.42521101547513,0.17617828454606324
69.92521101547513,0.17731936037288912
70.42521101547513,0.17843707853881877
70.92521101547513,0.17953109857607127
71.42521101547513,0.18060108723554527
71.92521101547513,0.1816467185883299
72.42521101547513,0.18266767412498586
72.92521101547513,0.18366364285256637
73.42521101547513,0.18463432138934902
73.92521101547513,0.18557941405724812
74.42521101547513,0.18649863297188185
74.92521101547513,0.1873916981302641
75.42521101547513,0.18825833749609633
75.92521101547513,0.18909828708263235
76.42521101547513,0.18991129103309132
76.92521101547513,0.19069710169859422
77.42521101547513,0.1914554797136
77.92521101547513,0.19218619406881873
78.42521101547513,0.1928890221815792
78.92521101547513,0.19356374996362985
79.42521101547513,0.19421017188635198
79.92521101547513,0.19482809104336593
80.42521101547513,0.19541731921051056
80.92521101547513,0.1959776769031782
81.42521101547513,0.1965089934309873
81.92521101547513,0.19701110694977653
82.42521101547513,0.19748386451090402
82.92521101547513,0.1979271221078369
83.42521101547513,0.19834074472001723
83.92521101547513,0.1987246063539905
84.42521101547513,0.19907859008178438
84.92521101547513,0.19940258807652636
85.42521101547513,0.19969650164528857
85.92521101547513,0.19996024125915074
86.42521101547513,0.20019372658047166
86.92521101547513,0.20039688648736054
87.42521101547513,0.20056965909534172
87.92521101547513,0.20071199177620508
88.42521101547513,0.2008238411740373
88.92521101547513,0.20090517321842824
89.42521101547513,0.20095596313484937
89.92521101547513,0.20097619545220008
90.42521101547513,0.20096586400752042
90.92521101547513,0.20092497194786868
91.42521101547513,0.20085353172936227
91.92521101547513,0.20075156511338382
92.42521101547513,0.20061910315995235
92.92521101547513,0.20045618621826206
93.42521101547513,0.20026286391439155
93.92521101547513,0.20003919513618743
94.42521101547513,0.19978524801532616
94.92521101547513,0.1995010999065608
95.42521101547513,0.19918683736415807
95.92521101547513,0.19884255611553245
96.42521101547513,0.19846836103208762
96.92521101547513,0.19806436609727074
97.42521101547513,0.19763069437185268
97.92521101547513,0.19716747795644193
98.42521101547513,0.19667485795124603
98.92521101547513,0.19615298441309068
99.42521101547513,0.19560201630971097
99.92521101547513,0.1950221214713287
100.42521101547513,0.19441347653952906
100.92521101547513,0.19377626691345445
101.42521101547513,0.19311068669332973
101.92521101547513,0.19241693862133757
102.42521101547513,0.19169523401986122
102.92521101547513,0.19094579272711357
103.42521101547513,0.19016884303017237
103.92521101547513,0.18936462159544187
104.42521101547513,0.18853337339656162
104.92521101547513,0.18767535163978558
105.42521101547513,0.1867908176868527
105.92521101547513,0.18588004097537372
106.42521101547513,0.1849432989367578
106.92521101547513,0.18398087691170437
107.42521101547513,0.18299306806328544
107.92521101547513,0.18198017328764537
108.42521101547513,0.18094250112234495
108.92521101547513,0.17988036765237786
109.42521101547513,0.1787940964138882
109.92521101547513,0.17768401829561814
110.42521101547513,0.17655047143811606
110.92521101547513,0.17539380113073572
111.42521101547513,0.17421435970645757
111.92521101547513,0.17301250643456512
112.42521101547513,0.17178860741120747
112.92521101547513,0.1705430354478833
113.42521101547513,0.16927616995787884
113.92521101547513,0.16798839684069466
114.42521101547513,0.16668010836449726
114.92521101547513,0.16535170304663016
115.42521101547513,0.16400358553222177
115.92521101547513,0.16263616647092638
116.42521101547513,0.16124986239183664
116.92521101547513,0.15984509557660445
117.42521101547513,0.15842229393080998
117.92521101547513,0.15698189085361744
118.42521101547513,0.15552432510575784
118.92521101547513,0.15405004067587771
119.42521101547513,0.15255948664529595
119.92521101547513,0.15105311705120966
120.42521101547513,0.1495313907483898
120.92521101547513,0.14799477126940944
121.42521101547513,0.14644372668344743
121.92521101547513,0.14487872945371003
122.42521101547513,0.1433002562935138
122.92521101547513,0.14170878802107445
123.42521101547513,0.14010480941304457
123.92521101547513,0.13848880905684632
124.42521101547513,0.13686127920184263
124.92521101547513,0.13522271560939378
125.42521101547513,0.13357361740184298
125.92521101547513,0.13191448691047947
126.42521101547513,0.13024582952252328
126.92521101547513,0.12856815352717937
127.42521101547513,0.12688196996080808
127.92521101547513,0.12518779245125802
128.42521101547513,0.12348613706141057
128.92521101547513,0.12177752213198162
129.42521101547513,0.12006246812363061
129.92521101547513,0.11834149745842243
130.42521101547513,0.11661513436069319
130.92521101547513,0.1148839046973661
131.42521101547513,0.11314833581776729
131.92521101547513,0.11140895639299053
132.42521101547513,0.10966629625485824
132.92521101547513,0.10792088623453006
133.42521101547513,0.10617325800080622
133.92521101547513,0.10442394389817657
134.42521101547513,0.10267347678466264
134.92521101547513,0.10092238986950439
135.42521101547513,0.0991712165507393
135.92521101547513,0.09742049025272423
136.42521101547513,0.09567074426364934
136.92521101547513,0.09392251157309306
137.42521101547513,0.09217632470966836
137.92521101547513,0.0904327155788095
138.42521101547513,0.08869221530074858
138.92521101547513,0.08695535404873092
139.42521101547513,0.0852226608875191
139.92521101547513,0.08349466361223509
140.42521101547513,0.08177188858758834
140.92521101547513,0.08005486058754038
141.42521101547513,0.07834410263545322
141.92521101547513,0.07664013584477149
142.42521101547513,0.07494347926028629
142.92521101547513,0.07325464970002926
143.42521101547513,0.0715741615978445
143.92521101547513,0.0699025268466871
144.42521101547513,0.06824025464269583
144.92521101547513,0.06658785133008667
145.42521101547513,0.06494582024691603
145.92521101547513,0.06331466157175852
146.42521101547513,0.06169487217134788
146.92521101547513,0.06008694544922673
147.42521101547513,0.0584913711954511
147.92521101547513,0.05690863543739527
148.42521101547513,0.05533922029170344
148.92521101547513,0.053783603817432316
149.42521101547513,0.05224225987042941
149.92521101547513,0.050715657958992494
150.42521101547513,0.049204263100852234
150.92521101547513,0.04770853568152366
151.42521101547513,0.04622893131406803
151.92521101547513,0.04476590070030906
152.42521101547513,0.04331988949354436
152.92521101547513,0.041891338162795305
153.42521101547513,0.04048068185863593
153.92521101547513,0.03908835028064176
154.42521101547513,0.037714767546499404
154.92521101547513,0.03636035206281581
155.42521101547513,0.035025516397667836
155.92521101547513,0.03371066715492983
156.42521101547513,0.03241620485041853
156.92521101547513,0.03114252378989154
157.42521101547513,0.029890011948938325
157.92521101547513,0.028659050854798997
158.42521101547513,0.027450015470147367
158.92521101547513,0.026263274078873893
159.42521101547513,0.025099188173902526
159.92521101547513,0.02395811234707667
160.42521101547513,0.022840394181146976
160.92521101547513,0.02174637414389448
161.42521101547513,0.020676385484420474
161.92521101547513,0.019630754131635845
162.42521101547513,0.018609798594979923
162.92521101547513,0.01761382986739933
163.42521101547513,0.016643151330616758
163.92521101547513,0.01569805866271763
164.42521101547513,0.014778839748083916
164.92521101547513,0.013885774589701631
165.42521101547513,0.013019135223869436
165.92521101547513,0.01217918563733343
166.42521101547513,0.011366181686874454
166.92521101547513,0.010580371021371566
167.42521101547513,0.009821993006365751
167.92521101547513,0.009091278651147033
168.42521101547513,0.008388450538386567
168.92521101547513,0.007713722756335939
169.42521101547513,0.007067300833613769
169.92521101547513,0.0064493816765998175
170.42521101547513,0.005860153509455188
170.92521101547513,0.005299795816787578
171.42521101547513,0.00476847928897848
171.92521101547513,0.004266365770189219
172.42521101547513,0.003793608209061751
172.92521101547513,0.003350350612128875
173.42521101547513,0.0029367279999485503
173.92521101547513,0.0025528663659752805
174.42521101547513,0.002198882638181363
174.92521101547513,0.0018748846434393797
175.42521101547513,0.001580971074677172
175.92521101547513,0.001317231460814986
176.42521101547513,0.0010837461394940977
176.92521101547513,0.0008805862326052281
177.42521101547513,0.0007078136246240566
177.92521101547513,0.0005654809437606604
178.42521101547513,0.0004536315459284331
178.92521101547513,0.0003722995015374757
179.42521101547513,0.0003215095851163835
179.92521101547513,0.0003012772677657123
180.42521101547513,0.0003116087124453214
180.92521101547513,0.0003525007720970814
181.42521101547513,0.00042394099060348816
181.92521101547513,0.0005259076065819287


==> data/fig5-phase-retrieval-meas-ref.csv <==
angle_measurement,conversion_measurement
-23.704375782713058,0.07536498023900609
-16.204375782713058,0.04306458808214325
-8.704375782713058,0.03741690537269583
-1.2043757827130577,0.01750590715522704
6.295624217286942,0.02133940091636785
13.795624217286942,0.02768141517661743
21.295624217286942,0.050428313572339345
28.795624217286942,0.06799314423187588
36.29562421728694,0.1411153545705568
43.79562421728694,0.19126965047073505
51.29562421728694,0.2573957289021076
58.79562421728694,0.29603141517661746
66.29562421728694,0.4872448732871345
73.79562421728694,0.5015041959252807
81.29562421728694,0.5539653545705567
88.79562421728694,0.47095214601440705
96.29562421728694,0.44931902658481726
103.79562421728694,0.3950357645527317
111.29562421728694,0.36633774316235723
118.79562421728694,0.3390005595616442
126.29562421728694,0.28841679842082424
133.79562421728696,0.26742531891993293
141.29562421728696,0.1672670658005033
148.79562421728696,0.12878722622831085
156.29562421728696,0.10570968612135895
163.79562421728696,0.052468848331697654
171.29562421728696,0.004085425871804577
178.79562421728696,0.019592039062535413
186.29562421728696,0.008141932110663774
193.79562421728696,0.013609668296047026
201.29562421728696,0.059814623732767164


==> data/fig5-phase-retrieval-meas-trans.csv <==
angle_measurement,conversion_measurement
1.925211015475128,0.0004139005270727414
9.425211015475128,0.006548262544876893
16.925211015475128,0.030186689844580228
24.425211015475128,0.034288885690277576
31.925211015475128,0.03752339607603425
39.42521101547513,0.06640099251520334
46.92521101547513,0.08901384117989178
54.42521101547513,0.09851897471104906
61.92521101547513,0.12234621506713214
69.42521101547513,0.1326395978564496
76.92521101547513,0.19069588865763656
84.42521101547513,0.24918778776742875
91.92521101547513,0.30433772842024787
99.42521101547513,0.26272630408790354
106.92521101547513,0.20917455334606386
114.42521101547513,0.11630452367247343
121.92521101547513,0.0821588856902776
129.42521101547513,0.07072597767840794
136.92521101547513,0.0667941675893873
144.42521101547513,0.04693010230748815
151.92521101547513,0.052141200230336804
159.42521101547513,0.017752179458823486
166.92521101547513,0.025434672040425904
174.42521101547513,0.09107449399888287
181.92521101547513,0.009836244740722616


==> data/fig5-ref-angle-example-fit.csv <==
angle,perp,parl
0,0.0917823897795075,0.2161404710516961
1,0.0819459246755668,0.2201371146740906
2,0.07318816504771238,0.22372480723652513
3,0.06555177782052422,0.22687397329003803
4,0.05907396670496626,0.22955882073964187
5,0.053786290945646166,0.2317574792321362
6,0.049714511567348046,0.2334521174155876
7,0.046878465869909146,0.23462903848615194
8,0.04529197078288907,0.2352787535461774
9,0.044962755550877836,0.23539603240811804
10,0.04589242407739321,0.23497993159117211
11,0.048076447110823976,0.23403379937118476
12,0.05150418431048848,0.2325652578586587
13,0.05615893608530488,0.23058616219414899
14,0.062018024952520304,0.2281125370643088
15,0.0690529060201272,0.22516449085485177
16,0.07722930605470801,0.22176610786814277
17,0.08650739045718309,0.2179453191424828
18,0.09684195733297332,0.21373375251687274
19,0.10818265771108695,0.2091665626886102
20,0.12047424083924499,0.20428224211097834
21,0.1336568233599927,0.19912241367403924
22,0.14766618105639748,0.19373160620267912
23,0.16243406174597824,0.18815701389211784
24,0.1778885177984775,0.18244824088167194
25,0.193954256657484,0.17665703224225054
26,0.21055300765819898,0.17083699272150313
27,0.2276039033542476,0.16504329465238998
28,0.2450238734957489,0.15933237648590245
29,0.2627280497392226,0.1537616334564611
30,0.280630179117628,0.14838910192891375
31,0.29864304425614957,0.14327313900886016
32,0.31667888828647905,0.13847209902307137
33,0.3346498423894575,0.13404400849392856
34,0.35246835388312914,0.130046241240996
35,0.37004761277060716,0.12653519524401377
36,0.387301974669653,0.12356597289474185
37,0.40414737806349676,0.12119206625024215
38,0.4205017538400975,0.11946504887741304
39,0.43628542512460794,0.11843427584800933
40,0.45142149545709914,0.11814659340512774
41,0.46583622342438336,0.1186460597764055
42,0.47945938192076754,0.11997367855618515
43,0.4922246002874524,0.1221671460188993
44,0.5040696876637106,0.12526061365921412
45,0.5149369359745093,0.12928446718137018
46,0.52477340107845,0.13426512308101585
47,0.5335311607063045,0.14022484387804277
48,0.5411675479334926,0.14718157296890055
49,0.5476453590490505,0.15514878997203674
50,0.5529330348083706,0.16413538734094113
51,0.5570048141866687,0.17414556891623661
52,0.5598408598841077,0.1851787709818803
53,0.5614273549711277,0.19722960628130803
54,0.561756570203139,0.21028783133782258
55,0.5608269016766236,0.22433833731023173
56,0.5586428786431928,0.2393611645002276
57,0.5552151414435283,0.255331540512835
58,0.5505603896687119,0.27221994195599714
59,0.5447013008014965,0.289992179450572
60,0.5376664197338896,0.30860950560824973
61,0.5294900196993089,0.32802874552271655
62,0.5202119352968338,0.34820244920932875
63,0.5098773684210435,0.3690790653211789
64,0.4985366680429298,0.39060313536522434
65,0.48624508491477175,0.41271550754164626
66,0.47306250239402403,0.4353535692332875
67,0.4590531446976193,0.4584514970803564
68,0.44428526400803847,0.4819405234890277
69,0.4288308079555394,0.5057492183415434
70,0.41276506909653293,0.5298037846003101
71,0.39616631809581787,0.5540283664296718
72,0.37911542239976925,0.5783453683968698
73,0.36169545225826794,0.6026757842584072
74,0.3439912760147942,0.6269395337900373
75,0.32608914663638866,0.6510558060779251
76,0.30807628149786714,0.6749434076556075
77,0.29004043746753766,0.6985211138461567
78,0.27206948336455944,0.7217080216517459
79,0.25425097187088785,0.7444239025235342
80,0.23667171298340967,0.7665895533436402
81,0.2194173510843638,0.7881271439578498
82,0.2025719476905201,0.8089605596126064
83,0.18621757191391924,0.8290157366727536
84,0.17043390062940872,0.8482209900271932
85,0.15529783029691763,0.8665073306281172
86,0.1408831023296334,0.8838087716554027
87,0.12725994383324937,0.900062621851062
88,0.1144947254665645,0.9152097646289346
89,0.10264963809030618,0.9291949216318907
90,0.09178238977950755,0.9419668994823237
91,0.08194592467556683,0.9534788185512559
92,0.07318816504771239,0.9636883226566846
93,0.06555177782052424,0.9725577686922934
94,0.05907396670496626,0.9800543952830786
95,0.05378629094564616,0.986150469664154
96,0.04971451156734804,0.9908234120826775
97,0.04687846586990917,0.9940558971298663
98,0.045291970782889074,0.9958359315199986
99,0.04496275555087783,0.9961569079455374
100,0.04589242407739321,0.9950176347515765
101,0.04807644711082397,0.9924223412881066
102,0.05150418431048847,0.9883806589145713
103,0.05615893608530488,0.9829075777473034
104,0.062018024952520304,0.9760233793560839
105,0.06905290602012723,0.9677535457307486
106,0.07722930605470793,0.9581286449518699
107,0.086507390457183,0.9471841941105574
108,0.09684195733297327,0.9349605001307832
109,0.1081826577110869,0.921502479252853
110,0.12047424083924496,0.9068594560381562
111,0.13365682335999268,0.8910849428527057
112,0.1476661810563975,0.8742364008796857
113,0.16243406174597827,0.8563749837988792
114,0.17788851779847756,0.8375652653529436
115,0.1939542566574838,0.8178749520967569
116,0.21055300765819904,0.7973745826959493
117,0.22760390335424752,0.7761372152041095
118,0.24502387349574903,0.7542381038045054
119,0.26272804973922254,0.7317543665514126
120,0.28063017911762783,0.7087646456878925
121,0.2986430442561496,0.6853487621510309
122,0.31667888828647883,0.6615873659019846
123,0.33464984238945755,0.6375615837366215
124,0.35246835388312897,0.6133526662429725
125,0.37004761277060727,0.5890416355740559
126,0.3873019746696529,0.5647089356989634
127,0.4041473780634969,0.5404340867813298
128,0.4205017538400975,0.5162953453126333
129,0.43628542512460783,0.49236937159817695
130,0.45142149545709914,0.46873090615635626
131,0.46583622342438324,0.44545245654698173
132,0.47945938192076754,0.42260399609230975
133,0.4922246002874523,0.400252675895282
134,0.5040696876637107,0.37846255149349217
135,0.5149369359745093,0.35729432541506145
136,0.5247734010784502,0.33680510682408843
137,0.5335311607063045,0.3170481893591989
138,0.5411675479334925,0.29807284817921975
139,0.5476453590490505,0.279924157135694
140,0.5529330348083705,0.26264282689321977
141,0.5570048141866687,0.24626506471594967
142,0.5598408598841077,0.23082245653255296
143,0.5614273549711277,0.21634187178296704
144,0.561756570203139,0.2028453914389734
145,0.5608269016766236,0.19035025947747092
146,0.5586428786431928,0.1788688579709325
147,0.5552151414435285,0.1684087058443863
148,0.550560389668712,0.1589724812330015
149,0.5447013008014966,0.15055806725948662
150,0.5376664197338896,0.1431586209366012
151,0.5294900196993089,0.13676266478772212
152,0.5202119352968337,0.13135420066808265
153,0.5098773684210436,0.1269128451616166
154,0.4985366680429297,0.12341398582376384
155,0.48624508491477186,0.12082895743967047
156,0.4730625023940243,0.11912523737041925
157,0.4590531446976193,0.11826665896773024
158,0.44428526400803875,0.11821364195042686
159,0.4288308079555393,0.11892343855429184
160,0.412765069096533,0.12035039419113425
161,0.39616631809581776,0.12244622128332665
162,0.37911542239976925,0.12516028487708197
163,0.36169545225826777,0.12843989858163568
164,0.34399127601479423,0.13223062933254037
165,0.32608914663638894,0.13647660943571982
166,0.3080762814978672,0.14112085431495294
167,0.29004043746753794,0.1461055843592386
168,0.27206948336455933,0.15137254924815496
169,0.2542509718708879,0.1568633531229488
170,0.23667171298340947,0.16251977896874117
171,0.2194173510843639,0.1682841105788965
172,0.20257194769051992,0.1740994504862724
173,0.18621757191391924,0.17991003226765137
174,0.17043390062940897,0.185661525657072
175,0.15529783029691768,0.1913013329408501
176,0.1408831023296336,0.19677887515166145
177,0.1272599438332492,0.20204586663089377
178,0.11449472546656453,0.2070565765873355
179,0.10264963809030606,0.21176807634585398
180,0.09178238977950759,0.2161404710516961
181,0.08194592467556673,0.22013711467409064
182,0.07318816504771242,0.22372480723652513
183,0.06555177782052435,0.22687397329003794
184,0.05907396670496627,0.22955882073964187
185,0.05378629094564623,0.23175747923213616
186,0.04971451156734805,0.2334521174155876
187,0.046878465869909174,0.23462903848615194
188,0.04529197078288906,0.2352787535461774
189,0.04496275555087783,0.23539603240811804
190,0.045892424077393225,0.23497993159117211
191,0.04807644711082396,0.23403379937118476
192,0.051504184310488504,0.23256525785865867
193,0.05615893608530487,0.23058616219414899
194,0.062018024952520207,0.2281125370643088
195,0.0690529060201272,0.22516449085485177
196,0.0772293060547079,0.2217661078681428
197,0.08650739045718311,0.21794531914248277
198,0.09684195733297324,0.21373375251687274
199,0.10818265771108701,0.2091665626886102
200,0.1204742408392449,0.20428224211097834
201,0.1336568233599928,0.19912241367403918
202,0.14766618105639745,0.193731606202679
203,0.16243406174597802,0.18815701389211784
204,0.1778885177984775,0.1824482408816719
205,0.19395425665748375,0.17665703224225054
206,0.21055300765819898,0.1708369927215031
207,0.22760390335424746,0.16504329465238998
208,0.24502387349574897,0.15933237648590234
209,0.2627280497392225,0.1537616334564611
210,0.2806301791176282,0.14838910192891364
211,0.29864304425614957,0.14327313900886016
212,0.3166788882864788,0.1384720990230714
213,0.3346498423894575,0.13404400849392856
214,0.35246835388312886,0.13004624124099606
215,0.37004761277060727,0.12653519524401374
216,0.3873019746696529,0.12356597289474185
217,0.40414737806349676,0.1211920662502421
218,0.42050175384009747,0.11946504887741304
219,0.43628542512460816,0.11843427584800939
220,0.45142149545709903,0.11814659340512779
221,0.46583622342438313,0.11864605977640552
222,0.47945938192076754,0.11997367855618514
223,0.4922246002874523,0.12216714601889929
224,0.5040696876637107,0.1252606136592142
225,0.5149369359745092,0.12928446718137018
226,0.52477340107845,0.13426512308101596
227,0.5335311607063044,0.14022484387804277
228,0.5411675479334926,0.1471815729689006
229,0.5476453590490505,0.1551487899720368
230,0.5529330348083705,0.16413538734094102
231,0.5570048141866687,0.17414556891623648
232,0.5598408598841077,0.18517877098188062
233,0.5614273549711277,0.19722960628130815
234,0.561756570203139,0.21028783133782258
235,0.5608269016766236,0.22433833731023162
236,0.5586428786431927,0.23936116450022799
237,0.5552151414435283,0.2553315405128353
238,0.550560389668712,0.27221994195599714
239,0.5447013008014966,0.28999217945057176
240,0.5376664197338898,0.30860950560824957
241,0.5294900196993088,0.328028745522717
242,0.5202119352968337,0.34820244920932897
243,0.5098773684210436,0.3690790653211789
244,0.49853666804293,0.39060313536522406
245,0.48624508491477153,0.41271550754164676
246,0.4730625023940239,0.4353535692332877
247,0.4590531446976194,0.4584514970803563
248,0.44428526400803875,0.4819405234890274
249,0.4288308079555397,0.5057492183415431
250,0.41276506909653266,0.5298037846003103
251,0.39616631809581776,0.5540283664296721
252,0.3791154223997693,0.5783453683968698
253,0.36169545225826827,0.6026757842584072
254,0.3439912760147939,0.6269395337900378
255,0.3260891466363886,0.6510558060779256
256,0.3080762814978673,0.6749434076556073
257,0.290040437467538,0.6985211138461563
258,0.27206948336455977,0.721708021651746
259,0.25425097187088747,0.7444239025235346
260,0.23667171298340955,0.7665895533436408
261,0.21941735108436394,0.7881271439578494
262,0.20257194769052045,0.8089605596126064
263,0.18621757191391894,0.8290157366727537
264,0.17043390062940864,0.8482209900271935
265,0.15529783029691774,0.8665073306281169
266,0.14088310232963364,0.8838087716554027
267,0.1272599438332496,0.900062621851062
268,0.11449472546656425,0.9152097646289346
269,0.10264963809030611,0.9291949216318907
270,0.09178238977950762,0.9419668994823234
271,0.08194592467556701,0.9534788185512559
272,0.07318816504771224,0.9636883226566846
273,0.0655517778205242,0.9725577686922935
274,0.05907396670496629,0.9800543952830786
275,0.05378629094564625,0.986150469664154
276,0.04971451156734815,0.9908234120826774
277,0.046878465869909125,0.9940558971298664
278,0.04529197078288907,0.9958359315199986
279,0.04496275555087783,0.9961569079455374
280,0.045892424077393176,0.9950176347515765
281,0.048076447110824025,0.9924223412881066
282,0.05150418431048849,0.9883806589145713
283,0.05615893608530484,0.9829075777473034
284,0.06201802495252018,0.9760233793560839
285,0.069052906020127,0.9677535457307486
286,0.0772293060547081,0.9581286449518693
287,0.08650739045718306,0.947184194110557
288,0.09684195733297318,0.9349605001307832
289,0.10818265771108668,0.921502479252853
290,0.12047424083924521,0.9068594560381557
291,0.13365682335999274,0.8910849428527052
292,0.1476661810563974,0.8742364008796857
293,0.162434061745978,0.8563749837988793
294,0.177888517798477,0.8375652653529444
295,0.19395425665748411,0.8178749520967563
296,0.21055300765819893,0.7973745826959493
297,0.22760390335424738,0.7761372152041099
298,0.24502387349574847,0.7542381038045063
299,0.26272804973922287,0.7317543665514123
300,0.28063017911762816,0.7087646456878922
301,0.29864304425614946,0.6853487621510312
302,0.3166788882864788,0.661587365901985
303,0.33464984238945694,0.6375615837366222
304,0.3524683538831293,0.6133526662429718
305,0.37004761277060716,0.5890416355740559
306,0.3873019746696528,0.5647089356989635
307,0.40414737806349627,0.5404340867813309
308,0.4205017538400978,0.5162953453126329
309,0.43628542512460816,0.4923693715981765
310,0.45142149545709903,0.4687309061563565
311,0.46583622342438313,0.44545245654698173
312,0.47945938192076715,0.42260399609231053
313,0.4922246002874525,0.40025267589528174
314,0.5040696876637106,0.3784625514934924
315,0.5149369359745092,0.3572943254150617
316,0.5247734010784498,0.33680510682408904
317,0.5335311607063046,0.3170481893591985
318,0.5411675479334926,0.2980728481792193
319,0.5476453590490505,0.27992415713569413
320,0.5529330348083705,0.26264282689322
321,0.5570048141866686,0.24626506471595014
322,0.5598408598841077,0.23082245653255262
323,0.5614273549711277,0.21634187178296715
324,0.561756570203139,0.2028453914389735
325,0.5608269016766236,0.1903502594774713
326,0.5586428786431927,0.17886885797093238
327,0.5552151414435283,0.16840870584438594
328,0.550560389668712,0.15897248123300162
329,0.5447013008014966,0.15055806725948667
330,0.5376664197338898,0.14315862093660142
331,0.5294900196993088,0.13676266478772192
332,0.5202119352968337,0.13135420066808273
333,0.5098773684210436,0.12691284516161666
334,0.4985366680429301,0.12341398582376392
335,0.48624508491477153,0.12082895743967044
336,0.47306250239402403,0.11912523737041926
337,0.4590531446976194,0.11826665896773021
338,0.44428526400803886,0.11821364195042683
339,0.4288308079555398,0.1189234385542918
340,0.4127650690965327,0.12035039419113434
341,0.39616631809581787,0.12244622128332658
342,0.3791154223997694,0.12516028487708186
343,0.3616954522582684,0.12843989858163557
344,0.3439912760147939,0.13223062933254043
345,0.3260891466363886,0.13647660943571993
346,0.3080762814978673,0.14112085431495286
347,0.290040437467538,0.1461055843592385
348,0.2720694833645599,0.15137254924815477
349,0.2542509718708876,0.15686335312294888
350,0.2366717129834096,0.16251977896874117
351,0.219417351084364,0.16828411057889647
352,0.20257194769052045,0.17409945048627218
353,0.18621757191391894,0.17991003226765148
354,0.1704339006294087,0.18566152565707203
355,0.1552978302969178,0.19130133294085008
356,0.1408831023296337,0.19677887515166137
357,0.12725994383324965,0.2020458666308936
358,0.1144947254665643,0.20705657658733564
359,0.10264963809030617,0.21176807634585398
360,0.09178238977950766,0.2161404710516961


==> data/fig5-ref-angle-example-meas.csv <==
angle,perp,parl
0.0,0.10719,0.1999
7.5,0.03256,0.24128
15.0,0.06981,0.22507
30.0,0.34305,0.14869
45.0,0.45473,0.13708
52.5,0.5237,0.20336
60.0,0.50028,0.31758
75.0,0.3456,0.65216
90.0,0.09725,0.91833
97.5,0.05127,1.01856
105.0,0.05855,1.0041
120.0,0.38106,0.70136
135.0,0.50133,0.35376
142.5,0.50566,0.22678
150.0,0.49596,0.14908
165.0,0.3921,0.13913
180.0,0.09333,0.20995
187.5,0.05775,0.22424
195.0,0.03272,0.23329
210.0,0.29841,0.15254
225.0,0.51203,0.12796
232.5,0.58147,0.17639
240.0,0.53385,0.26876
255.0,0.34621,0.57815
270.0,0.07653,0.90881
277.5,0.03535,0.99268
285.0,0.05445,0.99144
300.0,0.24209,0.75328
315.0,0.54694,0.35188
322.5,0.55125,0.25381
330.0,0.62866,0.15312
345.0,0.32112,0.1507
360.0,0.05396,0.2161
367.5,0.019,0.22933


==> data/fig5-ref-spec.csv <==
wavelength,delta,delta_err,A,A_err,D,D_err,alpha,alpha_err,N_0,N_0_err,psi,psi_err,e,e_err
11.00025,0.3983151478153193,0.030594586563349135,0.9857300983403516,0.0022842168974118314,0.9699483942270726,0.0026066106895157952,0.15740901202795976,0.01989574223059036,0.022057123349353974,0.002030394311500514,-0.5016097095192468,0.11046012675746747,0.9794257976417021,0.003279772804375294
11.00471,0.4009328150369504,0.030693786958715923,0.9859594687526764,0.0023065499728599863,0.9700019193868245,0.002632563040212262,0.16184183193461507,0.02065042397131741,0.02198474349929401,0.002138340373107018,-0.507685902910322,0.11166428237701338,0.9791442506812613,0.003315304692854662
11.00917,0.40433490275313344,0.030756227965521167,0.9861949191357597,0.002330736601695595,0.9700945190236872,0.002660549534662992,0.16566821810809437,0.021307659735976765,0.0219429139941192,0.002234313584616278,-0.5128868811417845,0.11299388439323348,0.9787750936833182,0.0033545884983996574
11.01363,0.4084781872080364,0.03080528796879064,0.9864397827602074,0.0023582523827393753,0.970216556781284,0.002692288660945282,0.16914152690977738,0.021988439568831054,0.021930945554562674,0.002331601092566858,-0.5176243246995389,0.11452272881940505,0.978320601876002,0.0033997993839975423
11.0181,0.4126433001036465,0.030855591384519116,0.9866464900011407,0.0023860198917577016,0.9703231031040752,0.002724260956172102,0.17202804090552032,0.02257295399955933,0.0219875867630212,0.0024136164936627066,-0.5216812553087399,0.11607316564405483,0.9778582837836624,0.0034456708911723985
11.02256,0.4162249323814239,0.03087235988411819,0.9867733649061694,0.0024077875401451758,0.9703743439163823,0.00274932270429223,0.1739514181134519,0.022837451347502202,0.02214505881638691,0.0024524862129281246,-0.5248767275959518,0.11731409390196616,0.9774563628891142,0.0034823826813904137
11.02702,0.41946535665553114,0.030814767953484184,0.986832662451302,0.00242172925383203,0.9704014079921781,0.0027653310389499568,0.1748628182751562,0.0227340764148604,0.022389120949978993,0.0024415961847175224,-0.5266420962672067,0.1181616618780437,0.977089212664052,0.0035074718015159893
11.03148,0.42246843285226404,0.030725889220897536,0.9868332589204503,0.0024316985825966818,0.9703967128687673,0.002776729957291561,0.17499142630983872,0.022454040460585155,0.02271759085020408,0.002402737136092723,-0.52752144375172,0.11880888695266495,0.9767459635045542,0.0035266480093949976
11.03594,0.42495077116293506,0.030650076811590553,0.9867512504839294,0.0024394527223957577,0.970305428730218,0.002785614874861669,0.1746664638896313,0.022134342253673472,0.023166165238893206,0.0023517258537478452,-0.5284570496290426,0.11933324376203452,0.9764600754110906,0.0035421735940662047
11.0404,0.42667305743914385,0.030575267714441794,0.9865720437348693,0.002442605094546333,0.9700809067022946,0.0027893534534892094,0.17412576491446613,0.02181850388401944,0.023761723209134958,0.0022941522794700463,-0.5304364819732531,0.11961079499546308,0.9762606049753418,0.003550329848841954
11.04487,0.427500351156691,0.030471964505244847,0.9862679342959346,0.0024380484427120454,0.9697114075087905,0.0027843522827803967,0.1732626049531015,0.02152498748602838,0.024537311263679317,0.0022299478975384853,-0.532923501257827,0.11948127137490964,0.9761644972868943,0.0035463823452846523
11.04933,0.4277440129330095,0.030357690894933478,0.9858771766034834,0.0024290688332824543,0.9692371613332414,0.0027743549278318046,0.17198137233569213,0.021649831624999963,0.025441798941779507,0.0022018478907678404,-0.5359070462045511,0.11911659855312595,0.9761362137321851,0.003535435271775546
11.05379,0.42773312649760004,0.03023683728849445,0.9854525081070249,0.0024179734632605986,0.968693676031995,0.002762041552196887,0.17039415846874217,0.022428438717280643,0.02640710581789242,0.002234411898777126,-0.5399980088181418,0.11864388160692092,0.976137599502978,0.003521236221633242
11.05825,0.42780241442362255,0.03006608050641948,0.9850390825296708,0.0024032457507125915,0.9681122992497841,0.002745714330271357,0.1685068581652129,0.023709177937203632,0.02737813948657688,0.0023116869110265986,-0.5457041916128047,0.11800334898162895,0.9761296952885812,0.003501990334455204
11.06271,0.4275622137254232,0.029840992828701847,0.98457173968664,0.002382200100057642,0.9674119224228087,0.0027223478211295246,0.1660594346884219,0.02545331389963376,0.028460458441372773,0.0024209642710607557,-0.5534866200081154,0.11705224317433713,0.9761578944551949,0.003473443018955987
11.06717,0.4272107442470493,0.029584392948142354,0.9840970757240969,0.002357978416960258,0.9666677846617954,0.0026954418332217466,0.16326393009877302,0.02756459653264497,0.029563077644432622,0.002553941102367258,-0.5624387909756675,0.11594470345030478,0.976199054714796,0.0034402073206920235
11.07164,0.4272238323460913,0.029286719341981744,0.9836988109991168,0.0023326815606525826,0.9659955385284069,0.0026673003694114763,0.16044051846176868,0.029697902659062476,0.030547193928161603,0.0026843583860186333,-0.5715962639246251,0.11479353223830542,0.9761978101476362,0.0034056712042199256
11.0761,0.42797803473608326,0.028941704091943812,0.9834447073422959,0.002307951376915796,0.9654833058121376,0.0026397407489044083,0.15793662055653046,0.0314217651630896,0.031302586428702865,0.00278201901323331,-0.5803571700826821,0.11368738259188482,0.9761102797159575,0.003372490254882175
11.08056,0.42927103042262377,0.02854609091231021,0.9832801986935817,0.002282088162813642,0.9650425981567065,0.002610914622777592,0.1554765896764176,0.0327120087273671,0.031934417751049826,0.0028414222844880275,-0.589811902994325,0.11254352510650037,0.9759596309097086,0.0033381648835362214
11.08502,0.4310237435496741,0.028168332838168452,0.983214982937677,0.002260111044111804,0.964711182692748,0.0025864875699599527,0.15323363875771556,0.03366460983043728,0.03240578875318482,0.00287743709632656,-0.599023174584583,0.11159961340946369,0.9757544595882335,0.0033097829612900574
11.08948,0.4331254730518645,0.027838375647556552,0.9832729827099712,0.0022439428922547276,0.9645572761141078,0.0025685458808413068,0.15146624416699778,0.03429913318316308,0.03263417065688134,0.002901389635755391,-0.6064996164013114,0.11093594942623022,0.9755070247212045,0.003289786583781919
11.09395,0.43557988154690985,0.02753831241658155,0.9834883961938727,0.0022322791573545974,0.9646446895524017,0.0025555230917048664,0.15048596357454652,0.03454500255584843,0.032545154943348586,0.0029146436943530505,-0.6112475456691424,0.11048085336234774,0.9752161431667089,0.003276090186028626
11.09841,0.43861198034997106,0.027238935983901324,0.9838782230515175,0.002223818917908583,0.9649705638305075,0.002545986789816871,0.15026349676470105,0.03437636876437708,0.03213471688531222,0.0029140870222016946,-0.6139655002601309,0.11018390996712003,0.9748540088184285,0.0032671682062942733
11.10287,0.4418660071983861,0.026975343430230996,0.9843774934952471,0.0022194409604687263,0.9654656145294609,0.002540960445081689,0.15059967489362386,0.03395236081101857,0.0314971867378912,0.002907793010667844,-0.6147306833312904,0.11007949560374274,0.9744619824779418,0.003264036035063163
11.10733,0.44488603734825516,0.026778381954373893,0.9849095057829304,0.002219325161808143,0.9660492385591457,0.002540665243489239,0.15132356366298275,0.033379526365424614,0.030738205937410282,0.002899644527387734,-0.6135818444597351,0.11016290273933928,0.9740950004689811,0.0032665525550602016
11.11179,0.44743192063121356,0.02662633602504977,0.9854414029525519,0.00222057260294896,0.966693311768905,0.00254177153248229,0.15243672205983516,0.03265868414146611,0.02989633120846454,0.002887711990288555,-0.6103079997622757,0.11028063330764327,0.9737832397332455,0.003270175509842659
11.11625,0.44980677112224854,0.02648352882422659,0.9860449473186965,0.002221966925612206,0.9674854341055102,0.002542841612048135,0.15413412462189596,0.03175617404192034,0.02885688718458524,0.002873636675481284,-0.604428681276451,0.1103772728563253,0.9734904076893186,0.003273280374524362
11.12072,0.4518864381169911,0.026373650288007415,0.986650048135113,0.0022247042842175597,0.9683260847246122,0.0025453250077029353,0.15597675412237116,0.030796299592282018,0.027748334185073543,0.0028583948587106436,-0.5969176064782284,0.1105181316304352,0.973232366972162,0.0032777622298899673
11.12518,0.4534060113422793,0.02633135244509263,0.9871799769668642,0.0022302283841549517,0.9690953632046182,0.0025509891064280274,0.15743795624025614,0.029828070324762153,0.026714604178229167,0.0028365412912101295,-0.5891653779361159,0.11077593663907878,0.9730428407842495,0.003285721387690149
11.12964,0.45417593628427433,0.026370351696452184,0.9875712354381773,0.0022386795366602123,0.9697121968536812,0.002560041150018798,0.15831144745884815,0.02879990446628434,0.025859878044315558,0.0027970771711531405,-0.5817360539281965,0.11115685253012046,0.9729463999649581,0.003297319808330039
11.1341,0.4542802562031514,0.026496131698196847,0.9878720961074078,0.002251121928173425,0.9702485521867186,0.002573630390945081,0.15891584868080416,0.02774647512372819,0.025094081862309346,0.0027496241526848647,-0.5738497217385223,0.11170828821820274,0.9729330792154405,0.0033139968182312827
11.13856,0.4538997173735893,0.02671834841599906,0.9880935431511751,0.002269226676805395,0.9707064056383355,0.002593686545450237,0.15917613251935733,0.026957072342673225,0.024414888315813826,0.0027222078800834414,-0.5658513563792975,0.11252240444603917,0.9729803812444885,0.0033384736287543934
11.14302,0.4533058179739842,0.02700995802289388,0.9882462711296337,0.002291958036206715,0.9710820815969261,0.00261905940092923,0.15897596361015717,0.026519905316787003,0.023831590010753995,0.0027233518107370198,-0.558284158065183,0.11356302956106588,0.973054282072784,0.003369656347391539
11.14749,0.45251027246881237,0.02735905124834329,0.9883289118565826,0.002318260725301756,0.9713560119972967,0.0026485903244652027,0.1582243797278199,0.026283821778521996,0.023355345560464667,0.002738258293308993,-0.5517488231886128,0.11478112021041098,0.9731532176736404,0.0034060672048241373
11.15195,0.4512440206106912,0.027834905175167724,0.9883233369285781,0.002352517856606277,0.9715140698262282,0.002687276332623775,0.15694094702788383,0.026163759084626308,0.02299228491785768,0.0027600404760270386,-0.5460518817098063,0.11637955887868302,0.973310421376742,0.0034537367869334765
11.15641,0.4499162422748745,0.028370078236682028,0.9882653660010112,0.0023910950770380883,0.971611567617339,0.002730908738842677,0.1552884232569993,0.026131895878283032,0.022712234388578112,0.0027867133204854426,-0.5406437114686606,0.11819330007429411,0.9734747193647371,0.003507789311759068
11.16087,0.44900121662375225,0.028863961562794076,0.9881861907473887,0.0024281380608803275,0.9717106896514548,0.002772711091465964,0.1534530900589433,0.026119919675465123,0.02248629738505795,0.0028118461466388766,-0.5346146362499445,0.11995131647015526,0.9735875363814097,0.0035602172336653736
11.16533,0.44875404827577803,0.029251919384841403,0.9881066259218342,0.0024597709771392406,0.9718328113153919,0.002808253893293523,0.15149326941100474,0.02604033683200769,0.02230726346761144,0.0028256906113266174,-0.5279963668054019,0.12147545983053504,0.973617808780397,0.0036057304176739515
11.1698,0.4488298413367024,0.029614263652219728,0.9879899891814792,0.0024909029799554225,0.9719254338996498,0.0028431897978175493,0.14930770967139234,0.025896051599232684,0.02220985138538808,0.0028274063023687426,-0.5212330406507033,0.12299657150646748,0.9736082562211744,0.0036511627825749527
11.17426,0.44937079027677923,0.029903171942877716,0.9878656105250778,0.002518476548932749,0.9720376384702559,0.002873969398679467,0.1469024401487883,0.025715750094490404,0.022148053964510462,0.0028225453156799436,-0.5136945408157368,0.12436591277009057,0.9735412804804808,0.0036921240110021794
11.17872,0.45057414476123847,0.030042106545363753,0.987780704292707,0.002537319204505532,0.9722266341431172,0.002894660089767454,0.14438494948946995,0.025487057799629613,0.022061590815596888,0.0028135231498216326,-0.5050724396504833,0.12533304782507465,0.9733921965852417,0.0037211888803421367
11.18318,0.4525532192027126,0.029971244483172232,0.9877595280737437,0.0025430522265267137,0.9725395009866534,0.0029002050210619828,0.14172599210812417,0.025183798893290324,0.02190446623498254,0.002799486229451836,-0.49462712962274463,0.12568213836733133,0.9731460870106192,0.00373197314327218
11.18764,0.45533792773016785,0.02973761223762553,0.9877947891610258,0.002539545209342702,0.9729629713441967,0.0028950482748549057,0.13897007693548055,0.02488000947535838,0.021688260395574387,0.002788062019973244,-0.48255422127273395,0.12560844352317707,0.9727976849907324,0.0037302572866423304
11.1921,0.4585862656915643,0.029414101274360584,0.9878492994244662,0.0025306918928824657,0.9734345901658209,0.0028837170050800102,0.13607063643741718,0.024724086702091037,0.021477390287156926,0.0027925901994093213,-0.4696080226693382,0.12529269096166754,0.972388071164,0.0037213719031677565
11.19657,0.4620232758980427,0.02903307415932884,0.9878895575639897,0.0025174196077237285,0.9738932642694536,0.002867359099234816,0.1330333883152233,0.024732648518522866,0.021331164567563583,0.0028127959673762363,-0.4566390687642368,0.12477252165006075,0.9719508740839985,0.0037063985582258766
11.20103,0.4656159439371296,0.028578290654966674,0.9878969643157589,0.0024979381051147354,0.9743225456322472,0.0028439372829199257,0.12972423154850954,0.024873738050286788,0.02128263755942595,0.0028439911853367695,-0.4435737493875658,0.12395844279735459,0.9714896824540566,0.0036826787957434984
11.20549,0.4696054694533307,0.02804395039996138,0.9878975802644798,0.002472900625426531,0.9747679150039068,0.002814147153826432,0.1260716417656708,0.025206039930389397,0.021291499670714562,0.002895351084782101,-0.42980873862552804,0.12289030182520162,0.9709725034541542,0.0036514124296934125
11.20995,0.47364002822301204,0.027534398489634113,0.9878834276983733,0.0024494141770498184,0.9751892717467664,0.002786175411457323,0.12236511297312454,0.025673241030692056,0.021360343804970733,0.0029603109705118548,-0.41632231583851775,0.12190502302042289,0.9704440534039976,0.00362257508775369
11.21441,0.47728767326759647,0.027116364630384433,0.987839714246028,0.0024312303904933503,0.9755325850930275,0.0027643960290580703,0.11892110792665461,0.026127895113293415,0.021503913044959803,0.003020193874647864,-0.40432686645834137,0.12117083861198816,0.969961551002139,0.003601132070044823
11.21887,0.480388036236047,0.02676598298233559,0.9877543998669308,0.0024156007865808048,0.9757602160890452,0.00274574670534835,0.11588925450996211,0.02645783421903875,0.021749113941691853,0.0030599557325093145,-0.3946522346856545,0.12054662428870255,0.9695479038570076,0.003582870782940794
11.22334,0.48320502398980086,0.026450117245274466,0.9876220517065234,0.002401095774465229,0.9758978873081914,0.002728508599447093,0.11314010673100588,0.02681836167681613,0.022107855748912685,0.0030969845249976947,-0.38633559799935496,0.11997315135879487,0.9691692352548085,0.003566066198144678
11.2278,0.48566560768117223,0.026198989475905324,0.98747320095058,0.002390283773905753,0.9759667979089027,0.002715621141341792,0.11052294398598904,0.02720722920522437,0.02251973302218299,0.00313358032067788,-0.3796669527032582,0.11957184854481011,0.9688362694628218,0.00355432303495444
11.23226,0.4876628190329346,0.026010938616280073,0.9873392037183117,0.0023826972594735343,0.975988310825861,0.0027065750471836885,0.10796911517873874,0.027498342232831,0.022920021335230967,0.003157725169585195,-0.3749533940309561,0.11931054411810568,0.9685644971474529,0.003546680514086271
11.23672,0.489068024681908,0.02585621637325816,0.9872361138693838,0.0023751195118697907,0.9759645271498352,0.0026977513049372963,0.10536024251906509,0.02753897312678373,0.02328003833864331,0.003153128934389604,-0.3726359263239959,0.11902023740903593,0.9683724855160891,0.003538105724267665
11.24118,0.48989241119361193,0.025728958617586072,0.9871315256675425,0.0023670777526538667,0.9758684821823755,0.002688596920614487,0.10270402273603536,0.02747939403907587,0.0236604368849478,0.0031340169056144813,-0.37255511764471366,0.11868084556506725,0.9682595548850622,0.0035280085650158284
11.24565,0.49034428725335727,0.02562133871292124,0.9870509188369883,0.00235897847335484,0.9757390112103134,0.0026795342270199887,0.10014044161517133,0.027413522538042388,0.024012400462571876,0.003114421849121225,-0.37430161925753863,0.11832071221294768,0.9681976004791545,0.003517242613680901
11.25011,0.4906454477389742,0.025521915909478766,0.9870217321905829,0.002350946839107087,0.9756235167708168,0.0026706483452893083,0.09783498920518524,0.02728892288783352,0.024277075035625865,0.0030919585038879653,-0.37724579662490415,0.117953775456953,0.9681563175754322,0.00350623911918927
11.25457,0.4908906906332301,0.025406778423234008,0.9870683798158291,0.0023412927955875043,0.9755483243381806,0.002660012173196259,0.09600334652933255,0.026959968360387637,0.02441163189140326,0.0030521579555351664,-0.38133364007765325,0.11749802677442013,0.968122722043988,0.0034925606896644237
11.25903,0.49084713793663637,0.02530724420404672,0.9871799935402188,0.0023317685680509788,0.9754894741272545,0.0026496508166775927,0.09458544018486603,0.026467871215301905,0.02444203481339613,0.002996819072381546,-0.3869565956900433,0.11703019766035269,0.9681288593574369,0.0034784785994323142
11.26349,0.4907135398682541,0.025245917188803438,0.9873352618252287,0.0023253718643988955,0.9754400397604165,0.002642931612360818,0.09342891094512183,0.025922668806660172,0.02439595025069462,0.0029387096477110465,-0.3936825750906518,0.11671374129770365,0.9681474027610527,0.003468861226367286
11.26795,0.4907138925973827,0.025197778744662752,0.9875115131202564,0.002320837754858834,0.9754023946327932,0.002638351008398909,0.09226780051049047,0.025332022176507065,0.024295642714652028,0.002879519707988306,-0.4007330576293399,0.11649807601913208,0.9681475491947633,0.0034622258275348624
11.27242,0.4910181197166208,0.02511533477886187,0.9876987468501661,0.0023145653417111253,0.9753756470372271,0.002631791520729128,0.09089287687414668,0.024578360234208767,0.024152372504904655,0.002806737815299989,-0.40784702022968083,0.11621277643343862,0.9681059303799725,0.003453513373735823
11.27688,0.49152968750613846,0.02502592925066633,0.9879315092760989,0.0023086566545061577,0.975377247173225,0.0026256873303890237,0.08927629731237746,0.023631535448060213,0.023923693393423918,0.0027173127508790577,-0.41556126932175397,0.11595579178808371,0.9680357600060633,0.0034456184583409994
11.28134,0.49215318852894063,0.024952078177286462,0.9881710833529681,0.0023046832277181114,0.9753812332874606,0.0026217931829408208,0.0877829722680346,0.02280443680757634,0.023656595089154818,0.0026434818192439965,-0.4234479425010046,0.11580281521307637,0.9679500754761848,0.0034408047521933918
11.2858,0.4928580311904067,0.024875937686552742,0.9883759005774567,0.0023008083969687123,0.9753669073298564,0.002617966154099225,0.08667175597699736,0.02229449159321146,0.023400869270538853,0.0026051163745818185,-0.4308240258685516,0.11566145566659064,0.9678530104980133,0.003436349708563774
11.29026,0.4936161108142369,0.024740227481284682,0.9885160612372186,0.0022915571067046495,0.975317833196504,0.0026079405815627225,0.08620121710522621,0.02209616383964359,0.02318944604275339,0.0026007795841285317,-0.43724843319079754,0.11525604804562942,0.9677483811500344,0.0034240794957598013
11.29472,0.49454166621864765,0.02454306475659177,0.9886321819471909,0.002277286414864915,0.9752544393887062,0.0025921725414099353,0.08604505836772308,0.02212983755314815,0.02297052987453853,0.0026255306729168295,-0.4434043006179664,0.1146094542204723,0.9676203192753191,0.0034046508714038804
11.29919,0.4955288738935119,0.024326601174383386,0.9887024281130918,0.002261377603087062,0.9751678271993416,0.0025744755142014185,0.086327633727317,0.022516228429080215,0.022778426118842076,0.0026914199662468794,-0.4488458608700532,0.11388540611480578,0.9674833678443305,0.003382945426376021
11.30365,0.49635545418390464,0.024138097305545243,0.988694031815343,0.002247199836469022,0.9750415970382379,0.002558644248520551,0.08731345198112524,0.023203780964172842,0.022658369074033072,0.002788616624774734,-0.45298683657349703,0.11324109135633821,0.9673684282440489,0.0033636554596091946
11.30811,0.49686117004782715,0.023976234152621366,0.9885771195572168,0.00223392699646636,0.9748611815915679,0.0025437017959014847,0.08920920824234768,0.02397701480112864,0.022651426208596205,0.0028873802811008637,-0.45528736412720816,0.112626378456533,0.9672979824617051,0.0033453120671698977
11.31257,0.4971416033977417,0.02382732143098067,0.9883673143254568,0.0022207335030390066,0.974625625304832,0.002528753147382497,0.09206074031562146,0.024767620235603173,0.02272813341370071,0.0029815461275249943,-0.45631496023252577,0.112006383384245,0.9672588721593685,0.003326858291047975
11.31703,0.4972433899109239,0.02375655139790435,0.9880794189293252,0.002213964981220772,0.9743551477175288,0.00252101110952061,0.09564352704599378,0.025540079304769116,0.022878611206643987,0.0030677644872374563,-0.45589145328027697,0.11170169017316935,0.9672446439527332,0.003317821141905569
11.3215,0.4971512766790738,0.023805837891318685,0.9877194627239432,0.002217487446934511,0.9740590533833269,0.002524869505768155,0.0997241842143988,0.02622063450780727,0.02310964917000459,0.003136695552470624,-0.45389929731372364,0.11190566665993698,0.9672574430304864,0.0033239479909423254
11.32596,0.49687799164708424,0.023977412280326908,0.9872951428718724,0.002231576901306754,0.9737518879179216,0.0025406216118934754,0.10417978816618063,0.026675401604001926,0.023427684668832945,0.0031719706816111604,-0.45010796411780096,0.11263141646740063,0.967295468157536,0.0033456364158205416
11.33042,0.4962885521601956,0.024283218930570765,0.9867581556686671,0.002256600929191204,0.9733905830934704,0.0025686669017228325,0.10935064327312953,0.026895535996706587,0.02389161805023641,0.0031687765046967617,-0.4443312485990417,0.11389405981985955,0.9673774747295323,0.0033833455644857622
11.33488,0.4955241307476452,0.02472723816427686,0.9861626099288112,0.0022935505021696935,0.9730173339234911,0.0026101514391902144,0.11507613215922226,0.026990485535744527,0.024422526952783165,0.003146660744357821,-0.4369780377669002,0.11574747115863764,0.9674836548605824,0.0034386636421848043
11.33934,0.49475652306424917,0.025264831168576092,0.9855742844989712,0.0023391141516874384,0.9726923278445787,0.002661305505339285,0.1210015836482529,0.027010397142314978,0.024922265799391826,0.0031195185560899475,-0.4282474584890507,0.11802779272336243,0.967590037502758,0.0035067178923484624
11.3438,0.4941509209175674,0.025804030468588562,0.9850647587421241,0.002385681224990506,0.972478520059099,0.0027134799716208844,0.12666321569765432,0.026897381990253433,0.02528718937242589,0.003088177081806811,-0.41843519122940054,0.12035372289877834,0.9676737416935843,0.003576169933378105
11.34827,0.49361401952867046,0.026372859862678625,0.984591579760184,0.0024353869188131145,0.9723483454491002,0.0027690554320520208,0.13217702153175512,0.0265984078230997,0.025578652541544556,0.0030419880350802046,-0.40704033432581244,0.12282944368374767,0.9677477731852202,0.003650134559609544
11.35273,0.4931478629921537,0.026964757623528908,0.984150600301753,0.00248763779647676,0.9722930076344257,0.0028273592145328205,0.1376131205119764,0.02623126004336464,0.02580276616348672,0.00299401459098778,-0.3942211070069056,0.12542597249038784,0.9678118959990317,0.0037277461572807684
11.35719,0.49278892870633867,0.027512444841451968,0.983774210041527,0.002536458952484751,0.972319055104827,0.0028816678264178305,0.14289761530971987,0.02586113805340802,0.02591695572619013,0.0029548537321285088,-0.380836985815353,0.1278443370973301,0.9678611328098414,0.0038000886098806695
11.36165,0.4926379195490916,0.027917034375900512,0.9834927786695007,0.002573340496658762,0.9724413833155193,0.0029223648828715938,0.14789540230083895,0.02544421768441955,0.025877184599018454,0.00292195961647166,-0.36741435958365226,0.12966135783896138,0.9678816353570978,0.0038545594331834375
11.36611,0.4927486078614267,0.02815831090791995,0.983318375097225,0.002596834330137053,0.9726881746939403,0.002947774146737365,0.1525970350807753,0.024901910206616102,0.02565337510092659,0.002887219075084605,-0.3534198502288277,0.13080414575188198,0.967865995937813,0.003889001314000712
11.37057,0.4930797201305967,0.02828336949344236,0.9832333237199478,0.0026110446354881303,0.9730395126147472,0.0029625783995622977,0.1569838082032023,0.0242878200141296,0.025281138404700233,0.0028528204709767782,-0.33892602966861535,0.1314799717075478,0.9678198924371674,0.003909566954788253
11.37504,0.4934408418568641,0.02830819767061471,0.9831951607983278,0.002616269481163608,0.9734273307440646,0.002967208843704769,0.16099057693524788,0.023646014769304845,0.024841894335325375,0.0028186171191114553,-0.3247684406278983,0.1317010045965075,0.9677696205613086,0.0039165882701274095
11.3795,0.4936857748223294,0.028226372064875542,0.9831707301173136,0.0026109767504790284,0.9737944538361835,0.0029600162246973217,0.16460263423233132,0.022966831300988276,0.024408254462235594,0.002779077317025275,-0.31173667464160093,0.13138875767441283,0.9677354294664348,0.003907705062051553
11.38396,0.49383452762955987,0.02799107790529982,0.9831684986200352,0.002590945215983144,0.9741522338440934,0.002936221384781679,0.16787067785291193,0.022195072122692172,0.023957491249027244,0.00272836476425098,-0.29973714991651096,0.13033116402129816,0.9677145730955407,0.0038766102163026736
11.38842,0.4939527774703691,0.027641597229665287,0.9832018205379656,0.002560196556364336,0.9745264463510501,0.0029003592635260043,0.17079832071304094,0.021456463060568812,0.02346161738104477,0.0026824142104567273,-0.2883632154813623,0.12873205916391664,0.9676979576369361,0.003829374919168675
11.39288,0.49395076140989014,0.027267254337467375,0.9832385286866778,0.002526418466420711,0.9748681990475963,0.002861196694504798,0.1733601369558761,0.020927139593834704,0.022995049039133932,0.0026591012039401374,-0.2781699498426956,0.12697933344086892,0.9676980334703542,0.0037775227510241306
11.39734,0.493709572484597,0.026941523535755397,0.9832460637690165,0.002495744516126442,0.9751329914194218,0.0028257122530425203,0.175554750856863,0.02067043809019456,0.022626474639149914,0.002664265618739017,-0.2695482810941939,0.1253794247531234,0.9677312714313552,0.003730164650968872
11.40181,0.49310599964526297,0.026657776855832826,0.9832164592818976,0.0024669498419956364,0.9752983701316095,0.00279255286971936,0.17744853559609028,0.020656126067640692,0.022375837567091644,0.002694544296373663,-0.26296672280790856,0.1238658119771886,0.9678146539588468,0.003685316044529179
11.40627,0.49220775953728624,0.026393710013703307,0.9831714769490515,0.002438440257085113,0.9753989578345634,0.002759869493257116,0.1791042141062237,0.0209238377733648,0.02219264909709341,0.0027590885295322143,-0.25800056944603483,0.12235844807365934,0.9679386035525871,0.0036406095993500344
11.41073,0.49115850202782113,0.026198344172013683,0.9830941774534793,0.0024154337235016876,0.9754238156180088,0.00273354569010674,0.18039909810298457,0.021471221728094503,0.0221155399983045,0.002855924683622121,-0.25447342931429195,0.12112989297629233,0.9680830817146038,0.0036041601899620083
11.41519,0.4901080246355434,0.02609613155020999,0.9829594080387014,0.0024008299887845587,0.9753540585841496,0.0027168404733454335,0.1812105222587142,0.02214593875572236,0.022195871997031793,0.0029615230017072357,-0.2522014043937221,0.12033676384801094,0.9682273699271644,0.003580632916256197
11.41965,0.4891480974455634,0.026067478209171695,0.9827289502785926,0.002393132814905614,0.9751554183851467,0.0027080467454687358,0.18137510493717024,0.022775746560154107,0.022513554380104384,0.0030468761964913536,-0.2510729002083763,0.11991316166157345,0.9683589044884665,0.0035680702397466063
11.42412,0.4880764823918798,0.02610300499447956,0.9823869702235035,0.0023903886385698574,0.9747925068660125,0.0027050068569245533,0.1809237067028571,0.023431919130832746,0.02310456903360872,0.003119175905543115,-0.2517140360889777,0.1197526351884351,0.9685054009208856,0.00356329294865642
11.42858,0.4870607054694795,0.02617716465416979,0.9820109179514157,0.0023912729872995527,0.9743674792983361,0.0027061516894073996,0.1800647480147593,0.024106353275081337,0.02380095539895562,0.0031855283799221853,-0.2533045221753463,0.11978607924708112,0.9686439158427624,0.003564262747613141
11.43304,0.4862977723456555,0.026257528056789773,0.98168474468697,0.0023940202982563486,0.9739892347813371,0.0027094126654038627,0.1790584907015898,0.02471542982979564,0.024425251656931525,0.0032444534479981854,-0.25501902596498177,0.11992336425041164,0.9687477277548087,0.0035683154116406203
11.4375,0.48594732169455657,0.02629043294842826,0.9814810598870382,0.0023947395300973444,0.9737471798578979,0.0027103378895960376,0.17807398035610436,0.025134066153257185,0.024824056343502335,0.003288931884934473,-0.25630149433598237,0.11996811237885074,0.9687953550191255,0.0035696195610215795
11.44196,0.4858595323730404,0.02630398463836484,0.9813717765322589,0.002395169929370509,0.9735928843732565,0.0027109527377334472,0.17691656357598817,0.02539932170350217,0.02507047031078212,0.003320176457178715,-0.25781597030031056,0.12000442393640168,0.9688073002080799,0.003570663171527456
11.44642,0.4860630069667606,0.02631452838339338,0.9813183607238658,0.0023968644095898393,0.9734950338609769,0.00271299562833739,0.175654711391471,0.025548916779652913,0.025229379073608033,0.0033398275134506553,-0.25933657090710815,0.12011558589586024,0.9687796986121782,0.0035739296506107935
11.45089,0.48656073829934254,0.026321478862119593,0.9812886412823111,0.0023997442338833767,0.9734366719995974,0.0027163358674399717,0.17443108041929625,0.02556979939283518,0.025339041895361993,0.0033444928928950375,-0.2603662469297413,0.12029960763095515,0.9687120733904317,0.0035793722194623796
11.45535,0.48736679061420574,0.02629095005153073,0.9812513370659661,0.0024007498688352258,0.9734041251131805,0.0027174617252165097,0.17338149772240527,0.025433293276452662,0.025435396114860793,0.003328405071968512,-0.26032887766203766,0.12040532297030634,0.9686023466444211,0.0035825075384965854
11.45981,0.4886183748936822,0.02621477069369062,0.9812292184160851,0.002399800384104694,0.9734107644033767,0.002716307224612024,0.17242350406118814,0.025161003084329392,0.025498539839110785,0.0032950207031403967,-0.25954928395647503,0.12043609432670777,0.9684315142264062,0.003583425397533218
11.46427,0.49015791265142966,0.026135747856388614,0.9812199746814683,0.002400015707640824,0.9734528421759459,0.0027164079328963345,0.17154479777789464,0.024890029524311765,0.025523319105377845,0.0032627893148860494,-0.2580527659266089,0.12053908054688713,0.9682206279571329,0.003586505498310698
11.46873,0.491822224189991,0.026066862080972638,0.9812075745538364,0.0024017654643250334,0.9735161330676718,0.0027181772776515797,0.1707704316643522,0.024697864373269072,0.02552851448035639,0.0032418443599328845,-0.25575890610705065,0.12072439872761959,0.9679917172510968,0.003592052859506788
11.47319,0.49338286836097994,0.025999648373987824,0.9811736392097162,0.0024031379144691567,0.9735803969062117,0.002719456956538222,0.1701463000802339,0.024531506946322376,0.025531376577137305,0.0032252819810242046,-0.2527012775724043,0.1208838994137796,0.9677761780098952,0.0035968518332359094
11.47766,0.49494796962459625,0.025898836080737182,0.9811045665443318,0.0024013507452874333,0.9736338825368921,0.0027170939756428277,0.1697417636264741,0.024320296823386968,0.02556318162963758,0.0032018911155666865,-0.248834353798782,0.12088586185643131,0.9675591609693032,0.0035969822023203995
11.48212,0.4965934737570114,0.02578255483818741,0.9810175085904576,0.002398457404764577,0.9736927407168111,0.0027134153608687674,0.16952138945713027,0.024157619813534766,0.025599812017721022,0.003185000280600158,-0.24419499123803765,0.12083638890137738,0.9673300677299491,0.00359559818108819
11.48658,0.49812651017448845,0.025678646919918627,0.9809334513898695,0.0023961865394675017,0.9737780902196354,0.002710376437965592,0.1693180319463592,0.024097780883940427,0.025589357554803096,0.003184533940346889,-0.23874582577120035,0.12080727546417454,0.9671157655337276,0.0035948393357236154
11.49104,0.4994409082061049,0.02558885011946373,0.9808796776399207,0.0023942786193872825,0.9739127351260738,0.002707695493420524,0.16894016158669078,0.02408612041798327,0.025481834259967404,0.0031959800361865357,-0.2326160312604114,0.12077573392374963,0.9669313501812701,0.0035940256465208475
11.4955,0.500421699382218,0.025495913483234822,0.9808689055551556,0.0023906492869362086,0.9741154404796243,0.0027029987927945265,0.1682950725133905,0.023997454225789337,0.025235666949960458,0.003204737061820078,-0.2255871349171174,0.12062644196588888,0.9667933087802645,0.003589731752564609
11.49997,0.5011758875744273,0.025417135495378492,0.980891897045654,0.0023874139626794836,0.974378462468642,0.0026986753583200422,0.16747798347073553,0.023836962197711087,0.024877008002587686,0.0032097763082315246,-0.21762747724711412,0.12047405035594687,0.9666868930160901,0.003585367261069966
11.50443,0.5017795191293982,0.025374499156419702,0.9809269226153744,0.0023869272357728505,0.9746692125102802,0.0026974166215694545,0.16665361354113267,0.023660741645820375,0.024463170650030775,0.003215800479988956,-0.20911767696416936,0.12044675766615913,0.966601547361029,0.0035847366011102074
11.50889,0.5023270149023582,0.025371408021877758,0.9809542714166435,0.002389896415180825,0.9749600718209804,0.0027000415859713468,0.16595785685335526,0.023488760486115503,0.02404825626435495,0.003223629083793527,-0.20033952601284757,0.12059010970447999,0.9665240166581052,0.0035891874085948144
11.51335,0.5028350846030797,0.025381523267112235,0.9809647732404856,0.002393912488307681,0.9752439045351989,0.002703820650567457,0.16543841194749684,0.02329094062819859,0.023647607439905443,0.0032285065371584214,-0.19122894139542435,0.12078446262423409,0.9664519660599221,0.00359515996456944
11.51781,0.5031768454028953,0.025420212613122065,0.9809799996985544,0.0023999338152533955,0.9755574588122287,0.0027097923177188243,0.16494203608790853,0.023035761856831115,0.02320196116979313,0.003227877527349341,-0.1812606074984911,0.12106475807915468,0.9664034009510726,0.003603707366477168
11.52227,0.5034865312979147,0.025496450289423257,0.980983765335247,0.002409342927718262,0.9758630258929092,0.0027195748618387256,0.1646179487757364,0.022788925297552717,0.02276645841423277,0.00322881993957958,-0.17117444939786097,0.12151476748401988,0.9663593510977669,0.0036173050386891243
11.52674,0.5039581104177412,0.025580175812520353,0.980963041610946,0.0024200952028272426,0.9761147857571836,0.002730949364139289,0.1646023183027847,0.02258094481455965,0.02240927125642114,0.0032324989859875658,-0.16208902950199153,0.12205083066909789,0.9662922954527606,0.0036334372227453298
11.5312,0.5047341841980305,0.025622466856445925,0.9809047180311814,0.0024281398123862127,0.9762765132772379,0.002739410491748461,0.16505903652016046,0.02240501539132261,0.022183105153990308,0.0032364097263149747,-0.1547903620133861,0.12248358315010319,0.9661818694394116,0.003646449799170414
11.53566,0.5056589076185075,0.025623855065665266,0.9808060207196552,0.002432853483600743,0.9763754940097185,0.0027441740313226964,0.16603629070878426,0.022248875796288353,0.022057971855651674,0.003240388484762996,-0.1482548494882956,0.12276715660779523,0.9660500434715653,0.0036550011331231156
11.54012,0.5067859624201578,0.02559906859528922,0.9806809262301057,0.002435874603081627,0.9764156056092114,0.0027471184578594593,0.1673216930733796,0.022140871526532803,0.022019058063758732,0.0032488912399709865,-0.14282215266232307,0.12298765448445448,0.965888996330998,0.0036616474986955146
11.54458,0.5081508203421301,0.025541787356611573,0.980545183116683,0.002436717497183225,0.9763862652227218,0.002747771240708714,0.16872360483902665,0.022078245741750224,0.0220636554023191,0.0032615392247699877,-0.1393768152190881,0.12312494890961488,0.9656934031675791,0.0036657730010308423
11.54904,0.5098290612368164,0.025429903498109387,0.9804140871384709,0.002433559498784952,0.9762778943340321,0.002744147800250391,0.17004609159225725,0.02201896122387688,0.02218751173713029,0.003271684568557509,-0.13876209384619134,0.12309377497813405,0.9654520349813115,0.0036648225916354007
11.55351,0.5118619957362956,0.02524290338756089,0.9802845806945119,0.002424519712133524,0.976077764687106,0.002734153634329394,0.17135473955286887,0.021964779007743022,0.02241131961462891,0.003279072378640621,-0.1413160641165642,0.12280312867070603,0.9651583516508114,0.0036560798615532025
11.55797,0.5141886999318471,0.025019183567310855,0.9801494227961883,0.0024129406368310993,0.9757984645520213,0.0027214993725815885,0.17271598162733126,0.021946529629977132,0.022724349075105153,0.0032889882388527024,-0.14638078397899057,0.1224152595484073,0.9648204518289182,0.0036443881275907046
11.56243,0.5167243101621878,0.024788328893130755,0.980013105357721,0.002401296391641405,0.9754679549603671,0.002708906950987732,0.17406486736835752,0.021935241852905855,0.023094415553806896,0.0032980069328683577,-0.15317038219427925,0.12204546181732083,0.9644500338150306,0.003633194923263822
11.56689,0.5193947119139182,0.02456601508834155,0.9798743572971699,0.002390806581246619,0.9751104069031162,0.002697680338476922,0.17532390468618625,0.021863911030484656,0.023492282091515857,0.0032968520306402628,-0.16082918173598318,0.1217471637358423,0.9640574498408861,0.003624107146630484
11.57135,0.522268060880535,0.02433445297917409,0.9797350385571462,0.0023799851356424025,0.9747088536328684,0.0026861942600368348,0.17651760188673674,0.02169812717561531,0.023943098608780734,0.0032793347922074017,-0.1700089869504636,0.121452306354456,0.9636321900385817,0.0036150827904831225
11.57582,0.5253741744484226,0.024108953152422542,0.9795897866104801,0.0023703683086900196,0.9742391808250934,0.0026762330635580855,0.17773341384436994,0.02149838132974909,0.02447343460475468,0.003253518731485612,-0.1813643580685323,0.12124511260704496,0.9631691641348773,0.0036086119287928953
11.58028,0.528570070081205,0.023915163434487994,0.9794472586401243,0.002364013528210565,0.9737666816732747,0.0026699648550840855,0.17881654743728634,0.021281899068593176,0.025001770745034086,0.003225297779166381,-0.19296805116216104,0.12121218380410972,0.9626891224681752,0.003607311548492186
11.58474,0.5316749253869073,0.023764509926644,0.9793159027935486,0.002361476117537761,0.9733549671611206,0.0026678693528915543,0.17962688059642168,0.021006533615219244,0.025445920638500704,0.003190894768469412,-0.2029168571501015,0.12136115069557245,0.9622191918726722,0.0036114529417264484
11.5892,0.5346400871106057,0.023643773170587506,0.9792133761177867,0.00236143621475122,0.9730578561613616,0.00266835947399425,0.1801338022878814,0.020585587085278446,0.025732837438162907,0.0031400557408263825,-0.20995058004584774,0.12161392616012336,0.9617670867353145,0.003618743606706262
11.59366,0.5375960310614276,0.02355651151566256,0.9791561885254498,0.0023647853963039,0.972844421577291,0.0026725741153876843,0.18052806197414745,0.020047704813755833,0.025887868322729712,0.0030765322534260535,-0.2156880323076136,0.12203148069166818,0.9613131620175052,0.003630960919636581
11.59812,0.5404775123166361,0.02353093102962756,0.9791016611550905,0.0023740727166832415,0.9726845210991051,0.002683361859831959,0.18061699922055918,0.01947943002586334,0.0259744946422648,0.0030091649478924997,-0.21969120161138414,0.12274516542139528,0.960867550911975,0.003652025402943395
11.60259,0.5431830673354626,0.023574363464792237,0.9790008354683789,0.002389646812081061,0.9725533732530247,0.0027010509608568736,0.18015994891283554,0.01891565374463724,0.026054417970406456,0.002938855864459554,-0.2211152865833193,0.1237693645198482,0.9604463110263349,0.003682388215723215
11.60705,0.5455983785269751,0.023675586262761904,0.9788093726645384,0.0024099167021961196,0.9724274089729589,0.0027237823567556564,0.17899023104804113,0.018303482416957187,0.02618506088122999,0.0028541030310203597,-0.2192249816165537,0.1250163688822064,0.9600679069184408,0.0037194619989542933
11.61151,0.5478367057842377,0.0238422871116373,0.9785347744315792,0.002436248214439973,0.9723199338251409,0.002753075053665234,0.17707614010574602,0.017595412410450595,0.026346416738411326,0.0027491958804694975,-0.21381715407576027,0.12656409323773044,0.9597152235283654,0.003765567775436119
11.61597,0.54987115123893,0.024087828516619347,0.9782034198876544,0.0024699775452614483,0.9722387152531418,0.0027904787124921164,0.17458631294817584,0.016897427938027523,0.026512085199852646,0.0026428141927650204,-0.2055104608828498,0.1284800020583678,0.959392981504358,0.0038226997214680525
11.62043,0.55168461523462,0.02438796602918144,0.9778320181834407,0.0025085802055543837,0.9721775519015535,0.002833192600857615,0.17164301173567392,0.01632697295971199,0.026675629816852422,0.0025545709575505917,-0.19508189925157352,0.13063316031908284,0.9591043859244992,0.003886944868113044
11.62489,0.5532132419508711,0.024685380150108537,0.9774398171666571,0.0025458767474143785,0.9721354271675373,0.0028742866231727584,0.16839977133817788,0.015912338365234684,0.026821541231974513,0.002490004921755381,-0.18321758958169793,0.13269661856080045,0.9588601160979806,0.003948560920593828
11.62936,0.5544311781191096,0.02496545080770449,0.9770279765770974,0.0025802138284466247,0.9721191373345381,0.0029118744663325204,0.16470161350022938,0.015623529867886076,0.026938793800619455,0.0024447352092697694,-0.16972013781344256,0.1345793363748596,0.9586648105827648,0.004004842388186097
11.63382,0.5553706211522932,0.02525025143125102,0.9765882269739076,0.0026139776469818942,0.9721319455604114,0.002948611682882914,0.16052078088357974,0.01552344875216332,0.02703138673206034,0.002428778657929745,-0.15419689184267038,0.136406130321617,0.9585137208417481,0.004059507841914646
11.63828,0.5560596533585984,0.025507569856441203,0.9761258210139059,0.00264388754579249,0.9721616494393592,0.002980847364644356,0.15612637735076534,0.015637186929451555,0.027111288029989952,0.002446356412995285,-0.13725814457068963,0.13800917164455073,0.9584026367368114,0.004107544301949576
11.64274,0.5566279174436586,0.025695190162586267,0.9756525177131644,0.0026661048128327315,0.9722030139062205,0.003004310864275201,0.1517987112556741,0.015860987150355547,0.027191986620051123,0.002481234452917952,-0.11950675257048757,0.13919944768591988,0.9583108653284413,0.004143303890797148
11.6472,0.5570376408427352,0.02577193650871237,0.9751627909508005,0.0026761017749014986,0.972240724694732,0.00301394541088043,0.14763225189015883,0.016020992053861018,0.027293278479572896,0.0025056539521552817,-0.1012832831476307,0.13973914057094178,0.9582445885208825,0.004159696945613962
11.65167,0.5572043978328614,0.025771726746054022,0.9746394015331649,0.0026769785235102885,0.9722746932902581,0.0030132093925353365,0.14334828605420846,0.01612887841164583,0.027419411792782268,0.00252114267948651,-0.08199357805609388,0.1397820349885084,0.9582175118033859,0.004161308872365473
11.65613,0.5572367102707507,0.025727031414965865,0.9741089001814836,0.0026726514402421724,0.9723231493547219,0.003006551529112238,0.13911481934434147,0.016248378015184917,0.027537494916402797,0.0025387395768552584,-0.06193550078433433,0.13953968503365888,0.9582121666914719,0.00415442180425609
11.66059,0.5572326346937486,0.025653183127252913,0.9735918018109908,0.002665193141827827,0.972395815612627,0.002996345967083394,0.13521554336475655,0.016374825774857073,0.027621360500828484,0.002558490389750534,-0.041489978009891605,0.13912784415604182,0.9582127314443545,0.004142468040280919
11.66505,0.5573026996287284,0.025537371126109036,0.9731124075031414,0.0026538319181672225,0.972511588214677,0.0029817489916040534,0.13184201446324514,0.01644337353536403,0.027643303433176333,0.0025712022398725167,-0.020847843009735065,0.13851335872453036,0.9582013596112412,0.004124451095174855
11.66951,0.5573311610731485,0.025361227403881154,0.9726475354419404,0.0026361130729527695,0.9726673448876825,0.002959951757447867,0.12881861680006879,0.01638971374816,0.027612797803012356,0.002565578463859059,0.0006874899111873173,0.13755842918552172,0.9581967435720599,0.004096278381951698
11.67397,0.5573319938490844,0.025173868190373417,0.9721973194260458,0.002617178559247448,0.9728539719106457,0.0029367674611085227,0.1261628479777409,0.01630516217266417,0.027542950643867456,0.002555835366669832,0.022792325094539993,0.13653441325015028,0.958196631989634,0.004066021928733194
11.67844,0.5574246043363783,0.025002385926849,0.9717749282103463,0.0026003177821910793,0.9730477083275066,0.0029159993626774313,0.1239364772732014,0.01626816169960524,0.027457848520572294,0.0025534464482285576,0.04418577043125626,0.1356270150390004,0.9581817354535677,0.004039194501356873
11.6829,0.557700930381942,0.02486109414050504,0.9713876715108338,0.002587387190164049,0.9732347286255228,0.0028997853810643977,0.12227334820582603,0.01628601869260702,0.027370396208348406,0.0025593670627618316,0.0641399692011547,0.13494265409992431,0.9581371754276886,0.004018960851661408
11.68736,0.5581325523027286,0.024718919629398314,0.97103355859058,0.002575013285024276,0.9734138906560035,0.0028843344477186847,0.12117965968890397,0.01630391894765745,0.027278494643512095,0.002564562739655156,0.0826878691843715,0.13430270269320702,0.958067486084154,0.004000008855807324
11.69182,0.5586836448219519,0.02458643319585481,0.9707047232159908,0.0025641607021245163,0.9735971059707924,0.0028706652453902473,0.12059669853543188,0.016331234041397552,0.027174076359173474,0.0025703479105431085,0.10051752772624177,0.13375233939717546,0.9579783955639027,0.00398369439732357
11.69628,0.5593915844214593,0.02449874875710438,0.9704112517575989,0.0025586251787590004,0.9737729104110562,0.0028630850356564405,0.12048958309568608,0.01642172406850616,0.027073797160122197,0.0025856882297410006,0.11688478635545381,0.13349434635746307,0.9578637521292358,0.003976055688590263
11.70074,0.5602604869952557,0.02446093712930908,0.9701613321157718,0.0025589142590553005,0.9739214023028353,0.0028622346067489497,0.12081420315769625,0.01656412267155515,0.026992961741039486,0.002609171292082198,0.1308154970368721,0.13355854058583158,0.9577227422380381,0.003977982512420201
11.70521,0.5612976679617228,0.024460959324815578,0.9699588496920479,0.002563778541702286,0.9740268288432151,0.0028667666372337993,0.1215391114743495,0.016716273162606748,0.026948763623413894,0.0026341100699123253,0.14162707819913997,0.13388285390316979,0.9575539958404926,0.003987630551436604
11.70967,0.5625129257082052,0.024500033278445445,0.9697977513965567,0.0025734212524696825,0.974092915814723,0.002876875806902461,0.12270142798696616,0.016892755901797927,0.02694167474037305,0.0026615771028845143,0.1496582617154657,0.13447860373740175,0.9573557065188686,0.004005343041352881
11.71413,0.5638910629197795,0.02458087217516354,0.9696784656140506,0.0025881412731914677,0.9741387980227126,0.002892839451995973,0.12429451908830867,0.017099591568161307,0.02695066072610595,0.002694268250592894,0.15555439763545156,0.1353581447411761,0.9571301210656631,0.00403149313007853
11.71859,0.5653747409203815,0.024691593404262333,0.9696135925316051,0.002606528801907472,0.9741874811147455,0.002913051226278407,0.12627848509338432,0.01730089081692922,0.02693977140961393,0.0027289440627708108,0.15966594771373455,0.13644047794190878,0.9568864194660214,0.00406367284889518
11.72305,0.5669311855528445,0.02479281064996354,0.9696058179722636,0.0026243477629596364,0.974256835259419,0.0029327333568501582,0.1286115363528075,0.017446685389873925,0.026886789530463556,0.0027599752290876993,0.16251387416737237,0.13749895786930302,0.9566298391147599,0.004095134780058881
11.72751,0.5685726549255765,0.024870905180853883,0.9696830236987165,0.002640204115324654,0.9743474567469105,0.002950413476802727,0.13146491658672702,0.01755264433730539,0.026772221296689776,0.002790480720798074,0.1631392698576008,0.1384617010621084,0.9563581994071264,0.004123736942204685
11.73198,0.5703174593500807,0.024928209872239405,0.9698265647921431,0.0026543898786614943,0.9744512458400696,0.0029663890971684116,0.13472496678532792,0.017684672058915343,0.02661870401021339,0.0028300192725006237,0.16190912319669948,0.13934666399129522,0.9560682930688068,0.00415001382697428
11.73644,0.5721318865794719,0.024957646712966877,0.9700007026022361,0.002665974925199923,0.9745654637547719,0.002979521578990208,0.1381156931784324,0.01784206053026917,0.026453023919707247,0.00287755661267619,0.15997410055532443,0.14010212463004668,0.9557655618759989,0.004172427509084066
11.7409,0.5740148407205448,0.024943130907715154,0.9701661000314193,0.0026731885339560937,0.9746840790847392,0.0029877293653294123,0.14135002473304248,0.017977436432297992,0.02630880431601368,0.0029241249231374325,0.15850397138277184,0.14063523044522738,0.9554500572460647,0.004188214233272805
11.74536,0.5759466497078194,0.024864004434464248,0.9703095788743423,0.0026736579296882945,0.9748009900882124,0.002988337484549639,0.1444486931103372,0.018041620766479676,0.02620361599165336,0.0029613119933442414,0.15774815782296295,0.14081943690398974,0.9551249468261724,0.00419360714029194
11.74982,0.5779684787640856,0.024722611897257975,0.9704569758063696,0.002667746466860838,0.9749165485480941,0.0029818297275793684,0.14762783456792938,0.01809484412291143,0.026128720682701535,0.0029996463486147355,0.15681496791289568,0.14067666347850505,0.9547831278834569,0.0041892562990088105
11.75429,0.5800356922527509,0.024550255264115726,0.9706035784374756,0.0026585973674117694,0.9750405412300637,0.0029716744330582877,0.1506509853680798,0.018167385590154406,0.026058328133605393,0.0030436850484887846,0.1562091864126342,0.14036613410567716,0.9544319901220543,0.004179906595909733
11.75875,0.5820995629709534,0.024364900622246322,0.970738961465988,0.002647949556754811,0.9751871488763383,0.0029597405443886403,0.15321265061278633,0.01821895265231937,0.025967272120308,0.0030860879280087375,0.15679402672663748,0.13997249413035895,0.954079767394787,0.004168082630355296
11.76321,0.5841279954131691,0.02417529839222742,0.9708565174761138,0.0026366281342359897,0.9753654950984372,0.002946903994831717,0.15513145626002092,0.018189337076362916,0.025842152153331795,0.0031153205168877422,0.15912539873457301,0.13953478638705724,0.9537319880582923,0.004154949391808787
11.76767,0.5861978833762502,0.023969076202720697,0.9709744876800954,0.002623609573627138,0.9755767505467045,0.0029320746759602897,0.15663219002256665,0.018086339806472555,0.025693091460624238,0.0031332342134909996,0.16261286389966742,0.13900574542048372,0.953375447003434,0.004139094212628667
11.77213,0.5882581312507815,0.023772276647793977,0.9710793239353965,0.002611483893362495,0.9758106058619822,0.0029181389524811016,0.15770830592156318,0.018008907069349454,0.025524797035192743,0.0031560801839330046,0.16737173163179828,0.13851924643814112,0.9530189063723234,0.00412450540439745
11.77659,0.5902706860427455,0.023607275886710105,0.9711498412917136,0.002602517316190776,0.9760478967848982,0.0029076235940497554,0.1582289735725688,0.017983019705986973,0.025350615012161185,0.003186880582862632,0.17347721065102836,0.1381950259394512,0.9526690209227227,0.004114748925260295
11.78106,0.5921556156215123,0.023474264893359777,0.9711626694087281,0.0025963942813515156,0.9762728617668119,0.002900152598472231,0.1581020212945406,0.017957640618288008,0.02517626115337519,0.0032154244672258528,0.18119752091108215,0.13801164758426077,0.9523399013880696,0.0041091889934893495
11.78552,0.5939534129564316,0.023359735900208508,0.9711274500884784,0.002591865228196662,0.9764986120285842,0.0028943194164759213,0.15724758617736484,0.017863317852508803,0.024986453996747725,0.0032295693655302548,0.19066311592415258,0.13790496011818096,0.952024720726516,0.004105910909524487
11.78998,0.5956798985524182,0.023264187457236407,0.9710587123290012,0.0025890898642649722,0.9767303957507479,0.0028903294860411406,0.15579289383178876,0.017752458230453023,0.024777907296800683,0.0032394737373108657,0.20154915178085223,0.1378845000871077,0.95172087042458,0.00410519507547848
11.79444,0.5973045625872035,0.023190660292938516,0.970933017681468,0.0025882554077199704,0.9769499062601354,0.0028883748010284163,0.15384737596550382,0.017675123006365503,0.024575936312218827,0.0032535003770958453,0.21404184262194595,0.13796022707773453,0.9514339083664995,0.004107336351535399
11.7989,0.5988171170106661,0.023120768947761484,0.9707367045397257,0.0025872346543857495,0.9771374885559545,0.002886097762026699,0.15153080802001548,0.01761198148523304,0.024401640444403995,0.0032677651287998473,0.2279338529935384,0.1380207467741899,0.9511658615102848,0.0041090158145807845
11.80336,0.6001854801723496,0.023031555584660343,0.9704497397663271,0.002583283866220051,0.9772764561331524,0.0028804290763279595,0.14889354601790203,0.017502708106481024,0.024275235445644947,0.0032705370159585114,0.2433470075389522,0.13791886441685655,0.9509226614273154,0.004105849420698502
11.80783,0.6013857141976963,0.02292881421485585,0.9700770079283157,0.002576971111025244,0.9773752800546454,0.0028719961517126285,0.14564706860036944,0.01733721740389258,0.024171481132315865,0.003260701229452585,0.2604064528748226,0.13768112325960163,0.9507088354079315,0.004098624444792244
11.81229,0.6024764930903996,0.022816970331795545,0.9696371542660993,0.0025690699318750942,0.9774471575422169,0.002861681720855226,0.14206263565426366,0.0171941203660007,0.02409026003430681,0.0032535617581894126,0.27892634358103313,0.13735236330135264,0.9505141169925909,0.004088668927030273
11.81675,0.6035086461835135,0.0226948485578834,0.9691452144779769,0.00255967539644607,0.9774995827531927,0.0028496177798717757,0.13850162265250132,0.017098315802576116,0.024036464678780175,0.003254091438157177,0.2986466335554651,0.13694133832363653,0.9503295218000305,0.004076237997241328
11.82121,0.6045453293434245,0.02254751208866193,0.9686124449448135,0.0025473837102532363,0.977544106744729,0.0028342456777852632,0.1352745139254634,0.016996877762642765,0.02402148501677536,0.0032518250262770815,0.3195911671166139,0.1363771863922197,0.9501437617111778,0.004059214831959659
11.82567,0.605551113109858,0.022369645544703807,0.9680148489030376,0.0025313830940472334,0.9775598984596204,0.002814660120532828,0.13220432574888166,0.016841327502336134,0.02406295579216807,0.0032367897075303385,0.34187813504757963,0.13561578345968983,0.9499632364235151,0.0040362835814596165
11.83014,0.6064828128360629,0.02218700933840855,0.9673507023808615,0.0025144052717870247,0.9775453689836949,0.0027939057416099984,0.1291701629203992,0.016663325708521356,0.024150955863167508,0.003215208833765749,0.3655077850543501,0.13479944179566694,0.9497958022542963,0.004011678468337893
11.8346,0.6074633065703733,0.022019863979891204,0.9666604716800534,0.0024993273900020432,0.9775348568778693,0.002775200078337407,0.12641054877122065,0.016495942495523747,0.024263111237404992,0.0031941752329595163,0.3902823153036489,0.1340892529131015,0.9496192805253881,0.003990183968842164
11.83906,0.608518963055562,0.02187232295855352,0.9659847376578107,0.0024867893292048427,0.9775544317385343,0.002759292584797242,0.12414239056023062,0.01631968268470853,0.024375288384073702,0.0031705687443333197,0.415680725296855,0.13351862971720746,0.9494288099759919,0.003972795040646648
11.84352,0.6097722045468137,0.021730065225562225,0.9653510953486772,0.002475708415831765,0.9776313631245882,0.0027449794910479356,0.12255157258330164,0.01606523723848504,0.024475430448199203,0.0031306663427921088,0.44172095146807805,0.1330374552720726,0.9492020026135235,0.003958009570684412
11.84798,0.6111555632113657,0.021586559715850797,0.9647231159425581,0.0024650254363203007,0.9777497886005824,0.002731025794925101,0.12148421335975547,0.015706778255044712,0.024581539946361433,0.0030688537923614302,0.46914345760818055,0.13258521113900648,0.9489509261122241,0.003944014939689556
11.85244,0.6126310438663115,0.021479840486755747,0.9641021106417693,0.002458891134327981,0.9778921516080368,0.002722079576239749,0.12086958141173547,0.01531596425771956,0.024697669108654598,0.0029988236675639857,0.4972696920505228,0.13238419593599657,0.9486823023690383,0.003937431661570322
11.85691,0.6141999704373217,0.02142193030084141,0.9635042892891273,0.0024586929715132815,0.9780498489712219,0.0027197338381437374,0.12069484767665078,0.014932255109536377,0.02482220100749706,0.0029284319793228125,0.5252093438829447,0.13251091880746277,0.9483956773422051,0.003940546717563639
11.86137,0.6158552443240525,0.021403864945132304,0.9629390337405059,0.0024633955771360266,0.978216256063971,0.0027228738196021385,0.12089732071704067,0.01455782507813106,0.02495125354942295,0.0028584832398283184,0.552383662647251,0.13291052674069737,0.9480921443633592,0.003951738611391231
11.86583,0.6176637959236947,0.021401801173902626,0.9624101431198074,0.0024705922053162065,0.9784119732933351,0.0027287826341952652,0.12165892836983748,0.014126680918662858,0.02508917708950082,0.0027755567967408467,0.579421700901147,0.13345782933274022,0.947759149236104,0.003967265555775731
11.87029,0.619598698631539,0.021416246594127164,0.9619093092531471,0.0024802543532732096,0.9786364842194535,0.0027374007932660723,0.12292859092425383,0.01366108095417623,0.02523334210144742,0.0026843889128825753,0.6066033030195708,0.1341497297645174,0.9474013769786959,0.0039870273616539826
11.87475,0.6215546897358332,0.021458669990911346,0.9614339649911042,0.002493238828821105,0.978853874488008,0.002749760829441802,0.12446877294540379,0.01324360251190334,0.025379252076007955,0.0026021836305257463,0.6326886190888664,0.13502741457542097,0.9470381246132217,0.0040122847643323
11.87921,0.6234060777819561,0.021527999020122885,0.9609762686273399,0.0025088737309054547,0.9790271731822655,0.0027651975543155024,0.1260129243268929,0.012909113131774015,0.025525961017792732,0.002536462295279461,0.6565698766216435,0.13604716305398412,0.9466928530057757,0.004041781250857156
11.88368,0.6250681272950077,0.021612349799473105,0.9605299338076079,0.0025254075455649286,0.9791337899665185,0.0027818248477073483,0.12743034872595801,0.012648413766062211,0.025670904467851946,0.00248570094174519,0.6776077408663843,0.13710824920914078,0.9463817056688162,0.00407255840295184
11.88814,0.6266763156883222,0.02171311412053186,0.9601048425063191,0.002543617576422339,0.9792068891044379,0.0028004347631703083,0.12903739625940283,0.012435418451554344,0.025822326134565112,0.002443984455811594,0.6966850548792979,0.13826193309103166,0.946079497934791,0.004106113053857272
11.8926,0.6281786720295217,0.021826028086695242,0.9596977525328246,0.002562789263798218,0.9792382477947195,0.0028202554586820214,0.1306432692377224,0.012296000635519097,0.025971113929227723,0.0024169711844960226,0.7135875024925181,0.13946511381688156,0.9457961685734794,0.0041411827736350095
11.89706,0.6295298901646037,0.02194207005257694,0.959304081408265,0.002581652796264818,0.9792155956272246,0.002839914384335157,0.1320895207069079,0.012231072914534562,0.026111758183222315,0.0024055596774734157,0.7280045540573211,0.14064521726577114,0.9455405008391449,0.0041756346819418035
11.90152,0.6306572185564185,0.022048372666487313,0.9589213063158274,0.002598365802271931,0.9791275817039506,0.0028574156453645043,0.13313830219834355,0.012208733341807458,0.026232883940420604,0.002404101973326027,0.7395661005988835,0.14169496486377411,0.945326590193233,0.004206311764921714
11.90599,0.6314997626509051,0.022161688871716535,0.9585525577123702,0.0026146045638809454,0.9789596888361105,0.0028746606172409786,0.13379891463633187,0.012214947068278635,0.02633013365356969,0.0024099088884398934,0.7475826588771665,0.14269996230001014,0.9451663269767654,0.004235794747672923
11.91045,0.6321170419986095,0.02230394090879543,0.9581992289889606,0.002633214617135515,0.9787261345429829,0.0028947451297560434,0.1341776975920597,0.012274230754699819,0.026407705161569543,0.002427417912442753,0.7525369151626328,0.14381943849072845,0.9450486502353092,0.004268796529200129
11.91491,0.632618825972931,0.022454207781156067,0.9578534218888735,0.00265218937923615,0.9784408103242883,0.002915402158111592,0.13431328596228387,0.01238779818311899,0.02648430150880005,0.0024566320316467753,0.7552772276239705,0.1449538534031172,0.944952766539218,0.00430232817281224
11.91937,0.6330859159691407,0.022581161621980265,0.9575086806817223,0.002668188315471583,0.978120541185396,0.0029328932858011182,0.13420622982432892,0.012525111982694442,0.026568825487590212,0.002491349336907583,0.7566936218011753,0.145927317987662,0.9448633215344483,0.004331132820660837
11.92383,0.6335763175992206,0.022640511381804628,0.9571585782228688,0.0026762163693465116,0.9777701378973415,0.0029416960156830527,0.13383713476352163,0.012646870521566649,0.026678837128337775,0.0025233766104500975,0.7572289356786321,0.1464720569773832,0.9447692324655108,0.004347243452634897
11.92829,0.6339494325139241,0.022673912299049505,0.9568021865140295,0.002680527142697731,0.9773548815359424,0.0029465887389329647,0.1329925976995189,0.012766754542232606,0.026810876136084936,0.0025555671580985303,0.7555750990392924,0.14680899343085035,0.9446974032190235,0.004357278257112421
11.93276,0.6342822767490305,0.02268953288585644,0.956447716189531,0.0026824825476193703,0.9769071446492256,0.002948996768492188,0.13193411778865627,0.012917351765630254,0.026949933749407632,0.002594890467604446,0.7526433114369662,0.1470166281047053,0.9446331536513046,0.004363526712912672
11.93722,0.6347283010746906,0.022681151969695234,0.9561075821180931,0.002682067209278696,0.9764641623282525,0.002948828756179138,0.13098269612760924,0.013099351916832681,0.027079220798262773,0.002641985111616465,0.7494099622265998,0.14710578712019567,0.9445470416663153,0.004366260960579812
11.94168,0.6353940736673621,0.022621047003944357,0.9557864247356324,0.0026765457248704803,0.9760690586796198,0.0029429604243111475,0.13044302755050327,0.01328611727859649,0.027182118708001437,0.0026920577040824563,0.7473314969744144,0.14693247977715473,0.9444185766586422,0.004361143930260437
11.94614,0.6362876611713377,0.02247451702850058,0.9554820394278809,0.0026617783101957762,0.9757066190023244,0.002926877873110017,0.1302058051252186,0.013477897395735246,0.02727958149506549,0.0027446090827627596,0.7459417854473526,0.14627121288027584,0.9442459723566622,0.004341499749745225
11.9506,0.6373428313214726,0.022266847453964397,0.9551852768510405,0.002640397039679617,0.9753566629803322,0.002903506780726052,0.13007401052818807,0.013692460477170995,0.027380638066524497,0.002803253754501696,0.7448102494106544,0.1452605719947563,0.9440417587053191,0.00431146331781846
11.95506,0.6385650289208388,0.02204035033092174,0.9549114312556334,0.0026174726327594018,0.9750454767208582,0.0028783911642606998,0.13030747225095524,0.013899577606830969,0.02744721898723553,0.0028626862570457004,0.7443309332574586,0.1441754588724029,0.9438046912949569,0.0042791795536325835
11.95953,0.6399436833573381,0.021817313987806553,0.9546780811713441,0.0025956728432702542,0.9748069530754914,0.002854419040084095,0.13119947679251345,0.014038413350526252,0.027427475005018895,0.0029116474056907183,0.7450845430382115,0.14315694840343912,0.9435366143148367,0.004248815953568955
11.96399,0.6414902066776527,0.021603381608281243,0.9544994003590572,0.002575764710040023,0.9746684190632617,0.0028323987701196246,0.13299562614516983,0.014053631145268893,0.027284484508656618,0.0029396687980145523,0.7475541647596041,0.142245269288253,0.9432350594908091,0.004221548628903383
11.96845,0.6432802471296019,0.021359598483244393,0.9543826246512743,0.0025533679644051213,0.9746335407921802,0.00280752750177498,0.1356976784061735,0.013969169934982996,0.02702656234915843,0.002951535091132842,0.751653566472858,0.14120608357265074,0.9428848407463328,0.004190420425584797
11.97291,0.6452460264990026,0.021106216780175643,0.9543142368023619,0.0025305293382135363,0.9746789091688126,0.002782086660603497,0.13902446482213324,0.013811017738253781,0.02667292555025579,0.0029516075138182533,0.7570003618496438,0.1401480718773484,0.9424987184881878,0.0041586761310768395
11.97737,0.6472653159090043,0.020867063416226603,0.9542767032879812,0.002509582258810783,0.9747881560206625,0.002758639536855597,0.14267553414634596,0.01358711568882481,0.02622939400988963,0.002940596377844372,0.7635884863772591,0.1391900828066791,0.9421004413636745,0.00412985182739548
11.98184,0.6492660265640207,0.020659124031503533,0.9542532353105083,0.0024922636006627203,0.974940098686612,0.002739107806307211,0.14638123662042438,0.013301128044245391,0.025710236655604977,0.002917707099285902,0.7712330035143469,0.13842445076580787,0.9417041854036888,0.004106698039348853
11.9863,0.6512237642448033,0.020475070166851093,0.954272752671313,0.0024777234147263165,0.9751702125564936,0.002722540597955586,0.15021220661565082,0.012943815419800692,0.025056987203430872,0.002882082378265732,0.7801417473822985,0.13779748870628794,0.9413148883215923,0.004087614060136831
11.99076,0.6532170435805226,0.02030927633205109,0.9543758028899426,0.0024656956165025425,0.9755212413491475,0.0027086419196303163,0.15445338631585578,0.012579053313922152,0.024212687238386633,0.00284948578932176,0.7904128421937198,0.137297499307504,0.9409169240065313,0.004072240286229331
11.99522,0.6551901759574835,0.02016742939422284,0.9544759043504771,0.002456446702974955,0.9758972195073742,0.0026977250037939567,0.15864733298341352,0.01231240803413528,0.02332477007739376,0.002838892294509319,0.8017363994192683,0.1369474204723941,0.9405213893325931,0.004061269944554567
11.99968,0.6571101951700632,0.020055558026121335,0.9544811324969638,0.0024503537742900884,0.9761899395328638,0.0026902414156917288,0.16238320190432404,0.012168923042646525,0.022559761164157744,0.002851582156048341,0.8135691785305744,0.13678007990463287,0.9401349531103635,0.004055696544850988
12.00414,0.658959890852761,0.01996113459778063,0.9543041040365888,0.0024455903181331757,0.9762919899081532,0.002684233021291086,0.1653303239128482,0.01209376017381822,0.022079587618185816,0.002870318396592833,0.8252354023681688,0.13670652699533173,0.9397611768882689,0.004052907704446317
12.00861,0.660703134593667,0.0198908033975748,0.953954547798165,0.002442945994313185,0.9762333347481394,0.0026805095495222855,0.1677119182392778,0.012042492159633164,0.021868872825913262,0.0028857945476701745,0.837458056067554,0.13676384412174794,0.9394076668409365,0.004053976205063903
12.01307,0.662412606549561,0.01985464371465198,0.9534768119474956,0.0024440523355133085,0.9760577096063486,0.0026808627716621404,0.1696772752948075,0.012053707152559507,0.021848878955060252,0.0029098766204154955,0.8502284298251621,0.13704559571059635,0.9390597968054405,0.004061666431235472
12.01753,0.6640663407100578,0.019850620324570564,0.9528880649079977,0.002448617780358947,0.9757681770750012,0.0026850085856493827,0.17118625038404456,0.012138871441806311,0.021971398794449776,0.0029466281788235855,0.8629968684644875,0.13753313715279283,0.9387220973467464,0.0040754461385684995
12.02199,0.6656896663021623,0.019850881590610235,0.9522071102284603,0.0024533221677833844,0.9753689732423901,0.0026893449427452735,0.1721620461429544,0.012270470683360716,0.022192915707597568,0.002990275633764592,0.8752223088781521,0.13804226748975867,0.9383894105951198,0.004089875701830445
12.02645,0.6672545299536029,0.01982452164259089,0.9514364415307854,0.0024542098651625446,0.9748471403406238,0.0026895795868697833,0.17252712275392953,0.012389362069654358,0.022508261213216415,0.003026134645985448,0.886304804146942,0.13834825834584846,0.9380675331483112,0.004098327468983358
12.03091,0.6687026295228312,0.019771284445729467,0.9505375881170808,0.002450968914135088,0.9741778528505185,0.0026853338679953456,0.17221911660827785,0.012506422965195848,0.02300269473849577,0.003054130762953302,0.8967451245526518,0.1384299893705354,0.9377687303997311,0.00410016457979708
12.03538,0.6701254444150215,0.019705676428159895,0.9495465377291986,0.0024458003497331133,0.9733982652009426,0.002679021088951692,0.1714205562852111,0.012662089441186866,0.02359858285255624,0.0030866556481759194,0.9066159589720127,0.13841541868609258,0.937474198450808,0.004099169273330758
12.03984,0.6716349798500878,0.019624614475386083,0.9485021112178315,0.002438833544694283,0.9725605203118565,0.002670750194057342,0.17034797504196963,0.012866435019229636,0.024198331156891833,0.0031294255954661975,0.9164614000623379,0.138316718658088,0.9371606610564653,0.004095669499934322
12.0443,0.6733537314537033,0.019524986353499283,0.947444635189087,0.002430204034409008,0.9717110058763442,0.002660657054113632,0.1692262519261478,0.013091990595898436,0.02471170641979203,0.0031789429763000735,0.9265649593294187,0.1381482226096065,0.9368023034117738,0.004090066316491956
12.04876,0.6752330306523994,0.01938527975683395,0.9463782205213037,0.0024170195503757305,0.9708413955728371,0.002645611424997981,0.16796297637776933,0.013320994264208208,0.025136427805558383,0.00323060600064738,0.9364240729289611,0.1377398272403294,0.9364088154991934,0.004077351968790733
12.05322,0.6772068198251002,0.019214288724104286,0.9452762014276302,0.002400047525326516,0.9699230449225517,0.002626459634033006,0.16642115073286937,0.013582346129648537,0.02552938052392638,0.003289481825373725,0.9459427601776399,0.1371301122160805,0.9359937272952019,0.004058682196449269
12.05768,0.6793721155253993,0.0190467559259359,0.9441450741398815,0.0023839983408702834,0.968984007034495,0.0026082998370826394,0.1647997716550526,0.013893566203477377,0.025869378931478566,0.0033612640363626565,0.9560087513002661,0.13659492807788806,0.935536286370792,0.0040421726920985635
12.06215,0.6818057718146533,0.018904477570653406,0.9429862713279948,0.0023718908834846437,0.9680437069723798,0.00259438576475383,0.1632867854706885,0.014246255590452136,0.026144309209237132,0.003445224219386967,0.9673767683045752,0.13631486971286105,0.9350196074701426,0.00403312178482817
12.06661,0.684606126778018,0.018803857840803396,0.9418085475785763,0.0023661839934556524,0.9671327890632927,0.0025873457932824155,0.16207816702308017,0.014605007959619321,0.0263238799472502,0.0035347331195190036,0.9809738427138477,0.1364418255998253,0.9344217867431207,0.004035961283952953
12.07107,0.6877405448400737,0.018751981273393597,0.9406479915009545,0.0023677254838792364,0.9662673118275203,0.0025881571103709418,0.1610373953420963,0.015009331313434512,0.026342058840783944,0.0036409706112919067,0.9960043749971189,0.13702253957743368,0.9337483507231471,0.004052100163221442
12.07553,0.6911731433679901,0.018761206277756768,0.9394681988878681,0.002377936020533777,0.9654154464360273,0.0025983487946968317,0.1601315172732916,0.015468854573174361,0.02627221062512456,0.003764375041465083,1.0126822215354694,0.13814606172722865,0.9330056682974598,0.004084146862373181
12.07999,0.6948463380698681,0.018834556453317823,0.9382246490907672,0.002396993237261755,0.9645349198441964,0.00261809339380618,0.15939633957435162,0.015922927261063334,0.026210010438347597,0.003887340035188866,1.0311272377698932,0.13982995027624665,0.932204943176858,0.004132596748774598
12.08446,0.6987575539390869,0.01894560811698018,0.9368685687976014,0.002421526802528242,0.963591281901842,0.0026436534878837253,0.15883730577615138,0.016273313624961747,0.02625516004741202,0.003982643180072006,1.0519844949905899,0.1418910191003531,0.9313455646183153,0.0041919753922878885
12.08892,0.7029372233550316,0.019081082114290014,0.9353578678449818,0.0024498848363673814,0.9625409064009883,0.0026732139627282116,0.15853751416426262,0.01642863773111093,0.02648807970968523,0.004024693421284873,1.075321847581736,0.14424964790016556,0.9304193996175696,0.004259893682969732
12.09338,0.7074820694201569,0.0192752596022652,0.933701217041753,0.0024868687415883486,0.9613903303408537,0.002712004973698318,0.1585448907712356,0.016433692495115487,0.026872200720432907,0.004025275165973961,1.101200042222367,0.14720865098134253,0.9294030061763416,0.004345241678513968
12.09784,0.7122295333185444,0.019508081224410407,0.9319478141501629,0.002529581028459911,0.9601859950997779,0.002756857162679557,0.15871422271473035,0.016335406926422276,0.02733439957732289,0.003998435426387898,1.1293714982490428,0.15058101178325142,0.9283309562983802,0.004442484011173597
12.1023,0.7170480536148558,0.01974286937563454,0.930142693460091,0.0025730316183200153,0.958983180579751,0.002802290500557895,0.15884575377058863,0.016158954338547048,0.027801046856704262,0.003952991237619437,1.1601158667462137,0.15405205152806684,0.927232133886644,0.004542294805259412
12.10676,0.7217601631593012,0.019925392304081774,0.9283389893553113,0.0026096724479334472,0.9578361027652889,0.002840081688369925,0.15875633684075913,0.01590792411656925,0.028196126651384754,0.003892665647825439,1.1932765907256786,0.15713670757609455,0.9261472382350836,0.00463038047702722
12.11123,0.7264142124909234,0.020040769376734574,0.9265166064398984,0.002637508926225097,0.9567097044380506,0.002868114000974311,0.15848175126644773,0.015545060337228387,0.028549068776759726,0.003806727616137114,1.2283627050062278,0.15971856967310558,0.9250655253244735,0.0047033358137564645
12.11569,0.7310909861230942,0.020126273054312326,0.9246507258595125,0.002661531652885604,0.9555741126208795,0.0028918410448880013,0.15814834043634657,0.015087559653682359,0.028896130996123433,0.0036982114356744963,1.265323014201701,0.16210952024978093,0.9239681772421643,0.004770338022202287
12.12015,0.7357328828621009,0.020173671520680156,0.9227689671978685,0.0026805634709830897,0.9544897041581598,0.0029098946799280883,0.15766159845723468,0.014607950034920412,0.029196401857561102,0.0035862914488409598,1.3054136888707595,0.16421849339428418,0.9228690216886156,0.004828610304378387
12.12461,0.7402349584335942,0.020177573093064245,0.920899169132309,0.002693639543318369,0.9535197359756165,0.0029211329027079252,0.15695502456098231,0.01414771564869953,0.029403007014514333,0.0034828691815492374,1.3499528504194012,0.16595742895296925,0.921793934512107,0.004875460202540661
12.12907,0.7445196266778943,0.02011354884166398,0.9190731976632196,0.0026973104427894085,0.9527206785555534,0.0029217623360505126,0.15595683809483346,0.013715541498597068,0.029465707073956366,0.0033916647648864953,1.3998454353405465,0.16708651074325392,0.9207630366385859,0.004903765683222805
12.13353,0.7486212194473538,0.0199573117736845,0.9173161098765907,0.002688260110759554,0.9520749992159133,0.0029083628623692045,0.15455131921325785,0.013259264572786953,0.0293356035421916,0.003300168223075642,1.4533900578218482,0.16739390168292137,0.9197690223588303,0.0049074570773007375
12.138,0.7525509015037027,0.019747994474750098,0.9155932498957966,0.002671585032570521,0.951552493425794,0.0028864781558483633,0.1528998603291267,0.012805479731682869,0.02907757834339699,0.0032127034166432376,1.510850266522719,0.16719397828058313,0.9188103950021517,0.00489575753485096
12.14246,0.7563449080684564,0.019521776376240297,0.9138534379351144,0.0026522384580937117,0.9511517210048342,0.002861335367582994,0.15119812475118125,0.012403507607115767,0.028780529592949442,0.003139080880754753,1.5744346148271209,0.1668032097012983,0.9178797463619359,0.004877722993602626
12.14692,0.7600227944777489,0.019298924012904152,0.9120463893465114,0.0026330004113161434,0.9508616888159972,0.0028358284073036525,0.1496508497537826,0.012065789816793135,0.02853441956293761,0.0030805910633583925,1.645940545672724,0.1664061651959489,0.9169735789089397,0.004858522674480951
12.15138,0.7635939587166912,0.0190767634815844,0.9101403768510146,0.0026135471022694966,0.9506816588422617,0.0028095259039063237,0.14833582040781942,0.011786991143851394,0.028395760419373733,0.003034909314346433,1.7268083034396615,0.16599045671077362,0.9160908364781553,0.004837556870391143
12.15584,0.7670491816416507,0.01882560594613689,0.9081831807400842,0.0025898126867915923,0.95062636828228,0.0027781864901711135,0.14703665765503715,0.011566937417644963,0.02827526416976428,0.003004754021864028,1.8156443644840767,0.1652915065432477,0.9152344670258856,0.004807170903416385
12.16031,0.770382556921973,0.018576825458345502,0.906164568932172,0.002566037868967206,0.9506839454747696,0.002746397667389924,0.14583561280436122,0.01143543337504972,0.028193711584256577,0.0029973837687259346,1.912449129891586,0.16458133897808627,0.914406988511331,0.004775213337312495
12.16477,0.7735802733586848,0.01836232556071281,0.9040674000417386,0.002546560903608168,0.9508334947274368,0.002718816189164153,0.14489347047953657,0.011401528066301037,0.02818663159177713,0.003014385147136506,2.0171276235589946,0.16414371208451803,0.9136129989056133,0.0047498107974902025
12.16923,0.7766337017847246,0.018189659443864012,0.9018760053640144,0.0025324371178716168,0.9510612346517048,0.0026965375086070082,0.14435045613784922,0.011432120322459736,0.02828933435654984,0.0030462211468519,2.129822327446931,0.16405575609098486,0.9128559245149057,0.00473299961694157
12.17369,0.7795672279873448,0.018043658244996874,0.899557477092869,0.0025216726664345555,0.9513581410519266,0.00267733695582994,0.1442740950038942,0.011501794411685038,0.028549677942932956,0.0030856085531356927,2.251714680045747,0.16420606373492405,0.9121309779297,0.004721201729036896
12.17815,0.7823885140859251,0.017912400226586814,0.8971109442955606,0.0025126943001455805,0.9517347552910348,0.002659495888734297,0.14456815062579437,0.011640459747277497,0.028962118225126784,0.00314146724112735,2.3833699852571333,0.164501035016907,0.9114375215524791,0.004711429740169171
12.18261,0.7850528166535915,0.017815335305272295,0.8945899594218392,0.0025081502018413997,0.9521964532631066,0.002645942753827684,0.1451403109667604,0.011864856648076013,0.029444536252027413,0.0032196022862532757,2.5225557785286723,0.1651046370918493,0.9107877177946617,0.004708467896022391
12.18708,0.7875334678555127,0.017755600597179944,0.8920490570206998,0.002508469786181061,0.9527457286663779,0.00263724237531423,0.14592910325509334,0.012140918100299656,0.029920852883993876,0.00331213911536015,2.6668409577694874,0.16603851173415782,0.9101888584876254,0.004713055009894527
12.19154,0.7897989928449197,0.01773294113682295,0.8895491383476506,0.0025136097276369975,0.9533920390150873,0.0026334538592560734,0.14684234348196634,0.012409951196728955,0.030306379012127602,0.00340437257626877,2.8137163032080688,0.16728885628406187,0.9096493429101647,0.004724987046157529
12.196,0.7917936780364402,0.017753728146836595,0.8870638226421309,0.00252442636316957,0.9541570685352562,0.0026352823029974514,0.14804485562820024,0.012652220423784175,0.03062764203468989,0.0034910877305483192,2.965025011963736,0.168913973373105,0.9091860201668305,0.004745422562669667
12.20046,0.793562825911481,0.017841131595227218,0.884573284053358,0.0025443887409667947,0.955031100822197,0.00264623989097314,0.14952322657435613,0.012889006830771016,0.030920000815565337,0.003577591370811617,3.1212723030195813,0.17116632746094745,0.9087881335613891,0.004781056274966353
12.20492,0.7951591845015058,0.01800025778706108,0.8820909407485582,0.002574360935655156,0.9559761791785488,0.002667258885753599,0.1510566138445617,0.013112820202791097,0.03116793276384149,0.003661144548773067,3.280297227551726,0.17412040136041657,0.9084412717393487,0.004833934230443798
12.20938,0.7966465013834768,0.01821947091209861,0.8796309343442084,0.002612846203354627,0.9569563072343876,0.002696818227347745,0.1524497607329308,0.013314911180487127,0.03135944950989233,0.00373862395619471,3.440048936297343,0.17769224218729826,0.9081276437138662,0.004901710583182009
12.21385,0.7980833921904237,0.0184730468589117,0.8772114500059491,0.0026563199513131527,0.9579474234080209,0.002731319122229839,0.15354163194195114,0.01348398986963576,0.031475061464182184,0.0038061883179367688,3.5988111770645115,0.18165486422637334,0.9078306165500366,0.004978172746531338
12.21831,0.7993318165591196,0.018795295623610018,0.8748731000776457,0.0027095289028210355,0.9590181967948435,0.0027755013736191474,0.1545133651988401,0.01363640374542282,0.03146397206732113,0.0038702195405170437,3.7570302775852387,0.1863034661132964,0.9075880862141217,0.005071088940798684
12.22277,0.8004377144386707,0.01919849106523805,0.8725697648922953,0.002774353822348863,0.9601357432625931,0.0028311234882529715,0.15536862001014362,0.013812784135484877,0.031379928559315505,0.003941153914511049,3.9155035178762168,0.19179636336155245,0.9073883306895271,0.005184180315644382
12.22723,0.8015433788316257,0.019659294838419935,0.8702420742608024,0.0028477445439644626,0.961233772000752,0.0028949530654077743,0.15601439147642177,0.014019448711473087,0.03129934145766466,0.004018424313877003,4.074695598999662,0.1979779191743671,0.9071930578715316,0.005312648491997119
12.23169,0.8027640857258738,0.02012791685832251,0.8678290880400426,0.0029227236567771655,0.9622507480796162,0.002959805297155926,0.156353703242288,0.014224602680280094,0.03129562693353733,0.004090761365443762,4.235365364473688,0.204415017209911,0.9069713700642692,0.005444320528265537
12.23616,0.8041928722087713,0.020560549122705715,0.8652878504030351,0.00299308966160119,0.963135764922524,0.003019411225739103,0.15629498644467363,0.014385986006097223,0.03143122202474805,0.0041437008394323155,4.397898095690272,0.21071370392767386,0.9066980428035794,0.00556847116690252
12.24062,0.805755940508565,0.02098948966186869,0.8626881870155361,0.0030634511207873337,0.963943192770472,0.003078525878137591,0.1558320249522799,0.014519857128807944,0.03165018547847533,0.004182564836321694,4.561125573713667,0.21716642631804112,0.9063922780761475,0.005693129072263403
12.24508,0.8074282139206911,0.02141976132223307,0.8600104509087491,0.0031344778422777862,0.964678041383181,0.0031377329831901533,0.15508262663766367,0.014644901718084835,0.03193576468601506,0.004214105993412383,4.726163471354735,0.22383023773634858,0.906061704484443,0.005819342711408306
12.24954,0.8091460428941812,0.02183636015881162,0.8572212110244074,0.003203736469275323,0.965337371762852,0.0031944788484940755,0.1541954438061547,0.01476025022469985,0.032280694476938376,0.004238966426156719,4.894247824379698,0.23053573262472704,0.905724896147572,0.005942179291886468
12.254,0.8109157144534778,0.022202777354926963,0.8542918518536882,0.003265853219374292,0.9659203384432665,0.0032433293954186797,0.15330769542788802,0.01484819558114961,0.03267257843528904,0.004253492742864084,5.066816717954695,0.23691296631819994,0.9053815761335822,0.006051614059226866
12.25846,0.8127847411295064,0.022483896703857496,0.8511839611337153,0.0033156501873168424,0.9663940346073431,0.0032791957222792277,0.15244073108386416,0.014884081473402104,0.033157109194754786,0.004249815519347945,5.24467903015136,0.24260683415513548,0.9050196318410677,0.006138507338325023
12.26293,0.814881430793429,0.022703108109481285,0.847904291771637,0.003356922084139563,0.9667454031988157,0.0033060195838442784,0.15140950864923627,0.014882962111526935,0.033776229152305784,0.004230304362096131,5.4278401948320925,0.24791866879578217,0.9046036599021302,0.006210804821382321
12.26739,0.8169804458040957,0.02287745873907191,0.8444980723099852,0.003391467335674189,0.9670283524228303,0.003325649966628551,0.15034879250543773,0.014900249019308967,0.03443043681016795,0.004213663469054446,5.615315173987994,0.25289520570577484,0.904195704136133,0.006270190958115888
12.27185,0.8188803869957931,0.023013414438281646,0.8410176463869933,0.0034196694652106193,0.967313163868857,0.0033385015619720277,0.14939745858556222,0.014960156054189653,0.03500764399523897,0.004209644247378542,5.806386670072274,0.2574777930228379,0.9038520325607924,0.006315670391828179
12.27631,0.820361650647745,0.02311085908343494,0.8375127354858904,0.003440839749159106,0.967661897004213,0.0033439645815249337,0.1487203442051237,0.015056950893094487,0.035404092030835,0.0042194338288408205,5.999787994017438,0.26151211622866055,0.9036339212145345,0.006344216180028302
12.28077,0.8215115719902483,0.023151307059213425,0.8339493634413809,0.0034524553912902104,0.9680607947349267,0.003339600890315704,0.148339508750059,0.015164810664560272,0.03562504855436511,0.004236571173874741,6.1968946605086765,0.2648268453796788,0.9035192250525443,0.006351677717437892
12.28523,0.8224438959536492,0.023154715954079908,0.8302917883005687,0.0034577316157573127,0.9684672425370545,0.0033286377241726513,0.14816094214318995,0.015295528239134323,0.03573576188102665,0.00426251227254677,6.3982274444674045,0.26769547823424933,0.9034772516625007,0.006344971486828482
12.2897,0.8230232624721259,0.023154208910458652,0.8265997093273447,0.0034611837297882884,0.9689101880767688,0.0033156281801910094,0.14816889032392028,0.015467354803022849,0.035724261478681366,0.00430101426736617,6.601035476752569,0.27037931216051836,0.9035434714374919,0.006331627566339806
12.29416,0.8230691311609326,0.02317659235819049,0.8229347287576845,0.0034662161741829123,0.9694138603895702,0.0033040092379422958,0.14831924463312307,0.01567660716823911,0.03557213542102443,0.004349895104704783,6.8018052785170795,0.2730417389224621,0.903764467952542,0.006316930828065665
12.29862,0.8224213588586732,0.023224225973848153,0.8193558058079066,0.0034726551926786806,0.9700033016816698,0.0032937484577834283,0.1486136516061333,0.015897236941764897,0.0352623818224086,0.004400682340603097,6.997169148263069,0.27557496577714097,0.904180033398555,0.006299755394546872
12.30308,0.8210863235550343,0.023290842752801723,0.8157911542036689,0.0034796191729758886,0.970695812868308,0.0032836510103552378,0.14907841543221084,0.016116803029972593,0.03474037900692839,0.004452291652556313,7.190978965173462,0.2779478970131287,0.9047908138051818,0.006278083351751266
12.30754,0.8191544108364422,0.023389348598949696,0.8122346829542708,0.0034892658119361677,0.9714694532101062,0.003275788689800329,0.14971105690110673,0.01634885917437596,0.034040806717159915,0.004508206874519568,7.382912984546553,0.28035686026292594,0.9055684999485714,0.006256620951522985
12.31201,0.8166338196987774,0.023546421110327516,0.8087612587835826,0.0035054394395668473,0.9722943761239768,0.003274119129722053,0.15047603441672583,0.016588346876636836,0.033236060314954706,0.004564553680192578,7.567822794535028,0.28305893785286923,0.9065009486390917,0.00624307175838288
12.31647,0.8135208842295751,0.023760207436309997,0.8054448440686891,0.0035276229458546197,0.9731358447656473,0.0032784905620452326,0.1513204158171707,0.016820738720996407,0.032401251760865744,0.004614443377173293,7.740397399236366,0.28595703904441294,0.9075780231905369,0.006237254044642307
12.32093,0.8098189738545465,0.024007362127578816,0.8023519784711601,0.0035521383661409485,0.9739661751235684,0.003285794291058345,0.15222639790128892,0.01700839043998212,0.03160046981303143,0.004645001866997572,7.896140909819285,0.2887032652383797,0.9087878622679134,0.006233401193618232
12.32539,0.8053892255134134,0.024268486639133106,0.7993846107125914,0.0035756815165726404,0.9748604772279751,0.0032923166026119946,0.15338326939908772,0.017158459752103266,0.030707076461249486,0.004661155198607649,8.041680961956382,0.291050681070906,0.9101709438995346,0.006223724418557131
12.32985,0.8002915835564982,0.02456039068539316,0.7965621574300632,0.0036007144123197422,0.975788383126221,0.0033005183133654695,0.15470560270449188,0.017292125139674677,0.029755854575372935,0.004668560364845629,8.17524188311495,0.29319981303131604,0.9117021449409755,0.006213495991348047
12.33431,0.7947103670091358,0.024885728065104074,0.7939649249772325,0.003628001971208809,0.9766902451383532,0.003311627071233564,0.1559762584606135,0.017412200427781438,0.028849711276761964,0.004666444656408283,8.292072492748929,0.2952163824223266,0.9133202525782115,0.006206253946198451
12.33878,0.7887770274473652,0.025234367486947087,0.7916692401899573,0.0036561927089035296,0.9774910975979718,0.003324983399793817,0.1569949988321956,0.0175070504573191,0.02809848059273848,0.004649720718627186,8.386796249243305,0.2969743852535796,0.9149792068266193,0.00620173735464685
12.34324,0.7826549320782833,0.02558696892333903,0.7897318585040344,0.0036829126763102773,0.9781463466454268,0.0033388482858328905,0.15759818003993986,0.017548633512402864,0.027589740382571722,0.004609070136051476,8.45659020427924,0.29829627308771184,0.9166304912791514,0.006197682267468509
12.3477,0.7760635686768246,0.02593509075852791,0.788017994358354,0.003705742381513733,0.9786838354839141,0.003350413320976334,0.15793450999878345,0.017529587484683837,0.02729125217155001,0.004540149912179178,8.507144390387976,0.29898113695024237,0.9183502181081098,0.006187683645277679
12.35216,0.7691080416368804,0.02628456940884435,0.7865896485349455,0.0037259972880876718,0.9791312373519566,0.0033610834705890603,0.15801589792391812,0.017498756888589432,0.027145467763618175,0.004460118752858484,8.537748797909268,0.29914817643367625,0.9201073902264685,0.006174727780675224
12.35662,0.7619659375299171,0.026631819182608606,0.7855484440867163,0.003743928633543617,0.9794936646381632,0.0033715402288965975,0.15780499748736662,0.017498838123060394,0.027112010974940745,0.0043846231910868025,8.545548764360774,0.2988256200983467,0.9218526419693006,0.006160751089232787
12.36108,0.7548036851767207,0.026965066962924868,0.7850006955213767,0.00375867940054315,0.9797798720836508,0.0033814755757632297,0.1572535373429424,0.017542284300887948,0.027144875326921374,0.004321234620693569,8.52755877618332,0.2979459544032611,0.9235423423130752,0.0061457023884133365
12.36555,0.7477237865790006,0.02726955167036572,0.7850276259045723,0.0037687530865947146,0.9799912087502799,0.003389923429260874,0.15628412822970134,0.01760401468896618,0.027224015363527355,0.004266099909273954,8.481232312557223,0.29638488349069647,0.9251514049665229,0.006128061913575306
12.37001,0.7404659312347336,0.027551041567903663,0.7855693548269796,0.003773736153259271,0.9801073797268175,0.003396345391396102,0.1548507145600898,0.017672457619802292,0.027407614982246663,0.004210582288570827,8.407150757762084,0.2940719354320739,0.9267440405178712,0.006105818747552516
12.37447,0.7331897807862523,0.027807579494858806,0.7865888576235119,0.0037742447296917805,0.9801469092311847,0.003401074268033555,0.15301173526126302,0.01777709155888787,0.027664613993863885,0.004163644189403218,8.309374739838262,0.29115379293626337,0.9282898999966611,0.006080196901908689
12.37893,0.7261077318106949,0.028034161244873658,0.7880467146353811,0.003770801776847368,0.980131745474329,0.0034043221693379274,0.1508721231240399,0.017914612509708563,0.027956535480995387,0.0041277285648513495,8.19240167004366,0.28778288762094417,0.9297491787184355,0.00605237744864714
12.38339,0.719417077694642,0.028216823650582548,0.7899175292354385,0.003762737969474293,0.9800867196895762,0.0034052630483376554,0.14853248497366248,0.018059375777789717,0.02823218639971771,0.004100521244579405,8.05987273486899,0.2840009283020999,0.9310865287840935,0.0060215625824961705
12.38785,0.7132248803612636,0.0283312705159981,0.7922243941720304,0.003747595596060071,0.9800186613808045,0.0034017001436290025,0.14598971577305186,0.018169840278228492,0.02847594459202643,0.0040744765956742,7.911788294972618,0.27965399225333115,0.9322838884413785,0.005984142495620475
12.39232,0.7072626262865542,0.02838195327644657,0.7950740685147937,0.00372482624202629,0.9799059238057523,0.0033935844972842054,0.1430170693067944,0.018244848160731315,0.028711799079964826,0.00404755148852672,7.740908445043813,0.274576670501974,0.9333973646887053,0.005938674160795059
12.39678,0.7016613951108908,0.028386071834875386,0.798329346100484,0.003697560979487848,0.9797631904496554,0.0033830293286760084,0.1398329336788501,0.018282954894020823,0.02893940632145299,0.004020050246262621,7.554997059289625,0.2691443355282418,0.9344109280748485,0.005889591024630459
12.40124,0.6965905783466475,0.028347316372558592,0.8018238841329958,0.003667238593814011,0.9795907831018714,0.0033705665595396145,0.1367471437555403,0.018264846704949694,0.029171300555566684,0.003987576204215368,7.3625514638170815,0.2636132877635643,0.9353009017100266,0.0058388441192304555
12.4057,0.6922077525095585,0.028258000525439614,0.8054094027870103,0.0036338053396737712,0.9794051985901926,0.0033554084374601404,0.1340380809811577,0.018166635521830246,0.029402392772824647,0.003945335027593907,7.171478968688172,0.2581052369039007,0.9360451726904969,0.005785979856987955
12.41016,0.6885912112474455,0.028102435288211696,0.8090587612777401,0.0035957081700157584,0.9791992216244423,0.0033359757532778634,0.13179487891951003,0.01795356652050658,0.0296518779139197,0.003885150109798495,6.982807609998077,0.25253705534484644,0.9366313675290112,0.005728680630185249
12.41463,0.6856133005940019,0.027872398566118818,0.8129469871840455,0.0035512823532459947,0.9789473110655669,0.0033114450614280173,0.12971091836361973,0.01763516423397683,0.02993517269480092,0.0038085361545312337,6.786894275484869,0.24666443282265138,0.9370802561732872,0.005664621641073685
12.41909,0.6832426051332667,0.02760054443779372,0.8169578013826199,0.003504660071093692,0.9786778385838658,0.0032849987885401467,0.1279634805654216,0.017250898889350746,0.030221318636175113,0.003724310403909532,6.5894888700608485,0.24083640801651968,0.9374054731065258,0.005599336077178707
12.42355,0.6814874285994256,0.027314246207514433,0.8209590433949255,0.0034593781258884597,0.9784112318676782,0.0032593240371776933,0.12673123886890972,0.016833135158684363,0.030490182110579772,0.003638863137191771,6.3968770981797105,0.2353585204783902,0.9376115900255206,0.005537719243575731
12.42801,0.6803338090357065,0.027038617654376547,0.8248265419792234,0.0034185473381218626,0.9781733131523652,0.003236814854982525,0.1261998837400893,0.016395251262060914,0.030712751137346575,0.0035547483841175966,6.21500677886215,0.2304829253603114,0.937706393613061,0.005484033004344684
12.43247,0.6798483012273074,0.02677070831964164,0.8285449888776883,0.0033820168595329486,0.9779650297699604,0.003217347572997271,0.12650724407716313,0.015915551197707312,0.030888105751213264,0.0034669234291659907,6.044572264049763,0.22619595199430403,0.9376761084872427,0.005438335027644282
12.43693,0.6800500091561013,0.026505940231454413,0.8322378184921255,0.0033491214201007537,0.9777597826253722,0.0032009258447641452,0.12754217087103398,0.015399765776533148,0.03104139425495763,0.00337580961758915,5.879072061951911,0.22237647784747588,0.93751099730505,0.005400370012335367
12.4414,0.6808183874783063,0.026274242817793565,0.8358490993104221,0.003323040297658953,0.977572510837821,0.0031903912741361442,0.12911971416921456,0.014916767419806059,0.031161577895251102,0.003295764915700542,5.720657047911962,0.21922071386818404,0.9372365068626282,0.005374571698863165
12.44586,0.6820443991528673,0.026092047846252863,0.8393180530265196,0.003305362152599654,0.9774239716914361,0.0031870734420364442,0.13109570563996398,0.01451607849567687,0.031231114860742627,0.003237456790130828,5.572008621301794,0.2168220312608643,0.9368757936450874,0.00536288518663576
12.45032,0.6836041578722682,0.0259699824257158,0.8425861612446068,0.0032969024362689133,0.9773289239266825,0.00319160479183106,0.13328945696577915,0.014217752791019308,0.031240264291856633,0.0032051970674321136,5.4354806666179725,0.21521802038084342,0.9364548471440105,0.005366060942732917
12.45478,0.6855405415992945,0.025899165886472068,0.8456523680184735,0.0032967932633866577,0.9772997879342746,0.0032032085999635605,0.1358443519484241,0.013998382791494877,0.031162766074858326,0.003195484578485667,5.311650600294479,0.21434802226896305,0.9359635755084812,0.005382974598977084
12.45924,0.6879050185438355,0.025898000324974343,0.8485676632366507,0.003307610101663911,0.977321692061556,0.0032247250568873628,0.13894496518505103,0.013853655314277603,0.031001281083593433,0.003208657027951136,5.197911786967372,0.21435602954237834,0.9353876432587139,0.005418538963000478
12.4637,0.6906512298296613,0.025951901218916523,0.8513261146273677,0.0033273614753494803,0.9773950383621799,0.003254282513122891,0.14219237246903044,0.013813559483206457,0.030780591087388218,0.00325063650844549,5.094259189975292,0.2150982236998472,0.9347349883733448,0.0054695387563184995
12.46817,0.6936857516706372,0.026032913685111264,0.8539114174034016,0.0033520704597862663,0.977506623626552,0.0032880294086496237,0.14519378647141876,0.013861169140882363,0.030538550996705684,0.003315958886588805,5.00046220345109,0.21629985265815832,0.9340236338188032,0.005529324758165692
12.47263,0.6969496883699057,0.026103459621463824,0.8563089628818922,0.0033766308215836273,0.9776465186148207,0.003320944784767703,0.14759511882968923,0.013956725876073373,0.030314656997587595,0.003393162065014475,4.916508969814678,0.21762359942000542,0.9332647638895504,0.005589392539110507
12.47709,0.7004427740322631,0.02614937401735349,0.8585027649614508,0.003399205985151554,0.977819438158787,0.003351119828511841,0.14940154649645526,0.014057101319786599,0.030107490303841185,0.003472297814035113,4.843251846356099,0.21895919705130895,0.9324576581856405,0.005646663450169461
12.48155,0.7042152230295976,0.02618858337410669,0.8604996298162971,0.003422362634580903,0.9780356844851655,0.0033810489285637448,0.15088907329978105,0.01415601103878046,0.029889040660781376,0.0035539782574551954,4.780999383291922,0.22048274626330552,0.9315900821724626,0.005705594805232598
12.48601,0.7082316486430439,0.026214665413625982,0.8623254755759989,0.003445022075091877,0.9782761317021775,0.003409818094381576,0.15203737883899315,0.014267418924031735,0.029678816378794107,0.0036397392192816388,4.727805242695434,0.22210704803503603,0.9306669599479511,0.005764535697820825
12.49048,0.7124898402257434,0.026193609372719664,0.8640032330959777,0.00346260217558184,0.9785264129457039,0.003433008314053445,0.15282251267150196,0.014397165094653962,0.029500735825564745,0.0037291356167062175,4.682164059292539,0.22352764499324063,0.9296862781934564,0.005816019743963615
12.49494,0.7169584557266601,0.02610579438482054,0.8655563155725413,0.0034721734738527897,0.9787684673579651,0.003447832967590533,0.15321462735607363,0.014542202538011275,0.029378015140017217,0.0038193633358030673,4.64229045589317,0.2245381087009565,0.9286523961129982,0.005855146714498014
12.4994,0.7216728815114541,0.025922672072911598,0.8669671704848102,0.00346990765358251,0.9790050987697483,0.0034503651483338968,0.15311562845461552,0.014706662440952513,0.029331128082515975,0.00391094946431372,4.60922283342502,0.22490462982915893,0.9275564004661169,0.005875419351902669
12.50386,0.7266575676191733,0.02566515565988645,0.8682165963935612,0.003458501226396711,0.9792480699520537,0.0034431245742365195,0.1525670369250853,0.014904161845351545,0.029347506202535418,0.004008796810679034,4.584394393822753,0.2248130852272395,0.9263917594913312,0.0058811865841925616
12.50832,0.7318494777381567,0.025349347773180184,0.8693375999446651,0.003439605148570011,0.9794921698185165,0.003427879355843706,0.1517329126928354,0.01512492573963988,0.029401236480988503,0.004111171183502102,4.565995271047696,0.22433935669911836,0.9251700022056415,0.005874949825536986
12.51278,0.7371395819514802,0.024992173804363173,0.8703715381829363,0.0034148291840883378,0.9797275424100717,0.0034064168382033533,0.15081631034592125,0.01535419724686682,0.029455176682919665,0.004215346661559104,4.551467342573641,0.22354236331865762,0.9239136128305749,0.005859004110195453
12.51725,0.7424528658909564,0.024605402843384944,0.8713477434637129,0.0033853148006916,0.9799469353230591,0.0033800058713565556,0.1499567983723318,0.01556489511190284,0.029484504357831363,0.004314270330971841,4.538980053301578,0.222463435765504,0.9226384853754303,0.005834969765142471
12.52171,0.7478665702504896,0.024166339923432263,0.8722742345767778,0.003348163704230525,0.9801535830122463,0.0033457619636044233,0.14915361527225707,0.01577410528359251,0.02949300295232175,0.004411985354149449,4.528647484085096,0.2209223515177554,0.9213256521549451,0.005798087393823873
12.52617,0.7534421634670436,0.023673368636510046,0.8731231253626661,0.0033032484320507298,0.9803540615582955,0.003303415627625334,0.14825809594577818,0.016020018459414347,0.029503029777320083,0.004518356925420524,4.522245237849832,0.21892960483085655,0.9199602542329285,0.0057481154155356136
12.53063,0.7590779264527752,0.02316122537086146,0.8738993483951889,0.0032548254903012976,0.9805422247404403,0.0032572588046455636,0.147352881662651,0.016288593429186895,0.029502506921527102,0.004630908738005448,4.518942200217718,0.21673489210936148,0.9185654865433256,0.005691864722631328
12.53509,0.7645986481987482,0.022657935746371396,0.8746014853340087,0.0032060953151462255,0.9807130547170902,0.003210510736092643,0.1465114852051602,0.016538926826589653,0.0294735674329044,0.004739352766409916,4.517899164470476,0.21450756103753152,0.9171841903658127,0.005634038252108864
12.53955,0.769897331839402,0.022180591774324687,0.8752365825965508,0.003159126986139115,0.9808592917957502,0.003165302913485409,0.14580880387172926,0.016714019783508262,0.02939905246497248,0.004828713417330393,4.5180686217338675,0.2123570679798359,0.9158437524463908,0.0055778248340601485
12.54402,0.7749837759585501,0.02171906514636041,0.8758167747612885,0.003112658727508459,0.9809861683304903,0.0031204075870988265,0.1452744099231124,0.01679059118078376,0.029252747401835543,0.004892080990924471,4.519153420941713,0.21019711556421306,0.9145432240669162,0.005521058077019765
12.54848,0.7799810483816892,0.0212606386601033,0.8763424722930137,0.0030654011413015596,0.9810929171868015,0.0030745423368477853,0.14484131205602266,0.01681767488691948,0.029046903849685207,0.004941927856088593,4.521638432480941,0.20796785171456497,0.9132526132423119,0.005462052543261529
12.55294,0.7848189461414417,0.02082937810868192,0.8767944648099103,0.0030206301085257247,0.9811792628436019,0.003030933643911678,0.14448800513943438,0.016807179237890747,0.028811250675767102,0.004981274121453349,4.526080261099285,0.20588169630666536,0.9119914039008844,0.005406250243682906
12.5574,0.789456904171592,0.020442949162865317,0.8771509767089565,0.0029808748172106625,0.9812397835729347,0.002992074371892651,0.14420018873726612,0.016764704713606096,0.028587610149204197,0.005011243128237741,4.533077156358035,0.2041110768427026,0.9107720128739556,0.0053580360723808045
12.56186,0.7938113964759155,0.020111670662578792,0.877392057769271,0.0029475185908392604,0.9812748136658012,0.0029593003312159537,0.1439435543477282,0.016680570110458984,0.0284032030654127,0.005028637531872307,4.543187975515812,0.20274273827178257,0.9096187452397718,0.005319551693336831
12.56633,0.797863631844697,0.01982815535245006,0.8775100795295694,0.002919549082120114,0.9812705279785058,0.0029316261181481537,0.14371164746229795,0.016530385613071515,0.028262506406644655,0.005025742980489464,4.556119835733439,0.20170832709916856,0.9085385409050726,0.005289089617402336
12.57079,0.801669064634135,0.0196030266430951,0.8775158426453227,0.002898879714366921,0.9812296434805605,0.0029110116535352743,0.14351344458300136,0.016321092091775503,0.028134538479050383,0.00500436606682241,4.571748088278082,0.2011537131824488,0.9075182978039381,0.0052705055125375246
12.57525,0.8052532873615763,0.019442631971347463,0.8774197395582737,0.0028867202839645612,0.9811647687591786,0.002898675514837168,0.1433632025457389,0.016095677155955737,0.02803237686546409,0.004977116411051582,4.590239513201846,0.20117255653577226,0.9065527466460073,0.00526618762894192
12.57971,0.8086754900836793,0.019347029519126695,0.8772344529680298,0.0028834603540274016,0.9810930055464328,0.002895002398738782,0.14327976494185382,0.015886042470569676,0.02797017145603767,0.004953487727218428,4.612004787576594,0.20181036042330402,0.9056272455426125,0.005277178274546217
12.58417,0.8119802760509391,0.019300057180002744,0.8769699468297103,0.002886979806372034,0.9810253752563336,0.002897861724462899,0.14327343834084452,0.015700699839863785,0.02796581609322214,0.004936014004578514,4.637270574826308,0.2029340705176367,0.9047305678562837,0.005299881765666421
12.58863,0.8151560836135835,0.019292376798859454,0.8766131363709849,0.002895913998697209,0.9809587447660545,0.0029058442611170493,0.14334230786768037,0.015526891450628884,0.02803932281611663,0.004920437287901555,4.666484166205488,0.20445516990126272,0.9038670470258757,0.005331804542616982
12.5931,0.8181262413715347,0.0193469035516103,0.8761389975252781,0.0029134596232742067,0.9808696703507764,0.002922134167053284,0.14348019526319486,0.01534309843556258,0.02819162678304355,0.0049002572164833155,4.699483903136572,0.20659295942292594,0.9030589672617624,0.005378627057045605
12.59756,0.8209699598782108,0.01944935971278506,0.8755853759972216,0.0029378787546432334,0.9807830359249589,0.002945024183637459,0.14368532770415413,0.015166307976927576,0.02838825355264355,0.004881155448540121,4.735942162691442,0.20923993524750253,0.9022847594957351,0.005437530124677921
12.60202,0.8237645646376137,0.01957627620897802,0.8749908575474209,0.002965997363416465,0.9807208619817795,0.002971380747195325,0.14394970398278364,0.01501265787223307,0.028591482159453785,0.004868945768407175,4.775373142679945,0.21218348905158774,0.9015226847677275,0.005503021781136765
12.60648,0.8266120987997937,0.019687629164606882,0.8743950797343542,0.002992175611446309,0.9807073257649209,0.0029956067975011936,0.14425982053075048,0.01489126517487475,0.02876779152729792,0.00486704812635098,4.817465251507515,0.21503710758727873,0.9007435255368396,0.0055651026497950664
12.61094,0.8295152352406995,0.019756637132842043,0.8738109284471987,0.0030123555723209437,0.9807531038383691,0.00301365447386486,0.1446295620064348,0.01479622113491546,0.028904611336044068,0.004874270468805796,4.862104005339275,0.21750472729365328,0.899946215251529,0.00561614142719804
12.6154,0.8323684795832883,0.01981044613843509,0.8731967067239955,0.0030302210896746033,0.9808379016800935,0.003029134859436552,0.1450603422997523,0.014727171710809553,0.02904074796214828,0.004890519394354194,4.909887881479431,0.21983463106124868,0.899161689418092,0.005662397147749588
12.61987,0.8352240676269909,0.01985654884686023,0.8725645380060433,0.003047074992840556,0.9809621907595857,0.0030433918690057006,0.14554881624236846,0.014673451801007206,0.029161823494590268,0.004912060712284853,4.960556789663588,0.222129639875301,0.8983748177765108,0.005706579722590198
12.62433,0.8381400032316509,0.019890099705674943,0.8719294224532369,0.0030623442524755086,0.9811229099137578,0.0030559156948217077,0.14605953423155682,0.014624022492805722,0.02925427634269907,0.004934686517196714,5.013603024296274,0.2243575035359371,0.8975681868725026,0.005747990849058112
12.62879,0.8411854725661805,0.019904961116860805,0.8713072497843645,0.0030752935620751804,0.9813204706527331,0.0030660306438593833,0.14656329292810494,0.014562285451882968,0.029305641586194513,0.004952351094921077,5.068696414159839,0.2264771927078244,0.8967208036622135,0.0057856724956017016
12.63325,0.8443706289820694,0.019889060823256477,0.8707069107072197,0.003084074443771624,0.9815609889488924,0.0030719136051292066,0.147053375967828,0.014475091813602034,0.029295451520689905,0.004960554215025561,5.12577284066761,0.2283516722495651,0.8958289351794236,0.005816158224403637
12.63771,0.8476662976383045,0.019847396709359363,0.8701250853634216,0.003089371174834061,0.9818624809466233,0.003074188951001954,0.14753229942907906,0.014381736674673838,0.02921895809210568,0.004966557970483554,5.185648882596673,0.23002505988496832,0.8949013435048329,0.005840355146316098
12.64218,0.8510582327152225,0.019810204759755187,0.8695501317534788,0.0030957447996279555,0.9822030551529726,0.0030774282736350396,0.14802403528934827,0.014288728445390865,0.029102778527943567,0.004971928556666848,5.247915616603238,0.23183414285765108,0.8939413621491551,0.0058669398876248615
12.64664,0.8545365471075945,0.019798143445716534,0.8689733033788763,0.0031063229173637946,0.9825549361113262,0.0030847902256844134,0.14852471615644483,0.01418915177341601,0.028975286206823474,0.004973542035812334,5.311788620434584,0.2340143471147992,0.8929506994737929,0.005902043936505807
12.6511,0.85810619193734,0.019819426803278403,0.8683881059548153,0.003122404371971263,0.9828999367427808,0.003097584400980656,0.1490410785081487,0.014068983714769528,0.02886420024584826,0.004965643116035466,5.376869129345164,0.23667334763689132,0.891926918428305,0.005948391332588919
12.65556,0.8617808885407289,0.019866399563272776,0.8677858084923588,0.003142828126792622,0.9832196947362372,0.00311467006140955,0.14958619047555022,0.013907107282485023,0.028786201584348685,0.004939977671153496,5.442914861484431,0.23973809040988417,0.8908649408470122,0.006004093483520839
12.66002,0.8656209268611931,0.019929944078080245,0.8671667419105861,0.003166499196033669,0.9835474784315444,0.003134845263890819,0.15016671884146893,0.013704266648122052,0.02871513557096662,0.004896547242831541,5.5117874446897295,0.2431598320007254,0.8897472331228518,0.006067203533006205
12.66448,0.8695522187128726,0.020019640807265485,0.8665366971157332,0.0031947029892106563,0.9838717530951867,0.0031594275314362945,0.15076248507683224,0.013482472236730164,0.02865341079537992,0.004843787655115725,5.582301756498548,0.24701835210572415,0.8885946376524018,0.006139960516169527
12.66895,0.8735094607489005,0.02013691305436902,0.8659089556568027,0.0032274713283229387,0.9841808903450229,0.0031885199522164675,0.15136468760280183,0.013255473591074173,0.028605064149416066,0.004787609876574421,5.6529053537135345,0.2512954396993199,0.8874254344875432,0.006222292452426533
12.67341,0.8774288152393686,0.020269149321792312,0.8652931518333747,0.0032625649555448706,0.98445826771555,0.0032199903178874857,0.1519418686387261,0.013033623427297752,0.02858065584318741,0.004732348032178999,5.721966020922211,0.25579342945563127,0.8862578755142586,0.006309771240211883
12.67787,0.8812149599338631,0.02040304766338148,0.864691622122901,0.0032974956457687567,0.9846901275479005,0.0032514369819496864,0.15248550401660868,0.01281248096877901,0.028584940830323067,0.004677032848720421,5.788078706884497,0.26027985900758355,0.8851210933422303,0.006397149165721249
12.68233,0.8849902374994679,0.020532045747447384,0.864104750056662,0.003331682304694104,0.9849010350107125,0.003282213472233836,0.15302472723255323,0.012582073476966127,0.028598256132288658,0.004617305045929571,5.853094373536052,0.2647555386886123,0.8839783824071754,0.0064838439912950005
12.68679,0.8887395612195282,0.020660960779041775,0.8635241816648374,0.003365829937790293,0.9850862512700713,0.003313003220168601,0.1535511878754137,0.01236355559719685,0.028631642917865206,0.004560910600334625,5.917105427079289,0.26927360571259473,0.8828347097328506,0.006571144173723557
12.69125,0.89241796734862,0.020783468656571196,0.8629544000826759,0.003398696441263018,0.9852306496605232,0.0033426565277572436,0.15404758453123632,0.012176055356894045,0.028695444946669278,0.004515147496183571,5.978865228332447,0.27370994682655847,0.8817034301813674,0.006656504763506185
12.69572,0.8959827533070466,0.020895424919468615,0.8623864355066613,0.00342937684372953,0.9853167640634606,0.003370316595951357,0.15449273407362887,0.012028556323289913,0.028810450842595304,0.004483652351932648,6.037692619932443,0.2779710231815626,0.8805981849926627,0.006737978705221395
12.70018,0.899399540716906,0.020991930311668756,0.8618282513871459,0.003456882060525643,0.9853339520624843,0.003395089946050374,0.15487612741610435,0.011917267774533028,0.028982103642709846,0.0044656282808287345,6.0923801405810565,0.2819478668102037,0.8795295582303116,0.006813489619796996
12.70464,0.9026650823526572,0.02106310704043534,0.8612672217749674,0.003479480114017753,0.985267194642322,0.003415290876349403,0.15519986290410925,0.011838880446074881,0.029233909038888943,0.004459379218707636,6.142794464318947,0.28549161789049715,0.8784992429486795,0.006879633201569068
12.7091,0.9058120767184057,0.02112378315481683,0.8607139325339993,0.003499765979801418,0.9851376117945956,0.0034334472597813714,0.15548146227238854,0.011805234168079484,0.029541136949127404,0.004469813025050557,6.189513270421387,0.2888177760433229,0.877497683123514,0.0069415134516162946
12.71356,0.9088756337044049,0.021180726057513154,0.8601690708529482,0.0035190216856137995,0.9849617948645817,0.0034507684873493687,0.15570677649270018,0.01182246661233355,0.029883467797010267,0.0044997688301606645,6.233462373862428,0.29204532321559784,0.8765146798515668,0.007001707553091723
12.71802,0.9118908319610898,0.02123915766143232,0.8596350708866136,0.0035383125456470996,0.9847634901687784,0.0034682294494719273,0.15588539828075582,0.011876594845088968,0.030233023458143733,0.004544742936727778,6.275827453792393,0.2952797685445881,0.8755401252119969,0.007062318212208736
12.72249,0.9148946883459028,0.021297269714337555,0.8591245434872532,0.0035575446448932652,0.984565366524109,0.0034857109697228376,0.1560064197607714,0.011942210958950478,0.030560487172542155,0.004595763488885222,6.317252442867132,0.2985268040141525,0.8745623039768642,0.007123240471938525
12.72695,0.9178176369292222,0.021349111721191198,0.85863777997383,0.00357537599563168,0.9843377742899161,0.003502006959493945,0.15606368772984192,0.012014280435536116,0.030895938179080946,0.00465078891058131,6.355785405314118,0.30163233086274915,0.8736027448415893,0.007181612908937298
12.73141,0.9206621054533084,0.02140794190965694,0.8581705473104914,0.0035940105686508733,0.9840753098651297,0.0035192819532736254,0.1560681229202533,0.012105217655008877,0.031250057476783874,0.004714385858802117,6.391373628631665,0.3047814425632084,0.8726608838604684,0.007241912413180939
12.73587,0.9234904065194919,0.021478938902890002,0.8577132612517121,0.0036146321739281384,0.9838036933017229,0.00353856541947319,0.1560239903914733,0.01220820876243704,0.0315971310098443,0.0047840800358094895,6.426184245756003,0.3081173231922468,0.8717181067984192,0.007306661421077988
12.74033,0.9263679848557771,0.021565800034724903,0.8572622557952484,0.0036382129057691056,0.9835529547869587,0.0035606846166224226,0.15593389217056405,0.01231411245679456,0.03190940788202843,0.004856215080914669,6.46234176460359,0.3117686976156717,0.8707542254855251,0.007377994981205562
12.7448,0.9293575618927348,0.02166352639095889,0.8568116153391484,0.003664248241761745,0.983351006043829,0.003585016096535324,0.155806262078047,0.012401834433146353,0.03215745454267955,0.004922698991941766,6.5020168815462025,0.3157417320470044,0.8697496281409364,0.007455067778641437
12.74926,0.9324506828304393,0.02177543551448747,0.8563755131721116,0.0036933440265814457,0.9832115043743754,0.0036121559759465256,0.15562735267646652,0.012467720407392732,0.032324392322152284,0.0049824322022581705,6.545077546643179,0.3200869194912578,0.8687065019979996,0.007539020934632513
12.75372,0.9356011306964251,0.02190679471875523,0.8559736580775913,0.0037261916884145426,0.9831148540774076,0.003642929591242618,0.15539426054292907,0.012535331099933242,0.03242655847168902,0.005045049598866538,6.589200731384435,0.3248296663567117,0.8676375973388175,0.007631347463762779
12.75818,0.9388208166786326,0.02205591418130748,0.8555663584374058,0.003762517581198264,0.9830453256997973,0.0036769535009271584,0.15512248802312265,0.012608852615517698,0.03248750500955889,0.005111167911189807,6.6359245229588835,0.32998502109455885,0.8665403599412559,0.007731626926570075
12.76264,0.9421300429878408,0.02221887690140504,0.8551194788875377,0.0038016936107451416,0.9829872574573949,0.003713517433970726,0.15483902045499479,0.01268403816050981,0.032536066057733265,0.005177942978453293,6.686593872686953,0.33553956008792757,0.8654088675194247,0.007838810532721074
12.7671,0.9455645613182999,0.022380043520528876,0.85459389741652,0.003841116321954861,0.9829224228816585,0.003749967008453189,0.15455832105350215,0.012743458211821601,0.03260084639952414,0.005237061076545762,6.742877500764572,0.3413181334281974,0.8642318631477466,0.007947890478176492
12.77157,0.9491561661439972,0.022530295335689877,0.8539775246529302,0.0038793457747733637,0.9828548586862892,0.003784817872451206,0.15428453600401693,0.012775584731383528,0.03268864505471864,0.005282926676716859,6.8060361811460455,0.34723205876556645,0.8629986788767637,0.008056050722841062
12.77603,0.9529027383041213,0.022693166725929862,0.8533064997998908,0.003920512413613307,0.9828054190662305,0.0038221681350127956,0.15398105856869446,0.012801217658857673,0.03277359050956093,0.005325003476228755,6.875203178656699,0.3536417098146456,0.8617078296420292,0.008171845973807051
12.78049,0.9567640760938432,0.022862382247692787,0.8525757478009228,0.003963358989004182,0.9827599408878231,0.003860809588973472,0.15367788712498234,0.012829611027721578,0.03286159411525386,0.005367215783982731,6.949739299821302,0.3604267511586412,0.8603724249086674,0.008292541627822107
12.78495,0.9606712461564533,0.023029668552700507,0.8517684017438267,0.004006113529584245,0.9826933902977797,0.0038990264874489934,0.15338621181134787,0.012854329075928409,0.03296297204787339,0.005407002380125768,7.028835377863096,0.3674023148438556,0.8590166236447498,0.008414065038611182
12.78941,0.9645822354970868,0.02317252223582222,0.8508749731064402,0.00404461666269676,0.9825875314462964,0.003932795014323798,0.15313250915507506,0.01285961345004347,0.03308698918033101,0.005437640791547068,7.111818004786051,0.37416684071518963,0.8576552661615817,0.00852743588432824
12.79387,0.9684679845272685,0.023272330093831714,0.8498789456379061,0.004075360160619934,0.9824194731944755,0.003958726940585165,0.1529335554629749,0.012822266063685998,0.033250597344497215,0.005448952033390965,7.198280277386183,0.3803761369688889,0.8562990891618394,0.008625044776600156
12.79834,0.9724611859236092,0.02334586850046856,0.8487499192259457,0.0041016605204771935,0.9821825266388835,0.003979941584684528,0.15271387482439322,0.012740792105298646,0.03350499765253494,0.005437672126520441,7.29103224588231,0.3864436449463444,0.8549014613216266,0.008714901796682524
12.8028,0.976495701524312,0.02340495213455099,0.8475277941574962,0.004125420194078455,0.9819027375615825,0.00399837121043641,0.1525087711440826,0.012638649177298237,0.03379168577558989,0.005415726114245398,7.388554637957878,0.3924796090270586,0.8534852082816561,0.008800208106591758
12.80726,0.9804735727079342,0.023436618973181753,0.8462497479283587,0.00414407631674863,0.9816063799297078,0.004011606880700481,0.1523800055185784,0.012537189902793323,0.034056968922370943,0.005394439931872425,7.48907701098514,0.39814494200576517,0.8520860310891206,0.008874274734729494
12.81172,0.9842849040330666,0.02342783275484496,0.8449619118466227,0.004154999442179235,0.9813226224421296,0.004017221096830445,0.15237470508021003,0.01244022936151561,0.034231715708178574,0.005378034478175477,7.590215328191371,0.4030593928703648,0.8507444145001354,0.008930056778168513
12.81618,0.9878383271801863,0.023358022925855842,0.8437080893179231,0.00415425417592434,0.9810769265093706,0.004011544915805059,0.1525560316226685,0.012341430706783792,0.0342571775113476,0.005366011381608016,7.689609181794703,0.4067105748121004,0.8494945069241021,0.00895783789789736
12.82065,0.9911773862572228,0.023212461729204274,0.8424806879550343,0.004139256208811026,0.980860540586514,0.0039921278624948315,0.15294611395053678,0.012225216271850919,0.03412566740598472,0.005351365602017712,7.787597137165894,0.4088384934017134,0.8483213563360303,0.008952265180141179
12.82511,0.9943598631805969,0.023007084904528522,0.8412567236587478,0.004112910067995802,0.9806594851149004,0.003961767375860006,0.1534900660890973,0.012097012842073096,0.033880583623441464,0.005334693409540939,7.885360392069791,0.40974919197588205,0.8472051905333803,0.008919970004391604
12.82957,0.9973727460084335,0.02275713157224417,0.8400107425054956,0.004077811488226268,0.9804673625375343,0.0039229094747931965,0.15411455576008157,0.011966065999737435,0.033569504799056654,0.005318418158422387,7.983839768817979,0.4096822423957274,0.8461543177482206,0.008866113972073389
12.83403,1.0002457693211122,0.022478874405788968,0.8387216548482068,0.004036918961826786,0.9802766011998187,0.0038783651355165983,0.15475233914067324,0.0118336376814784,0.03324568854000828,0.005301590577197388,8.084179308124806,0.4089519719962621,0.8451599679069681,0.008797240902229289
12.83849,1.002942913052991,0.02217987491916581,0.837364920407677,0.003991422521997206,0.9800783034154383,0.003829227194201776,0.15533032532142313,0.01169682710234304,0.032950926584470575,0.005281412577165954,8.186900332989369,0.4076544011765399,0.8442392924924752,0.00871541372151226
12.84295,1.0054398247853467,0.021841064233420297,0.8359542980988607,0.003937815817928041,0.9798737533044736,0.003772222075158793,0.15589761313780248,0.011538094940731762,0.032656646449264325,0.005251089329984957,8.290891507144398,0.40538212279816604,0.8434017044869572,0.008612807729460426
12.84742,1.0077252654873623,0.021456578858782202,0.8345103688320128,0.0038750237756087287,0.97966883676936,0.003706433890054705,0.15650562832073261,0.011362257842183567,0.03232353288532441,0.005213787288241639,8.39499865712166,0.4019751221484501,0.8426510075493734,0.008487042793861182
12.85188,1.0098636819762523,0.02106455423033152,0.8330104723454591,0.003810129738923085,0.9794590742471596,0.003638592115800182,0.15709130601954763,0.011182481057522814,0.03199856320205873,0.005173452822002595,8.50106989829917,0.39822019807790104,0.8419650273045582,0.008354143734212649
12.85634,1.0119534741147052,0.0206940601080686,0.8314331166641105,0.0037487568326298455,0.9792520241245964,0.003573958902219468,0.15760881312497232,0.011005674753408887,0.031725623774142876,0.0051317091908155785,8.612002738563067,0.39480179131920484,0.8413090699799861,0.008227110405321286
12.8608,1.0140566140131215,0.020367390835230193,0.8297594779320674,0.003695148296946991,0.9790432488439745,0.0035165084092392803,0.15799811082260617,0.01083328207830604,0.03154780605408834,0.005087553106112998,8.729538002291084,0.3922389882489725,0.8406611746863641,0.008115782388686913
12.86526,1.0161739310937952,0.020091206041075747,0.8279640658209994,0.0036505293027397924,0.9788271799206766,0.0034672946544036186,0.15822868737182486,0.010651867376065712,0.031496327989598595,0.00503403973379251,8.855008118704124,0.39070072280255497,0.840024434397249,0.008022718282073992
12.86972,1.0181660258583343,0.019845377388353846,0.8260457944972328,0.003610813999452118,0.9785902158197666,0.003422455545184906,0.158326812507635,0.010451480370296109,0.03154060027970845,0.004967851487134038,8.98596085280479,0.38965380109280573,0.8394540530113676,0.007937875662294872
12.87419,1.020147216504546,0.01964378137723361,0.8240370334430748,0.0035789693872129115,0.9783490657884063,0.003384856969749687,0.1583304993896151,0.010259406696753515,0.031665032070888804,0.004902172456674858,9.12284575924444,0.3894963470797419,0.8389031184465776,0.00786891491255993
12.87865,1.0222051103635459,0.019488988230501332,0.8219662223460098,0.00355584276764982,0.9781281288039871,0.0033552911757274485,0.15828169432883168,0.010095313257499763,0.03184751255235258,0.0048468684355586185,9.266455555012152,0.3903926983414339,0.8383363655365588,0.007818369008570848
12.88311,1.024446159912187,0.019379806597760084,0.8198688352293179,0.0035416297967536805,0.9779483926474007,0.0033339650813386406,0.1582286991790774,0.00996839660554608,0.03206661629000668,0.004806886941010687,9.41732149483158,0.39244924653016766,0.8377093342715797,0.007787607188691157
12.88757,1.0269491188175817,0.01930760261462131,0.8177559185373849,0.0035350396407628076,0.9778199861511546,0.003319621107560563,0.1581987071686131,0.009874392237200796,0.03232196746001036,0.004780266671464264,9.576608721852837,0.39560926996230356,0.8369904006659556,0.00777437880262287
12.89203,1.0296228578541724,0.019280709898345832,0.8155488761134485,0.003537241143005042,0.97770964490825,0.0033130974091298954,0.1581654304548992,0.009803971814326651,0.032679281790832695,0.004761352380577564,9.746327405452197,0.400023375502368,0.836223820157302,0.007780056394226035
12.8965,1.0324628084258476,0.019291896354673075,0.8132806172160182,0.0035469706870704053,0.9776263213704428,0.003313252835787577,0.15811239835206126,0.009759876994293058,0.03310709947798885,0.0047525200406835204,9.925055285112117,0.40555464169576544,0.8354085646290412,0.0078019391941233284
12.90096,1.0354743192086078,0.019329931126369264,0.8110192623543256,0.0035623138321052806,0.9775955726507597,0.0033184368944342625,0.15804989200694688,0.009747224098545932,0.03353345129461485,0.00475804451896828,10.110173837398692,0.41196848287970683,0.8345359763293699,0.007836122718603341
12.90542,1.038680109852422,0.01937385037543635,0.808832445020017,0.003579587333745267,0.9776406253614691,0.0033253834374003433,0.15796813120795683,0.009759588978037168,0.033891545306439244,0.004776472679650037,10.299213447993182,0.4188290338232465,0.8335893608514894,0.00787505221277901
12.90988,1.0420982943361907,0.019401023541095838,0.8067886751138744,0.0035947554974817227,0.9777859288131371,0.003330541195026476,0.15787715721215304,0.009785738504369612,0.03411939860315549,0.004803832019273103,10.489621285612296,0.42563523856265795,0.8325529483850931,0.00791040346054322
12.91434,1.0457787726570895,0.01941548384514947,0.8048598538472133,0.00360873223945513,0.9780445742742941,0.0033346151557809675,0.15776311717459274,0.009826131405698898,0.03423451740677008,0.0048396143701775,10.684831245832287,0.43257414778296116,0.8314116382557539,0.007944036585599617
12.9188,1.049694698546772,0.019429489582053823,0.8030123312139809,0.003623657839933231,0.9784040402499292,0.003339493504488533,0.1576293305633314,0.009887136071514816,0.03426798781383789,0.004886394848923049,10.886107003751844,0.4399165268044279,0.8301793334686653,0.007980193409385257
12.92327,1.0537750634942555,0.01944511644530606,0.8012518128260047,0.0036395984785729083,0.9788313171474686,0.00334536945258094,0.15748412873692147,0.00996316374606783,0.03423060161440462,0.004941754238608078,11.090387280072013,0.4476030941503477,0.8288786149657856,0.00801907114128856
12.92773,1.0579594704403574,0.019453595425372668,0.7995911347192554,0.0036546474256836897,0.9793011346007352,0.0033506313007762994,0.15733888598989196,0.010044236583979202,0.034125315993716356,0.005001314152439726,11.294626896233206,0.4553300791172976,0.8275273351089848,0.008056611774990478
12.93219,1.062164528302939,0.019448126608145894,0.7980355519234763,0.0036671713064362578,0.9797860777991744,0.0033539116337580025,0.1571993508327255,0.01011792250545464,0.0339547724787612,0.005059280632261819,11.495609104268182,0.4627941923904335,0.8261536629338936,0.008089136626262119
12.93665,1.0664027033212171,0.019413883863104244,0.7966124419986186,0.0036744081078027772,0.9802958823607496,0.0033527929945890702,0.15707055152185695,0.010181787251857867,0.033695703979499544,0.005115128369650053,11.692290490906167,0.4696200983792068,0.8247475220704191,0.008110926623743884
12.94111,1.0707789381735529,0.019354534518141828,0.7953313650666844,0.003677474764368157,0.9808814933510004,0.003348194767126785,0.15694608141575458,0.010252576822223745,0.03331757327454236,0.005177343287969172,11.88871016403633,0.4760460281961243,0.8232698981133652,0.008124517755332687
12.94557,1.075207470140835,0.01929389138782366,0.7941555708353379,0.0036804373157126977,0.9814958108977229,0.0033438439729875096,0.15682575600357307,0.010331317425215888,0.03287288262622553,0.005245556595261687,12.08320033245847,0.4825210115495482,0.8217547315871324,0.008138586393846401
12.95004,1.0796250338314533,0.019239980230500997,0.7930463902954631,0.0036844838683641446,0.9820938909006881,0.0033408092963180314,0.15670568495478684,0.010408535294560957,0.03241210775705038,0.005314162535829136,12.274656740477988,0.48916007574701903,0.8202278983693847,0.008155600646877278
12.9545,1.0839687427538676,0.01920127355011744,0.7919680383293394,0.0036909065046212414,0.9826279335714746,0.003340265870844835,0.15658976375168915,0.010469471943622025,0.031992754828193415,0.00537457590340251,12.461555313474431,0.4960925982576178,0.8187145754700261,0.00817838678751866
12.95896,1.0881766006724296,0.019176108834395723,0.7908887490385471,0.003699104156823632,0.9830592393670016,0.00334165577529051,0.15646868057503857,0.010495985303963125,0.03165604290607819,0.005416551998000423,12.64251184222212,0.5031939610434976,0.8172407469756241,0.008205474144329391
12.96342,1.0923138875350642,0.019153452018255537,0.7898461115266345,0.0037072697194320244,0.9834194232066014,0.0033433922359494697,0.1562967794104285,0.010490971380195703,0.03135958553441604,0.005442035119411052,12.817948034666133,0.5102668036609613,0.8157757103364148,0.008233437236682094
12.96788,1.096398214078323,0.019138368313960735,0.788847285819218,0.0037165064084777283,0.9837261032614173,0.0033464402018779727,0.15610679252791582,0.01046845981215572,0.03108801555302785,0.005458379294407415,12.988591412762826,0.5174810684842246,0.814312812142238,0.008264690717410908
12.97235,1.1004150127185408,0.01914039738809969,0.787876270394235,0.003728635712109851,0.983976373070231,0.0033523761922437697,0.15595066437155908,0.01043901848517509,0.03085332818413908,0.005470754885453404,13.154924336689957,0.525093710156704,0.8128608025035304,0.008303030400424056
12.97681,1.104361156753873,0.019154969853335677,0.7869249880720462,0.0037428020693497676,0.9841743493367302,0.0033603738637457345,0.15588003345400242,0.010409099989344266,0.030656969193908708,0.0054824244619982665,13.317526824325666,0.5329989379761795,0.8114233096156426,0.008346368408415556
12.98127,1.1082338578489745,0.01918163498699625,0.7859813624747659,0.0037589149762666143,0.9843160657072094,0.00337030822098885,0.15594139522776224,0.01037736893667977,0.030508501687902402,0.005492566483199963,13.476828023139555,0.5411976144707157,0.8100034466813627,0.008394417452077377
12.98573,1.1119928648890967,0.019219898350445477,0.7850379198274553,0.0037767011278751154,0.984378725460032,0.003381975653494464,0.15615832162729748,0.010344203338938,0.03043098145696304,0.0055009345285758045,13.631067103404094,0.5496053577457181,0.8086159209622863,0.008446688330025372
12.99019,1.1156400191437248,0.01927199786836465,0.7841078417048152,0.0037966247537055096,0.9843628667614112,0.003395843698706729,0.15649009801436703,0.010314598934925373,0.030413362707129542,0.0055103617017273595,13.77928715388441,0.5582823708640511,0.8072565844275873,0.008504560009968368
12.99465,1.1192385808637917,0.019327731615079426,0.7831951159439453,0.0038169711208636426,0.9842982141969301,0.0034102921892163285,0.15689846847402117,0.010296251662907988,0.030433968392315092,0.005525435479217792,13.92420188649959,0.5670669403884783,0.8059024841933207,0.008564172905605051
12.99912,1.1228344247206392,0.01937596243410849,0.7823088596823875,0.003835800096362751,0.9842209468888664,0.0034235056863694494,0.1573526642047848,0.010288183469266687,0.030460467646236337,0.005546350213596911,14.068204474499511,0.5757310026611776,0.8045382476878319,0.008620895582877205
13.00358,1.1264839330316185,0.01939946497768065,0.781455153762768,0.003849941334664913,0.9841592068039668,0.003432592543680173,0.15780591085385892,0.010283606997258169,0.030468259459603964,0.005569821992848348,14.213808570418818,0.5838687067827509,0.8031429954820138,0.00866748646089083
13.00804,1.1301927315988218,0.019383167365889353,0.7806537239632053,0.0038564750770978206,0.9841386997156159,0.00343496327078219,0.15826796155417697,0.010269310998303558,0.030426616761667507,0.005589419609072927,14.36127106602947,0.5910098911047773,0.8017140060278821,0.008697108956942442
13.0125,1.1338757233887966,0.01935244704204185,0.7799231159135532,0.003860082539981164,0.9841347176430744,0.003434972573685001,0.1588275220690475,0.01024868537043109,0.03034460622546106,0.005606633478226847,14.505851532843613,0.5977005642074458,0.8002780797941775,0.00872057082525874
13.01696,1.1375580200745472,0.019304664645316855,0.7792283009269861,0.0038602278495825466,0.9841340905661039,0.0034320438164977393,0.1594138496019953,0.010233611337827032,0.03024796215865287,0.005627580126331362,14.649843263453938,0.6039116973493209,0.7988304020911255,0.008736456982270302
13.02142,1.1413342997810263,0.01923441772724802,0.7785341905303124,0.003856039951312925,0.9841348501989934,0.0034252639715080125,0.15995683270110453,0.010228007693777443,0.03016624700527218,0.005653786356520481,14.798088336650663,0.6096682753388766,0.7973378430602307,0.008742817451438411
13.02589,1.1452713501107339,0.019125607891570685,0.7778008201395931,0.003844362361775692,0.9841237343737419,0.003411712686063476,0.16038256412904847,0.010228650346738382,0.030130973954216128,0.0056830009754848245,14.954587847737699,0.6145907817576653,0.7957786901319404,0.008732387205654283
13.03035,1.1494437193795306,0.01896065494732934,0.7769886646546921,0.003821744148482082,0.98409472315494,0.003388198393004904,0.1606210813880654,0.010228346002978133,0.030172329564242442,0.005710534107753153,15.124090760558015,0.6182439931530427,0.7941295312586875,0.008696985489792497
13.03481,1.1538598163263383,0.018729514457347034,0.776126772958731,0.003786095271137949,0.9840560823053952,0.0033530018724622214,0.16069310086073824,0.010216388035414838,0.030289357661593807,0.005730030814341927,15.305704502340394,0.6202214359979613,0.7923797584771183,0.008632058562367557
13.03927,1.1584705375708069,0.018445010098239775,0.7752328303742988,0.003739761040731014,0.9840103077505007,0.0033083070049836527,0.16063985280064644,0.01019767884265141,0.030460395909650988,0.00574473397865843,15.497376058636702,0.6207449166311343,0.7905466029352878,0.008542600004722511
13.04373,1.163223338176934,0.0181284477498722,0.7742924732318792,0.00368680436748427,0.9839521885537715,0.003257696173621954,0.16048819947825899,0.010181391696345228,0.030673720151601677,0.005760421290967953,15.698669522013748,0.6203563037699751,0.788657273443495,0.008437047355465225
13.04819,1.1680611826011398,0.0177955685861097,0.7732955046698242,0.003630206803664919,0.9838772437090804,0.0032037998671390613,0.16025729575315317,0.010170523608433533,0.030913114467453044,0.005779570582886896,15.908668892493303,0.6194302034410922,0.7867406796896305,0.00832150780910104
13.05266,1.1729188150104293,0.01745376321817534,0.7722308078438442,0.003571273616937136,0.9837807577862936,0.0031477582308232694,0.15996862046755017,0.010164569505082837,0.0311652381368883,0.005802568486875736,16.126135222120904,0.6180603824832828,0.7848305398035728,0.008198266802527134
13.05712,1.1778477999431383,0.01709510483029159,0.7710872231969209,0.0035084784623285008,0.9836622752945188,0.0030882023476775304,0.15960242733526522,0.010161065881716648,0.031440101800094516,0.005828080034217367,16.35358342721401,0.6160430816075657,0.782908379905663,0.008063852406782323
13.06158,1.1829349817447912,0.016698076818213618,0.7698695226221474,0.0034375587329191363,0.9835256005745564,0.003021419504475006,0.15910824651633212,0.010158273773129091,0.031761982524529574,0.005854296949306931,16.593917037497853,0.6127151922766721,0.7809350132068208,0.007908922010605305
13.06604,1.1880931391072604,0.016299417983614242,0.7685887711725329,0.0033658234072666874,0.9833709764351758,0.0029539110832639643,0.15854533825412717,0.010162329421778565,0.032105401860521736,0.0058852499965075175,16.843927994527125,0.6091682812110173,0.7789487996737171,0.007749845172865633
13.0705,1.1932255951340378,0.015937796090309132,0.7672588921650064,0.003301085463795284,0.9832013774223389,0.0028925818924108266,0.15797962084401196,0.01017090408572665,0.03244042201524106,0.005920097449466896,17.09978537813342,0.6066472145783844,0.7769925295251987,0.007604264385209866
13.07497,1.1982540563012631,0.015639971880667868,0.7658937263706316,0.0032488204476672157,0.9830142894994857,0.0028422602016305565,0.1574701247867285,0.010180567284419196,0.03274126772020904,0.005957155743155076,17.35769005040799,0.6060807832204645,0.7750988808517928,0.007484818999199449
13.07943,1.203082468497417,0.015423661418728396,0.7644992462404928,0.0032126742557003897,0.9828120327948833,0.0028060973433137832,0.15706353535095072,0.010182349952848892,0.03298273026722247,0.005991636764091807,17.613805948265757,0.608086760669608,0.7733131212663952,0.007399588865817514
13.08389,1.207745853620492,0.01527135141856336,0.7630707317711221,0.003189234204316336,0.9825979818669556,0.002781024305149612,0.15672009502566725,0.01018175315331685,0.033165565312466914,0.006027401359969513,17.86952434818795,0.6121864111884826,0.7716234929735829,0.007340802508663642
13.08835,1.212293546173783,0.015186068255139617,0.7616014398255686,0.003179340037477777,0.9823692509997668,0.002767702577969382,0.15642132883957605,0.010183658584042191,0.0333099342407349,0.006066740053494992,18.12665290428244,0.6187168605193867,0.770010368127783,0.007310564945434617
13.09281,1.2167683546878694,0.015177236954017306,0.7600920531897718,0.00318515373275464,0.9821224509502796,0.002767963726515777,0.15616693151402106,0.010188798148321935,0.03343175562090759,0.006108938729823037,18.38632969846327,0.6282723053601281,0.7684539188205304,0.007314065071802226
13.09727,1.2211833974431638,0.015236049017110955,0.7585470360795509,0.003204961376434199,0.9818563128422817,0.0027802690298757795,0.1559591224180809,0.010193882757036183,0.03354099232111289,0.006151213817628856,18.648528094822492,0.6406444991473975,0.7669471765162836,0.007347394181129064
13.10174,1.2255588849395207,0.015351729096502491,0.7569640198901574,0.0032366134321015253,0.9815664943161492,0.002802694664333445,0.15580557877430729,0.010193714808560655,0.033654145639118595,0.006189360607432285,18.91384716894118,0.6555370748877472,0.7654815767698306,0.007405551894938865
13.1062,1.229866037944643,0.01551315126668344,0.7553430176043365,0.0032777397385425296,0.9812404286977926,0.002833170393232294,0.15572484578406132,0.010183633246908132,0.03376968320812475,0.006220381843643999,19.180385375612833,0.6725006438278326,0.7640676125674538,0.0074831159757492455
13.11066,1.2340302825123048,0.01573928344907121,0.7536742873234505,0.003332263211829616,0.9808773614995273,0.002874999206726511,0.1557156764135083,0.010172925958125289,0.03387344220065584,0.006250805877160114,19.445686655477502,0.6922725596654115,0.7627453734771708,0.0075882870337666344
13.11512,1.2381551261928485,0.01600878758804437,0.7519693076464323,0.003395983073616602,0.9804933951193954,0.0029244917609375725,0.1557573393399714,0.010172861038831608,0.03397147888941764,0.006287472719157875,19.713730245792284,0.714239542548797,0.7614679162990378,0.007711438653761331
13.11958,1.2423231010419369,0.016297037503692824,0.7502355838870367,0.0034639249864769684,0.9801031645777852,0.0029773081687846665,0.15581112180211878,0.010190812143287578,0.034069159824721966,0.006334740356564277,19.988108390488698,0.7375596159531616,0.7601997832988437,0.007841024704231012
13.12404,1.2466369388489107,0.01657667229918422,0.7484758700514755,0.0035305581448229983,0.9797257934114068,0.0030286289756329327,0.15584783979645503,0.010227143182604669,0.03417544407638735,0.006392803894729761,20.27407311986681,0.7612768113306518,0.7589006555756441,0.007964034922568348
13.12851,1.2511700199863907,0.01681977558342004,0.7467007664340982,0.0035901206366264343,0.9793749094816344,0.003073520459901668,0.15583929206875827,0.010276458985364013,0.034292331963059156,0.006458253782753184,20.575044076484147,0.7842850195828122,0.7575389812313374,0.008067274802215982
13.13297,1.2558148807031249,0.017049734790623314,0.7449242460994848,0.003647319949315014,0.979039372367331,0.003116127776948143,0.15581270597833305,0.010338207085050772,0.034391656178144894,0.0065311498307131,20.88518223376828,0.8073603063472553,0.7561559974897984,0.008161580853726029
13.13743,1.260557955730432,0.017277963232899818,0.743130647974984,0.0037045374300980023,0.9787130568369542,0.003158444286991948,0.15578339520522216,0.010415425715545802,0.03448548569075907,0.006613582197108288,21.204900801466845,0.830996392432878,0.7547656627961755,0.008251690399485862
13.14189,1.2654557545924336,0.017494325066778605,0.7413050335762322,0.0037597127336870353,0.9783966084662392,0.0031986455440900594,0.15573596390039776,0.01050404915510252,0.0345963635900264,0.0067029312429965245,21.53805370955808,0.854854906341083,0.7533528172505259,0.00833226863603177
13.14635,1.270564645013201,0.01768964989738216,0.7394233087544165,0.0038109620904236943,0.9780876854365644,0.0032350382295408078,0.1556608406586401,0.010592699503354012,0.03475059394345467,0.006791910752966351,21.889154970433072,0.8786178937266018,0.7519075567329668,0.008398088786048218
13.15082,1.2759427400733567,0.01784774809649324,0.7374610731945329,0.0038548842731936602,0.9777880579781638,0.0032646389654332904,0.15554535475273226,0.010670417976735784,0.0349798249634018,0.006873023558113488,22.26322142933219,0.9015857006799912,0.7504231597822915,0.008440354056988546
13.15528,1.2816465140407598,0.017954721094742287,0.7354078678001285,0.0038884860740702777,0.9774880565822993,0.003284935170811664,0.1553699858937135,0.010723013933238637,0.03530685999672635,0.006936473694808694,22.66379410491587,0.9231168183324042,0.7488835187071959,0.008452079940796397
13.15974,1.287699791532456,0.018023449752232645,0.733275514067351,0.003914506933454542,0.9771847686977241,0.0032983520141814577,0.15512888679416736,0.01075653339278197,0.03572818903795687,0.006985504661955042,23.091841078430217,0.9438216075354401,0.7472789254930731,0.00843933795631809
13.1642,1.2939855980122976,0.018072044146132882,0.7310748256182625,0.003936617297840279,0.9768901347614333,0.003308024709362866,0.1548554057317883,0.010776456437957391,0.03620395587353652,0.007024705270787102,23.542233570673872,0.9641849369300001,0.7456694173998337,0.008409614373449397
13.16866,1.3004141208713351,0.018104189942832447,0.72882590947129,0.003955441537287099,0.976616369290666,0.0033145472674942222,0.1545829449831244,0.010787927637548546,0.036695011424244146,0.007058539736334614,24.010093329020055,0.9840380179351474,0.7440963056549185,0.008364310403689401
13.17312,1.3068650995204052,0.01812742509845581,0.726540624137797,0.0039723996955991605,0.9763754889489056,0.0033191388234033157,0.15434388321724046,0.010793486481467244,0.03716294101063856,0.007089819630589165,24.489081002073284,1.0033205585904459,0.7426170539118081,0.008306544175628702
13.17759,1.3132437814974096,0.01813923830235019,0.7242311664392606,0.00398678827083,0.9761810115667368,0.0033212339557303393,0.1541620353424069,0.01079296995292115,0.03757129939648493,0.007119533723156541,24.97370078873756,1.021500124849825,0.7412760661864785,0.00823520802844595
13.18205,1.3196540796704832,0.018125266635577716,0.7218948031941465,0.003995647204219723,0.9760375771868977,0.00331836348125559,0.15401043057726937,0.010782014576525162,0.037937845957436406,0.007144424500144056,25.469412933361323,1.0379644977689233,0.7400378484877819,0.008143958682498124
13.18651,1.3261113027619922,0.018100887485625498,0.7195192800706739,0.0040023056694054905,0.9759333555991223,0.0033133092353974684,0.15388002737533824,0.010765185502623339,0.038282042905953266,0.007166756679286636,25.976942380965358,1.0535023123754035,0.7389043134489265,0.008039895903286312
13.19097,1.3326062599330264,0.018080326915281858,0.717108000565658,0.004009822937335061,0.9758547758698922,0.003308674273554317,0.15377670393043374,0.010748438530232371,0.03861006063718307,0.007189922183799407,26.494538194410527,1.0688392738309276,0.7378762284032739,0.00793005488885656
13.19543,1.3390968340069125,0.018077478123648683,0.7146473807556528,0.0040211654350694685,0.9757899977993357,0.0033068677590962717,0.15372064665370536,0.010735227251905684,0.03892766176151619,0.007215714689537129,27.01967688723119,1.0846039248142854,0.7369790134479456,0.007820480498009695
13.19989,1.345548161698812,0.018090851383956066,0.7121385990345498,0.004035914972001411,0.9757254609418949,0.003307564629383771,0.15371298194560218,0.0107234563284231,0.039240487625960954,0.00724229221267755,27.549039506883634,1.100589192526488,0.736222561681033,0.007711094998985902
13.20436,1.351944879252361,0.01811321411242072,0.7095715183349622,0.004052411756625784,0.9756502027814933,0.003309367863961124,0.15376931833906918,0.01070720777177688,0.039554623377348656,0.007265477579552306,28.081165373953013,1.1162681417107603,0.735616980093355,0.007598983424081784
13.20882,1.358300121398666,0.01813881769410336,0.7069365244836281,0.0040694664988450875,0.9755784568390212,0.0033111979114865808,0.15388730922841232,0.010686008204407594,0.039864895318294055,0.007285595593652112,28.61728317545397,1.131228090302405,0.735174369551405,0.007481295980285722
13.21328,1.36462930940911,0.018174144055303886,0.7042514592172018,0.004088587104052511,0.9755133552287154,0.0033143413369194114,0.15404700414132816,0.010666826384026764,0.04016755020638263,0.007307200617380892,29.156611930379242,1.1458948818759833,0.7348801650571954,0.007361671039367352
13.21774,1.3709739733942135,0.018223955980263287,0.7015320328375868,0.004110946349348808,0.9754557750529164,0.003319794292032514,0.15424030799611327,0.010655058289669913,0.0404605881334789,0.007333611868352625,29.70013142147761,1.1606876398243946,0.7347105713817796,0.007242666755858034
13.2222,1.3773673544387417,0.01828831936097149,0.698794768759406,0.004136685049082931,0.9754153388175486,0.0033276831219483313,0.15444400728294944,0.010652819591857971,0.04073964476134825,0.007366019920784078,30.24879250585222,1.1756981092979948,0.7346494587003467,0.007124619936219032
13.22667,1.3838253476819051,0.018356317110156055,0.696058511441361,0.004163375828347246,0.9753909135828279,0.003336123368162526,0.15464234547335684,0.010659543845985657,0.041000626937542736,0.007403852613179246,30.80204118240262,1.19028600944916,0.7346790006017214,0.007004108021039343
13.23113,1.3903479677924415,0.018418329419720755,0.6933076950246977,0.004188835724573166,0.9753832641134565,0.0033432857139828196,0.15486071953641836,0.010673289697475528,0.0412433014880758,0.007446129411152877,31.360289602838474,1.2037223301783904,0.7348146091936945,0.006877359516327425
13.23559,1.3968920632558692,0.018480565208014898,0.690538616630422,0.00421438992199849,0.9753925034775648,0.0033502152766043385,0.1551073062216985,0.010693610314673328,0.041459872079727664,0.007493039232226723,31.92041773711232,1.2162198021895636,0.7350749465939289,0.0067476007038493185
13.24005,1.4035055014503823,0.018554529061213427,0.6877525667693632,0.004242730916680163,0.9754140388045152,0.0033590630028857513,0.15536251606245244,0.010722000711187476,0.04166951778896089,0.007545030950999366,32.48468877948351,1.2286318314644222,0.7354436882504627,0.006619345200352896
13.24451,1.4101836304963689,0.0186408712600934,0.6849564577777565,0.0042740191696454205,0.9754483674851455,0.003369958765760277,0.15559822107902616,0.010754779847795395,0.04187524096433972,0.007599345172786929,33.05194727776936,1.2409737725957122,0.7359190001660523,0.006493450757155454
13.24897,1.416944757944096,0.018742469648820398,0.6821550957585897,0.004308962305448554,0.9754946503171726,0.0033834547565846714,0.15580381285694944,0.010787853132979924,0.0420859362058116,0.0076527816510720175,33.622624535707445,1.2534669631931041,0.7364933218848563,0.006371280039641561
13.25344,1.4238332024823566,0.01884979136369525,0.6793475455340326,0.004345448509576576,0.9755502586165294,0.003397867295415093,0.15596145095327665,0.010816330222877778,0.04231629468724194,0.00770119301242773,34.19911629323245,1.265540323403067,0.7371570079664456,0.006249594396016569
13.2579,1.4309261719443767,0.01896574424853921,0.6765127793669606,0.004384283933037696,0.9756160421244395,0.003413698701174266,0.15606649625108363,0.010843373898996133,0.042577074992126554,0.007746553832132331,34.786940505083734,1.2774120678849854,0.7379141057293398,0.006128508120674808
13.26236,1.4381463841753905,0.019092425454566988,0.6736672539526589,0.004425852060812724,0.9756967167585268,0.0034312860906024053,0.15614235589363976,0.010869222592220512,0.04284687929822858,0.007789680470206851,35.379855516139905,1.2890322145587578,0.7387769934244451,0.006010494162428431
13.26682,1.4453946085942673,0.01923227629951542,0.6708233735613708,0.004470548966083136,0.9757878431117134,0.0034509850844106835,0.1562081610643576,0.010893377786068211,0.04310608003520542,0.007831032452304282,35.97006581952013,1.3003839655089808,0.7397556842514681,0.005898376689104669
13.27128,1.4525488829386786,0.019378276696757242,0.668000028063474,0.0045165754074334265,0.9758927667599769,0.0034714673906881765,0.15628091559139168,0.010911946182502073,0.043327402009340224,0.007868656360582257,36.54827761882641,1.3108292954238352,0.7408574388495686,0.005792252798738877
13.27574,1.459517149597404,0.019519251213804215,0.6652216765731495,0.004561179893204113,0.9760105592097394,0.0034907481806995236,0.15637189983892588,0.010922709773892586,0.043486469298795336,0.007901761384003282,37.107083717414326,1.3196081871287582,0.742069604211596,0.005690952490052465
13.28021,1.4663051468820825,0.019648295264549462,0.6624906897871864,0.0046028192752523706,0.976156046899501,0.003507630974338325,0.15648772312553025,0.010923729363392897,0.04357371472009466,0.007928937338731382,37.6468706834772,1.3263116344877872,0.7433870724957802,0.005592794470826347
13.28467,1.4730425627307253,0.019772008571690546,0.6597935246315059,0.004643245160444149,0.9763315154797729,0.0035233987690927284,0.15661117935452673,0.010917625014405217,0.04361273269176675,0.007951119680940387,38.17654902912569,1.3315950290747403,0.7447928411798663,0.0054986578962181966
13.28913,1.4796546254963254,0.019893584892130205,0.6571230385815208,0.004682993286379675,0.9765178759802091,0.00353850223275401,0.15674546670930647,0.010907531687080042,0.04361013283542875,0.007970733522574035,38.690737750615696,1.3356418001217172,0.7462869770069775,0.005410637088013288
13.29359,1.4861079584725256,0.020007065195941344,0.6544772367422954,0.0047205444243167164,0.9767024205027364,0.003551843436131022,0.15688560751039968,0.0108919783807043,0.04356961517208682,0.007986934841203261,39.18694826498357,1.3381156873621491,0.7478600958661191,0.0053277238369891485
13.29805,1.492341313359511,0.02010895516915281,0.6518436269118174,0.004754869903447863,0.9768646893255415,0.0035626822829328978,0.15703660301445496,0.01087050346711161,0.04350281214069311,0.007999380268653114,39.6611005083709,1.3388094457089146,0.74950963657248,0.0052495450101960675
13.30252,1.4982975618087762,0.02018770320900969,0.6492195890358196,0.004783073451747606,0.976992130387833,0.003568921889909801,0.15719799726770903,0.010841753297160146,0.04341206099287418,0.008007374775179607,40.109446872738616,1.3370403978691723,0.7512264916453218,0.005173515712377801
13.30698,1.503923378140526,0.020240226848276227,0.6466423518099761,0.004804436256958819,0.9771079960922101,0.003570207488891585,0.1573927460105666,0.010801452652267582,0.04325231549839833,0.008008239273476202,40.528396137641245,1.332807444182802,0.7529854663653691,0.005099398863441956
13.31144,1.5092765497944223,0.020275535335783197,0.6441004587262158,0.0048211693641212585,0.977212689736661,0.003568176606804305,0.15760728215865052,0.01075488868531279,0.043039035531395556,0.008005404635248814,40.92242562547392,1.3268504398018033,0.7547798797270352,0.0050284860742938215
13.3159,1.5144439111077546,0.02030264492566178,0.641562246629793,0.004835483193216429,0.977295026242896,0.0035643671468031453,0.15782438039630037,0.01071027275209013,0.0428127653200263,0.008004240391441354,41.29796476207209,1.3198263464752353,0.756614678421432,0.00496166808869787
13.32036,1.5195161347196262,0.020326279091175858,0.6390009782471815,0.004848554738233225,0.9773391614316608,0.0035595735241251538,0.15801949781613317,0.010671704742768665,0.04261194966113401,0.00800696923183937,41.66133735601549,1.3121068763796135,0.7584910306618717,0.004899026040685587
13.32482,1.524575625767375,0.02034542367695063,0.6363833017331877,0.00486020436467626,0.9773345715802283,0.003553525923765842,0.1581666615199585,0.01064109285120432,0.04247422313998204,0.008014459047212125,42.018228470375526,1.3035995787601977,0.7604226043373182,0.0048392937505331
13.32929,1.5296709357922325,0.020354936101380904,0.6336884513885664,0.0048691757072292395,0.9772637870279057,0.0035452664095932253,0.1582599908217956,0.010618651609317685,0.04243094074339573,0.008026277028003194,42.37171588754614,1.2939930238133561,0.7624126431472009,0.004780849040878463
13.33375,1.5346774768974352,0.02034504600448794,0.6309283883008123,0.004872892374278547,0.9771162523832877,0.0035330525250299393,0.1583307467700738,0.010601377447042513,0.042463651157744114,0.008040589090036864,42.71358539776456,1.282741114656698,0.7644498420994666,0.004722001475956764
13.33821,1.5396262770375189,0.02032862055509329,0.628121505889225,0.004874580371511031,0.9769143032732315,0.0035192804197530787,0.15837317772640996,0.010592383548979272,0.04254866172463832,0.008060236022641281,43.04582540911095,1.2707556635393857,0.7665258966478755,0.0046655122231418515
13.34267,1.5445696893283027,0.02031761351334031,0.6252806983733258,0.004877332019358913,0.9766891582080114,0.0035061494143342237,0.15837508319230312,0.010590947636639831,0.042666426057033746,0.008085188021628819,43.37178290078915,1.2588077730928269,0.7686421899699076,0.0046136526237807425
13.34713,1.5495649174453243,0.020314970811960285,0.6224224480834407,0.004882074202074214,0.9764689308811452,0.00349430360834054,0.15832252493603446,0.010592821417590178,0.04279383942663194,0.008112710499363542,43.69493337345817,1.247104074793446,0.7707963681070085,0.0045667525055131265
13.35159,1.554674454443341,0.020321745843433766,0.6195652948138776,0.004889281709576422,0.9762813618887942,0.0034840677235699388,0.15820639060108976,0.010593297207112938,0.04291146343821705,0.008139615675585342,44.018935123560716,1.2357271354463293,0.7729852949742985,0.004524840734156315
13.35606,1.559897712531257,0.02033457292751503,0.6166844265698725,0.0048980913883800966,0.976116110484015,0.003474704104025336,0.15801093786787812,0.010588866986149916,0.043042653669703404,0.008162753488645858,44.34355853156098,1.2243798655760667,0.7752241210149585,0.004486779220077673
13.36052,1.5652021069489463,0.02036018294953706,0.6137500185667236,0.004909905723646029,0.9759377286578752,0.0034671450158233227,0.15773758051302636,0.010587513549462486,0.04322421411713258,0.00818757387652559,44.666567157390034,1.213426463751468,0.777518843569409,0.004453796677307333
13.36498,1.5705702443652747,0.020407304475601965,0.6108030934184521,0.004926940476624476,0.9757710421680993,0.0034630603568071667,0.1574136414515711,0.010589955731437027,0.043411980820337114,0.008215515168386932,44.98666713549451,1.203489315011754,0.7798474192729258,0.0044279221334664574
13.36944,1.576009680720029,0.02047855151265166,0.6078770561923803,0.00494995821586363,0.9756374927371231,0.003463045885525189,0.15706208511213557,0.01059385446232857,0.04356478962927748,0.008245471380933745,45.30418564954591,1.194785344502345,0.7821923194595001,0.00440972565770448
13.3739,1.5814814975819975,0.02057417442199458,0.6050097209663139,0.00497910695898945,0.9755598716856001,0.0034672832646985576,0.15670688719501744,0.010595345221742238,0.043642714446852054,0.008275184401048753,45.61685682430826,1.1874036376409673,0.7845330288370043,0.004399239138363651
13.37836,1.5869799721699906,0.020684359387809624,0.6022426027309928,0.005012155844685156,0.9755639120131167,0.00347431952407633,0.15637118566922253,0.010585796058265448,0.04360144577143137,0.008298707541126625,45.92452763253891,1.180865305186423,0.7868476083222504,0.004394416046474935
13.38283,1.5924926745738703,0.02081185183498744,0.5995562259706206,0.005049805101439917,0.9756555968076391,0.003484475671324492,0.15604120998209858,0.010566826545604303,0.043451121712553956,0.008317489701573394,46.2265763532594,1.1752125599301977,0.7891532780977616,0.004395227009851715
13.38729,1.5980272357484169,0.020963738302690157,0.596932338849277,0.005093724142776161,0.9758189442731179,0.0034988129615673444,0.15570118742504493,0.01054281580859285,0.04321413543967526,0.008334299738663134,46.52351402413839,1.1707870629722972,0.7914553953910959,0.004402807307607216
13.39175,1.6036016643069129,0.021140520574558685,0.5943659813228639,0.005143951442377214,0.9760289863515309,0.003517365763844557,0.15535933787597717,0.01051482748859078,0.042911970402836265,0.008349128031794462,46.81649565905726,1.1676245607985674,0.7937451263779073,0.004417206458549501
13.39621,1.6092293870286092,0.02133492145045647,0.5918623589199998,0.005198660523916291,0.9762683391805169,0.003538933623784893,0.15501834962795857,0.010481825042687994,0.04255644139948436,0.008360418656624069,47.10646640769091,1.165353730412065,0.7960100721954028,0.004436957280471011
13.40067,1.6149125397076751,0.021532501805593334,0.5894112188277841,0.005254179702128575,0.9765064109987188,0.0035610466605803873,0.1546866798751445,0.010442693298109037,0.04217063092895894,0.008366333224775792,47.39372590480813,1.163202040476398,0.7982439991979273,0.00445902389268487
13.40514,1.6206515404333066,0.021718970232652814,0.5870179697697849,0.005306976631947723,0.9767369634893079,0.003581379891856514,0.1543662335221072,0.0103935988081684,0.04175288635919114,0.008363545269788367,47.67851415473251,1.1604416711024095,0.8004403621485735,0.004480472353483699
13.4096,1.6264069471328106,0.021898733070843543,0.5847366731570497,0.005358343932230849,0.9770105531368057,0.0036009832941552695,0.1540564359274901,0.010330424414673654,0.041234180183350976,0.00835067146557453,47.95915361538834,1.1574423562654248,0.8025798188979768,0.004502335035405967
13.41406,1.632182049028942,0.02207605565462113,0.5825270644050832,0.0054092150556751956,0.9773076159734082,0.0036203329712302954,0.15375861526084833,0.0102623785762143,0.040653064166558346,0.008334098815256522,48.23577197743198,1.1543251373721581,0.8046843194203817,0.004524979304226026
13.41852,1.638033483805192,0.022247975738021775,0.5803594053113597,0.005458754577621756,0.97760013709613,0.0036388050205161627,0.15346255489506286,0.010197983602237509,0.040059680541897784,0.0083194384207202,48.51132132548607,1.1508647063776913,0.8067669833978941,0.004547724424064218
13.42298,1.6439997490857112,0.02241198873360909,0.5781846991873084,0.005506174300311377,0.9778539995734684,0.003655712014441165,0.1531614926104153,0.010141759430972829,0.039512394120522314,0.008309005115881223,48.787432072802325,1.1468062724490322,0.8088520178093381,0.00456968856674599
13.42744,1.6501371385763108,0.022557178826992673,0.5759665157166317,0.005548616710793203,0.9780347374433443,0.0036690795202217745,0.15285483605934252,0.010095272963421897,0.03906684775400024,0.008302778524337416,49.06661529910076,1.1415136412130635,0.8109555875963956,0.004588544029187214
13.43191,1.6565070433116005,0.02267773875173934,0.5736731237836021,0.00558452599136808,0.9781190585571305,0.003677803673390044,0.1525411541069582,0.010054690534124023,0.03875981925353078,0.00829685056557264,49.35141037182249,1.1346162185669717,0.8130961582073654,0.004603002003876914
13.43637,1.6631430536387601,0.02277266517643608,0.5713461248960608,0.005613712350604202,0.9781228655155915,0.0036820143179401286,0.15224124588576693,0.01001721709786363,0.038546676657207346,0.008289894958169577,49.64358487173283,1.126202520085756,0.8152547196635168,0.004613427143827156
13.44083,1.669953510779224,0.0228493490183517,0.5689926063984287,0.0056380039546520275,0.9780698973631569,0.0036829137616352877,0.15193589233444327,0.009985295096281242,0.0384077613901549,0.008284679719383735,49.93817761297522,1.1167024368547678,0.8174309305048473,0.004620713704841488
13.44529,1.6768562875167707,0.022916509071411656,0.5666285380024783,0.005659591356276523,0.9779845178362011,0.0036819762400928137,0.15161726733972453,0.009959766129543383,0.03831746955917144,0.008282797445159779,50.23103763938175,1.1066320583102016,0.8196174155701638,0.004626174344902443
13.44975,1.6837657571802431,0.022977562541860824,0.5642612701631479,0.005679356421211904,0.9778876246825036,0.003679763096402616,0.15126556333750474,0.009938919944318182,0.03825607202444632,0.008283462783776604,50.517933100488804,1.0962223630126504,0.8218096302716651,0.004629924381319095
13.45421,1.6905880273644733,0.023030635876166532,0.5619042449703048,0.005696911376224613,0.9778045384938927,0.0036760310466498695,0.15087410574608626,0.009919218024866356,0.03820137669210238,0.008284616784296801,50.7945129202295,1.0854753469252552,0.8239983701566952,0.004631057427261707
13.45868,1.6973898119243946,0.0230800017270356,0.559535287550665,0.0057132462986395965,0.977715895430995,0.0036713618845575302,0.1504103358773978,0.009895952126737157,0.03818187425754592,0.00828126863783343,51.063873279940196,1.0745334155551494,0.8261950102844183,0.004630446385476865
13.46314,1.7042898767133305,0.023127161702674554,0.5571308003020757,0.005728584408783433,0.9775851303406917,0.0036658892558591384,0.14987056212907654,0.009873033608184504,0.038235500708165046,0.008275377049598376,51.33146735875696,1.0633855437295996,0.8284111594871645,0.004628749928289281
13.4676,1.7111838900297287,0.023186332829839913,0.5547275684564773,0.005746598171906684,0.9774507271978234,0.0036620574137620114,0.14930101566998055,0.0098577301353033,0.03831099016440398,0.008274908367584814,51.59280155139278,1.0528223220801975,0.8306259755775858,0.004628542178094073
13.47206,1.7179622658656841,0.023262082398830028,0.552358210824625,0.005768534538128813,0.9773413791400171,0.003660744915269403,0.14874466512214157,0.009857358887076787,0.03836567416704903,0.008287556864851426,51.843489125856124,1.0431810816829896,0.8328162904023582,0.004630511374320484
13.47652,1.7245313490397847,0.02335414138590081,0.5500582780691894,0.005794503562158255,0.9772914131602464,0.003662100841825074,0.14824206711122467,0.009872698081078872,0.03835385861995972,0.008315659765130509,52.08014725215136,1.0345628528899415,0.834960140486601,0.004634499947178979
13.48099,1.7307776972390467,0.02345265320678948,0.5478583523851719,0.005822222374290047,0.9773312684774929,0.003664753136274183,0.14783896339820135,0.009901300717940974,0.0382328302926121,0.008358696617116293,52.29872132378331,1.0266580682087776,0.8370349249313237,0.0046383971975534405
13.48545,1.7365891276585004,0.023546376631116098,0.545794543054809,0.005849025867567413,0.9774827166243795,0.00366718725852948,0.1475104307385911,0.00994149018088967,0.0379654135197031,0.008415945661151222,52.49572923591011,1.0191496367250796,0.8390114391959941,0.0046401035903551715
13.48991,1.7420356920666331,0.023643014082735468,0.5438290997934091,0.005876738771411381,0.9777179490260272,0.0036704108801982336,0.14722925325025282,0.0099948950263723,0.037591094133292674,0.008487541391792289,52.67445127100912,1.0122536098581443,0.8409094624509789,0.004641148095876507
13.49437,1.747270093319134,0.023749675721132138,0.5419281660063088,0.005907023882189939,0.9780043561480378,0.0036753533943752184,0.14700312743895633,0.010057450039943325,0.03716189430885156,0.008569141737734074,52.84155251139976,1.0060946283436019,0.8427543465540236,0.004643275888817101
13.49883,1.752459468026513,0.023870208606240083,0.540048938646265,0.005940684458551642,0.978304069928771,0.0036823510163734533,0.1468346385116694,0.010124661377900008,0.03673791031102271,0.008655735929444219,53.003780016686385,1.0006150126906963,0.8445774651625108,0.004647439708333839
13.50329,1.7577501795349981,0.023998516720067392,0.5381436313274971,0.0059760186684734385,0.9785792231608593,0.0036901464533744383,0.14673258259607067,0.010190405392788385,0.0363772146119163,0.008740831463041901,53.16652951705727,0.9953404143334194,0.8464112616676442,0.004652414948927111
13.50776,1.7633053757622517,0.024127864358966068,0.5361759836998515,0.006011209615672319,0.978803634576896,0.0036974567208501205,0.1467032520622781,0.01024722533307844,0.03612814194920857,0.008816967329838674,53.335683611998085,0.9897819854963033,0.8482871776509788,0.004656939131564227
13.51222,1.768946572390875,0.024243674490739282,0.5341639423816615,0.006042791507050819,0.979015164391952,0.003702134584980119,0.14677252611099437,0.010302112626604049,0.03594717506528076,0.008891618938563276,53.50366598823006,0.9834976922326955,0.8501860689263336,0.004657535679096024
13.51668,1.774669744294733,0.024350947533353408,0.5321314397228283,0.0060720404631291166,0.9792224839600967,0.0037051145718707233,0.1469236995551923,0.010356348154173993,0.035814622613882754,0.008966004760451738,53.670742125071996,0.976770864831759,0.8520954955446335,0.004655496892465815
13.52114,1.7804666448389457,0.02446312358613309,0.5300889120425216,0.006102202029064567,0.9794119356409935,0.0037085091316808256,0.14712336689904737,0.010406743485993351,0.03572713571217104,0.009036916223879489,53.83701810641259,0.9702071709415278,0.8540037838611906,0.004653676355716083
13.5256,1.7863919495296103,0.02458971958231107,0.5280438095977632,0.006135526434137164,0.9795663657514053,0.0037137901947726453,0.14734289517964327,0.010449081160564975,0.03569335607432625,0.009099980798825803,54.005032694177025,0.9641725237766159,0.8559078526273247,0.0046542794362578665
13.53006,1.7924853695097231,0.024736581927697354,0.5260098596702245,0.006173380218465241,0.9796756565804938,0.0037218943154188914,0.14755071648306256,0.010477645533877155,0.03571035237021267,0.009149615845829195,54.176750645997274,0.9588897441948205,0.857802167094306,0.004658767087694874
13.53453,1.7987740857706938,0.024908150857629114,0.5239961349738187,0.006216740551595121,0.979725305985361,0.003733498177091712,0.14772463551283896,0.010486560575033487,0.03578282775452883,0.00918021369922307,54.35355472690793,0.954518919751084,0.8596816486823462,0.004668228167191275
13.53899,1.8052387734952144,0.025090841479859873,0.5219863296748275,0.006262270543674014,0.9797293012757124,0.0037464013523052383,0.14789896957461143,0.010477999642454484,0.03591444951528541,0.009194264783960248,54.53385091648099,0.9504626745186977,0.8615581602281216,0.004679515711237778
13.54345,1.8118820186676448,0.02529393388406046,0.5199822694483913,0.006312250242378913,0.9796889074397209,0.003761958453654554,0.1480785662309969,0.010457567547588345,0.03610359715690935,0.009196435029159258,54.71761192521468,0.9470524886434688,0.8634320977633992,0.00469428563397473
13.54791,1.818665814977518,0.025523600478981775,0.5179840523893804,0.006368218950299284,0.9796100329440908,0.0037810341006239093,0.1482521761376362,0.010428710745522214,0.03633943787910611,0.009189681003359708,54.90321342706916,0.94451478529612,0.8653010789397043,0.0047134302469073585
13.55237,1.825575968236027,0.02577924007633695,0.5159983187972014,0.006430014371491869,0.979497594542995,0.003803525211915931,0.14842281715745279,0.010392934695367975,0.03660844665550661,0.009175236344921506,55.09017252305941,0.9428154055870137,0.8671617142995593,0.004736767844915152
13.55684,1.832611432899442,0.026063326072591084,0.5140222232058113,0.006498175753385601,0.9793473149526644,0.003829711465034563,0.1485782027562797,0.010351060536594164,0.03691118303512262,0.00915346080461158,55.27835456945287,0.942009338967441,0.8690146610355319,0.004764622998557995
13.5613,1.8397302681900636,0.02637728887397945,0.5120682242110035,0.006573059127217495,0.9791654275011692,0.0038598349828774035,0.14871550268574638,0.010301431076796489,0.03722958738995133,0.00912301841748768,55.46652800647945,0.9421724673455224,0.8708504623401698,0.004797248079800578
13.56576,1.84698062871158,0.02673063721298422,0.5101448537386373,0.006656821292645337,0.9789330723502948,0.003895263576921243,0.14882671530305613,0.01023682228284251,0.037579044042220136,0.009077330269601901,55.65694526500457,0.9436024961954507,0.8726665290568142,0.0048366799069109795
13.57022,1.8543853065963092,0.027119068323120762,0.5082390729937146,0.006748376669475613,0.9786608508163369,0.003935179913247997,0.14892379775913908,0.010164366391772078,0.03796315343345714,0.009022811675241774,55.8497028999988,0.9460323225830356,0.8744759025805983,0.0048816645991395895
13.57468,1.8619013127473902,0.02753902268319281,0.506330861966322,0.006846872634738708,0.9783610421366116,0.0039788442619380065,0.14902035554288623,0.010089686653936003,0.03838132427737917,0.008964664806306918,56.04236504830625,0.9492737637164975,0.8762865211259474,0.004930841669177555
13.57914,1.8695415120672227,0.027973970864594598,0.5044079245365289,0.006948228352033337,0.9780488227684877,0.0040236935070058644,0.1491249572929163,0.010018604618096179,0.03883100162422172,0.00890841436844761,56.2345795168082,0.9526682553963236,0.8781095580005379,0.004980728086061999
13.58361,1.8772953147375924,0.028408871437192694,0.5024457018541617,0.007048719107360189,0.9777326299537464,0.004067323101028864,0.14925535497097212,0.009954946687424873,0.03932020259706667,0.00885737634120528,56.42487046175594,0.9556390407776436,0.879956686975524,0.005027944173266548
13.58807,1.8852287868602147,0.028839969181987387,0.5004221321391873,0.007147272608015683,0.9774079437452349,0.004108946007529639,0.14940774845737845,0.00989763880303549,0.03986214178947251,0.008810342985762401,56.61450592063544,0.9579581870031417,0.8818443159554926,0.005071377278348734
13.59253,1.8934060389014853,0.029296133526671316,0.4983385716523755,0.007250657875543321,0.97704352429983,0.004152574652128784,0.14955860385623065,0.0098386597022468,0.04047531731562065,0.008759181038050583,56.80586708017289,0.9605599687017756,0.8837712113110554,0.005116348995501478
13.59699,1.9017616917209248,0.02977326398451236,0.49622258804245795,0.00735795602613351,0.9766618632802894,0.004197772814529614,0.1497228195527305,0.00978485791535208,0.04113336794176324,0.008711075653451113,56.99718649336147,0.963386238393303,0.8857204858375374,0.005162230694831417
13.60145,1.9101824044871283,0.030259246359314998,0.4940980215167387,0.0074663757018570065,0.9762873479804648,0.004243016650880538,0.14991087850131998,0.009742665520966304,0.04180366794763815,0.008672939712547562,57.18522261597014,0.9661698778746867,0.8876713632590748,0.005206984132057474
13.60591,1.9185773012471787,0.030737292712499652,0.4919916053836667,0.007572033042852991,0.9759465588791245,0.004286211517300398,0.1501354255894096,0.009715972247088867,0.04245884367386679,0.008649273287853778,57.36771918555499,0.9685016012394324,0.889605373606681,0.0052479624509166834
13.61038,1.9268177343627555,0.031178932207106682,0.4899248226044652,0.007668303390013519,0.9756662571075148,0.004323713298691434,0.15040844328531527,0.009708039362045317,0.0430660412725997,0.008644162863781822,57.54130090339892,0.9696659202417973,0.8915017294638748,0.005280599281340096
13.61484,1.934939836311708,0.03156986552533171,0.4878940418148158,0.007751721258940719,0.9754491016090078,0.004353599675321682,0.1507396997568672,0.00971738588840406,0.043634430746155035,0.008656167492786979,57.70714482488781,0.9692308442012687,0.8933667290072741,0.005302622472518628
13.6193,1.9431167004762517,0.03192735789596245,0.48583783490734617,0.007826087952454866,0.9752630006528124,0.004377677372536637,0.1511238414943309,0.009741926370744211,0.044217390393152145,0.00868165180867419,57.86872983428065,0.9675133660986499,0.8952410014235569,0.005316126494184919
13.62376,1.95122365670482,0.032253243165858675,0.4838035250700643,0.007892101043081471,0.9751142257040002,0.004396788912727052,0.15154697708608691,0.009783060031586457,0.04477993891528193,0.00872282311226099,58.024209574766935,0.9648379638645579,0.8970891594201666,0.005322606831380807
13.62822,1.9591812954589543,0.03255429795302627,0.4818249558054659,0.007951688328650333,0.9750145559284794,0.004412319810568386,0.1520021351748886,0.009840492434785202,0.0452928112836405,0.008780412008535684,58.172640779720986,0.9615852207565799,0.8988894966796408,0.0053240575041528125
13.63269,1.96683440498647,0.032823628378050106,0.4799468398351663,0.00800356550632385,0.9749703534859204,0.004423995465401997,0.15247301757598664,0.009909496082552989,0.04571899736097983,0.008851179351675252,58.311691344570065,0.9578261535818412,0.9006061734050839,0.005320631979505631
13.63715,1.9740516012140037,0.0330599405885018,0.4782164515254902,0.008047890464488042,0.9749941842925424,0.004432349387500453,0.1529543345604233,0.009985217454750457,0.04602363414266855,0.008931957522073491,58.43992418488068,0.9537681327612297,0.9022079324474643,0.005313459458625777
13.64161,1.9807130945001514,0.033239234893144884,0.4766554885783236,0.008079401901023896,0.9751059571646367,0.004434671385414827,0.1534644079411685,0.010066731077370808,0.04618586884969273,0.009022738247826843,58.555245344348485,0.9488940311880931,0.903677204426443,0.0052994392379361694
13.64607,1.9868713149755581,0.033342734047746514,0.475247182556634,0.00809369708452709,0.9753121259592373,0.0044284558206628,0.15404337888501965,0.01016006368422294,0.0462207595338602,0.009128734441051813,58.658948981335065,0.9426170679555974,0.9050306108242326,0.005275517263899595
13.65053,1.9926260982137713,0.03339528971106726,0.4739554918743661,0.008096519092790704,0.9755816846524004,0.004416738722630374,0.15464427247627394,0.0102599029731304,0.04616116278891154,0.009244228115033332,58.753381787840425,0.935537989418898,0.9062905927456016,0.005245430678522653
13.65499,1.9981137490667342,0.03342056489408156,0.4727467459067159,0.008093146533986214,0.9758818404847037,0.004402285032810715,0.15521615628853563,0.010359970432018396,0.04603651910646248,0.009362665782368152,58.841782881998185,0.9281664374589527,0.9074824626712856,0.005212567439252199
13.65946,2.003440392896198,0.0334430697658798,0.47159302644151374,0.008089050997966274,0.9761784494072843,0.004387985412155311,0.1557169180183342,0.01045405502678823,0.0458756430263168,0.009477318539252263,58.92668550852284,0.9210573414045009,0.90862489296872,0.005180466491527806
13.66392,2.008761917261351,0.03349341580282197,0.47045371708053724,0.008091025657219125,0.9764398709043195,0.004377280937629086,0.15609785628315564,0.010534064715980477,0.0457135161211719,0.009579524430933104,59.01118607956061,0.9148387124618966,0.9097474102123579,0.0051530904743358865
13.66838,2.0140609298578362,0.03356160463989023,0.4693377177585179,0.008096714483068531,0.9766711546918023,0.0043689327889716275,0.15634496408308324,0.010600823187525038,0.04554506276764344,0.009670253726194924,59.0951421301546,0.9092457260127781,0.9108459805844237,0.005128989782465683
13.67284,2.0191768911179357,0.03361939395016143,0.4682918774745266,0.008100012964921537,0.976909766037003,0.004359908055767488,0.15649406233113322,0.010663560882515419,0.04533447733896947,0.009759238876870125,59.17578511715513,0.9037123290590965,0.9118910345494803,0.005104707511432048
13.6773,2.0241540915856335,0.0336804125290145,0.46729159338727183,0.008104035744449734,0.9771437368826198,0.004351713608579899,0.15656695417190492,0.010722885818837298,0.04509485870583266,0.009846324284901807,59.25360890716854,0.8985249665021856,0.9128955477989381,0.005081883775177629
13.68176,2.0290321892538183,0.033755615341314923,0.46632119621581014,0.008111201057316797,0.9773572258398102,0.004345566875035937,0.15658088874600856,0.010777230605431648,0.04483619183945222,0.009929441217954112,59.32937688841419,0.8939135385345135,0.9138678882578587,0.005061932438877531
13.68623,2.033866395521972,0.033854552514037996,0.4653611052843583,0.008123576741823115,0.9775407399955685,0.004342421203664324,0.15655941213707616,0.01082344345582028,0.0445682477666794,0.010005132454688363,59.40389696321247,0.8900376485478293,0.9148204983133705,0.005045834502237001
13.69069,2.0386727316821087,0.03398747940398808,0.46439427652461407,0.008143407792747378,0.9776761777663915,0.0043433762427843685,0.15652198953415183,0.010858849320580037,0.044303665501142106,0.010070129566824666,59.477250757962736,0.8871197083133209,0.9157584825196671,0.005034845566445946
13.69515,2.043525310285106,0.034161857746782605,0.4634212677793545,0.008172243863173112,0.9777658416468226,0.004349224847134739,0.15644911318583582,0.010879723724573792,0.04403990564945531,0.010121019834121931,59.55120989635497,0.8852590657380773,0.9166913538801147,0.0050298195473640235
13.69961,2.048354834017514,0.03437856502965411,0.4624556604591469,0.00821048904236574,0.9778163958414925,0.004360248618433544,0.15631007243593747,0.0108930620981628,0.043765502799570206,0.010164862050468564,59.62455598972007,0.884538792012123,0.9176073595449659,0.005031127635755405
13.70407,2.0531383718413903,0.03462894817328456,0.4614987246855277,0.008256159106813488,0.9778351702667614,0.004375345453254524,0.15613774871429134,0.010903796118074708,0.04348210480030636,0.01020599285275766,59.69669192481339,0.8847326442053514,0.9185047092192818,0.005037409814686237
13.70853,2.0578348628242984,0.03490062004529672,0.46055430730217706,0.008306394691114232,0.977822217427619,0.0043930177082972515,0.15595749384764454,0.010916653341007304,0.043194254218703175,0.010248728156582,59.76686909490491,0.8855542956175567,0.9193774848142494,0.0050469714073967525
13.713,2.062384979394523,0.03518209307954148,0.4596184652406134,0.008358699308985279,0.977783677053358,0.004411871255264404,0.1557943141482435,0.010929531731448278,0.042904545419478725,0.01029071761477024,59.83350337411501,0.8867513150732869,0.9202210105743132,0.005058120213694274
13.71746,2.0667572584885128,0.035449054012345785,0.4586935836752163,0.008407415819705243,0.9777185461906509,0.004428950049957006,0.15567918227107427,0.010939565349768967,0.04261671648932164,0.010329127339140525,59.89609336781472,0.887746640380455,0.921030957211454,0.005067523521448129
13.72192,2.070937764160048,0.03570958500391593,0.4577779902812866,0.008454518260834203,0.9776223912439298,0.0044453102569425775,0.15561734525998475,0.01094114845293564,0.04232534252882309,0.010358735215267896,59.9544499320912,0.8887640279147684,0.9218059466224261,0.0050764456768565445
13.72638,2.074971567100853,0.03597815599178719,0.45687433441834524,0.008503272542073422,0.9774908774122514,0.004462719500870779,0.15559094463173714,0.01093493396947776,0.04202072876717181,0.010380460265677509,60.00989524646132,0.890127733549372,0.9225504100445174,0.005086975568250046
13.73084,2.0788622102577015,0.03625047369585768,0.4559760292636088,0.008552712797433118,0.9773288114126524,0.0044805841879905104,0.1555872757273534,0.010922921727165035,0.04171734810467589,0.010395797355483427,60.062217646446385,0.8917125263604013,0.9232678717883915,0.005098324789241723
13.73531,2.082568316080251,0.03651703831751735,0.45509208215323343,0.008600892567514428,0.9771500069733252,0.004497912534740091,0.15559067251548891,0.01090882937571222,0.0414148314035921,0.010408237513923497,60.11068507985641,0.8933309816964485,0.9239529506282985,0.005109343886538601
13.73977,2.086122981108735,0.03676606726998004,0.45422080460297887,0.008645012931654563,0.9769602732648989,0.004513206535007751,0.15559072727652934,0.010892274066273437,0.04112790527019968,0.010417066700184687,60.15593260212796,0.8946603398664392,0.9246112803830063,0.005118259650264543
13.74423,2.0894561950015937,0.03698069321989776,0.4533651166676069,0.008681528978998142,0.9767708698789047,0.004524609093847037,0.15557280154675587,0.010872115468174232,0.04085690665806709,0.010421176186897045,60.196401693855464,0.8953672122773669,0.925235539722187,0.0051229342079852965
13.74869,2.0925563352148515,0.03715627435200841,0.45252242536451276,0.008709396295304574,0.9765727753546907,0.004531614819218655,0.1555403305866635,0.01084503638724323,0.040604253855477314,0.010417137423837756,60.23200461216783,0.8953674014677645,0.9258242440895441,0.005122895493701382
13.75315,2.0953902704129135,0.03730727737618104,0.45168592031626736,0.00873204759923329,0.9763477957996679,0.004536046943285419,0.15550762532249918,0.010809693516279488,0.040363190249695036,0.010403878950840502,60.26218703105802,0.89505731312513,0.9263733993611418,0.005120358429074524
13.75761,2.0980100914149116,0.037434228149080276,0.4508620740502142,0.008749601754714105,0.9761112264612707,0.004537975281425902,0.15547297276061137,0.010771050554826926,0.040132603523578066,0.010386202044509083,60.28814284207813,0.8944036097827563,0.9268897290776773,0.0051153127189801795
13.76208,2.10052637310337,0.03754819549684787,0.450057676096155,0.008764422057284952,0.9758817494162921,0.004538618754079517,0.15542612274348122,0.010732840702728886,0.03991760297194595,0.010367685233896029,60.312238998330145,0.8935621872577109,0.9273870587725752,0.005108982376894272
13.76654,2.102957497293405,0.03764888242159369,0.44927567573723565,0.008776525023343813,0.9756740943386584,0.004537954848313332,0.15536172757035535,0.010696877081414436,0.03971491038493274,0.010350370287629456,60.33474031492657,0.8925051128385104,0.9278688287178206,0.005101225789491277
13.771,2.1053996352733253,0.03773562441302692,0.44853345559105545,0.008785561068786881,0.9755078999404436,0.0045358950362070875,0.15527609813626142,0.0106639230297712,0.03952821245143788,0.010335015315521135,60.358081141494246,0.8911354173904982,0.9283439915304152,0.005091891913828168
13.77546,2.10778405177557,0.037801355720915975,0.44782204286250704,0.008790219854384461,0.97538691486218,0.004531664212896164,0.15515889239098046,0.01063156952967639,0.03934906298025734,0.010319432508990034,60.38035163113938,0.8893438713225447,0.9288076702367586,0.005080021468184762
13.77992,2.1099796624883016,0.037845549747300526,0.44714383325036755,0.008790761253788889,0.9752907940700322,0.004525525839618996,0.15501717489171993,0.010598058406769317,0.0391724523825977,0.010301960239466473,60.399321384370154,0.8872711840425904,0.9292414773836652,0.005066206773366629
13.78438,2.1120671339059847,0.03787557198120474,0.4464935941924313,0.008788615661001942,0.9752217987939934,0.0045181614691401405,0.15485460260421743,0.010568077167286706,0.03900415485739463,0.010287088709285035,60.41646842419741,0.8850035918105172,0.929656759480919,0.005051108564393266
13.78885,2.1142172496896063,0.03789452335192809,0.44586666142996434,0.008783779696486815,0.9751772785871539,0.004509540630633131,0.15468144984475335,0.010545105905564763,0.03886339080377827,0.010277837316075325,60.435243579820096,0.8824406437836514,0.9300742868882446,0.005034599997954501
13.79331,2.1165460509831346,0.03791542907192564,0.44525923802037914,0.008778832093655264,0.975163000509871,0.004500926379400317,0.15450151733383166,0.010530503111182737,0.03875530828172874,0.01027539503848276,60.45776960194753,0.8797632148678537,0.9305091322432217,0.005017946668077422
13.79777,2.119178866232188,0.03792769301220907,0.4446667634000997,0.008770744326547345,0.9751765695175721,0.004490733733563762,0.15432140285396465,0.01052222018539285,0.03869345370118769,0.010277631683625733,60.48644485426738,0.8765982451414331,0.930976419971868,0.004999302461708077
13.80223,2.1221589324056636,0.037930137970882356,0.4440971294131033,0.008759168074496778,0.9752333701897565,0.004478800471989389,0.15413748937119034,0.010517486261584693,0.038671523752086275,0.01028194600693249,60.52211002670452,0.8728820185255879,0.9314805363652185,0.004978402760673501
13.80669,2.1253137148067744,0.03790773801276594,0.4435692590127878,0.008741506953402626,0.9753503904257127,0.004463921291200997,0.15393522771917742,0.01051719003963686,0.03866220559193834,0.010289904559883342,60.561612004080956,0.8684612064880706,0.9319984729053197,0.004954024650077552
13.81116,2.1286560461713697,0.03787342518289384,0.4430651813994218,0.008720458049866375,0.9755022956565886,0.004447419197628193,0.15372229565448553,0.010519796463480422,0.03868436397646673,0.010299488743514272,60.604880010590385,0.8636182488687233,0.9325333180717648,0.00492770948482502
13.81562,2.1322492869504126,0.0378397527941526,0.44256521532269516,0.008698380963833418,0.9756628915982922,0.00443042466770757,0.1535139712083456,0.01052454418244855,0.03875737708791387,0.010309533435766998,60.65279468726789,0.8585712284609435,0.9330941758009703,0.004900741574597774
13.82008,2.1361265124305415,0.03781257102002393,0.4420508063984307,0.008676229631978746,0.9758088725493143,0.004413345273100617,0.15332243316129043,0.01053062239577764,0.03890279272401813,0.010318713184232864,60.70557938782773,0.8534119183515073,0.9336866450229386,0.0048735950416235645
13.82454,2.1403779173132724,0.03780026962210912,0.44150369655665056,0.008655228492480566,0.9759133281635597,0.004396742943400485,0.15315743516775795,0.010535766217765892,0.03914381629339315,0.010324240451807125,60.76465215557664,0.8482342465451758,0.9343221214349265,0.004846917403490696
13.829,2.1451365191395575,0.037806264732292816,0.4408899282513948,0.008635327837569482,0.975960308961094,0.004380324603045176,0.15302506766067353,0.010537865018670656,0.0395073445621962,0.010323452105696265,60.83130353806261,0.8429502052213811,0.9350219656593901,0.004820134812795307
13.83346,2.1507321025614887,0.037822934893197505,0.4401873412962042,0.008613305091376975,0.9759702442189333,0.004362146487440107,0.15291498376010032,0.010537655500175144,0.040023978775939294,0.01031632862992733,60.910357981124925,0.837033167948299,0.9358301156410123,0.0047905421055000836
13.83793,2.1568349379495566,0.03785555878837058,0.4394459989185752,0.008591825502189468,0.9759557696412674,0.0043440045324525094,0.15282591060008238,0.010537821873948808,0.04063988624940665,0.010306771648723059,60.996893988008104,0.8309768264394007,0.9366968916133962,0.004760645648352885
13.84239,2.1630357675236516,0.037904169673710644,0.43871400904624536,0.008572738298098948,0.9759192384282924,0.004327296288214478,0.15275313381080705,0.010539433185625977,0.041301491275455286,0.01029706858066487,61.0848392981023,0.8252274920449778,0.9375642374216708,0.004732614590746874
13.84685,2.1689408181282954,0.03796750586398548,0.43804516915373476,0.00855773736782303,0.9758716499758984,0.004313348917360424,0.1526980564252725,0.010544824007441013,0.04195235181531518,0.010290739349288059,61.168847289316176,0.8201819903672973,0.9383767656670188,0.004708491978143886
13.85131,2.1741547411819657,0.03804344359574457,0.4374931379361104,0.008548432108022717,0.9758198410715131,0.004303457427697976,0.15266552178571724,0.010554866318285864,0.042536399306681925,0.01028994433253214,61.24393590109231,0.8162170853253827,0.93907979920561,0.004690309086243978
13.85577,2.1783964083908813,0.038123036395332335,0.43709093379835834,0.008544389445692111,0.9757643458419243,0.004297712218726086,0.15265409596725904,0.010568812149408535,0.04302091079776653,0.010294654307243334,61.306705124538766,0.8134338568433684,0.939636444563376,0.004678584282960445
13.86023,2.182123012592811,0.038215522321031176,0.4367952624637641,0.008545444842790406,0.975697291236988,0.004295630707229136,0.15268510387700798,0.010588418073568324,0.04346984253199458,0.01030540245154402,61.364310395376656,0.8115383893736267,0.9401080836676033,0.004672198811207485
13.8647,2.1854033079409168,0.03832878505359018,0.43658510927788385,0.008553071868580207,0.9756180549366705,0.004297745105283376,0.15274809269990447,0.010614406283058316,0.04389175460873824,0.010322456844482589,61.417300398495954,0.8106016035415637,0.9405081410510678,0.004671495319064318
13.86916,2.1881207640071203,0.038462577647920805,0.43646468643545216,0.008567941939862874,0.9755339555953467,0.004304400554695864,0.15282008532087274,0.010646243242765032,0.04427261730862382,0.010345478938865936,61.4637265159667,0.8107255944633153,0.9408243756396113,0.004676879825252911
13.87362,2.1902269297351746,0.038614546748922035,0.43641512386171666,0.008589848254537239,0.9754440974109099,0.004315313402968634,0.1528813401977236,0.010681294256762083,0.04460637106007228,0.01037189730546001,61.50202269632433,0.8118856159188578,0.9410563896360253,0.004687909426403413
13.87808,2.1916095837130953,0.03877763397267255,0.43643866780957863,0.008617959402417457,0.9753560763794903,0.004330060000599077,0.1529138739404924,0.010716827232912814,0.044879474808252266,0.010399093020496077,61.53020491174574,0.814043778947713,0.9411925486479624,0.004704148416174417
13.88254,2.1921823977576427,0.03893523798770724,0.43654030264757876,0.008649194859372749,0.975277140056389,0.004347117958796976,0.15290103183700712,0.010750128415782824,0.04507883184819556,0.010424736888543382,61.54686247346677,0.8169456320214948,0.941223174883129,0.004723987375411075
13.88701,2.1916742713672424,0.039102459160035324,0.43677576408596175,0.008688430743569979,0.9752065357988435,0.004369509777087534,0.15286089318913376,0.010786571938086017,0.045167018522343394,0.0104550097069421,61.549592314422334,0.8212472268557507,0.9411054915734682,0.004751404612366273
13.89147,2.19029970298374,0.03928491453324171,0.4371219794021193,0.008735762372921433,0.975138754199058,0.004397101417287973,0.15279888915319,0.010827202418693976,0.04517143258178918,0.01049034269254475,61.54133969279828,0.8268528767587175,0.9408671755313349,0.004786012160478616
13.89593,2.188370823853854,0.03947540434123253,0.4375195979909154,0.008787887987738392,0.9750691498713243,0.0044276782169431275,0.15271875483297467,0.010868834675977969,0.04513852812172162,0.010526587463159045,61.52515147920548,0.83325791658637,0.9405550834585368,0.004824754621875401
13.90039,2.1861359768763524,0.03966811531676589,0.4379284737581049,0.008842138523299537,0.9749931714714254,0.004459522575828493,0.15261407252840428,0.010905122822913109,0.04510180494323251,0.010556805705496072,61.50379802070466,0.8400623329997822,0.9402049275402442,0.004865307748805274
13.90485,2.183910153377015,0.039845392191869444,0.43829230892283183,0.008892796411787772,0.97490181671947,0.004489218695319497,0.1524888159301843,0.010930505825323783,0.045105549024680815,0.010574622910908408,61.48071628023431,0.8465210762417361,0.9398635785641715,0.004903316830758823
13.90931,2.1819630244492396,0.03999186559728604,0.4385616951010489,0.008934959156652432,0.9747940681879951,0.004513774238521795,0.15234252194276618,0.010938839280936486,0.045188219513253435,0.010573203816568235,61.45874458821274,0.85197172827361,0.9395727143153394,0.0049348714658401975
13.91378,2.1801704918382323,0.040129927277072534,0.4387344682969037,0.008974150561774741,0.9746554831559772,0.004536003900168305,0.15214907462755003,0.010930200148827415,0.0453461597195806,0.010552284761500056,61.43581811504842,0.8570107101446768,0.939318028105816,0.004963204967119643
13.91824,2.1783836614671204,0.04026206067178648,0.43884320027674895,0.009011775700495302,0.97449248730126,0.004556912555834638,0.15191248715253908,0.010912521475078757,0.04555454613172801,0.010520283662211385,61.410509393044244,0.8618721995402718,0.9390761973916942,0.004989740555997856
13.9227,2.176507772906982,0.04037547344388295,0.4389292840147093,0.009045609440479475,0.974320620119442,0.0045757252368144215,0.1516587300023461,0.010890358914129003,0.04578780967422133,0.01048264049588159,61.382582790947744,0.8664174446553755,0.9388285487201161,0.005013929969407864
13.92716,2.1744592570631522,0.04045942759333059,0.43902549335163427,0.009073786000970939,0.9741523827534289,0.004591777312182058,0.15140846686361448,0.010867361375606954,0.04602361038691752,0.010443763612933787,61.35166165912304,0.8705317863107291,0.938559221726101,0.005035288066646129
13.93162,2.172196415156953,0.040491573793939924,0.43917129106798797,0.009091642320082732,0.974005842379503,0.004603033808965462,0.15118207442935272,0.010843928879660835,0.04623707010096906,0.010404993887215214,61.31832205855583,0.8738112860973961,0.9382558195932134,0.005051815172502892
13.93608,2.1696542618142685,0.04045596528616519,0.4393994366309626,0.009095956960688862,0.9738900905901291,0.00460815828850919,0.15100483573509227,0.010816781511900056,0.046407531324502746,0.01036411290369659,61.282554989749514,0.8760058894884988,0.9379037901298939,0.005062307537393956
13.94055,2.1668985507469984,0.04034313286372768,0.43968467975988024,0.009084248613158569,0.9738142411540857,0.004605572955299034,0.15085385710901442,0.010782326513854574,0.046545881366669456,0.010317123848119501,61.24422677253621,0.8767932031508995,0.9375172920225504,0.005064636736167937
13.94501,2.163976555741062,0.04017347506912575,0.4400015004031357,0.009060692517945196,0.9737705181170874,0.004597146788495067,0.1507093761591254,0.010740936838602671,0.04666840244515115,0.010263717922254667,61.203198635443414,0.876523835895773,0.9371067914659784,0.005060627432849048
13.94947,2.1608832370382527,0.03996234618784814,0.440348580825949,0.009028512998725084,0.9737401251218498,0.004584576301554077,0.15058579413326859,0.010696524691134222,0.04677866104461887,0.010207692288719256,61.15963936684822,0.8755329650075364,0.936669730611587,0.005052297990687437
13.95393,2.1575157777078404,0.03971728191901843,0.44076540548884874,0.008989818126207033,0.9737209096940611,0.00456933871858756,0.1505017155235487,0.010652827007633148,0.04686044928148797,0.01015319816777903,61.11328900901054,0.8741300410089363,0.9361840527548075,0.0050417299287713385
13.95839,2.153835396344213,0.03944697974338319,0.44126519728550423,0.008946523393341961,0.9736979838604223,0.004552596392047961,0.15047687148201203,0.010611544209364368,0.04691042532123488,0.010102069414444147,61.06416571402929,0.872560181166853,0.9356396758119309,0.005030485709651314
13.96286,2.149783779433454,0.03915518815949409,0.4418701377555819,0.008899589582028904,0.9736653183133887,0.0045350739516036975,0.1505292768338741,0.010573924253155323,0.04692043801254251,0.0100558692840733,61.01208452599819,0.8709872249944415,0.935022712773171,0.0050196603284708785
13.96732,2.1453070771862865,0.03882671770098588,0.44259752869397617,0.008845699688406546,0.9736255290104004,0.004515217400345974,0.1506717039818547,0.010538348717385718,0.04687463063066302,0.010013570474201644,60.95650177017742,0.8691360770591993,0.9343216086532302,0.005007688913072987
13.97178,2.140385215538597,0.03844640491607609,0.4434479826939919,0.008781559140571037,0.9736071337339641,0.004491175328831707,0.1508988475721463,0.010503834156760011,0.046760356440361174,0.009974550938120674,60.89623027641278,0.8666505538282604,0.9335357250586047,0.004992223634751634
13.97624,2.1351487157007663,0.038042554879294116,0.4443881221017892,0.00871265974496727,0.9735910196280158,0.004465458728289449,0.15119065102792792,0.010472757505317131,0.046603998250819435,0.009940073157122434,60.832547141762035,0.8639820235096939,0.9326849255219133,0.004975796688859496
13.9807,2.1296975565843432,0.03763624063140612,0.4453926824043812,0.008643062182198348,0.973554817900587,0.004439967054681862,0.1515306784885163,0.010445795221401632,0.0464365451346841,0.009909912395563327,60.76661753738918,0.8614784407556093,0.9317834242073548,0.004960412855997155
13.98516,2.12414888543847,0.037246434301220196,0.4464366567396859,0.008576471529243896,0.973486810819336,0.004416394581775098,0.15190206225332664,0.010421093146831737,0.046281128398319736,0.00988144573982279,60.699836713926494,0.8594325807181562,0.9308490396408006,0.004947764786676625
13.98963,2.1185881473156596,0.03688247545502587,0.4474829480628492,0.008514486060923879,0.9733612532140481,0.004395318166993179,0.1522895285247195,0.010395631776725313,0.0461683122760231,0.009850873503577585,60.63279558922371,0.8579525339173991,0.9298979793262876,0.004938348588822135
13.99409,2.1131338997484184,0.03654897898131987,0.44851483669212766,0.008457627719549709,0.9731626251184905,0.004376927978145516,0.15268464026877202,0.010364976274170155,0.046119940962058716,0.009813314517058077,60.56754991086772,0.8570323026620831,0.9289464520637889,0.0049323265048235015
13.99855,2.1076561797174436,0.03622181106040535,0.4495634060690881,0.008400890599127764,0.9728889164169829,0.004358955839707918,0.15313912653930586,0.010328016603312923,0.046114680885704216,0.009768915396869702,60.502785344902605,0.8562906878312171,0.9279699466272266,0.004927548051188491
14.00301,2.1021313139637745,0.03590485226353058,0.4506252149398992,0.008345447970763548,0.9725578201214954,0.0043418933907797535,0.1536335616545111,0.010287862097510586,0.04614177548317266,0.00972069724789775,60.43745597452704,0.8558321758005042,0.9269683325609582,0.004924377573452216
14.00747,2.0965414373135784,0.03560206286357525,0.45172010608115204,0.008292535895961675,0.9721962432084885,0.004326455946776232,0.1541402775428888,0.010246049241535786,0.0461868287968553,0.009670194514891537,60.37144244165639,0.8557865394162176,0.9259367217799072,0.004923579129241164
14.01193,2.090837024970524,0.035315421782647585,0.45284477438218973,0.008242976603596106,0.9718232136700604,0.0043129617035864735,0.15463425552816903,0.01020470558855784,0.046239193221980224,0.009619441880855397,60.303064968358655,0.8562424677293887,0.9248720754091069,0.004925331305277162
14.0164,2.0849864539125225,0.03504123540653119,0.45400776073008126,0.008196189517117178,0.9714590431263272,0.004301106695667351,0.1550870223440468,0.010164535352458898,0.04628558117782402,0.00956913684203417,60.23147544492955,0.8571498833977255,0.923770196974612,0.00492919839088189
14.02086,2.0789643847807233,0.03477448084748794,0.4552240691820767,0.008151254794477054,0.9711263169665882,0.004290455527886494,0.1554781688018692,0.010124671916869544,0.04631528088551523,0.009518449944630861,60.156157682705214,0.8584248805843457,0.9226259495597877,0.0049346245298622195
14.02532,2.0726834993797847,0.034512204269491684,0.4564943486916191,0.008107473776200413,0.9707947051053967,0.004280780917384095,0.15585143280420963,0.010084721384840954,0.04632160877100508,0.009467434237884223,60.07559955774514,0.8601070681828984,0.9214232522791037,0.004941678249596614
14.02978,2.066223794409539,0.03425769089053285,0.45781762941679394,0.008065244914951374,0.9704574716529784,0.004272312453750533,0.15621341575732278,0.010046584954461207,0.0463177594658153,0.00941768512758819,59.99148083396235,0.862210761849014,0.9201699535570422,0.004950648483151273
14.03424,2.0596428667125446,0.03401008908461775,0.45917678110979837,0.008024245930096244,0.9701242073427429,0.004264678053108625,0.15653897982890794,0.010012316677806367,0.046312249094388004,0.009370880934831353,59.90402300814786,0.864634714420134,0.9188789254500822,0.004960815024899074
14.0387,2.053098998435865,0.033769467891775436,0.460542679625601,0.00798409869214216,0.9698046653740504,0.004257365672593296,0.15680945814883276,0.009981152604441254,0.04632616116037169,0.009325750690034334,59.81537249293892,0.8671819054817468,0.9175800492153584,0.004971138365502971
14.04317,2.04666805546686,0.0335327479114825,0.46189693273991217,0.007943924149330893,0.9695023244752309,0.004249724290897857,0.1569996125924436,0.009949507929939452,0.046375079624667845,0.009278527924977678,59.72648864546621,0.8696717520946593,0.9162895343594584,0.004980608729260628
14.04763,2.0404340783577295,0.033292288372883776,0.4632198496023266,0.00790182255847825,0.9692280813048981,0.004240508018541606,0.1570881634456872,0.009913365616490491,0.04647076963419947,0.009225129215099307,59.63842202059102,0.8717831339389011,0.9150268405090276,0.004987421682041796
14.05209,2.034464900706603,0.03305507044399433,0.4644879898904723,0.00785925528191688,0.9689717031461914,0.004230329862308028,0.15705590708129502,0.009867593070434657,0.046635610701700185,0.009160120717451046,59.55220112081122,0.8735973746527139,0.9138079110163954,0.004992131495183352
14.05655,2.0287273267762482,0.03283476974319935,0.46569710817761123,0.00781952569560958,0.9687177482551839,0.004221007642144867,0.1569176487950336,0.00981711411545138,0.04686938574343269,0.00908814833446707,59.46735673314478,0.8755139152691147,0.9126288767829263,0.0049970030390093
14.06101,2.023084407961629,0.03262149173008747,0.4669022504888951,0.007780810914993456,0.9684811907669423,0.004212006968924943,0.15669565145888995,0.009764768471230444,0.04713573805224398,0.00901300609139751,59.382657215288276,0.8774866405685845,0.9114569196900484,0.00500185208956244
14.06548,2.0174522429086226,0.03241349265504456,0.46812229068137623,0.007743035654937943,0.9682747761437214,0.004203406631103738,0.1564135735904064,0.009712275627224369,0.04741116702309594,0.008937132260283332,59.29657569161749,0.8795750296860763,0.9102772368323142,0.005006845209468166
14.06994,2.0117076784906684,0.03220018032703232,0.4694043745329629,0.007704054109745458,0.9681109508992425,0.004194408909495066,0.15609724025800495,0.009660793575110098,0.047665068545840406,0.008862602899940656,59.207661013608494,0.8816824075020119,0.909059460198527,0.005011392675915311
14.0744,2.005778978032532,0.031971286370656465,0.4707783557786343,0.007661645536333729,0.968004174350789,0.004183991139548746,0.1557649128166752,0.009607652333376519,0.047867238807750366,0.00878790343021309,59.114865092371325,0.8836326981389296,0.9077854642212492,0.005014406816078848
14.07886,1.9996690216934168,0.03171715717263812,0.47224672305888216,0.007613454589590538,0.9679582732518132,0.004170839918981728,0.1554178508695955,0.009549126530111808,0.048015255260714026,0.008709675504968482,59.01806108073909,0.8851461391077601,0.9064543309536087,0.005014248949728604
14.08332,1.9936248002031578,0.031459652277243816,0.4737479486123407,0.007564031683699105,0.9679566169973209,0.004156944551799323,0.15498946718162138,0.009481021719575261,0.04816357059080178,0.008622405962883592,58.92133295607453,0.8864847659472299,0.9051168791698687,0.00501280519329717
14.08778,1.9875327472323483,0.031205879191751256,0.4752987311447822,0.007515346292003427,0.9680011560330545,0.004143517893373555,0.15451366812477393,0.00941085379499919,0.04829301172062325,0.008533656253247913,58.82231345833147,0.8879868324656723,0.9037524812799849,0.005011667433760948
14.09225,1.9812617078165768,0.030963332334611852,0.4769293909979779,0.007469462521470634,0.9680938060053277,0.004131953646328608,0.15402605547890422,0.009344468146921213,0.04837812083839564,0.008449480037287464,58.71855755764998,0.8900529429603267,0.9023324531677394,0.005012785363684101
14.09671,1.9747293761184075,0.030725083135351543,0.47865917380279527,0.007424803070903802,0.9682316482587674,0.004121558750762768,0.15357008613446926,0.009285816268799195,0.04840294252090977,0.008374128930543219,58.6084011160832,0.8926132567698183,0.900837010749615,0.005015509431924256
14.10117,1.9678114210097153,0.030484813129825195,0.4805231662794266,0.007380055171710852,0.9684228430140285,0.004111860351262388,0.15318564502546322,0.009235784989714646,0.04833689095674204,0.008309169048296624,58.489282120624836,0.8956715588673885,0.8992361164706397,0.005019467386360759
14.10563,1.9603828048426224,0.030230714593840167,0.4825417039515381,0.007332461204773998,0.9686673366281543,0.004101468822625975,0.15291259783978975,0.009193196373031974,0.048157330472584726,0.008254161330940887,58.35794485450414,0.8990458015486386,0.8975029085624799,0.005023048798215011
14.11009,1.9524708378280908,0.02995742202802397,0.4847490694288551,0.0072807149275657375,0.9689916885836333,0.004089784284866536,0.15273460105441872,0.009153052032482296,0.04783802443776685,0.008205032283347133,58.215207930191546,0.9025843837630502,0.8956295959034464,0.005025488693504654
14.11455,1.9442020711849433,0.029680188137167156,0.48711580896031553,0.0072281317521782195,0.9693876085720777,0.004078404183287046,0.15262714984782688,0.009116272025350187,0.04740340309841613,0.008161860002708776,58.062894376696406,0.9065692982052844,0.8936402310971873,0.005028449143508264
14.11902,1.9356703040317438,0.02940924512936069,0.48957596252265223,0.0071767819004443685,0.9698257256171354,0.00406804340124558,0.15257226932680235,0.009085366089387144,0.04690011308343794,0.008125715363935904,57.90107104308427,0.9111287762103204,0.8915663230758163,0.005032358263506981
14.12348,1.9270298702584086,0.029155640180798064,0.4920861771155568,0.00712897411257603,0.97028502340464,0.004059740912053135,0.1525579308005481,0.009062220697133737,0.04637104677770617,0.008097168628231451,57.73253740792077,0.9164038045922334,0.8894411786592469,0.0050382800272911485
14.12794,1.918359781627773,0.028913640215936807,0.4945974792097079,0.007083042198266923,0.9707388987246636,0.004052273392342709,0.1525706541353813,0.009045636622312595,0.04585456482658831,0.008074287068551773,57.558039952653836,0.9220842739281968,0.8872904486258352,0.005044462228645154
14.1324,1.9097449651258984,0.02868557788580147,0.4970543290615144,0.0070393143334228905,0.9711602724407977,0.004045505107886781,0.15259412683854642,0.00903535028444583,0.045396551465303504,0.008055629306220002,57.37848712693388,0.9280852761514362,0.8851445563148834,0.005050457677022851
14.13686,1.9011877994352968,0.02845080638638451,0.49948043123659974,0.006992814560087451,0.9715561456856019,0.004036751628063167,0.1526596228824073,0.009028605426647756,0.044989497826535385,0.008039198550742845,57.194731396758726,0.9337806826067624,0.882996095252105,0.00505307226832552
14.14133,1.892558687650906,0.02820578220188171,0.5019191791616686,0.0069429627077113275,0.9719475768155421,0.0040259207838596435,0.1527975158514271,0.009026432153690638,0.04459055240894695,0.008026971781804762,57.00383763310435,0.9392384201233476,0.8808136345827946,0.005052240498588281
14.14579,1.883884148193126,0.0279606699960141,0.5043667719166882,0.006892233393881578,0.9723341884543958,0.004014397092440711,0.15296812178998692,0.009031999821105034,0.04420241262275774,0.00802148015192137,56.80629602199664,0.9447493980406926,0.8786027447744864,0.005049615376509797
14.15025,1.8752043942643102,0.02771818906988504,0.5068016771534997,0.006841298314739739,0.9727176641508853,0.004002388223417074,0.15313727093759943,0.009048063447261442,0.04383220991979246,0.008024647877132434,56.60243440140007,0.950310579681423,0.8763800283339349,0.005045197720698057
14.15471,1.866516017473258,0.02748060618103503,0.5092142685258356,0.006790707458656608,0.9730925128543396,0.0039901653950738455,0.15326850944369308,0.009074278019945635,0.04348021169639999,0.008035848896088828,56.39179487249284,0.9559843651319581,0.8741494243825912,0.005039233586672957
14.15917,1.8578676336968014,0.027250522147907835,0.5115914034203113,0.0067411254515798566,0.9734616614763846,0.003978013369404158,0.15331365854384588,0.009109669204008379,0.04315112703037142,0.008053697273136033,56.175427233611614,0.961776586268866,0.8719259898933717,0.005031947235465974
14.16363,1.8492535358505529,0.027022232482501633,0.5139226192908971,0.006691165313169663,0.9738226285004058,0.003965053699852608,0.15325388387493538,0.009152509741067448,0.042851410214405194,0.008076336261080857,55.95282648924982,0.9674657833864212,0.8697152859322632,0.005022111601994
14.1681,1.8405959671328231,0.0267843342059141,0.5162252016305601,0.006638071359632948,0.9741771152578402,0.003949777568822612,0.15311867485412847,0.009205777382212269,0.04257748826240687,0.00810665235181246,55.7218196885087,0.9727450084077008,0.8675006839699905,0.0050078162966633935
14.17256,1.831925710027488,0.026543905837769992,0.5185054751198297,0.006583596027447854,0.9745257360819577,0.003933259961571529,0.1529213146194005,0.009272633393696357,0.04232693782383557,0.008147510821133309,55.4835694673363,0.9778317259583637,0.8652848724970998,0.004990504102653561
14.17702,1.823262821529816,0.026310555614253064,0.5207562500137106,0.0065301387092855006,0.9748685911436858,0.003916879959986016,0.15267391747526712,0.009349689578531713,0.04209495866574432,0.008196013025500447,55.23847698498405,0.9830295733995424,0.8630759611871172,0.0049718678831297035
14.18148,1.814655644720269,0.0260933101931551,0.5229824987472601,0.006479933326308608,0.9752023120382608,0.003902046259468504,0.152381810743123,0.009432827933332819,0.04187827187230872,0.008248541725263951,54.98850271077991,0.9886484087634061,0.860878304848015,0.004953892108548442
14.18594,1.8061160206565214,0.02589259723928782,0.525179283534158,0.006433113940186922,0.9755252333082368,0.003888837224898895,0.15205936372655546,0.009515447867116883,0.041672296702561756,0.008299487119488311,54.73399925327909,0.994695322835233,0.8586971373603118,0.004936688731049446
14.1904,1.7976730129763907,0.025714715600434597,0.5273429592186711,0.006391276413600339,0.9758362167351868,0.0038782273354353936,0.15171208198865546,0.00958956056297256,0.04147494456114872,0.008341921244325003,54.476050056724674,1.0013926466168435,0.8565393339150977,0.004921569521291883
14.19487,1.7893242786519352,0.02555475160245273,0.5294616896191973,0.006353210119144966,0.9761300519406283,0.003869452498122357,0.15129925982584055,0.00965522618029496,0.041304301939797956,0.008375218630933169,54.214426343698314,1.0085464174429175,0.8544112109624153,0.004907532248382613
14.19933,1.781047108274362,0.025413902499195576,0.5315358136471487,0.006319285155889028,0.9764122573224006,0.0038627509237774294,0.15081056877576457,0.009716984030765522,0.04116493488460178,0.008403191759463236,53.948311258443674,1.0162317456056045,0.8523132684272576,0.004894807231205975
14.20379,1.7728181978479658,0.025296712074560034,0.5335849598327388,0.00629066764387925,0.9766850178453402,0.0038590040767223486,0.1502874311434978,0.00977566290722958,0.04103677480270735,0.008427434344670146,53.67742381903641,1.024722559039341,0.8502339014302387,0.00488466121616214
14.20825,1.7646203138548033,0.025200811021329882,0.5356191015280921,0.006266790219145401,0.9769491377637382,0.0038579687240408063,0.14975985536445066,0.009831576113767003,0.04090427793563296,0.008448778365931825,53.40138161043909,1.033989320893364,0.8481670634518699,0.004876855372505853
14.21271,1.7564284238202668,0.025124226464171263,0.5376590884655273,0.006247214404862298,0.9772118256816688,0.0038595274279311685,0.1492652420637618,0.009884941397488843,0.04074715132634287,0.008468175557880979,53.119615790624316,1.0440449744635858,0.8461012860223454,0.004871320180421418
14.21718,1.7482465124882622,0.025058955943944146,0.5397197221914046,0.006229973498872243,0.9774755197211413,0.0038625849210972515,0.1488399310241914,0.00993360610373083,0.04055094869874215,0.008484553172389143,52.83256496517767,1.0546108064889779,0.844030151896735,0.004866825446798381
14.22164,1.7400133908570106,0.025003218552591876,0.5418193503467761,0.006214683059787233,0.9777519481376102,0.003867000687731307,0.14849210692990772,0.009975725116109117,0.04028619242711423,0.008497074277430018,52.53784854255279,1.0657114094390274,0.8419407983190396,0.004863076715407665
14.2261,1.731661967037601,0.02496499409290218,0.5439843967058633,0.006203450429614836,0.9780662045540144,0.003874190297525058,0.14817238421488993,0.010015799994557303,0.03992815751972892,0.008509624294314308,52.23266246781345,1.07779468495509,0.839819812761494,0.004861634617884061
14.23056,1.7232925059856512,0.02494436005892178,0.5461767726194615,0.006196146354156382,0.9783894297598846,0.0038839406513088014,0.1478843694659231,0.010058686257174076,0.03952253530674211,0.008525387710452805,51.92043618359806,1.0907212786453429,0.8376932318991972,0.004862515138858878
14.23502,1.7149783827408331,0.02494347045673713,0.5483500745363002,0.006193179823156395,0.9786948682850762,0.003896312025066005,0.14764567714633403,0.010106032475218032,0.03911466705179401,0.00854499697697866,51.60353184914046,1.1044327662604458,0.8355899713112573,0.004865945999362584
14.23948,1.7068190391927267,0.024954860226821876,0.5504678669997367,0.006192634834939053,0.9789610846495999,0.00390995229548866,0.14747254559615852,0.010155819927401891,0.03875113194086156,0.008565755082535273,51.28592281421749,1.1184435176236895,0.8335367821216882,0.00487057816120742
14.24395,1.6988626671425,0.024979460770336987,0.5524893884942172,0.006194603979755602,0.9791566789846843,0.003924774783331136,0.14738646428269916,0.010200089268270214,0.03847642499289605,0.008580174095597685,50.96963447932839,1.1326773646286428,0.8315540725379129,0.004876572305716376
14.24841,1.6912246943996623,0.02500690903955294,0.5543778703584115,0.006196477790349072,0.9792568504184486,0.003938978476893964,0.14739715566967285,0.010231327194874481,0.03833910203302972,0.008580949397808952,50.659964560738786,1.1464906989967112,0.8296675557087352,0.004882203736628865
14.25287,1.6838485144441053,0.02504745642104906,0.5561495369529733,0.006200870021108638,0.9792728290807413,0.00395430301756876,0.1475208913768651,0.01024308846140804,0.038314236900281594,0.00856322314059843,50.355207909794146,1.1604286277449067,0.8278653985727839,0.004889636122255305
14.25733,1.6766886074076595,0.025105625699457214,0.5578251921648731,0.006209010888379572,0.9792234637779503,0.003971624460247514,0.14774479638760407,0.010244395038957523,0.0383730458775385,0.008535177024180413,50.054008690189605,1.1747799086611885,0.8261368747261684,0.004899932449499611
14.26179,1.6696683473497458,0.025182800216556746,0.5594264048407281,0.00622121199272956,0.9791121494594993,0.003991305448735079,0.14805025805906205,0.010245755222761948,0.0385035618540968,0.008506035715096047,49.75356467425718,1.1897506956242363,0.8244626816288398,0.004913548230040622
14.26625,1.6627629684755947,0.025272903063538518,0.5609639020867266,0.006236022743910518,0.97894988502302,0.004012468066407595,0.14841521484333672,0.010255753586118499,0.03870084783334228,0.008482931495256621,49.453076504278464,1.2050967352791722,0.822838274946558,0.004929429027357452
14.27072,1.655934090437038,0.025365833561218017,0.5624521264129084,0.006250947652902484,0.978741389315563,0.004033600792499238,0.14882658916644878,0.010277082379404502,0.03895559159257407,0.008468361050638393,49.15113326678121,1.2204061759320906,0.8212533349218332,0.004945800291679072
14.27518,1.6491387235223873,0.025451573094716913,0.5639006643692808,0.006263498175139355,0.9784892338697868,0.004053152578727331,0.1492620903099889,0.010308244493515048,0.03926506536906767,0.008461019532788099,48.845937574492886,1.2352402513272884,0.8197001065875787,0.004960829605509335
14.27964,1.6423764097737859,0.025523160992920995,0.5653014606079718,0.0062719473291654275,0.97818933476199,0.0040699495856211295,0.14973992078094336,0.01034443877816927,0.03963521085146049,0.008456850834023906,48.53749254697662,1.2492076806373849,0.8181836013081578,0.004973241352924343
14.2841,1.6357013352485208,0.025592915390018577,0.5666201354088255,0.006279208031227349,0.9778121372930336,0.004085741578988819,0.15033781314892405,0.01038491698843029,0.04009164870552018,0.008454876884784334,48.22838908972867,1.2627778355075336,0.8167200855663789,0.004985553033737933
14.28856,1.6290798643630742,0.025660755245722627,0.5678708496008266,0.006285348937079702,0.9773757166913447,0.004100594897679107,0.15101000125631858,0.010433878660470854,0.040619200112989126,0.008458564910542274,47.91723964624348,1.2759612730497483,0.8153057409214141,0.004997859026195854
14.29303,1.6224994902564398,0.025724605580321552,0.5690963704639012,0.006290031043955718,0.9769075643371726,0.004114476395730356,0.15169718867393503,0.01049415709428764,0.04118899259335556,0.008470519050768456,47.603859388858226,1.2887601161014868,0.813921448214261,0.005010332318678975
14.29749,1.615909945402516,0.025776385745386404,0.57032066302734,0.006291369209197434,0.9764294718617333,0.0041262243976082184,0.1523444878777523,0.010561531882525796,0.04178034008177078,0.008487486012364617,47.28590041516968,1.3008185674644746,0.8125577064806059,0.005021594178288081
14.30195,1.60929523706905,0.025812941422258016,0.5715744700848735,0.006288760731182397,0.9759680550601886,0.00413553531630752,0.1528914868286476,0.01063276935684666,0.042368551464574265,0.008507089350868215,46.96266033316147,1.3120199210195829,0.8112041246999981,0.005031436984680341
14.30641,1.6026291493151592,0.025821370927706817,0.5728881389707899,0.006279186799913003,0.9755443445195429,0.004140527383497702,0.153282923282234,0.010697825624640002,0.04293207915795199,0.008521473305594222,46.6328412378281,1.3217598674759776,0.8098480915055323,0.005037781655902384
14.31087,1.5959162392549266,0.025793889787520695,0.5742201072712232,0.006260587617209556,0.9751254500549079,0.004139638767304563,0.15358277799113246,0.010755516504633566,0.043501690764648014,0.008529686438294473,46.296424486321506,1.3294785764363435,0.8085080115660838,0.005039007729065843
14.31533,1.5891855121058844,0.025742150043456997,0.5755493143393378,0.006235741369220758,0.9746904604516619,0.0041345986884372896,0.15382940139736964,0.010809042821566575,0.04409557802427141,0.00853408963149972,45.954824752921205,1.335671601587053,0.8071928621665723,0.005037562983813032
14.3198,1.5824350012799584,0.025675875752071527,0.5768951447912704,0.006207180861794586,0.9742624030816425,0.004127098016260823,0.15399241999005261,0.010860735237539592,0.04469510494578764,0.008536495233006834,45.607961366093804,1.340829395285908,0.80589984907672,0.005035660032002797
14.32426,1.5756900370543991,0.025599703732473958,0.578280491281508,0.006176208213537642,0.9738605009530286,0.004118064658520124,0.15403946316273967,0.010913028480794094,0.045287430624230164,0.008538645882435206,45.25716820460666,1.3452150930887963,0.8046220288384321,0.005034652986294639
14.32872,1.5689566057074964,0.025522976853084613,0.5797213863506453,0.006145225285213068,0.9735045098944676,0.004109117935261526,0.15394038659201734,0.010966745342752405,0.04585270137735609,0.008541183099375377,44.90273910249701,1.3493183697763895,0.8033572936301833,0.0050366490903135915
14.33318,1.5622675155037016,0.025448966017516016,0.5812392887607374,0.0061152163790609195,0.9732172010484128,0.004100968731448988,0.1536595760741528,0.011019897773319225,0.04637945411155416,0.008542229873207755,44.546377960500394,1.3533389778857163,0.8021004746081858,0.005042636218076379
14.33764,1.5556278051625716,0.025378208751555574,0.5828467856461788,0.00608639084423985,0.9730100782068491,0.004093797416791171,0.15315994239758185,0.011069250945032187,0.04685631425500205,0.008539469448269863,44.188312804031796,1.35732799245351,0.8008476518800074,0.005052964957872227
14.3421,1.5489882484755015,0.02530655753198961,0.5845262445699093,0.006057564524236869,0.9728655718784036,0.0040867556560252845,0.15242947948167923,0.011117135306895324,0.04730411383175032,0.008535160235427894,43.825886897009305,1.3610115095379316,0.7996057685068488,0.0050668395731023694
14.34657,1.542369010516591,0.02524531938635363,0.5862685647165335,0.006031433700789063,0.9727772870134159,0.004081625810680923,0.15150542841764303,0.011168813149267692,0.047723101477487,0.008533246476349059,43.460168069241284,1.364961238745128,0.798379784653461,0.005086622634473273
14.35103,1.5357919164009493,0.025199877057416734,0.5880735205838761,0.006009274848616598,0.9727399625358176,0.004079306876195555,0.15043543847507995,0.011228254742346327,0.04810698724359237,0.0085366869294797,43.09231274782914,1.369485924066484,0.7971677700411983,0.005113619139004207
14.35549,1.5292621238920092,0.02517828212939307,0.5899311790590663,0.0059929616840668975,0.9727479037572719,0.004081050703044793,0.14926275695974325,0.011293915683080788,0.0484570607173081,0.008544018265224034,42.7226571300247,1.3749973907876751,0.7959752018670692,0.005149537696398472
14.35995,1.5228087985682683,0.025179430630185677,0.5918404510810261,0.005982247336040242,0.9727993817216063,0.004086722669924927,0.14803475742089978,0.011360243504095247,0.0487655803813224,0.008550937654055898,42.35283399423205,1.3814577683111353,0.7948012701992403,0.005194295732725311
14.36441,1.516435804872397,0.025193073531877004,0.59379260619485,0.005974640547177494,0.9728867780586428,0.004094620997173652,0.14679704319183487,0.011419471462338411,0.049032262204779645,0.008551261020166508,41.98315763305618,1.3882966605442253,0.793648893953101,0.005245838912603038
14.36887,1.5101678925973223,0.02522265239735806,0.5957999296943821,0.005971098973249882,0.9730269431366441,0.0041054360760975645,0.14545420119480112,0.011467493701812034,0.049262528965759604,0.008541800969543687,41.61504648946122,1.3957357146731306,0.7925148222564702,0.005304939920060511
14.37334,1.5039886492307795,0.02527890816700735,0.5978684880337877,0.005974159817865543,0.9732260080291694,0.004120958458834501,0.14393546100614915,0.011508887980902412,0.0494627558449938,0.008526252085940898,41.24764238255309,1.404383665493534,0.7913977454024648,0.005374055754961522
14.3778,1.4978705139463953,0.025355864459894222,0.5999926379424679,0.005982268213997991,0.9734725591725228,0.004140163871154962,0.14232874256833802,0.011547122442876995,0.0496193732018002,0.0085079808157222,40.87945500356494,1.4139065354812466,0.7902983852322845,0.005452215802279243
14.38226,1.4918161168510797,0.025441881738075798,0.6021587857386966,0.005992595960286804,0.97375444679648,0.004161079500580534,0.14071981896784558,0.011583110646757338,0.04972793039379511,0.008487889009297856,40.51077369787123,1.4236278376507994,0.7892215160238558,0.005536931816833083
14.38672,1.4857983939884487,0.0255253871927746,0.6043569874130414,0.006002252847200073,0.9740535086121114,0.004181715300209176,0.13920465719643724,0.011618564321035864,0.04978269976342088,0.008467660968200875,40.14012955412486,1.4328747054358824,0.7881686638251546,0.005625889106205926
14.39118,1.4798013506719285,0.025591227866443775,0.6065697262510528,0.006007562802916837,0.9743547140969547,0.004199440214666574,0.13786628416702792,0.011650101285504708,0.049778735242535545,0.008444829744604481,39.76683263241541,1.4407199371805817,0.7871483844433542,0.005715616179852328
14.39565,1.4738296273683673,0.02561987686712862,0.6087893140052231,0.006003919529556334,0.974647819083546,0.004210984191794122,0.13678648076062153,0.011676398982192306,0.04971339065652865,0.008418511772601058,39.3912497823437,1.4460345707719688,0.7861620449782825,0.005801475860932414
14.40011,1.4678411813535426,0.025627332221960026,0.6110735709663679,0.005995290318873314,0.9749754745008911,0.004219290919892477,0.13585345903861307,0.011702536997232317,0.04955102770659624,0.008392435349045206,39.01042460704566,1.4497983985151903,0.7851907669560209,0.005887736426526801
14.40457,1.4618712139002528,0.025620350181661398,0.6134024657795726,0.005983310333799145,0.975330956782257,0.004225367429466071,0.1350503885979866,0.01173666907659581,0.04931500253237476,0.008371907131317455,38.62666982205194,1.4523273490382094,0.7842445667672115,0.005975178341922916
14.40903,1.4559581531435997,0.025603016446438396,0.615739302905289,0.005968878100650615,0.9756889049993227,0.004229681461227395,0.1343791314461959,0.011782053748986906,0.04903855244679054,0.008358888831352268,38.24270359460539,1.4537851828914872,0.783335682742208,0.00606375639776486
14.41349,1.4501402939634898,0.02557783467635552,0.6180539896615805,0.005952547360258162,0.9760278921068494,0.004232495332537833,0.13386487822304813,0.01183721486344567,0.0487524923511858,0.008351968821700934,37.861248093856865,1.454286733772085,0.7824716605660307,0.006153068102726938
14.41795,1.4444274631842169,0.02554205073651613,0.6203139226202101,0.005933601512748417,0.9763287331230034,0.00423314629540903,0.1335134372000938,0.01189486587008684,0.048485970415217725,0.008345653653279165,37.48360928069009,1.453604100298669,0.7816656833490722,0.006241467364815581
14.42242,1.4388573889440848,0.02549316925572151,0.6224822664886207,0.005911425086595829,0.9765675045793398,0.0042310323686122475,0.13334746129387798,0.011943279028702696,0.048274144241073444,0.008331324986787618,37.112796596194535,1.4515746851491125,0.7809269649710829,0.006327000098715165
14.42688,1.4334634553886718,0.025420331175024045,0.6245472874931289,0.005883537667952436,0.9767316761952537,0.004224331923377238,0.1334068759154473,0.0119709402028105,0.04813066741517724,0.008300557852013855,36.751129090469746,1.447656463364312,0.7802501289974813,0.00640601414047365
14.43134,1.428232403329059,0.025321103729864257,0.626542301067887,0.005849511342356389,0.9768399143140999,0.004212850339837416,0.13373662764479172,0.011986927526457324,0.04802144904877045,0.008259331593315166,36.39750555261821,1.4418336821213995,0.7796171842099502,0.00647794212219363
14.4358,1.4231098406951697,0.025216831503984172,0.6284782833128773,0.005814275734220528,0.9769061163975936,0.004200127880064505,0.1342816282567706,0.011995848823069111,0.04793723122429607,0.008211962221433888,36.0490085556066,1.435272555817264,0.77903266241122,0.006548218532696762
14.44026,1.4180584572990234,0.025119768859540693,0.6303628482600729,0.005780605632388083,0.9769340922389964,0.00418820690328676,0.13497289519680222,0.012002611131170607,0.04787262984659824,0.008162820879621618,35.7035690723733,1.428652681103826,0.7784972225585958,0.006620203895007805
14.44472,1.4130626915610578,0.025040742588887853,0.6322111367866001,0.005751036776293411,0.9769383662976521,0.0041789826118101,0.13574851526008924,0.012006368307566663,0.04781959194233336,0.00811228436349303,35.360298137500564,1.4226047620117583,0.7780080872826943,0.00669693691004119
14.44919,1.408069018740864,0.02498027609392785,0.6340311818306271,0.005725565801499456,0.9769224048722899,0.004172519743497969,0.13654211884638826,0.012005053215626968,0.04777148825495354,0.008059944947760214,35.01615526289933,1.417088157905888,0.7775702694449023,0.006779172290483926
14.45365,1.403045854714596,0.024936475472739344,0.6358280229229212,0.005703732000902674,0.9768983215832857,0.004168490878145656,0.1372821461789756,0.011993565219912497,0.047723437907992036,0.008003400630433763,34.66964295782626,1.4119182473820533,0.7771923597518521,0.006866567174373343
14.45811,1.3980603400208962,0.024886906092869313,0.6375891166433252,0.005680463562391895,0.9768509646216911,0.004163185927151239,0.13805284232370832,0.011962958895469769,0.04768829407577866,0.007935810233907593,34.32479120500656,1.40595676210106,0.7768632459767723,0.006952184363829968
14.46257,1.3931405517771411,0.02483301359508458,0.6393070938252692,0.0056561355859045415,0.976774344246399,0.0041568517293713355,0.13891508075332448,0.011917494788364305,0.04767133666387465,0.007859508904277404,33.98345389465732,1.399351010165627,0.7765787534706645,0.007035802736758892
14.46703,1.3882352176416473,0.024783077258441213,0.6409907777405204,0.005632571230945838,0.9766775998885178,0.004150846654005522,0.13982428510112868,0.011865019873886513,0.04766164360040198,0.007780374672142671,33.642832725972504,1.3924846934826853,0.7763466018142402,0.007120052893008406
14.4715,1.3833044944410746,0.024745365023668208,0.6426558877896787,0.005611575252021524,0.9765656249624399,0.004146591869653787,0.14072696936931112,0.011810882450236301,0.047650960625901316,0.007702294773634245,33.30038984693434,1.3857871802626958,0.7761662161274304,0.007207924697056675
14.47596,1.3782964081229208,0.024723448878757427,0.6443139246258852,0.005593881732909803,0.976450897572369,0.004144668795208602,0.14157990554925365,0.011758915898084315,0.04762866841648927,0.007628177109761874,32.95329876352233,1.3793425848188594,0.776047767871599,0.007300926944304896
14.48042,1.3731908305927307,0.024713172233240006,0.6459725601460085,0.005578498638356081,0.9763375376971001,0.004144392293265603,0.14233103901322375,0.011708490958676813,0.04758888747576806,0.007557777080266539,32.600447627303744,1.372873008771699,0.7759940183084628,0.007398093415021174
14.48488,1.3679474088030625,0.02471671808152382,0.6476429726442068,0.005565849973419232,0.9762355490874727,0.004146121054125921,0.1429359219611094,0.01165357524813686,0.04752552528624539,0.0074875110409413385,32.23966436526743,1.3663966022273206,0.7760135478724902,0.007500426022600467
14.48934,1.362591669477576,0.024725799759363523,0.6493090784727253,0.005553983164982683,0.9761231477718254,0.00414840228941757,0.14340863598273304,0.011586447817818802,0.047446313519747645,0.007412680335833914,31.872654344186117,1.3594893401871122,0.7761038560180649,0.007605005369807538
14.4938,1.3571519760330517,0.024742797204671665,0.6509683709188174,0.005543525059624136,0.9760070806881455,0.004151665712453758,0.14377929713196577,0.011511703973322093,0.04735497684018166,0.007335795072944959,31.501509099814633,1.3523168900690348,0.7762646448650945,0.007711887389345785
14.49827,1.3516359347527827,0.024774982637512512,0.6526208040343995,0.0055360967232367265,0.9758865611985547,0.0041571403656183725,0.14407738071926604,0.01143935547291946,0.04725386451316563,0.007262665286753037,31.12686535090488,1.345286591205644,0.7764949111608154,0.007823132087833338
14.50273,1.346040157484973,0.02482433113711478,0.6542686691200355,0.005532143379406231,0.9757698746167365,0.004165159034211072,0.14432580192649613,0.011375386531496072,0.04714225250879137,0.007196569979123747,30.74895792036462,1.3384701828003136,0.7767989022028051,0.00793914574341215
14.50719,1.3404027114544046,0.024885634337218836,0.6559186444053597,0.005530593094484401,0.9756608809258162,0.004174959178822495,0.14455299583850242,0.011324626543895351,0.04701903111668484,0.007139963115001207,30.369847904571493,1.3316881306357542,0.7771643297338255,0.008058073960537992
14.51165,1.3346967275031534,0.02495451962321306,0.6575670624751692,0.005530408776734889,0.9755650203210561,0.004185723220108007,0.14478599594418073,0.011288182438593329,0.04688285825612681,0.007092981043852528,29.988738791562035,1.3246051898957059,0.7776039849509891,0.008178194598776996
14.51611,1.3289189623830744,0.02503041517167307,0.6592162986861924,0.005531434081299616,0.9754821280911596,0.004197355980270381,0.14502959053074999,0.011266109652909324,0.046734587019062745,0.007055603365467337,29.605624021542702,1.3171870458426564,0.7781176609762305,0.008299194936630463
14.52057,1.3230334986919685,0.025131153519359958,0.6608589220314262,0.005537391596689349,0.9753966659957661,0.004212715892089697,0.1452178926605389,0.011263629306871322,0.046575498701943004,0.007032104571427174,29.218816967309717,1.3102675203265368,0.7787143805835347,0.008427079323878347
14.52504,1.3170551005599946,0.025256418718335102,0.6624995757065841,0.005548239325583842,0.9753168660811832,0.004231793811721546,0.14537522053770954,0.011288179670783436,0.04640404896062965,0.007026631652672478,28.829447961218193,1.3038389177548704,0.7793913164812525,0.008561543071976202
14.5295,1.3110407814641725,0.025398820136896427,0.6641387953986649,0.0055624800380686314,0.9752463692336742,0.004253460620196026,0.14552116369722087,0.011340533024539553,0.04622394762137838,0.007038813581237771,28.440763603737523,1.2976568536666968,0.780132894614221,0.008699690785128073
14.53396,1.3050154487992047,0.025544937666740413,0.6657807559434821,0.005577276217480802,0.9751958896039449,0.004275539986126734,0.14568544789951984,0.011417813545293826,0.04602884262641128,0.007066335847525167,28.05438253267292,1.2910986838767122,0.7809328233724122,0.008836577792803493
14.53842,1.299045187429069,0.025673102914423027,0.6674320467870795,0.005588130606568663,0.9751716616499568,0.004294592626315753,0.14588512663607714,0.011508713165948368,0.04582433504853231,0.007101371225889428,27.67354660908379,1.2833002769920248,0.7817678041672066,0.00896439906945411
14.54288,1.2931544420803602,0.025765759225547896,0.6690959151428821,0.0055913988288482,0.9751827286069411,0.004307767859505037,0.14615085966230212,0.011597284675591785,0.045605357209844745,0.007133514336127362,27.299638526312666,1.2735189160399636,0.7826298243171306,0.009076529656826671
14.54735,1.2873143750139655,0.025815031143924624,0.6707771768845249,0.005585408681086114,0.9752359730575372,0.0043137300465193994,0.14647922537391847,0.011683145414012143,0.045359479928704254,0.007163045609461965,26.93131163314,1.2613706695293199,0.7835258322650319,0.009169836568893433
14.55181,1.281455214516676,0.02584621633519278,0.672474033368151,0.0055754694587109525,0.9753266639053387,0.004316545331154021,0.14683539335475482,0.011784406510853624,0.045079519892672344,0.007201618309586536,26.56531299307885,1.2479669457485372,0.7844759816781448,0.009253024942502738
14.55627,1.2756252440641065,0.025861718676434248,0.6741800850909164,0.005562223652082449,0.9754454439807783,0.004316689643174047,0.1472281280628577,0.011902682542877454,0.04478300702140544,0.0072498373911543635,26.20401316534406,1.2336266301684762,0.7854631743265766,0.009326688125468195
14.56073,1.2698552339035414,0.02585958301243489,0.6758890334930034,0.005545332677271294,0.9755844055217435,0.004313875418341262,0.14765896921116908,0.012031393497347219,0.04448357037032026,0.007303332788098355,25.848912611354738,1.218403681375709,0.7864758741041553,0.009389954904975717
14.56519,1.2641856265565021,0.02583997267372335,0.6775928417106631,0.005524932859649449,0.9757328982428768,0.0043081846486777535,0.14813977403018508,0.012158930034237854,0.04420039106277659,0.007354341252890585,25.501840073652833,1.2024841689558892,0.7874986683450402,0.00944283571639123
14.56965,1.2586670240900961,0.025791510510968934,0.6792894987302684,0.005498736189324383,0.9758804082363932,0.004297843811767555,0.14866340342481515,0.012267826404811423,0.04394984241930891,0.007392037251008859,25.164598778700928,1.1855588000888402,0.7885088795535882,0.009481490866699928
14.57412,1.2533119752188258,0.025709564597174574,0.680969295853304,0.005465819260299172,0.9760200178273337,0.004282067560231239,0.14924613159846165,0.012335610287057404,0.043746076866022963,0.007402716854470274,24.837823025822097,1.1675146706064914,0.7895020940307776,0.009504089168973976
14.57858,1.2481314723599999,0.0255781139907023,0.6826280933487521,0.005422944237707958,0.9761622204995312,0.0042582067463979465,0.14993606369785686,0.012358930830545475,0.043586431209087076,0.007384408342154389,24.52245472580712,1.1477225530120796,0.790477721125821,0.009504315138751948
14.58304,1.2431126659191862,0.02540542369096385,0.6842723359811463,0.005371944542632617,0.9763132521439112,0.00422766689992775,0.15073542630879905,0.01235683597230031,0.04346374278857697,0.007348977582713342,24.217607331790184,1.126603983406703,0.7914362403396745,0.009485327979733827
14.5875,1.2382136969388697,0.02521604802289131,0.6859093041807555,0.00531792100327999,0.9764693520316154,0.004194492302396416,0.15159531702354198,0.01234123769640273,0.043364466932880985,0.007304318202565355,23.92074404346237,1.1051928210473094,0.7923848433018692,0.009456644577561898
14.59196,1.2334088746230703,0.025026585091088127,0.6875462092574001,0.005264292013961217,0.9766261557645336,0.004161433466638734,0.15246117753480237,0.01232258981824645,0.043282307890154144,0.007257082350183671,23.630043055132866,1.0841725081636726,0.793325663736991,0.009424949879629682
14.59642,1.228668938386521,0.024849010124310733,0.6891925434065214,0.005213457107330173,0.9767787624104931,0.004130471304614451,0.15329199552669595,0.012304552119043589,0.04320753452519848,0.0072099337980382535,23.343416066076312,1.0639843269203249,0.7942614811913457,0.00939530247744554
14.60089,1.2239773478815772,0.02469786240851193,0.6908549181846643,0.005168375838585854,0.9769240792717396,0.0041040209576740615,0.15402776839829072,0.012282133955240068,0.043133044736205696,0.007160299728178284,23.059583797434975,1.0451862989029752,0.7951932218415064,0.009373632605808873
14.60535,1.219304908654078,0.024573200526966096,0.6925355254418688,0.005128884365882775,0.9770530858249116,0.004082030511014011,0.1546297024509568,0.01224658383410541,0.04305764867873563,0.007103174900640418,22.776811550998804,1.027665475400606,0.7961269715352894,0.009360303024276498
14.60981,1.2147497028104084,0.024453014200442862,0.6942128553694819,0.005090614423053387,0.9771568271042209,0.004060953601919837,0.15517768854962366,0.012184278550008148,0.04302849439023065,0.007029244719792064,22.49980623006897,1.010739799637332,0.7970338609545663,0.009347071072521664
14.61427,1.2103008289655488,0.0243418472723887,0.6958886071266761,0.005054514936797056,0.9772434712628092,0.004041530642390412,0.15568375187099684,0.012104506510681666,0.04303305733826412,0.006944395425013435,22.228243724983155,0.9945534873315051,0.7979187582631961,0.009335634718473275
14.61873,1.2059034350153843,0.02426004664042905,0.6975725453933831,0.005024678472420068,0.9773243585772249,0.004027062556051461,0.15611969639422957,0.012020880453624688,0.04304418208697691,0.006857466647765474,21.95981908844356,0.9797651868107173,0.7988001947854731,0.009333684235708501
14.6232,1.201517275053694,0.024220296392861267,0.6992812564385956,0.005003622715272529,0.9774122146012886,0.0040196489274990765,0.15647019155320457,0.011941124572738273,0.043028880042108385,0.00677384628132704,21.692515664982555,0.9667353985643772,0.7996892272897023,0.009346265988162497
14.62766,1.1970845914290518,0.024226518344009206,0.7010243193855124,0.0049919572377192176,0.9775162916003817,0.004019845666135606,0.15670936621933904,0.011869004729959635,0.04295970306935615,0.006696546113955539,21.42404876953077,0.9554094574702023,0.8006059684292615,0.009374712261080151
14.63212,1.1925696080789756,0.024282003745797236,0.7028145794453059,0.004990240276614629,0.9776502844957847,0.004028173157283742,0.15681557656145598,0.011804892471776436,0.042805980928995215,0.0066265147168351165,21.153042138445386,0.9457617417720343,0.8015627542308461,0.00942019298268845
14.63658,1.1879090378495833,0.024390548899250877,0.7046823086312791,0.0049990749366878445,0.9778354834554596,0.004045262099247089,0.15675427885713603,0.011739218035930926,0.042521549620773764,0.00655958091335567,20.87646751398762,0.9377067595944905,0.8025775683933117,0.009484181675139286
14.64104,1.1830691500160506,0.02454792609909347,0.7066935628288578,0.005017546241282413,0.9781010386149183,0.00407069198275374,0.1564971478626445,0.011656885635376816,0.042044154406107224,0.0064887022411270435,20.590546622836204,0.9309194771965883,0.8036457307157897,0.009566177844253851
14.6455,1.1781141831853779,0.024758404702144694,0.7087962371576277,0.005046481945091553,0.9784185742862088,0.004105016255968916,0.15608574682924825,0.011574357238258344,0.041438383681445236,0.006421434295017518,20.299834076495916,0.9256535569835248,0.8047579352577781,0.009667152127734257
14.64997,1.1731289204017958,0.025022487481763146,0.7109152174311749,0.005085930772374888,0.9787453871976234,0.004148088080975743,0.15555609719918143,0.011507471097064674,0.04079221003829753,0.006364158441612328,20.01024430787796,0.9220754313579304,0.8059004473907848,0.009786513455996243
14.65443,1.1682173352005631,0.02533260973098722,0.7129890015617385,0.005134430265151257,0.9790484210400465,0.004198559980114548,0.15496387409318715,0.01146188939598359,0.040185239343637824,0.0063180905446172655,19.72769848482111,0.9201164015092319,0.8070475896821944,0.009921107751247448
14.65889,1.1634359755862465,0.025677763117719823,0.7149451768892692,0.0051896298966999386,0.9792825559535344,0.004254323904512886,0.15434545522398943,0.011433100234343982,0.03970378648472552,0.006278549120833939,19.456464821677244,0.9194875789369007,0.8081908523514467,0.010066031244606536
14.66335,1.158884634695832,0.026043930450598548,0.7167138965425515,0.005248806008857289,0.9794127176026008,0.0043129065784799315,0.15374419443769716,0.011407792111659097,0.03943466589198196,0.0062359803445026256,19.202357853102264,0.9199445032382655,0.8093055406500964,0.010215621094199717
14.66781,1.1545610148989613,0.026425285142359624,0.7182639628617794,0.00531062808093093,0.9794138966480795,0.004373137634235433,0.15316363264066105,0.011370406726918534,0.0394169656209503,0.006180884231365946,18.965758997979165,0.9212857013889306,0.8103933922383155,0.010367446431786805
14.67227,1.1503960760368526,0.026857103836933016,0.7196715974095725,0.005382154415834303,0.9793296150953487,0.004441105313414338,0.1524818014229736,0.011314019477267147,0.03955780946349677,0.006111751724891301,18.74132142664441,0.9245337451178067,0.8114614449064702,0.01053628689333887
14.67674,1.1463370359666916,0.027333083058299647,0.7209559951439686,0.005461916957443687,0.9791703339308208,0.004515699629138793,0.15173524691310364,0.011255572325319919,0.03983466708263163,0.0060386248829551355,18.526453178113442,0.9292863382568393,0.8125235903515831,0.010719548938799615
14.6812,1.1424087688346583,0.027839474245522796,0.7221268949106487,0.005547263545786298,0.978947583818878,0.0045947546249748925,0.15097697319090406,0.011212934765423413,0.04023520934818493,0.005971710669850409,18.321658624938813,0.9351144997059762,0.8135679827522422,0.010912282674965981
14.68566,1.1386054629733706,0.028356504010114657,0.7231963659477018,0.005634236235850937,0.9786668101989098,0.004675045803930908,0.15026448527333316,0.011197868269952225,0.04075382576687747,0.005917327829119545,18.126058013106878,0.9413279213321507,0.8145924397415213,0.01110703327780387
14.69012,1.1349488705446606,0.0288571883125565,0.7241713683292135,0.005717613225277504,0.9783354969799515,0.004752233322902161,0.1496440295262091,0.0112125480770141,0.04138474823316243,0.005876686666159729,17.940019509231067,0.9471091571585961,0.8155867360324738,0.011293699656473965
14.69458,1.1314255967570324,0.029314139821557623,0.7250599847386872,0.00579202843058347,0.9779623555506154,0.004821830364290126,0.14917878215900734,0.011250761819860922,0.04211562413558524,0.005846618496001773,17.76285855473098,0.9515710776203581,0.8165542315016071,0.011461591577233502
14.69904,1.1280687864456445,0.029717372957474276,0.7258373645265773,0.005855619491362447,0.9775276547904576,0.004882166191538369,0.1488865858178478,0.011309028954944662,0.042982138353842424,0.005824117247678827,17.596004648453917,0.9545566664485403,0.8174844047723747,0.011607135835539266
14.70351,1.1249073331100217,0.03009894197979568,0.7264404939128923,0.005914657790682843,0.9769906344617147,0.004938200393513411,0.148707562978897,0.011401336555371079,0.044054083712427146,0.005813874955696781,17.442169453462366,0.9572619070601445,0.8183754379213529,0.011742391749064955
14.70797,1.121909754980145,0.03045922931017446,0.7269239898808467,0.005969358099937942,0.976386603792127,0.004990272543353461,0.14863255147732307,0.011539067479420448,0.045268658938257954,0.005822630034304071,17.298429633019783,0.9596275898968772,0.8192290656757888,0.011868222514180479
14.71243,1.1190040207669452,0.030794054723024947,0.7273348760944833,0.006018831011830764,0.975744694934289,0.005037787064050986,0.14866083090499185,0.011729202368914487,0.046567237035446116,0.005854650417282534,17.161003329266897,0.9613339653914306,0.8200640870944981,0.011982903608131765
14.71689,1.1161653201133357,0.03108473417152549,0.7277337804017493,0.006059612377021175,0.9751018315060749,0.005078048558529353,0.14879093768909962,0.011966327318428765,0.04788329575089802,0.0059082233742141586,17.026996334120106,0.9617347271772613,0.8208792898135551,0.01208003392369833
14.72135,1.1133444599308095,0.03131841828011137,0.7281680258024887,0.006089269113434558,0.9744894549772755,0.0051091549237369215,0.14901832725121147,0.012237056475621049,0.049155525208631895,0.005977802112082698,16.89349311024239,0.9603181230536666,0.821686097699688,0.012154748560222441
14.72582,1.1104857718983696,0.03147777544924629,0.7286924089044361,0.006104517633438459,0.9739431893155153,0.005128512469907522,0.14934192794042336,0.012518271102074536,0.05032042973970466,0.006053627116607551,16.757196417039452,0.9564254430423303,0.8224974478603412,0.01220044271827544
14.73028,1.1076455109763532,0.03155006312559047,0.7292755728400019,0.006103091552172178,0.9734378272092644,0.005134081708503711,0.14978962908540283,0.012805297302945924,0.05142541220078809,0.006132545316492208,16.620433154096926,0.9499010495671448,0.8232959498889453,0.012212784347483373
14.73474,1.1049300212279733,0.031548499924002486,0.729821979722581,0.0060877145508282755,0.9729070740221503,0.005127779016813514,0.15041801518893327,0.013133500544575764,0.052599324477682674,0.00622778186947555,16.488896170292996,0.9415428483965684,0.8240546716620128,0.012197302606155936
14.7392,1.1022485127188932,0.031479949567885725,0.7303698892506767,0.006059640029262562,0.9723861916808227,0.005110699501016017,0.15117896804568054,0.013503050601613026,0.05377297319606706,0.006340625302428633,16.35938039128422,0.9313495681640711,0.8248045919839022,0.01215564826089169
14.74366,1.0995670355665417,0.03135497991669749,0.7309761960573959,0.006021074988095493,0.9719117339746279,0.005084870396839649,0.15203074534275385,0.0139047566448095,0.054870875615545156,0.006468309889470916,16.229111634665138,0.9195611496026026,0.8255501773041743,0.012092395742599783
14.74812,1.0968129962556776,0.031180576369032133,0.7316890267399394,0.005973351331017767,0.971521757129305,0.005051513441318648,0.15292539097972846,0.014315979496747476,0.0558186241224395,0.006602446630593611,16.095028109361706,0.9062144707830011,0.8263137664091322,0.012009651906103275
14.75259,1.0939204286626272,0.030958246784071806,0.7325519232751144,0.005916746940746083,0.9712513787409373,0.005010939997520667,0.15379875531155668,0.014707775998082607,0.05654597553959873,0.006731861417272146,15.954483309452034,0.891212683733941,0.8271160706999556,0.011907389332183957
14.75705,1.0908396417691404,0.030697075369774725,0.7336189615355219,0.005853079498886739,0.9711406933215885,0.004964805748459742,0.154614497965838,0.015040946121575995,0.05697672929803573,0.006841813269127642,15.80489856079913,0.8747212585153256,0.8279700068359365,0.011788941553875996
14.76151,1.0875423423434847,0.030380347974243476,0.7349261697399004,0.005779246412825104,0.9712164263693407,0.00491052976919669,0.15537635212538678,0.015304392634214306,0.057065343611716585,0.006930375407858746,15.6448158204352,0.8562422266170518,0.8288828875733094,0.01164780659233664
14.76597,1.0840776226209452,0.030011373472929908,0.7364524539188958,0.005696023691604243,0.9714593958288542,0.004848655077250981,0.15614830856968687,0.015531870062271743,0.05685547737163303,0.0070131616952086575,15.47611695155951,0.8360772953973109,0.8298389064935394,0.011485850465542683
14.77043,1.0805006364870744,0.029610845462126164,0.7381402881972493,0.005607378840380353,0.9718309371088769,0.004782307870469175,0.15690688864428032,0.01572647634641163,0.05641441254553087,0.007089150294995641,15.302136480632816,0.8150334409684693,0.8308254939278782,0.011311091423604534
14.77489,1.0768223695270591,0.029196286365268397,0.7399357032925933,0.005516457295962313,0.972291017244032,0.004713976502580509,0.15764497556397083,0.015891828226676293,0.05580298394538585,0.007157931240874811,15.124795364475833,0.7936877185077394,0.8318450727629266,0.011129745295704513
14.77936,1.0731237840737782,0.028784791811097447,0.7417835344287271,0.005426640719341373,0.9728078100342058,0.004646336426808628,0.15832830187936292,0.01601966099872595,0.055086462992127785,0.00721289672887948,14.948036945693769,0.772742155428164,0.8328750456148251,0.010948909162839757
14.78382,1.0693963948558953,0.028385494877465993,0.7436300579347088,0.005339366645753112,0.9733399276600869,0.004580486251278574,0.1589528727233761,0.01609839531740994,0.054324580758901085,0.00724624614803914,14.773097956240575,0.7524426697221909,0.8339238241681051,0.010771386347939832
14.78828,1.0657072129811267,0.027996532783135433,0.7454223235972861,0.005254335071278275,0.973849620589373,0.004516039196505724,0.15949003458109418,0.016112549963849136,0.053583080941964054,0.007248090961078526,14.60298669472353,0.7328961274576145,0.834971481498403,0.010597091576979353
14.79274,1.0619789153983743,0.02760959949619386,0.7472211591550771,0.005169928887299413,0.9743843388757211,0.004451771641893878,0.15993448563559712,0.01603319353870208,0.05277729656133328,0.007208647253493325,14.43442191282369,0.7136847537194253,0.8360405077723824,0.010422310126389929
14.7972,1.0581081914966375,0.02721969185356686,0.7491234146720412,0.005085175015914906,0.9750138962257631,0.004387103836620384,0.1603004519339798,0.015871417818163567,0.051780730589492716,0.007138077944876187,14.262537729156037,0.6944333491464376,0.8371590580855328,0.010244565984386502
14.80167,1.0542019687373065,0.026848280616858664,0.7510653711259921,0.00500422925873765,0.9756877438858339,0.004325472246524096,0.1605977480547752,0.015671001665806754,0.05068709427955586,0.007052436540000214,14.091306960858203,0.6759381294012563,0.8382927392765614,0.010073179429942002
14.80613,1.0503382548904407,0.026503619540006622,0.752980795488703,0.004928649550079033,0.9763570666085647,0.004268080555737546,0.16084031232709153,0.015471374929845245,0.04959215480689551,0.00696615833319924,13.924150151720418,0.6585630040514507,0.8394185921068664,0.00991189231902248
14.81059,1.0465633451077392,0.026199731743988836,0.754801096229177,0.004860927431976797,0.976971929506005,0.004216955490022342,0.16103867044861106,0.015297028399066704,0.04858719698696751,0.0068869362121698275,13.763783961807986,0.642729815449362,0.8405254534790486,0.009766049146872966
14.81505,1.0429686475387896,0.02592943697132833,0.7564613675442278,0.004799766928542903,0.9774781216721572,0.004170895412789606,0.16121194582216475,0.01516195506641055,0.04777064224730938,0.006818018279064081,13.613295166646937,0.6283939574740515,0.8415837322980498,0.009633966088769938
14.81951,1.0396164394204477,0.02568891779365839,0.7578991277500661,0.004744443227254284,0.9778308030134192,0.004129166453018778,0.16136354314733994,0.015067244916329877,0.04723075974052142,0.006756894085238273,13.475353763615809,0.6155417917763574,0.842575595945701,0.00951467843968276
14.82397,1.0364726471910717,0.025467766427745807,0.7591155101488161,0.004692884182965141,0.9780301191580713,0.004090015131444397,0.16150591413468202,0.014990746912007169,0.04695788809702489,0.0066936248883834966,13.348923321194752,0.6038100550270216,0.8435126509512461,0.009403855300729928
14.82844,1.03342360774685,0.02526242667463983,0.760182081534899,0.004644267841966794,0.9781321360130737,0.004052908527257435,0.16162996615849562,0.0149297984774526,0.0468410626445386,0.006630654949414638,13.229861035631094,0.5928569185215203,0.8444302291512018,0.009298985903698145
14.8329,1.0305016458375218,0.025088194937814747,0.7611121984569341,0.004601540090491693,0.9781430142455247,0.0040204899230030875,0.16172174905046877,0.014925669781913183,0.04687979984919199,0.006586473232289892,13.118125641660612,0.5830575389433643,0.8453142953736199,0.009206397318715347
14.83736,1.0277386798396348,0.02495811048431537,0.7619039724606517,0.004567157324551661,0.9780596130254537,0.0039949406053979815,0.16178094062234738,0.015011316810781872,0.04708582359056678,0.006575354912355772,13.014137393351781,0.5747271825172298,0.8461528179952077,0.009131333153524329
14.84182,1.025170779432475,0.02487573168181802,0.7625673905447041,0.004541876834233748,0.9778871125375758,0.003976988204608298,0.16179491352945582,0.015198678166028524,0.04746393600276173,0.006601819551984123,12.918050013545509,0.5679554832969425,0.8469314202409493,0.009075672838536152
14.84628,1.0228406484301433,0.02484451724206772,0.7631047005377544,0.004526436629422797,0.9776264564364218,0.003967318526186127,0.1617563651191473,0.015482077337039712,0.04802210342471534,0.006662256353702655,12.830394575170805,0.5628441111499086,0.8476343967682226,0.009041264503455965
14.85074,1.020758127429943,0.02485845190683631,0.76352025020081,0.00451971545073742,0.9772756458466547,0.003965007566541453,0.16164562756564207,0.015835055519039527,0.0487677677903058,0.006744230384898431,12.750826916130487,0.5592274659348011,0.8482572451906005,0.00902608446046402
14.85521,1.0189604963600145,0.024916788804525414,0.7637785836695367,0.004521577672002515,0.9768148521169898,0.003969855150699813,0.16147173209390145,0.01623671401449038,0.04973672504184837,0.006836086172868182,12.68106794474552,0.557135792082598,0.8487904161847106,0.009030034005065994
14.85967,1.0174244152460565,0.025018570797202197,0.7638432647069349,0.00453160796876332,0.9762195629384357,0.003981424841320829,0.16123626220737367,0.016696958179044052,0.05095644899751173,0.00693878618076726,12.621586043356217,0.5565049416584593,0.8492455922166162,0.009052075120461838
14.86413,1.0161162203333503,0.025173404471293653,0.7637590183965053,0.004551522572925951,0.9755195695570498,0.004001349706872884,0.16094093505284526,0.01722094898141069,0.05237734125107633,0.007054947585042959,12.57037297890392,0.557457525824571,0.8496309703288965,0.009095520575884742
14.86859,1.0150081609966315,0.025383666822098545,0.7635751538106496,0.0045817537061339795,0.9747462589342866,0.004030151701536257,0.16058405031327075,0.01780666827341337,0.053948538914197784,0.0071841928497035365,12.525364833493384,0.5599643246774153,0.8499520758197988,0.009161214732767889
14.87305,1.014067314005345,0.02564913522006969,0.7633396642665559,0.0046222441890985035,0.973930305311822,0.004067918823240398,0.16014876414138463,0.01845077785165173,0.055620824983626464,0.007325865070750062,12.48448009447038,0.5639350659397572,0.8502164720612491,0.009248980570955358
14.87752,1.0132794681735546,0.025962644208724232,0.7631005284573418,0.004671778614358587,0.9731050303079071,0.004113710582694973,0.15963849785574374,0.019142169822699014,0.05734284668201144,0.007476706745914184,12.446112790472425,0.5691610527342614,0.8504254149294991,0.0093564248603537
14.88198,1.0126089786324521,0.026316267664625307,0.7629082850985618,0.0047289176738591725,0.9722992367914486,0.004166425137127905,0.15904566180137364,0.019867122311470975,0.0590644286599396,0.00763293793717339,12.407926421955523,0.5753796505254317,0.8505867669924047,0.009480670504796833
14.88644,1.0121218520812203,0.026712517891284614,0.7627504020046841,0.004794361099620261,0.9715118323049386,0.0042266329529241494,0.15835533553179756,0.020642069919429983,0.06079675709531556,0.007800779473497035,12.371749941070675,0.5827618848593047,0.8506790736106152,0.009623611151682214
14.8909,1.011941586320887,0.027181698353382636,0.7625398885527463,0.004873797098799131,0.970693577636124,0.004299097536784486,0.15752066035486859,0.021521737339823807,0.06263101749508924,0.007995863398099785,12.342606889215453,0.5922267527952502,0.8506666997814295,0.00979756327657232
14.89536,1.0119538985679093,0.027724054034595987,0.7623024535700645,0.004966863285229143,0.9698539522540313,0.0043836172436001,0.15657409857130927,0.02248293856565207,0.06453809283006416,0.008207989197396582,12.3173798222779,0.6035882953588818,0.8505871784497884,0.010001263655958305
14.89982,1.012075090404106,0.02833711208379598,0.7620685517666723,0.005072827800049012,0.9690036479367774,0.004479692369935191,0.15554405630347592,0.02349674805182092,0.0664872711256355,0.008425156942639955,12.293272200967804,0.6166400586947631,0.8504664589979248,0.010233008981183171
14.90429,1.0122135137283987,0.029006532016190648,0.7618692994649868,0.005188797870631841,0.9681556055304771,0.004584917285352633,0.15445031441327253,0.024524745351763837,0.06844836394084926,0.008632925424279321,12.267422007128708,0.6308940192367746,0.850333647554544,0.010486567690728364
14.90875,1.0122685266566662,0.029716081942142966,0.7617324596144698,0.0053114695901091535,0.9673200367851255,0.004696522649013692,0.15334074339363432,0.025520024371513662,0.070393430827853,0.00881499377683636,12.236888491933344,0.645790577968977,0.8502214584315388,0.010754690671461443
14.91321,1.0121495125396,0.030443093397820312,0.7616891129036134,0.005436430146944317,0.9665111223253103,0.004810765048222239,0.1522452463673498,0.026434406898882053,0.072287018784676,0.008956127287652254,12.198902421163869,0.660629142577125,0.8501591540465196,0.01102780635297071
14.91767,1.0119137088651144,0.03119956374581052,0.76171990943983,0.005565894349314185,0.9657047372193027,0.004929641607804449,0.15112375288053342,0.027266579439634078,0.07419033362285048,0.009053390268740502,12.154481270434482,0.675746135654081,0.8501264383400149,0.011311251744247203
14.92213,1.0118954426590703,0.032065489891062386,0.7617279204437578,0.005715279735105979,0.9648384951261108,0.005066548294206216,0.14985735365304795,0.02814052068069251,0.07627324060058403,0.009141021784821384,12.112251792333298,0.6935484459982312,0.8500112686496979,0.011639860267876391
14.92659,1.011947970522616,0.03303848530432674,0.7617604498996522,0.005883693190102739,0.9639530236442473,0.005220859568117575,0.14848418917969025,0.02907203323026122,0.07842738749621014,0.009228290940412156,12.068739471956167,0.7136930160693702,0.8498637384885124,0.012010565255773173
14.93106,1.0118460622084566,0.03409192869245514,0.7618720466527326,0.006065528990536903,0.9630952287824638,0.005387793398425357,0.1470920449458011,0.030053532232533535,0.08052072249854238,0.009319119510382098,12.019024110068157,0.735119147639076,0.8497622751056736,0.012409485554238436
14.93552,1.0113984855855087,0.035173113338227216,0.7621156499719873,0.00625063584845663,0.9623119518107066,0.005558513201853534,0.14577315596852106,0.031047278400988847,0.08243058193709887,0.00940845327462715,11.958918299297737,0.7562228479800515,0.8497737579441412,0.012813282505114633
14.93998,1.0104165037621151,0.03621734176375137,0.762548559888479,0.006426717382784356,0.9616525328377828,0.00572226505462037,0.14462931429830653,0.03198862941471391,0.08402717524091056,0.009485805934703252,11.884226441377555,0.7751090050771469,0.8499640064046354,0.013193704588999391
14.94444,1.0087038609275714,0.03714739261975032,0.7632185010244588,0.006579144509047651,0.9611570821601352,0.00586615302313776,0.1437784669054001,0.03278381415518686,0.08519081083257903,0.009534081475826362,11.790922916410752,0.7895984565052889,0.8504018460909848,0.013517190635680179
14.9489,1.0061071570961695,0.037914266468021804,0.7641741116533054,0.006698535398363346,0.9608611902671342,0.00598192506112253,0.1433219677394124,0.03334120656030208,0.08583902847611022,0.009535323828811398,11.67566371737024,0.7982458206660932,0.8511391552676278,0.0137614226006274
14.95337,1.0027454731118366,0.038613388968441284,0.7653981817719345,0.006801911714292781,0.960702264127861,0.006084978464988812,0.14327186297349406,0.03373343809625623,0.08612390475659909,0.009499552747755581,11.539079244825274,0.8032861891563343,0.8521265080120239,0.013963766745297111
14.95783,0.9987541665030928,0.039274089805436035,0.7668363004294003,0.006894990126442705,0.9606663220345898,0.006180067076945715,0.1435428309458166,0.03404578057846163,0.08609019953722317,0.009453487991960554,11.386656589844915,0.8057180711854435,0.853321019816523,0.014136345205711932
14.96229,0.9942387919812931,0.03989899117600356,0.7684527385123785,0.006978735137751052,0.9607527255038996,0.00626775044410375,0.14407664302005854,0.03432765347398146,0.08574187622871896,0.009415974776489413,11.222826664965647,0.8059201088254145,0.8546887629871569,0.014281312499593303
14.96675,0.9893376963458959,0.04047535483272702,0.77019515831637,0.007051660103856331,0.9609585738403118,0.006346246426544768,0.14476231903379064,0.0345986877602316,0.0850991438619101,0.009396052311563648,11.053275712863826,0.804076512925284,0.8561861767899697,0.014396143822086354
14.97121,0.9841498214044054,0.04097370889905385,0.7720200614150294,0.007109199243564518,0.9612764018538555,0.006411068744555438,0.1455252543924449,0.034833415268405735,0.08417830591416992,0.009390555682557849,10.88212992172818,0.799961691288727,0.8577816822509955,0.014472113007659333
14.97567,0.9787915526666227,0.0413509672381382,0.7738822048600125,0.007144732891337046,0.9617071184812889,0.006455761383693624,0.14627141361741347,0.0349654912211643,0.08299011476388207,0.009385997106479423,10.71407440042458,0.7931805278695861,0.8594388648613166,0.014496572182251472
14.98014,0.973323128130546,0.04154860563606474,0.7757608962284567,0.0071488388639622934,0.9622563850066499,0.006471456463718654,0.14693740267977803,0.03489289569660632,0.08151910800562927,0.00936002350517164,10.551549815861865,0.7829416116228787,0.8611381554256757,0.014451207023556564
14.9846,0.9672896156278334,0.0415383030878966,0.777815837620295,0.007114803176073369,0.9630096079474049,0.006452655733185957,0.14771246463445006,0.03447781824350628,0.07952756821093993,0.009287342285828448,10.383026788537018,0.7678294562627673,0.8630215551106997,0.014317702668537586
14.98906,0.9607991342870172,0.04137513395419508,0.7800195482457597,0.007052861542496613,0.9639322003014813,0.006408461796066517,0.1485899440721383,0.033808008779133786,0.0771025718913476,0.009181164070522172,10.210551779457935,0.7493608327651463,0.8650470659726733,0.014119945586303815
14.99352,0.954069269407252,0.041127360085977935,0.7822909208233613,0.006975896658149012,0.964968509592642,0.006350159445885373,0.14947948562561605,0.03300001849185636,0.07440385397789236,0.009059264151278706,10.039516874821011,0.7294636253634403,0.8671413755435997,0.01388791842159427
14.99798,0.9473289697267058,0.04085189212340048,0.7845508994256551,0.006894687288644201,0.9660536334090126,0.0062872959364846425,0.1503100297502687,0.0321629780659288,0.07159690076265106,0.008937767714376625,9.874496930567263,0.7097141830059571,0.8692283792668171,0.013647310823934729


==> data/fig5-trans-angle-example-fit.csv <==
angle,perp,parl
0,0.032373145872141205,0.2949912643760855
1,0.031015386942787253,0.2959787952046382
2,0.030161078476787624,0.29657965171292944
3,0.029814382579113882,0.2967907313532782
4,0.02997698831732975,0.2966109442913677
5,0.030648103492623705,0.29604121879070594
6,0.03182445849932198,0.29508449662642905
7,0.033500322254078736,0.2937457185508636
8,0.035667530117138024,0.2920317998819103
9,0.038315523669638,0.28995159633358947
10,0.041431402153166264,0.28751586025580705
11,0.04499998532095807,0.28473718749728333
12,0.04900388739453268,0.28162995515144135
13,0.05342360176545845,0.2782102504896332
14,0.05823759602958836,0.2744957914291816
15,0.06342241689076858,0.2705058389251149
16,0.06895280442293984,0.2662611017139862
17,0.074801815133958,0.26178363387558307
18,0.08094095323157945,0.25709672571348097
19,0.08734030945209663,0.2522247884881011
20,0.09396870677526416,0.2471932335660312
21,0.10079385231560778,0.24202834657672478
22,0.10778249465011615,0.23675715719216084
23,0.11490058581583147,0.23140730516651473
24,0.1221134471881023,0.22600690329125536
25,0.1293859384313573,0.22058439793624188
26,0.13668262869928757,0.21516842785929374
27,0.14396796925036848,0.20978768197526998
28,0.15120646663775505,0.20447075678088764
29,0.15836285562978716,0.19924601413331083
30,0.1654022710186533,0.19414144007893547
31,0.1722904174801785,0.18918450542378767
32,0.17899373665719628,0.18440202872858444
33,0.18547957065249146,0.17982004239979055
34,0.1917163211347928,0.17546366253302495
35,0.19767360328266637,0.17135696314698198
36,0.20332239381631173,0.16752285542473494
37,0.20863517239606336,0.16398297255497507
38,0.21358605569871936,0.16075756073853872
39,0.21815092351849025,0.15786537689561322
40,0.22230753627821695,0.15532359357643355
41,0.22603564337835538,0.1531477115432543
42,0.22931708185586172,0.15135148045406188
43,0.23213586487232257,0.1499468280390764
44,0.23447825960022473,0.1489437981197628
45,0.23633285412791064,0.14835049777703052
46,0.23769061305726463,0.14817305393076446
47,0.23854492152326423,0.14841557954700793
48,0.23889161742093795,0.14908014964223607
49,0.23872901168272212,0.15016678720644652
50,0.23805789650742817,0.1516734591184836
51,0.23688154150072985,0.1535960820783347
52,0.23520567774597312,0.15592853853233932
53,0.23303846988291385,0.15866270251855716
54,0.23039047633041385,0.16178847531120538
55,0.22727459784688558,0.16529383069531142
56,0.2237060146790938,0.16916486965579272
57,0.21970211260551917,0.17338588421927514
58,0.2152823982345934,0.17793943014233923
59,0.21046840397046346,0.18280640809674056
60,0.2052835831092833,0.18796615296071015
61,0.19975319557711205,0.19339653078589722
62,0.19390418486609387,0.19907404297205986
63,0.18776504676847244,0.2049739371464375
64,0.18136569054795523,0.21107032421199937
65,0.17473729322478768,0.21733630099863924
66,0.16791214768444404,0.22374407792400972
67,0.16092350534993566,0.2302651110461976
68,0.1538054141842204,0.23687023786895642
69,0.1465925528119496,0.24352981624183748
70,0.1393200615686946,0.2502138656823807
71,0.13202337130076433,0.25689221043562416
72,0.12473803074968338,0.2635346235776196
73,0.1174995333622968,0.2701109714644414
74,0.11034314437026468,0.27659135782637345
75,0.10330372898139853,0.2829462668085716
76,0.09641558251987331,0.28914670426449895
77,0.08971226334285554,0.29516433661682295
78,0.08322642934756042,0.30097162661217153
79,0.07698967886525909,0.30654196531115196
80,0.07103239671738548,0.3118497996732287
81,0.06538360618374013,0.31687075511738066
82,0.06007082760398849,0.32158175246378756
83,0.05511994430133249,0.32596111868901945
84,0.050555076481561614,0.3299886909571951
85,0.046398463721834884,0.3336459134221762
86,0.04267035662169643,0.3369159263309298
87,0.03938891814419015,0.3397836469955351
88,0.03657013512772933,0.3422358422407747
89,0.034227740399827136,0.34426119197560684
90,0.03237314587214121,0.34585034357990296
91,0.031015386942787257,0.34699595684241497
92,0.030161078476787624,0.3476927392318012
93,0.029814382579113882,0.34793747132947084
94,0.02997698831732975,0.3477290223007715
95,0.03064810349262371,0.3470683553294029
96,0.031824458499321986,0.3459585229886744
97,0.03350032225407872,0.34440465257207803
98,0.03566753011713801,0.3424139214543995
99,0.03831552366963799,0.33999552260298826
100,0.04143140215316626,0.33716062040663214
101,0.04499998532095807,0.33392229703647996
102,0.04900388739453268,0.3302954895994213
103,0.05342360176545845,0.3262969183890225
104,0.058237596029588376,0.3219450065823283
105,0.06342241689076862,0.317259791772346
106,0.0689528044229398,0.31226282976565195
107,0.07480181513395795,0.30697709111207533
108,0.08094095323157942,0.30142685086867554
109,0.08734030945209662,0.29563757213302866
110,0.09396870677526416,0.28963578391104716
111,0.10079385231560778,0.28344895391200736
112,0.10778249465011619,0.27710535688802734
113,0.11490058581583149,0.2706339391567996
114,0.12211344718810233,0.2640641799648412
115,0.12938593843135726,0.2574259503637759
116,0.13668262869928763,0.25074937028414906
117,0.14396796925036842,0.2440646644999262
118,0.15120646663775522,0.23740201818210263
119,0.15836285562978725,0.23079143274173938
120,0.16540227101865332,0.2242625826612023
121,0.17229041748017865,0.2178446740074624
122,0.17899373665719634,0.21156630531300868
123,0.1854795706524916,0.20545533149828213
124,0.1917163211347928,0.19953873149463097
125,0.1976736032826665,0.19384248020865266
126,0.20332239381631179,0.1883914254475592
127,0.2086351723960635,0.1832091704009367
128,0.2135860556987194,0.17831796224713142
129,0.21815092351849025,0.17373858742257106
130,0.22230753627821703,0.16949027405981004
131,0.22603564337835544,0.16559060206509052
132,0.22931708185586178,0.16205542126893702
133,0.23213586487232257,0.1588987780439234
134,0.23447825960022475,0.15613285074244282
135,0.23633285412791064,0.15376789426431153
136,0.23769061305726463,0.15181219401951276
137,0.23854492152326423,0.15027202950559193
138,0.23889161742093795,0.1491516476723454
139,0.23872901168272206,0.1484532461987449
140,0.23805789650742817,0.1481769667587381
141,0.23688154150072985,0.1483208983038924
142,0.23520567774597312,0.14888109034204952
143,0.2330384698829138,0.14985157614246364
144,0.23039047633041385,0.15122440574954743
145,0.2272745978468855,0.1529896886395798
146,0.22370601467909376,0.1551356458077744
147,0.21970211260551917,0.15764867102719277
148,0.21528239823459333,0.16051340097633557
149,0.21046840397046349,0.16371279388908008
150,0.2052835831092832,0.16722821633915946
151,0.199753195577112,0.17103953773179514
152,0.19390418486609376,0.17512523203761227
153,0.18776504676847233,0.17946248626873634
154,0.18136569054795512,0.18402731516420143
155,0.17473729322478765,0.18879468152161297
156,0.1679121476844441,0.1937386215845884
157,0.16092350534993557,0.1988323748709447
158,0.1538054141842204,0.20404851780505956
159,0.14659255281194947,0.20935910049939638
160,0.13932006156869453,0.21473578601493198
161,0.13202337130076416,0.22014999141826352
162,0.12473803074968333,0.22557302994451472
163,0.11749953336229665,0.23097625356989898
164,0.11034314437026461,0.2363311952959067
165,0.10330372898139856,0.2416097104486212
166,0.09641558251987327,0.24678411630158156
167,0.08971226334285556,0.25182732933891455
168,0.08322642934756028,0.2567129994870862
169,0.07698967886525904,0.2614156406585226
170,0.07103239671738537,0.2659107569684673
171,0.06538360618374009,0.2701749640076557
172,0.06007082760398838,0.2741861045776312
173,0.05511994430133245,0.27792335832264087
174,0.05055507648156163,0.2813673447219512
175,0.04639846372183485,0.28450021893891053
176,0.04267035662169644,0.28730576005805597
177,0.039388918144190085,0.2897694512787966
178,0.03657013512772931,0.291878551673556
179,0.034227740399827095,0.29362215915951806
180,0.0323731458721412,0.29499126437608547
181,0.03101538694278723,0.2959787952046382
182,0.030161078476787617,0.29657965171292944
183,0.029814382579113882,0.2967907313532782
184,0.029976988317329752,0.2966109442913677
185,0.030648103492623705,0.29604121879070594
186,0.031824458499322,0.29508449662642905
187,0.033500322254078736,0.2937457185508636
188,0.035667530117138066,0.2920317998819103
189,0.038315523669638016,0.28995159633358947
190,0.041431402153166326,0.28751586025580705
191,0.0449999853209581,0.28473718749728344
192,0.04900388739453277,0.28162995515144135
193,0.05342360176545849,0.2782102504896332
194,0.05823759602958836,0.27449579142918173
195,0.06342241689076866,0.2705058389251149
196,0.06895280442293986,0.26626110171398637
197,0.0748018151339581,0.26178363387558307
198,0.08094095323157949,0.2570967257134811
199,0.08734030945209675,0.2522247884881011
200,0.09396870677526423,0.24719323356603123
201,0.10079385231560795,0.24202834657672478
202,0.10778249465011625,0.23675715719216084
203,0.11490058581583147,0.23140730516651495
204,0.1221134471881024,0.22600690329125545
205,0.12938593843135732,0.22058439793624196
206,0.13668262869928768,0.21516842785929371
207,0.1439679692503685,0.20978768197527006
208,0.1512064666377552,0.2044707567808876
209,0.1583628556297872,0.19924601413331094
210,0.16540227101865343,0.19414144007893547
211,0.1722904174801786,0.18918450542378767
212,0.17899373665719628,0.18440202872858455
213,0.18547957065249157,0.1798200423997906
214,0.1917163211347928,0.17546366253302503
215,0.1976736032826665,0.17135696314698198
216,0.20332239381631179,0.16752285542473502
217,0.20863517239606344,0.16398297255497507
218,0.2135860556987194,0.1607575607385388
219,0.2181509235184903,0.15786537689561322
220,0.222307536278217,0.15532359357643366
221,0.22603564337835538,0.1531477115432544
222,0.22931708185586178,0.15135148045406197
223,0.23213586487232257,0.1499468280390764
224,0.23447825960022475,0.14894379811976283
225,0.23633285412791064,0.14835049777703047
226,0.23769061305726463,0.14817305393076444
227,0.23854492152326423,0.14841557954700793
228,0.23889161742093795,0.14908014964223607
229,0.23872901168272206,0.1501667872064465
230,0.23805789650742817,0.1516734591184835
231,0.2368815415007299,0.15359608207833464
232,0.23520567774597306,0.15592853853233932
233,0.23303846988291385,0.15866270251855724
234,0.23039047633041393,0.16178847531120535
235,0.2272745978468857,0.16529383069531137
236,0.22370601467909376,0.16916486965579286
237,0.2197021126055192,0.17338588421927525
238,0.21528239823459347,0.1779394301423393
239,0.21046840397046362,0.18280640809674048
240,0.20528358310928346,0.18796615296071015
241,0.199753195577112,0.19339653078589733
242,0.19390418486609393,0.19907404297206002
243,0.18776504676847255,0.2049739371464376
244,0.18136569054795543,0.2110703242119994
245,0.17473729322478765,0.21733630099863951
246,0.1679121476844441,0.22374407792400997
247,0.1609235053499358,0.2302651110461976
248,0.15380541418422058,0.2368702378689564
249,0.14659255281194983,0.24352981624183745
250,0.13932006156869456,0.2502138656823809
251,0.13202337130076436,0.2568922104356242
252,0.12473803074968354,0.2635346235776197
253,0.11749953336229704,0.2701109714644413
254,0.11034314437026466,0.2765913578263737
255,0.10330372898139857,0.2829462668085716
256,0.09641558251987345,0.28914670426449907
257,0.08971226334285573,0.29516433661682284
258,0.0832264293475606,0.30097162661217153
259,0.07698967886525905,0.3065419653111521
260,0.07103239671738554,0.3118497996732287
261,0.06538360618374024,0.31687075511738066
262,0.06007082760398866,0.32158175246378756
263,0.05511994430133246,0.3259611186890196
264,0.05055507648156164,0.3299886909571951
265,0.046398463721834954,0.3336459134221764
266,0.04267035662169654,0.3369159263309298
267,0.03938891814419025,0.3397836469955351
268,0.03657013512772932,0.3422358422407748
269,0.03422774039982715,0.34426119197560684
270,0.03237314587214125,0.34585034357990296
271,0.03101538694278729,0.34699595684241497
272,0.03016107847678762,0.3476927392318012
273,0.029814382579113882,0.34793747132947084
274,0.029976988317329742,0.3477290223007715
275,0.030648103492623677,0.3470683553294029
276,0.031824458499321924,0.3459585229886744
277,0.03350032225407873,0.34440465257207803
278,0.035667530117138,0.3424139214543995
279,0.03831552366963793,0.33999552260298826
280,0.041431402153166146,0.33716062040663214
281,0.044999985320958086,0.33392229703647996
282,0.04900388739453265,0.33029548959942107
283,0.05342360176545836,0.3262969183890225
284,0.05823759602958821,0.3219450065823283
285,0.06342241689076837,0.31725979177234614
286,0.06895280442293984,0.3122628297656518
287,0.07480181513395791,0.30697709111207533
288,0.08094095323157931,0.30142685086867554
289,0.08734030945209639,0.29563757213302866
290,0.0939687067752642,0.28963578391104683
291,0.10079385231560775,0.2834489539120073
292,0.10778249465011605,0.2771053568880274
293,0.11490058581583126,0.2706339391567998
294,0.12211344718810199,0.26406417996484133
295,0.1293859384313573,0.25742595036377575
296,0.13668262869928746,0.2507493702841491
297,0.1439679692503683,0.2440646644999262
298,0.1512064666377548,0.23740201818210263
299,0.1583628556297872,0.23079143274173913
300,0.16540227101865326,0.22426258266120205
301,0.1722904174801784,0.21784467400746232
302,0.1789937366571961,0.21156630531300863
303,0.18547957065249124,0.20545533149828213
304,0.19171632113479278,0.19953873149463072
305,0.19767360328266634,0.19384248020865255
306,0.2033223938163116,0.1883914254475591
307,0.2086351723960632,0.18320917040093676
308,0.21358605569871936,0.1783179622471312
309,0.2181509235184902,0.17373858742257084
310,0.2223075362782169,0.16949027405981
311,0.2260356433783553,0.1655906020650904
312,0.22931708185586158,0.16205542126893704
313,0.23213586487232257,0.1588987780439233
314,0.23447825960022473,0.15613285074244282
315,0.2363328541279106,0.1537678942643116
316,0.23769061305726458,0.1518121940195128
317,0.23854492152326423,0.15027202950559188
318,0.23889161742093795,0.14915164767234532
319,0.23872901168272212,0.14845324619874486
320,0.2380578965074282,0.1481769667587381
321,0.23688154150072993,0.14832089830389245
322,0.23520567774597312,0.14888109034204955
323,0.23303846988291388,0.1498515761424637
324,0.23039047633041393,0.15122440574954746
325,0.22727459784688572,0.15298968863957976
326,0.22370601467909376,0.1551356458077745
327,0.2197021126055192,0.15764867102719285
328,0.21528239823459352,0.16051340097633562
329,0.21046840397046368,0.1637127938890802
330,0.2052835831092835,0.16722821633915938
331,0.199753195577112,0.17103953773179534
332,0.19390418486609395,0.17512523203761232
333,0.18776504676847255,0.17946248626873645
334,0.18136569054795545,0.18402731516420145
335,0.17473729322478768,0.18879468152161316
336,0.16791214768444412,0.19373862158458866
337,0.16092350534993582,0.1988323748709448
338,0.1538054141842206,0.20404851780505961
339,0.14659255281194988,0.20935910049939627
340,0.1393200615686946,0.21473578601493226
341,0.1320233713007644,0.2201499914182636
342,0.12473803074968358,0.2255730299445147
343,0.11749953336229708,0.23097625356989887
344,0.11034314437026468,0.23633119529590702
345,0.10330372898139861,0.24160971044862145
346,0.09641558251987348,0.24678411630158165
347,0.08971226334285576,0.25182732933891455
348,0.08322642934756062,0.25671299948708615
349,0.07698967886525908,0.26141564065852285
350,0.07103239671738555,0.2659107569684673
351,0.06538360618374026,0.27017496400765584
352,0.06007082760398868,0.2741861045776312
353,0.05511994430133248,0.2779233583226412
354,0.050555076481561656,0.2813673447219513
355,0.04639846372183498,0.2845002189389106
356,0.042670356621696555,0.2873057600580561
357,0.03938891814419026,0.2897694512787966
358,0.036570135127729324,0.2918785516735561
359,0.034227740399827164,0.29362215915951806
360,0.032373145872141254,0.2949912643760855


==> data/fig5-trans-angle-example-meas.csv <==
angle,perp,parl
0.0,0.00504,0.29458
7.5,0.0075,0.2996
15.0,0.10447,0.24974
30.0,0.19146,0.18413
37.5,0.24532,0.14606
45.0,0.25891,0.13742
52.5,0.24644,0.13984
60.0,0.21477,0.19558
75.0,0.13175,0.30141
82.5,0.08567,0.35126
90.0,0.01516,0.36451
97.5,0.02307,0.35803
105.0,0.0603,0.31967
120.0,0.15936,0.23451
127.5,0.20672,0.19341
135.0,0.23197,0.16261
142.5,0.20675,0.15988
150.0,0.18705,0.19159
165.0,0.15173,0.24911
172.5,0.05526,0.25477
180.0,0.01524,0.31022
187.5,0.02704,0.28338
195.0,0.08362,0.26383
210.0,0.15393,0.19887
217.5,0.21172,0.15867
225.0,0.22901,0.14383
232.5,0.20901,0.14729
240.0,0.20694,0.17933
255.0,0.09523,0.27999
262.5,0.05512,0.32681
270.0,0.01403,0.33052
277.5,0.03085,0.31879
285.0,0.07415,0.29344
300.0,0.14871,0.19555
307.5,0.21659,0.17392
315.0,0.22097,0.14941
322.5,0.2256,0.15511
330.0,0.19205,0.1961
345.0,0.12794,0.25175
352.5,0.04767,0.28508


==> data/fig5-trans-spec.csv <==
wavelength,delta,delta_err,A,A_err,D,D_err,alpha,alpha_err,N_0,N_0_err,psi,psi_err,e,e_err
11.00036,0.6765201721297396,0.063178241068623,0.45305861113547363,0.00586873039341464,0.6893187880394056,0.003857255724464278,0.044713968082491964,0.021732289476736166,0.01851950302953514,0.002850217580972186,14.496780171485067,0.7525132584724781,0.9487364485660615,0.01015004579561248
11.00482,0.6782098221596823,0.06356185681434721,0.451981312127931,0.0059133556166157284,0.6888357751300832,0.0038800630384487455,0.044148823793915125,0.021627358358651292,0.018825497818531822,0.002833682170454041,14.564727264483363,0.7610382605548602,0.9485516222630525,0.01022189810897197
11.00928,0.6797115026336534,0.06389621598973956,0.4508848720045582,0.005951807325099718,0.6883466809350384,0.003898587671427641,0.04342035802900041,0.021572406010353783,0.019113697046510354,0.0028253036084920457,14.632079206619832,0.7687212750692908,0.9483994136737185,0.010281816614675107
11.01374,0.6810826861257109,0.06418912841288205,0.44977723305888856,0.0059853276910573966,0.687858634216682,0.003913688065985006,0.04260287786786811,0.021555225668101682,0.019372068713443952,0.0028235194983873106,14.69915733041658,0.7757358874201441,0.9482703318215706,0.010332141639738291
11.01821,0.6824288349259853,0.0644493070453689,0.4486721324325132,0.006015758630103215,0.6873893336935287,0.003926600429273556,0.04175873100154804,0.02156505992755102,0.019573114803664044,0.0028271316461422487,14.766847705666764,0.7823588047191363,0.9481472552343603,0.010376242531241777
11.02267,0.6837194734743419,0.06468078332540712,0.4475958265797394,0.006043360182368709,0.686953237271194,0.003937652010872993,0.041031829625210604,0.02158394770188731,0.019684393278130978,0.002834789412895247,14.833691546118956,0.78855527772338,0.9480331259794722,0.010414673071210953
11.02713,0.6848627329599726,0.06489763330820955,0.4465419182596909,0.006068687843145473,0.6865553352284184,0.003947130510394704,0.04029772167681524,0.02161328299870421,0.01970485458696322,0.002847261168416554,14.899400644135255,0.7943399046769255,0.9479438183735711,0.010447728766919457
11.03159,0.6859598201871026,0.06509708229075764,0.4454921917515449,0.0060921544689778095,0.6861756970890461,0.003955265769925298,0.03960565497553228,0.021650558629710576,0.019666043010490422,0.00286260129728945,14.965330648749562,0.7998605668044374,0.9478637095285004,0.010476670664357892
11.03605,0.6871970725532427,0.06525639604239354,0.44444131951049964,0.006113048781895405,0.6857935164349664,0.003961675638133834,0.039075840696804635,0.021681266003065407,0.019595489544225728,0.002877320204815916,15.03281310879699,0.8051582608786895,0.9477619336497637,0.010501509550257077
11.04051,0.6887703631720592,0.06534840693136448,0.443378765497159,0.0061304289560071175,0.6854025028784697,0.003965701921228684,0.038763921117928195,0.021695829710386656,0.019510534062792257,0.0028890546634924423,15.1043220761713,0.8102586159747491,0.9476078617766622,0.010521277094537934
11.04497,0.69044721795979,0.06538391683222734,0.4423111792044842,0.006143419239639048,0.6850169631297958,0.00396676747359046,0.03861761633441996,0.021710005414287428,0.01937795194139622,0.0029013798763993575,15.177701695123726,0.814872103241438,0.9474391313802497,0.010533318699878214
11.04943,0.6923469430532786,0.06537009058999087,0.4412334822055159,0.006153552540474429,0.6846208980055711,0.003965922488241682,0.03861133149041744,0.02173776090345727,0.01923164666326561,0.002914927990756597,15.253853159654176,0.8192909967161817,0.9472359318934054,0.010541091961997253
11.0539,0.6944299382972999,0.06531152209561387,0.44013032438365796,0.0061607174399070964,0.6841956984032216,0.003963074558280235,0.038780854992015286,0.021781858975577415,0.019110089672134015,0.0029290214108142806,15.332645669407032,0.8234990087402382,0.9470050066180796,0.010544447272719372
11.05836,0.6967719534194693,0.0651843340120848,0.43898337158921985,0.0061630831844916465,0.6837224044031737,0.0039570021667523336,0.03909579372604991,0.0218356633536863,0.01903977268039864,0.0029414475173798215,15.415354807706462,0.8273339932128,0.946734900162468,0.010540633846641436
11.06282,0.6994280040820602,0.06499743141409996,0.4377925514714799,0.0061619413657685584,0.6832072417963173,0.0039485120582569005,0.03962821650733964,0.021903747770092494,0.01900387909895733,0.0029531082555173064,15.502928965657802,0.8310032268882467,0.9464171811809425,0.010531823486935942
11.06728,0.702231248259521,0.06477647030224244,0.43658640531372533,0.00615844023336001,0.6826690011950959,0.003938499154173228,0.04027645728490344,0.021997933162561288,0.01898834194122901,0.00296700312123461,15.592536510200079,0.8344933946314314,0.946076533330777,0.010519534926053675
11.07174,0.7049368653506638,0.06455611490742207,0.4353799911270877,0.006153932203794624,0.6821229592756597,0.0039278826666455545,0.040899061478557555,0.022117701351142726,0.018985300423522075,0.002984203259055751,15.68120573991597,0.8377845830564008,0.9457518564465744,0.010505126729337807
11.0762,0.7074905502604569,0.06435840083104907,0.4341728314830756,0.0061500283946631625,0.6815624361658817,0.003917726535536467,0.04147221067209154,0.02225533102181354,0.019002807472896486,0.003003538303576766,15.768053674506055,0.8410575830576654,0.9454515688855062,0.010491384963790753
11.08066,0.7101185995101542,0.06414544174076203,0.432946263484351,0.006144904827792618,0.6809774023890353,0.0039067575154340456,0.04206540374071535,0.02241193159237417,0.019051622319131562,0.0030241194088743996,15.856388253791367,0.8442554725061358,0.9451406626061247,0.010475783568966631
11.08512,0.7125511196631924,0.06395246472683186,0.431737985479479,0.006139970493661543,0.6803950740796116,0.0038960577359068863,0.04261657575506248,0.022577609917367972,0.019097717376223775,0.0030467165559929866,15.941813897580564,0.8473114175330348,0.9448602903522612,0.010459981714598466
11.08959,0.7145908138483318,0.06379030357744811,0.43058692469401455,0.006135003700595873,0.679848469382749,0.0038856487811366014,0.04296947799371943,0.02272244289860528,0.01910539123144551,0.0030692725767394735,16.020805104877976,0.8499817607143926,0.94464017516747,0.010442998639583331
11.09405,0.7161589320356596,0.06366245537061158,0.4294974071847707,0.006129732957001812,0.6793347965745657,0.0038754152224003855,0.0430472450113485,0.022828031717671823,0.01907117255813073,0.0030899440921268555,16.091938264793285,0.852162815869013,0.944492300246876,0.01042440249204864
11.09851,0.7173605231989169,0.06356426618381424,0.4284533188902722,0.006124514867623356,0.6788441566762097,0.0038654950415328735,0.042920138214162115,0.022896648354005397,0.019010530939403643,0.0031078823320409526,16.156982645583902,0.8540053419326856,0.9444008248120398,0.010405074865361108
11.10297,0.7181527153425943,0.06349393884617173,0.42747140368083697,0.00611900577038372,0.6783919053958659,0.0038557358437970976,0.042677763507006215,0.022946561132962028,0.01890839209929778,0.003126518778196257,16.21488457965447,0.8553995976983201,0.9443715452055244,0.010384325296197813
11.10743,0.7185889077084521,0.06345226304409368,0.42659808691662987,0.006114064256316264,0.6780090295996166,0.003846922387652779,0.042392571584665015,0.022979088517815077,0.01873713410738372,0.0031472369134180273,16.264290006040277,0.8564264442230619,0.944391591545114,0.010364180399389874
11.11189,0.7185141145419878,0.06342712949670874,0.42586901830957524,0.006107451375828932,0.6777107375331123,0.0038378827097388848,0.042095295883238085,0.02298661599265449,0.01846347457959518,0.0031715275096477974,16.3015437170611,0.8566035679121988,0.9444819733623921,0.010340968859256458
11.11635,0.7179363951798943,0.06342951011554664,0.4252605926399897,0.006100144922054358,0.6774829526638901,0.0038291018755580745,0.041727700921014035,0.02297750136377135,0.01810387583089954,0.0031992104741200016,16.32773416495163,0.8561154977498691,0.944642944336541,0.01031621554021601
11.12081,0.7170925456285421,0.06347378704806306,0.42472106962781747,0.0060952005321344965,0.677304935625405,0.003822148567671244,0.041348642761976466,0.022966319799475884,0.017713693518749202,0.0032287690912177333,16.348267989452513,0.8556483400348704,0.9448412422281277,0.010295024058643198
11.12528,0.7162124966582699,0.06356626674414662,0.4241813300708761,0.0060947186938637545,0.677145686237806,0.0038178872501309497,0.04098096163685663,0.022955037163753578,0.01735350135993419,0.003256835320832319,16.369253739176425,0.8557755327659076,0.9450466569217596,0.010280634131121836
11.12974,0.7152107507224902,0.06371506926472925,0.4236519240781401,0.0060988001417362925,0.6770088353815414,0.0038164471119986046,0.040636456286922897,0.02292852952906017,0.01701796635606892,0.0032815817466538668,16.38913898593629,0.8564338037582828,0.9452716625914569,0.010273121219965386
11.1342,0.7139999531134118,0.06390808331553043,0.4231625260708237,0.0061056458035021,0.6769018482808067,0.0038169204413205,0.04027993369733289,0.022896975202276758,0.016681705920548823,0.0033057730366909148,16.405178426036485,0.8572634588736844,0.9455264600541935,0.010269809988899179
11.13866,0.7128621999338727,0.06414886521853888,0.4226614310840756,0.006117727612115149,0.6768161129281024,0.0038204284119505907,0.039959911003503254,0.02287762468810783,0.016382601251336216,0.0033298107101453413,16.42382530805622,0.858891213469114,0.9457723765545248,0.010274437700236947
11.14312,0.7120230679932525,0.06442522267536441,0.42209427517014364,0.006135501259911606,0.6767337763302413,0.003826851928598051,0.039738434186427474,0.0228773631082319,0.016160807914955097,0.0033521781544737375,16.45065633655385,0.8616262082320426,0.9459798106836579,0.010287367027381417
11.14758,0.7114763227928281,0.06475612342848767,0.4214635695878774,0.006160789224630146,0.6766610973413607,0.00383729495944112,0.03961615448080369,0.022899709322937375,0.0160195743330414,0.0033732144038309845,16.485688956957166,0.8657145260067695,0.9461503491127538,0.010311410491756693
11.15204,0.7111021338965455,0.06513026003975521,0.42078759826117207,0.00619159856007624,0.6766024060798029,0.0038506334947279995,0.03958274004718967,0.022938564289935567,0.015942759113704404,0.0033933471797813436,16.52647261216731,0.8707646534744198,0.9463011003196118,0.01034317846630191
11.1565,0.7110578295705773,0.06552335861297313,0.42005596483714636,0.006226845710556652,0.6765455413159598,0.003866145770054484,0.03961959181297738,0.02297244248497232,0.0159292930419642,0.0034090014686087226,16.574986112413534,0.8767600075153732,0.946407891567246,0.010381338466892213
11.16097,0.7114084096476502,0.06591072947012026,0.41924282181143,0.006264600642598416,0.6764743184528633,0.003882466457716727,0.03967497688105974,0.02299469442419935,0.01598344235006066,0.00341866196283679,16.63309739202249,0.8835242644203259,0.9464631916623745,0.010422527286789617
11.16543,0.7122135748356972,0.06628191577270816,0.41831793849776455,0.006304365678611318,0.6763880090948831,0.0038989887738001576,0.03975311228112727,0.02300990535612241,0.0161312365590608,0.0034214583233840067,16.703626106051377,0.8910804185561362,0.9464624331819353,0.010465061020715894
11.16989,0.7134263886577921,0.0666557690832273,0.4173069346920585,0.006347704324224018,0.6762957811071801,0.003916838028335303,0.03988521033190779,0.023036597316927136,0.016357471850385965,0.0034211742947212946,16.784702468180033,0.8995826413767429,0.9464106922610714,0.01051173254211009
11.17435,0.7149127118613782,0.06702394995311609,0.41625695590588074,0.006392768278267286,0.6761936372050097,0.003935313964649497,0.04005122026149528,0.023047705073387926,0.016617258875339172,0.003416451195391548,16.87136535847618,0.9086134805254886,0.9463222297565649,0.010560594746533043
11.17881,0.7164667117104583,0.06736358775894935,0.4152061987456848,0.006435760929389138,0.6760897946345935,0.003952385988824837,0.040229684446397226,0.02301041845782398,0.016853126437955807,0.003405769455505758,16.958954131791703,0.9174263584169641,0.9462246453035896,0.010605670459589848
11.18327,0.7181935065033392,0.06766253970504604,0.41415538580374917,0.0064764134666667654,0.6759826249749223,0.003967914882412299,0.040435877157613626,0.02291538829075872,0.017076288033145672,0.0033870588510942386,17.048581093214356,0.9260599786648213,0.9461012629857998,0.010646910114350277
11.18773,0.7201683562372193,0.06793696448405755,0.4130877529213843,0.006516896340613269,0.6758725247663816,0.003983073681335551,0.040673568202521784,0.02278504744752366,0.01730402698789899,0.0033627133845213018,17.14236560783778,0.9349056970887203,0.9459429440198429,0.010687518396211943
11.1922,0.722134019619896,0.0682025810446402,0.41202386343880343,0.006556481523690512,0.6757550797095219,0.003997641940172444,0.04093037602566638,0.022633950372528713,0.01750904912922185,0.0033367119241965383,17.235689959005526,0.9436390187121223,0.9457865220693744,0.010726406824480807
11.19666,0.7239077736680124,0.06847903193812994,0.41099635032920623,0.006595411693654872,0.6756179793736437,0.004012164000568435,0.04119146342702636,0.022460747463127796,0.017664451501748175,0.0033105650750307287,17.32354161795432,0.9521143261865598,0.9456543552479327,0.010765056257985364
11.20112,0.7255127544604624,0.06875265936626826,0.4100240133053925,0.00663269366041603,0.6754722935718607,0.004026166135198938,0.0414490176227033,0.02223025292109718,0.017754534692184305,0.0032801807539335408,17.405294078173153,0.9601707210266737,0.9455407115087189,0.010802226935196306
11.20558,0.7269707201821829,0.06902498468630003,0.4090829118802804,0.006668578239126794,0.6753150581525331,0.004039598067915013,0.041726693904385624,0.02196224692010287,0.017798552377922053,0.003246872159178192,17.482738820621712,0.9678926212292545,0.9454453995469649,0.010837756544635372
11.21004,0.7283430909289553,0.06929613134320482,0.4081614906753924,0.006703505175936287,0.6751371988581586,0.004052676507764602,0.042011808310967735,0.021701136946283596,0.017813437664754204,0.0032162681007685563,17.55701550519258,0.9754107762601106,0.9453596181882308,0.010872516179911706
11.2145,0.7297129986579864,0.06956440078732912,0.40725258197072634,0.006738012560730517,0.6749374444053788,0.004065670137947441,0.04236635579506694,0.021481014169966044,0.017808617685178146,0.0031928883088829705,17.629568313317645,0.9828788439892734,0.9452713002913694,0.010907432434525141
11.21896,0.7310113434673613,0.06982023855093863,0.4063642480010222,0.006770580004384181,0.6747167623297623,0.0040777431443754465,0.042782404057482355,0.021287998630865095,0.017778153249970355,0.0031751505941972073,17.699026612012023,0.9900085032737146,0.9451899387484263,0.01094015134976129
11.22342,0.7321798824680603,0.07009125388101492,0.4054925918077778,0.0068033078642551975,0.6744706632546067,0.004090157050559823,0.043246383118964116,0.021111213773201135,0.017719201711650142,0.0031614568703424405,17.76475407850007,0.9970673095179269,0.9451246747204327,0.010973996904800758
11.22789,0.7334517852261764,0.07033832164896493,0.4046268176606678,0.006834514051912157,0.6742060885788039,0.00410175422305897,0.04377240799355407,0.020972992102856226,0.017652534176425646,0.0031537942639262725,17.830649287840778,1.0040053148076982,0.9450415421281169,0.011006223845858584
11.23235,0.7349570491361086,0.07052696856498429,0.4037449206901574,0.006861886654931669,0.6739144530551481,0.004110984518440652,0.04438691412647143,0.020888507465685994,0.017601450082486366,0.003152920533204993,17.899528498597643,1.0106231172883824,0.94492308765495,0.011032975991787637
11.23681,0.7367736142234793,0.0706600182373509,0.40284529546895304,0.0068863923777856785,0.6735968268774527,0.00411841425228054,0.04511206657158051,0.020876059259148774,0.017571703600899137,0.003161139490754869,17.97255998368169,1.0171277414475521,0.9447576255995451,0.011055900588787644
11.24127,0.7388302681323573,0.07074662551747717,0.40194330556954755,0.0069083455045560105,0.6732587626845422,0.004124362551222446,0.04597230015107038,0.02092758715103855,0.017546919264049204,0.0031788312001210404,18.04806453818998,1.0234845200613871,0.9445542482650868,0.0110756738987115
11.24573,0.7410676524382332,0.0707909291790054,0.40103189216505664,0.006927536320385245,0.6728959463678398,0.00412866656960307,0.04683826249396582,0.021021662118035758,0.017531580539994093,0.003201978477922242,18.125675279410828,1.0296264887337192,0.944322890605635,0.011091721189732054
11.25019,0.7434489089267879,0.0707720051025584,0.40012808922835996,0.006941680750838453,0.6725186896525118,0.004130088126300564,0.047628877402425746,0.02112184444326709,0.017516745827896252,0.0032255871506221808,18.20419294025837,1.0351520513374235,0.944067384425142,0.01110054652102367
11.25465,0.7459911345348934,0.07067321509599207,0.3992154945471415,0.00694908216796434,0.6721127639614868,0.004127553325964176,0.04832791252827019,0.021224089800381204,0.01751308444068905,0.0032482356527045388,18.284438503980528,1.0398489035197453,0.9437863181574859,0.01109943563938659
11.25911,0.7488406856209027,0.07050071522960863,0.3983031133024408,0.006951664768050771,0.671685173972727,0.004122273093121031,0.04899543971791881,0.021354520037839202,0.017519834026848806,0.003273599393057067,18.367976204224536,1.0441038710982549,0.943455884900961,0.011091878166747594
11.26358,0.7516761363055248,0.07029469460469823,0.3973964917036386,0.006950563500253506,0.671246130269212,0.004114928080445956,0.049589917934990575,0.021481615448477334,0.017521350135753778,0.0032987493987712275,18.45079598028709,1.0477990884925026,0.9431262239285245,0.011078778180563676
11.26804,0.754293967390558,0.07003800095741584,0.3965187044878534,0.00694236925971943,0.6708026033703771,0.004103709870990102,0.05003480897310667,0.021572971608741033,0.017502414321932776,0.0033196274981838044,18.528891277190084,1.0502076455784293,0.9428258079535887,0.01105491394719493
11.2725,0.7566342930906024,0.06975019920726597,0.39567005436819075,0.006928508967491709,0.6703564237689482,0.00408947154471048,0.05032092992221917,0.021603723871651787,0.01745595238305709,0.0033329735437900108,18.60147278224663,1.051482371838001,0.9425641498186955,0.011022445590321847
11.27696,0.7587944164367896,0.06940673108537598,0.3948390280384029,0.006907269324340233,0.669894937241473,0.004071174977996187,0.05048045145425843,0.021588654080318022,0.017390805675622782,0.0033400344997237966,18.670033994970744,1.0514613716407555,0.9423267005213919,0.010978974169926721
11.28142,0.7607884311250046,0.06903903431079278,0.3940361091713809,0.006882108215762708,0.6694380837016705,0.004050858787729408,0.05050459475511119,0.021548562560449788,0.01731134407327311,0.0033442407252967142,18.73480703430978,1.0506456385821172,0.9421114346490953,0.010929703580732074
11.28588,0.7625731067320649,0.06866700272816076,0.39327244542680045,0.006854875378106705,0.6690077216213696,0.004029600131508613,0.050432074766580265,0.02149099334187003,0.017213544641184162,0.0033475099054499084,18.795301874229608,1.049245953070499,0.9419254060228023,0.010877104418195028
11.29034,0.7639868171729353,0.06829887169307584,0.3925435075750021,0.00682500483494359,0.6686009318638109,0.004007040985766344,0.05024361872348299,0.021413125095823465,0.01709578751522281,0.003349557082800049,18.84952696220694,1.0470468979087086,0.941794488740049,0.010819946341854044
11.2948,0.7651095449507866,0.06790684746040525,0.39185059303162484,0.006790408652708327,0.6682118940568137,0.003982008822522976,0.04990774441961423,0.02130901124249339,0.01695115813690018,0.0033495687790225776,18.898141725197213,1.0437992477667863,0.941705149759261,0.010755416099816985
11.29927,0.7660716521745146,0.0675304480909855,0.3911975629895788,0.006756268781083062,0.6678492547238077,0.003957533625042172,0.04952184918771607,0.02120635228387708,0.01679542202877946,0.0033509942439496135,18.94293108306374,1.0403973270242899,0.9416370172437186,0.010691829621870994
11.30373,0.7670845343748849,0.06719117601839286,0.3905744751825169,0.006726604608018271,0.6675229984454016,0.0039358045649874485,0.04910594580404382,0.02113648213132273,0.01665168960237512,0.003357162648977795,18.987847127505155,1.0376413308778445,0.9415597923161838,0.010635178083562591
11.30819,0.768239799321353,0.06689147204271124,0.3900017178240203,0.006702567593696588,0.6672445922756904,0.003917623170887361,0.04868864225641554,0.021102534317172388,0.016518246968863264,0.0033690108547559943,19.033125453346432,1.0357565297407068,0.9414564577171021,0.010587781824731045
11.31265,0.7693487297007425,0.06661480734358245,0.38948155031397336,0.0066808793520567195,0.6670091636421986,0.0039011146912152433,0.04823479922834755,0.021094986698476762,0.01637604959984624,0.003386301400265328,19.07585922696957,1.0340865707356612,0.9413555877180206,0.010544380922337185
11.31711,0.770499265189408,0.0663968058608178,0.38898840203525076,0.0066657033602317475,0.666805983028971,0.003888509348324533,0.047781635136698294,0.021124372837948553,0.01624933922380903,0.0034090108099689587,19.118627450905834,1.0333892163108398,0.9412470090273483,0.010511117398371512
11.32157,0.7717818117284944,0.06626557064293005,0.3884903899388127,0.0066603428383953745,0.6666108728354146,0.003881543628897177,0.04735366067764486,0.021186745073978837,0.0161693894390899,0.0034345932558344262,19.16395112757601,1.034312636939463,0.941119944956405,0.01049301501682079
11.32603,0.7732794287263249,0.06622854300689567,0.38798668710772566,0.006666218822844659,0.6664199220766356,0.0038810426742981715,0.04699801097423071,0.02128018805554628,0.016147510552277974,0.0034618824617200965,19.21287312281409,1.037158714628225,0.9409610904865454,0.010492514957153316
11.33049,0.7750166223453885,0.06625814372343108,0.3874988839076442,0.006680974458394504,0.6662490563013842,0.0038857393065574856,0.04669581568455019,0.021409351354596408,0.016169648075440232,0.003492915702844542,19.26486393470649,1.0415538904842758,0.940764166467015,0.01050611571635269
11.33496,0.7768454956570425,0.06637521084059829,0.38700006117457275,0.0067053427157942845,0.6660839107206658,0.0038958575630170817,0.046424184234846795,0.02155893299470459,0.01623735334603698,0.003524776270389249,19.319285019154222,1.0475405292208169,0.9405560187498586,0.010534162583798093
11.33942,0.7784956457831778,0.06659641283822593,0.38645862458063435,0.0067384766239832646,0.665893327376901,0.003910750116858888,0.04615110447619765,0.021710304108959418,0.01635825304117774,0.0035536138680366124,19.373409312539632,1.0548310476080134,0.9403819347000646,0.01057477760776048
11.34388,0.7799321004065731,0.06693769770213377,0.3858372359333768,0.006781505774834479,0.665661085337125,0.003930765221592674,0.04587481180095132,0.021843878005883298,0.016545343573742863,0.0035748502818134472,19.42876759595867,1.0636313711960217,0.9402531796140745,0.010628749470524548
11.34834,0.7812710859469059,0.06740322631232609,0.3851474656882682,0.006835896484611961,0.6653910525329656,0.00395681336068503,0.045577303439893024,0.021982209428287023,0.01681376899557079,0.003591677471792662,19.486273063364223,1.0742614085912616,0.940149814324929,0.01069877089419518
11.3528,0.7824860208825138,0.06796384424827849,0.3844114379711377,0.006898662840100335,0.6650982220377727,0.00398726806737104,0.04530257192831219,0.02211485129248888,0.017132409216389657,0.003604040622013963,19.544569475807997,1.0861997691909167,0.940073456931789,0.010780320828581628
11.35726,0.783339613563419,0.0686203790141013,0.3836500186058659,0.006968015690067231,0.6647943135208886,0.004021212719074738,0.045032555828874964,0.022223173506794633,0.017457621961823763,0.0036116028443950263,19.59930004310188,1.098929624134568,0.9400585544043537,0.010870543636724121
11.36172,0.7837724395813245,0.06933766826421066,0.38287607695287346,0.0070399420997228485,0.6644917129222006,0.004056371751025265,0.04479650148086217,0.02229416292662702,0.01776477492905239,0.003613408353573058,19.649179813486523,1.111735321309422,0.9401130653935471,0.010963081607149594
11.36618,0.78365059207269,0.07017114032444488,0.38206425962765833,0.007118589508145717,0.6641753130473981,0.004094940863609512,0.04455921422445396,0.02232977764076237,0.018079007223597083,0.0036082868702699087,19.693525434609352,1.1251869467779583,0.9402609412613752,0.011063701287699356
11.37065,0.7832345423677405,0.07109299488108392,0.38123398879138903,0.007203346806827593,0.66385215323866,0.004136705172070411,0.0443726243350587,0.022343179705097586,0.018395740686030435,0.0035990321682651686,19.734852538164336,1.1393853246328531,0.9404577923588602,0.011172314283295218
11.37511,0.782636445324705,0.0720410180944392,0.38040571014091096,0.007288904889311286,0.6635293173329846,0.004178776985623167,0.04420917752713642,0.022339571360767547,0.018692553528526158,0.003587764412670649,19.773536292171787,1.1535592032237802,0.9406824235080319,0.01128140137917859
11.37957,0.7821379496277523,0.07295854513632216,0.37960475989977904,0.007372184715712798,0.6632181486596812,0.004219601671886522,0.044136549958834356,0.022310164659623363,0.018951670892480496,0.0035744663760321504,19.81213915003459,1.1674346555901305,0.940887153711784,0.011387258557844138
11.38403,0.7814839670201259,0.07389918726177985,0.37881976990335786,0.007456298655478572,0.6629198389416853,0.00426083694449599,0.04413910305741588,0.02223808344833952,0.019177225771505154,0.003556166270329919,19.8479735804811,1.1812815875973595,0.9411138900051078,0.011493802898675588
11.38849,0.7807266380460648,0.07486066733106174,0.3780440658675634,0.007541336712981848,0.6626253824611574,0.0043025179362078825,0.044207979685573794,0.022143298601922518,0.01937737915526604,0.003535513824133389,19.881882283466425,1.1951760417421178,0.941354686922643,0.011601342431219677
11.39295,0.7802458683879698,0.0757635640368532,0.37729724536634596,0.007622870581147886,0.6623337665661045,0.004342354591018666,0.044322616211236655,0.02204709522160589,0.019551105091872894,0.0035159435799203775,19.917688223059145,1.2087480047669519,0.9415471512190281,0.011704556550127136
11.39741,0.7803027122266238,0.07653599629139515,0.3765936020862891,0.007696244489532777,0.6620395335004793,0.0043779204838180225,0.04444208905440517,0.021969994987502888,0.019698150006858713,0.0035006231495746483,19.957751700346723,1.2214996895301238,0.9416482841945905,0.011797627978307138
11.40187,0.7809151283924546,0.07719447165842885,0.37592191367947275,0.007763387550263106,0.6617383439436998,0.004410243914717166,0.04459662236881355,0.021908902491468294,0.0198256398146865,0.0034888013713201813,20.00297688056294,1.233778619394205,0.9416576671780134,0.01188329671339069
11.40634,0.7819839596460757,0.07775821681694751,0.3752886447506677,0.007825517527140237,0.6614393278825274,0.004440056318700022,0.044772482662068645,0.02186859750735279,0.019926456934322843,0.003481490298821234,20.051918531011747,1.2456749620811445,0.9415904264423276,0.011963247513604704
11.4108,0.7833757257665723,0.07820181137970883,0.37468926750942566,0.007878770366037482,0.6611355123911662,0.004465182465588054,0.04494056078559726,0.02185276572384485,0.019999004531999858,0.003479185393968589,20.102788699721625,1.2564656059665678,0.9414670432733594,0.012031554783587634
11.41526,0.7850261321383224,0.0785048166406301,0.37412827001716353,0.00792047391180175,0.6608261541718116,0.004484194797116434,0.04510074065803043,0.021847098472681896,0.020036890607894587,0.0034796417059137458,20.15436099165972,1.2656588160613798,0.9412961777216867,0.012084380432878317
11.41972,0.7870287073577921,0.07864619553363636,0.3736072604694176,0.007949322265419532,0.6605061192312217,0.004496437546408683,0.0452145049231366,0.021852582142707848,0.020042253772919988,0.003482647047012106,20.20766824487156,1.2731372417673052,0.9410624127065762,0.012120239725606635
11.42418,0.7894582373386275,0.07864583384053406,0.3731285031752907,0.007968003331893117,0.6601777793840842,0.004503467473974566,0.0452932893096815,0.021872955310847847,0.02001870814493746,0.003488877382925201,20.2637724125112,1.279394443927709,0.9407537605530721,0.012143378648006398
11.42864,0.7919747441404035,0.07852155811382763,0.37268141374703995,0.007974987651680735,0.6598491052739658,0.004504256577526127,0.045379890288114774,0.021892513086053694,0.019957954076783392,0.0034963632542775866,20.318997614033446,1.2838466089064164,0.9404249175121505,0.012150202502986138
11.4331,0.7942757107386282,0.07830715060435384,0.3722582848292458,0.007970747023661396,0.6595258495941572,0.004498954237550754,0.04544741449710773,0.021884972888646895,0.01985713778791115,0.0035012354400446714,20.36980287352411,1.28625933057869,0.9401243914802311,0.012140468079380004
11.43756,0.7961466949627941,0.07800406325356793,0.37185477779002907,0.00795334494860865,0.6592095122232663,0.004486417843923743,0.04556553040953106,0.02183494469762527,0.019707771959294462,0.003501318140064738,20.413413021454865,1.2860961471934504,0.9398863014940263,0.012110747519750277
11.44203,0.7978520145798349,0.0775863089806184,0.3714785359663782,0.00792261723908202,0.6588944635789755,0.0044666974996267214,0.04570051565616619,0.02175122736638076,0.019511598595129596,0.0034975950407162113,20.452790532401995,1.2835783746078346,0.9396678467120263,0.012061774304261497
11.44649,0.7993605447314096,0.07709130867287017,0.37112448571906975,0.007882128270844665,0.6585874379146324,0.0044417045216223845,0.04581943724576046,0.021655801165342232,0.019278528135626083,0.0034936617405800082,20.488104511539024,1.279237743596691,0.9394757561944767,0.011998403708812002
11.45095,0.8006324194928648,0.07653212382030739,0.37076985360374437,0.007832734822821694,0.6582834600958227,0.004411689066477995,0.04591911130864823,0.021557415980970288,0.019029325037567543,0.003490234198620749,20.52021441280404,1.273194659939911,0.9393206244606827,0.011921024774900627
11.45541,0.8016736108210537,0.07590162918338221,0.3704322879426312,0.00777400267934783,0.6579978454841509,0.004376521319536414,0.045988546622946415,0.02145692196870907,0.018757042200627714,0.003488102122336923,20.54851159319674,1.2653439265344455,0.9391996059682913,0.011829179212235705
11.45987,0.8022801217465636,0.07518504485577217,0.3701134606202481,0.007702616825889831,0.657733714774823,0.0043343409425472745,0.04601879491648984,0.021336291620557384,0.018436908502983552,0.0034851482778871646,20.56998088974795,1.2549425536350052,0.9391441634628367,0.011717594162283183
11.46433,0.8027037532609764,0.07440667351432291,0.3697907008289537,0.007623207817748089,0.657472056230247,0.004287621557093727,0.046022499734821656,0.021218744334479178,0.018106981799702323,0.0034833373570873007,20.589178326281488,1.2430357355099848,0.939118191399244,0.011593361784539695
11.46879,0.8033093869844855,0.07358957262227127,0.36944011763815693,0.00754116782831859,0.6571892361033943,0.004239281133276593,0.04599609265529218,0.021127585866924644,0.017815978421009255,0.003484277891673298,20.612248262746093,1.230900400786155,0.939067898990411,0.011464959530783884
11.47325,0.8042348003231243,0.07275549882234895,0.3690243128368551,0.00745952972707321,0.6568580091814645,0.0041907806453099624,0.04592310881924258,0.021073163934342037,0.017605869230923783,0.0034876906631199256,20.64287136719376,1.219218573337733,0.9389771039414159,0.011336544528948715
11.47772,0.8054249244464813,0.07184762883770976,0.36854391046084567,0.0073719900195204635,0.6564880041587148,0.004138540251180258,0.04577534395472624,0.02104070623393916,0.017459473160668395,0.0034920650658583825,20.680625556166245,1.2068800768708494,0.9388554748781716,0.011198094303340893
11.48218,0.8067665344723471,0.07091746426786873,0.3680204555319912,0.007282947555789886,0.6560918803090021,0.0040852108637874085,0.04559702181801203,0.021037479256564785,0.017360243046285435,0.0034994968890788313,20.7228020920454,1.1944531180589772,0.93871729527552,0.01105666812771945
11.48664,0.8083216002786011,0.07000659899209705,0.3674862903439005,0.007197326372967485,0.6556784901753542,0.004033865391035328,0.0454270354549814,0.021074490284070026,0.017303005163962874,0.0035118890975967174,20.768320819276756,1.1827594866714732,0.9385468553525521,0.010920908987827105
11.4911,0.8101260501806017,0.06915957972444278,0.366975298093091,0.007120127202311137,0.6552571806781066,0.003987611093126178,0.04530842469500709,0.02115048452175288,0.017278923093938657,0.003529599976289741,20.815628489470832,1.1726162375498175,0.938331986087699,0.010799545810722459
11.49556,0.8123595913365694,0.06832136437773403,0.36646864670207907,0.007046959836750414,0.6548172034835588,0.003943833211710618,0.045176710881295636,0.021269448731051754,0.01730334858500303,0.003552486215124338,20.86841640357847,1.1634899047619074,0.938047712697002,0.010685572266716063
11.50002,0.8149074979795002,0.0675133511294954,0.3659640034739843,0.006978931737883992,0.6543555892550751,0.0039031343824263444,0.045064293819147075,0.02142883457529318,0.017372809328072798,0.0035802688912964196,20.925095322120335,1.1554651984399043,0.9377115967046941,0.010580533663275675
11.50448,0.8174486085533405,0.0667969826096405,0.3654696952111772,0.0069199842556623425,0.6538967292268406,0.00386765130290541,0.045020458051025836,0.0216098288465937,0.01746358566701132,0.003610862858301471,20.981259152845787,1.1488767851072292,0.9373743297557751,0.010489509597301569
11.50894,0.8196854573375709,0.06622415407360652,0.36500904712957816,0.006873438106397874,0.6534615222269696,0.0038393493853409386,0.04512493091420252,0.02179325785544631,0.01754920875264846,0.0036421298484341346,21.031496316724102,1.1439868932870154,0.937079249487809,0.01041753478270568
11.51341,0.8216653439292855,0.06579925035719601,0.36458790092686433,0.006840255715686804,0.653046187182942,0.0038188332189910195,0.045425248410605724,0.02197788754245465,0.017632930829779583,0.003673837439343029,21.075866785214643,1.1410192842790152,0.936817195294286,0.010366536433182772
11.51787,0.8235979468882251,0.06547766150070107,0.36420818657877746,0.006817516587865432,0.6526447552703426,0.003804512843116164,0.04586577546530287,0.022180876421207092,0.017723543416991595,0.0037083970642754513,21.117148358607977,1.1396944445602817,0.936554292224809,0.01033255552119567
11.52233,0.8252149212758133,0.06530598983208487,0.36383257087551496,0.006807951422287695,0.6522592541764475,0.003797499924290521,0.04639853260196121,0.02238540270090658,0.0178196395627565,0.0037430216574222764,21.154050155843418,1.1402636863320623,0.9363415796596685,0.010317832001650642
11.52679,0.8263158967303805,0.06531547922704857,0.3634524632327241,0.00681339939315855,0.6518997569935614,0.003798661935135597,0.04693891484747209,0.02256702807010674,0.01791001841266472,0.00377365676785146,21.184479071696376,1.142860550706304,0.9362139281222356,0.010324265696080186
11.53125,0.8267039219369887,0.06554081683395786,0.36304687345368586,0.006835946347003466,0.6515690609476569,0.003808911590662627,0.04749333436546396,0.02271077705075663,0.017993166609933,0.0037979963286637482,21.207009739607543,1.1476753911563937,0.9362076757015738,0.010353854043891716
11.53571,0.8265504127981788,0.06597314343841965,0.362630516175679,0.0068759473780631965,0.6512602885819991,0.0038286202776633494,0.04813349042562528,0.0228383972446761,0.01807830132347216,0.003819240776028351,21.222883281859588,1.1549230255712246,0.9362914682174335,0.010408141022954757
11.54017,0.8259318140437715,0.06658921007563899,0.3622097580027623,0.006931506210828716,0.6509755377305169,0.003856764258665652,0.048770414007022034,0.02294920364191251,0.01815903282832126,0.003837575774240728,21.232899107582938,1.1643434142387514,0.9364518251265604,0.010484443889896208
11.54463,0.8248958642376061,0.06735091003711474,0.3617677180605119,0.0069988542707069825,0.6507164015010102,0.003891033840075726,0.04931646293554914,0.02302614086100924,0.01823113820701261,0.0038503148595055293,21.239146305006628,1.175345075503802,0.9366852500367536,0.010576168186406524
11.5491,0.8235279348297824,0.06820497006980937,0.3613132506389353,0.00707297608955911,0.6504798624675954,0.003928730357443407,0.04970731984822251,0.023052945104271503,0.018293964807172193,0.0038546731932101374,21.24219045328026,1.1871539922120498,0.9369754314041889,0.010676228738909421
11.55356,0.8216214042899531,0.06925257200499399,0.3608055693564857,0.007162315590896247,0.650261837873001,0.00397409659333233,0.049946897717720366,0.023034531194310336,0.018364058151839308,0.0038503376037982394,21.24177917121132,1.201018388467991,0.9373629162800703,0.010795422683385734
11.55802,0.81932235939489,0.0704251520451264,0.36028461700830944,0.00726083203615191,0.6500674759685774,0.004024145471025892,0.050084190564464406,0.022978954887675564,0.01842558613979252,0.0038398202935850884,21.237463101391334,1.2160145339603405,0.937815196017713,0.010926222949370113
11.56248,0.816926451943824,0.07161352653127905,0.35981544104460667,0.007359911322307136,0.6499130316255995,0.0040747140149867064,0.05016998392863817,0.022892153079572864,0.01845338093430442,0.003825979838664477,21.229625495828852,1.230898865124798,0.938272911060099,0.011058154120353532
11.56694,0.8147574146097897,0.0726986719265105,0.3594522991568246,0.007450463897921703,0.6498140108607993,0.004121312149482229,0.050250724345076006,0.022774087587779664,0.018423821499329113,0.003810435062930288,21.21976765989769,1.2443919140967814,0.9386760519967836,0.011179731063685566
11.5714,0.8125818710807091,0.0737441890525887,0.3591803595089414,0.007537132867041628,0.6497743971832238,0.0041663538984588605,0.050254438160540094,0.022600106342635734,0.01833615118026891,0.0037887965073039914,21.205596870926094,1.2570566287185905,0.9390646401880443,0.011297020984930295
11.57586,0.8103713633567127,0.07476758453736906,0.3589807602464779,0.007621374243243163,0.6497863018411835,0.004210502302352819,0.050198048871359244,0.02238885658563588,0.018200418240318005,0.0037635318261417527,21.18776808204916,1.2691297413789313,0.9394466047417234,0.011411674611835515
11.58032,0.8084242468278107,0.07569813823957817,0.3588579075499103,0.00769857615803235,0.6498314834934806,0.0042514020962926636,0.05018171484571692,0.022168188464387072,0.018033009842058606,0.003738550765253245,21.169661387436253,1.2801490534037525,0.9397739292122983,0.011518037977769957
11.58479,0.8070570082188542,0.07646635975243432,0.35882103346156713,0.00776469925361516,0.649899661013821,0.0042870270255803014,0.050280747092108696,0.02195963149760046,0.017841509444065148,0.003717279762986691,21.15483099147741,1.28975931360659,0.9399963325614528,0.01161126069448024
11.58925,0.8063620305416511,0.07703825498938685,0.35890777122301276,0.007817681614483292,0.6500061121974169,0.004316615846702623,0.050528190131638014,0.02175179244751988,0.01761265435539145,0.0036988648855458815,21.142403056104417,1.2976689126855934,0.9400939397103376,0.011689625203544551
11.59371,0.8060550870001431,0.07746739771147675,0.3591134692553355,0.007860566277719389,0.6501580393815732,0.004341767778444006,0.05088804525295806,0.021538577818645956,0.01733643927938588,0.0036825045437633283,21.128757378115033,1.3041129894969519,0.9401116973275383,0.011757055264084196
11.59817,0.806292486456394,0.0777615803868993,0.3593669625816837,0.007895088767077571,0.6503184865171642,0.004362837791536056,0.0513023688964506,0.021346298516073607,0.0170531464380137,0.003670006901099722,21.119994320106862,1.3096413866401808,0.9400379668967307,0.011814360684579646
11.60263,0.8070235855229476,0.07794985899226983,0.3595895838185742,0.007923104988580329,0.6504472204504989,0.004380164809346467,0.05178152167338012,0.02119296549980128,0.016804382619022125,0.0036621467873085463,21.11957830889394,1.314638773049218,0.9398931712800871,0.011862146128884615
11.60709,0.8084310043284053,0.07800796068885185,0.35974448967868883,0.007943457555775702,0.6505170049252359,0.004392836871335797,0.052311165567588656,0.021091350468546335,0.016617297635569784,0.0036596312720038235,21.13188984641996,1.3191674784286622,0.939654559785465,0.011898147840958023
11.61155,0.8105822495925437,0.07792537644704647,0.3599052143115463,0.00795627602597324,0.6505670365997982,0.004401552902530742,0.05295205544851173,0.02103322045944921,0.016461513772134968,0.0036634106113906397,21.154160817590633,1.3232121251441815,0.939299217266473,0.011924538699531334
11.61601,0.8131364234511806,0.0777443616931324,0.3600269271923748,0.007962215741591195,0.6505785536953215,0.00440625048393886,0.053629098306195166,0.02102044654134135,0.016340198211752064,0.0036731798159475746,21.183966997628048,1.3266144415233996,0.9388858157111104,0.011940640953574857
11.62048,0.8159395025395446,0.07750961971111575,0.36005695453761083,0.007964042604415343,0.6505414717853664,0.004407880281740619,0.05428356122663859,0.02103972640272152,0.016258019291041415,0.003685939905826108,21.222583397934248,1.3297329733796177,0.9384484555586526,0.01194820455951257
11.62494,0.8186840429481245,0.07726910213554908,0.3599432280565412,0.007963392344113631,0.6504353875575335,0.004406846861985051,0.054817756658513815,0.021074101492817507,0.016224598935705544,0.0036974975557306053,21.26843451565159,1.3325977018548234,0.9380438408167482,0.011947705116202722
11.6294,0.821669932874441,0.07697180881265978,0.35967365332447393,0.00795760728629233,0.6502481718009243,0.004401614350449293,0.05531606472504817,0.021133205613920996,0.016264275880452334,0.0037088043887512877,21.326520827752667,1.335081345628381,0.9376282129342521,0.011935178028183278
11.63386,0.8248536355788572,0.07662807546183942,0.3592954876457175,0.007947662040720461,0.6500031061237854,0.004393146865970249,0.055762548314320946,0.02121469424719358,0.016351402843315304,0.0037206570589290973,21.393687163760532,1.3372276053467154,0.9372003466900577,0.011913369204516293
11.63832,0.8277967542474752,0.0762971003068977,0.3588312377246867,0.007935928232715555,0.6497217728609798,0.004382889829411476,0.05612174866948519,0.02129724601046629,0.0164477806708935,0.0037313374334310818,21.462397321908036,1.3389367712002027,0.9368253208699124,0.011885768965545954
11.64278,0.8302890084191813,0.07597501047291916,0.358322004824214,0.007920589254023525,0.649435245764059,0.004370137653236696,0.05631538370003737,0.021354292500017934,0.016515041676579984,0.0037381748383690113,21.527512529084564,1.3396057398287118,0.9365301502648044,0.011850298356447787
11.64724,0.8321310946366014,0.07568652007424391,0.3577374552248056,0.007902320201876712,0.6491355456938055,0.004354954736502182,0.056357381658097214,0.021372902694718476,0.016550066169746757,0.0037387148357543947,21.58773651048026,1.339168177081548,0.936352464107516,0.0118067406047391
11.6517,0.8335629597060921,0.07540178751881135,0.3570722055344709,0.007880126554129105,0.6488107917401401,0.004336817766223656,0.05627047178483845,0.021363889526830614,0.016574020882483404,0.0037337529167224045,21.646645537503925,1.3377142134427698,0.9362554883392306,0.011754040818361264
11.65617,0.8346834465369988,0.0751243773702559,0.35636702462810677,0.00785562456756369,0.6484782308217054,0.004317007758585253,0.0560509834928171,0.021335871409722228,0.016581979977008325,0.003725892442264342,21.70340494106458,1.3355650139925666,0.936216254906555,0.011696054270675743
11.66063,0.8354251253672174,0.07488143084615577,0.3556480062810791,0.007831245862112335,0.6481453833244384,0.004297133095738907,0.05567019660400259,0.021300102677448772,0.016575873598474945,0.00371721032477085,21.755270036802663,1.3330440468391436,0.9362393919172652,0.011637476772465405
11.66509,0.8357528195185746,0.07466504709155876,0.3549568986409969,0.00780617101328791,0.6478270733876572,0.004277151059192891,0.05510883259573064,0.021253998461587972,0.016540781190677124,0.0037084195062447147,21.799135991098886,1.3299398168267584,0.9363213606858327,0.01157865195584289
11.66955,0.8354882266710668,0.07447981885614156,0.35425106324059735,0.007779191921878313,0.6475221365591949,0.0042558962139688595,0.05436458313635202,0.02119031660218144,0.01646389329238845,0.0036983445457355055,21.83530805129348,1.3258970706482198,0.9364995555235521,0.011515630858224048
11.67401,0.8349449481207362,0.07431952671328679,0.35354257149232043,0.0077523756627486265,0.6472176602733984,0.004234734302226655,0.053460531560123606,0.02113130451771728,0.016375971076673497,0.0036895799781333782,21.86731768185528,1.3216038172065914,0.9367207390289332,0.011452808546778034
11.67847,0.8343878472506209,0.07417566252702533,0.3528288325127592,0.007727074525637754,0.6469035852835827,0.004214437430269447,0.05250374518163077,0.02109132725027898,0.016314005698122327,0.003683484750732847,21.89914142342975,1.3175711918669852,0.9369437403744509,0.011392540973408439
11.68293,0.8341972356477878,0.07403413487121417,0.3521306967850416,0.007705202661516171,0.6465768416484242,0.004196312344134857,0.051530216764190166,0.021077737202997604,0.016303916322786532,0.003680327749396068,21.935094413907795,1.3144884141311985,0.9371055178228339,0.011338860868961811
11.68739,0.8341420158168253,0.07390017452948622,0.35140944298266313,0.0076849879400074685,0.6462233499260115,0.004179015400177962,0.05045390243922621,0.021080430579608518,0.016348435141767977,0.0036781251438443873,21.973853119627506,1.3118659298787796,0.93724922391468,0.011287723524217464
11.69186,0.8341636184152823,0.07378406875256446,0.35068459837396126,0.007667122182268988,0.645851610604594,0.0041630950810023675,0.04929961560121062,0.02110441393008575,0.016429116487969964,0.003678526248884679,22.013380491202536,1.309742746093632,0.9373800012039292,0.011240742649298772
11.69632,0.8344363863101542,0.07366583422215155,0.3499970621362527,0.0076515180297270875,0.6454953438648611,0.0041487655282193255,0.048157455589930856,0.021156868663504563,0.01652797698752386,0.003683689020541288,22.054737566726786,1.3081930047581378,0.9374660849138186,0.011198333235167772
11.70078,0.835198093170489,0.07350924937240214,0.3494022431298662,0.007636811400434682,0.6451710124195349,0.004135832178263875,0.047113314880228734,0.0212471724678249,0.016630267485697178,0.0036958427244544846,22.09820175126822,1.307159461619841,0.9374602181824557,0.011160565828972463
11.70524,0.8365152326847771,0.07330385230183438,0.34890161633775685,0.007622496541396288,0.644882344618394,0.004124010195006039,0.046187255544940416,0.021367863233331293,0.016741057143334834,0.003713849828707,22.144896960803273,1.3066096379319112,0.9373527224332031,0.011126552585747658
11.7097,0.8382855332388078,0.073065330149204,0.3484722935935482,0.0076090234862331895,0.6446135396630812,0.004113369799218473,0.04529436588363575,0.021523987783254685,0.01686724093635021,0.003738233272147282,22.194334521719213,1.3065617061687003,0.9371624212418421,0.011096450281926885
11.71416,0.8404126645941981,0.07280712147206386,0.34811491824857266,0.0075970074648940905,0.6443751816413894,0.004104179844142507,0.044486531567932454,0.021706539856563917,0.016997971283427525,0.0037673113491318118,22.245427649338506,1.3070144158333143,0.9369046844703722,0.011070694687184796
11.71862,0.842758287136445,0.07257296288535192,0.3478220744032606,0.007589825945464072,0.6441740677666381,0.004098129894966778,0.04378945433429155,0.021907410587488872,0.01712269319931619,0.003799666541280171,22.296854242286518,1.3084138893162438,0.9366026799610547,0.011053520797781661
11.72308,0.845300090419439,0.0723670402536516,0.34761001102082206,0.007587925620546838,0.6440257023582361,0.004095549135525828,0.043244081281726285,0.022120122262681858,0.017226535374518293,0.003834729107880257,22.347708160603677,1.3107921762249197,0.9362572481776392,0.011045716882261424
11.72755,0.8481893659033579,0.07213346771747672,0.3474993308460647,0.0075867689786642415,0.6439285210598129,0.004094238812410688,0.042867263381583795,0.022357876978242222,0.017313079530276807,0.0038749316130070564,22.398881480283944,1.3135168665904662,0.9358394024812077,0.011041783792577671
11.73201,0.8513050269095958,0.07191709652854693,0.34745595589791883,0.0075898037668631615,0.643873586355103,0.004095714716002655,0.042594632255272276,0.02261435147007294,0.017389573335194197,0.003918801955082806,22.45068814169478,1.3171021850901765,0.9353744199690166,0.011045395798295285
11.73647,0.8544504390023406,0.07176527167304796,0.3474280722970572,0.007599946150859906,0.643833912517427,0.004101111465848967,0.042389231537658584,0.022879374073491485,0.017479456933012054,0.003962718056471726,22.502760276641947,1.3219371735897028,0.9349016043574291,0.01105936173051559
11.74093,0.8573594856934328,0.07170833568976387,0.3473598496397946,0.007617805947175947,0.6437833287616105,0.004110264758613325,0.042217792470375416,0.02312523548758557,0.017599066621592975,0.004000802287998042,22.55383608602777,1.327938239232837,0.934472737210072,0.011082900777561366
11.74539,0.8602581945283371,0.07173237613382355,0.3472682588657243,0.007644047802907654,0.643729847754284,0.004123678870006865,0.0420787890302307,0.02335681412280188,0.0177510759847598,0.004033152524675847,22.606660271527165,1.3354252657438594,0.9340505052710846,0.011117404184481936
11.74985,0.8630787821577295,0.07183314435847118,0.3471638223387615,0.0076778813755077144,0.643685669977507,0.004140969373836071,0.04198602557502979,0.023584349857907375,0.017925902450400103,0.004062368577882208,22.6598001906985,1.3441761537966601,0.9336442968694106,0.011161720937086417
11.75431,0.8657879639413174,0.07198016315102468,0.3470592217755435,0.007715804908400862,0.6436445802323899,0.004160434701208572,0.041933109702226544,0.023798476270360098,0.018112075153886208,0.004088105487451837,22.71146991380502,1.3535620848150238,0.9332548543284396,0.011211730774495074
11.75877,0.8681912845920692,0.07218970077761301,0.3469464222210411,0.007757854823476857,0.6435991254823928,0.0041820441770443455,0.04194302308092956,0.02398259573513373,0.018300723566770566,0.004108764070546511,22.758651795180864,1.3634134932290656,0.9329131633006212,0.011267501310886375
11.76324,0.8702426534021699,0.07244144798337537,0.3468267565479179,0.0078015358457868104,0.6435538306893869,0.004204436745490587,0.04200158651637519,0.024126780285217583,0.01848888226289384,0.00412299277135523,22.800572145655515,1.3732314479571799,0.9326268782455239,0.01132530970479471
11.7677,0.8720065747102772,0.07278757178602352,0.34669197522268835,0.00785291180015409,0.6434998558610733,0.00423083467450912,0.042102758838190806,0.024248284398190656,0.018692496857604223,0.004132172337557977,22.838518872156918,1.3841610064241847,0.9323873891937162,0.011393895170869021
11.77216,0.873502358796739,0.07317596211249588,0.34656001289928595,0.007906727441286374,0.6434497423694694,0.0042585385984110526,0.04223883921029375,0.02434652017523705,0.01889307138760828,0.004137778466270959,22.87193131080232,1.3952663916675694,0.9321886762813536,0.011466025624769234
11.77662,0.8747248727329547,0.07358419738490635,0.3464343216464121,0.007960480847797382,0.6434006217283874,0.004286262228116103,0.04246618152036143,0.024418948060750987,0.01907815356327103,0.004141066972585051,22.90030540571837,1.406101798615679,0.9320301625142281,0.011538428605895332
11.78108,0.8756616895124688,0.07397947712647351,0.3463457578838574,0.008010701512461447,0.6433638165038118,0.0043124471960060235,0.04277240005019937,0.024450817707110467,0.01922391153530139,0.004141513678267106,22.92153476682645,1.416012505069857,0.9319065638386886,0.011607324005901103
11.78554,0.8763020452484553,0.07438601487980519,0.3462871401852493,0.008059842108330564,0.6433376634475508,0.00433834334996949,0.04316947290635026,0.024449034003033065,0.019342641203025257,0.004139661182255483,22.935878924920985,1.425416705605014,0.9318213560072837,0.011675995927903578
11.79,0.8766099029346648,0.07482548843868735,0.3462512836837858,0.00810982932445058,0.643317600987045,0.00436493391401486,0.04364311102137506,0.024419662299600357,0.019435860142221338,0.004136062076604365,22.943053647783238,1.4346206870545453,0.9317814583719152,0.011747108221392959
11.79447,0.8766751423701556,0.07527189483628118,0.34622949190490004,0.008158506342678479,0.643298197020203,0.004390989309154985,0.044178898218542956,0.02435716295899468,0.019503739858173514,0.004129342956068437,22.945027807573155,1.4433423077671754,0.9317747747132176,0.011817265099790952
11.79893,0.8766372005765368,0.07568973566610719,0.3462181672231991,0.008203200039441446,0.6432780641936868,0.004415037665824022,0.044759537344440416,0.024251800021815498,0.019541050054797622,0.004117913993767011,22.944411870549338,1.4512543902802244,0.9317807407923951,0.011882372318285308
11.80339,0.8763747751164315,0.07606687762472789,0.34621195936901367,0.00824140141914397,0.6432498406381159,0.0044357130822075775,0.045406517371061605,0.02408781518829608,0.01954775149366633,0.00409927680707548,22.93922472207804,1.4577989205120558,0.931818375240356,0.011938947740074696
11.80785,0.8759165219854844,0.07643237836992847,0.3462212257157856,0.008276624582799527,0.64322291258877,0.0044549767300674755,0.04610700572778183,0.023866379843817807,0.019527023125185446,0.0040736720389021154,22.929566068196575,1.4636047669442978,0.9318817170098758,0.011992208063516627
11.81231,0.875323065854226,0.07676905517255343,0.34624726464738564,0.008307497764436872,0.6431937546646215,0.004472133561792673,0.04685003750848853,0.02361609099964606,0.019474638709740213,0.004045296115907367,22.916244825089592,1.4685006131888223,0.9319605285790389,0.012040383533495755
11.81677,0.8746143893332983,0.0770894504468789,0.3462605474947651,0.008335315614215,0.6431500969595665,0.004487585342423627,0.04753329659422315,0.02336095713192699,0.01939901909724282,0.00401652721146895,22.901332726450292,1.4727613858020212,0.9320584395161227,0.012084206140209199
11.82123,0.8737979273870962,0.07737432408097969,0.3462730135966111,0.008358080338331441,0.6430906858086652,0.004500419195104912,0.048113687174439264,0.023113702073578116,0.019291086526931935,0.0039891570237043615,22.884017658948267,1.4760466004512074,0.9321706086564758,0.012121543591425565
11.82569,0.8728305650092059,0.07761269753623037,0.3463221975926004,0.00837459751585693,0.6430388511523618,0.004510316927834342,0.048613188709633826,0.022843654376596943,0.019129087226089452,0.00395998724960497,22.861695935169806,1.4780484463339079,0.9322963841775226,0.012151736715455228
11.83016,0.8717139592910036,0.07781387779226714,0.34637425454408377,0.008385591050290981,0.6429778171480117,0.004517345344537022,0.04902979606970706,0.022571202944002895,0.018933657871338955,0.003931134470553781,22.836273759943836,1.4789332825176174,0.9324427356099055,0.012174656025825894
11.83462,0.8706225101388614,0.0779977202754432,0.3463811551941577,0.008394325167353039,0.642879583971457,0.004522831523971786,0.04940263849022098,0.02231932348126725,0.018744005769694497,0.003903916759025072,22.813207157367476,1.4795280328937501,0.9325924636368728,0.01219347632960989
11.83908,0.8695436132077535,0.07817610082798747,0.34629029744613976,0.008401485362135143,0.642716630378532,0.0045266494245196085,0.04969127929268098,0.022106670055533302,0.018591278116741654,0.003879391666351177,22.795120106089207,1.4800028147468394,0.9327582871835776,0.012207465884353444
11.84354,0.8685284152724415,0.0783339480465443,0.34608370420870793,0.008405688433315078,0.6424733658940289,0.004527925893628773,0.04990563270127488,0.021935852077395897,0.018487556824226186,0.0038572610484589884,22.783601201076994,1.480206981959138,0.9329349946400869,0.012214308306460055
11.848,0.8674899895140824,0.07848172269585951,0.3457839577245185,0.008407546069876563,0.6421682213251617,0.004527154191414612,0.05003463158700028,0.021794671559227777,0.018413728655713165,0.0038367267577188854,22.77623072796081,1.4801151892545026,0.933132097371169,0.01221535358618805
11.85246,0.8665068120015398,0.07860745190367179,0.3454189314410164,0.008406742759105836,0.641814380609661,0.004524436018364052,0.05010595789615005,0.021690499142020533,0.0183613344463154,0.003820217781804633,22.77277779664709,1.4797280492231253,0.9333316024211237,0.012211087993078518
11.85692,0.8655715878834459,0.07871439531046576,0.3449844265760842,0.00840362697676642,0.6414179885002087,0.004519861440907221,0.050146215141143695,0.021624058131077588,0.018335443612804307,0.0038079500255403464,22.77368586589315,1.4790849795995724,0.9335367403551015,0.012201459617636913
11.86138,0.8647985236899368,0.07878208499441772,0.3445022821999081,0.00839722566341872,0.6409854274903621,0.004513150036020932,0.0501766689536125,0.021592817105109352,0.0183319022049503,0.0038001840887126534,22.77948951892271,1.4781221255505834,0.9337249658222333,0.012185966904860783
11.86585,0.8640934509130075,0.07881085770167603,0.3439431962740843,0.008386487317276385,0.6405040752955107,0.0045034455901997875,0.05018263526622727,0.02159967954017298,0.01835524686050307,0.0037966268888915424,22.790300346772465,1.4765807850078876,0.9339170421951228,0.012162043075849702
11.87031,0.8634378540702062,0.07882387297014203,0.3433174218335879,0.008373781722471397,0.6399763013085294,0.004492143140386366,0.05016755562068486,0.021641278017027164,0.018403299023116826,0.003796750887296309,22.805136911200073,1.474851917915428,0.9341132562490831,0.012133635221211726
11.87477,0.8629415272318026,0.07880943738226844,0.3426588822821507,0.008359278004860655,0.6394266358254806,0.004479608288632057,0.05012384216341181,0.02171011342926441,0.01846982484035895,0.003800315101346008,22.824275691881773,1.4730233917395448,0.934291257357586,0.012101691827541056
11.87923,0.8626677699005163,0.0787554519345648,0.34199319804182926,0.008342612858516224,0.6388764257925427,0.004465835232407016,0.05005532041314563,0.02179897225333528,0.018550654649277437,0.003806814380226173,22.847700813978424,1.4710456494958688,0.9344377063309225,0.012066083640221091
11.88369,0.8626133866192459,0.07866613511267367,0.3413317077451621,0.00832421918160017,0.6383230698638146,0.004451225536113368,0.049958394946144846,0.021901507581752674,0.01864036922072358,0.0038154418787023302,22.87439157010678,1.4689944101463492,0.9345496970719542,0.012028241172129034
11.88815,0.8626662029750427,0.07854922571785594,0.3406463721109198,0.008303681395817485,0.6377565443820513,0.0044352644712775495,0.04985494945307273,0.022045888276624716,0.018738686255233998,0.0038307035009123944,22.90418481646951,1.4666976911234675,0.9346506472074877,0.011986479135924011
11.89261,0.8629669512571146,0.0783982894021232,0.3399446845455286,0.008281683118006809,0.637181318400894,0.004418387786517983,0.04972518464607949,0.022228953623506322,0.0188577231467629,0.00385137753322026,22.939052557198387,1.4644081676884428,0.9347182506083206,0.011941898763160144
11.89707,0.8634183344598623,0.07823346784556576,0.33923069753230073,0.008259478260681276,0.6365984017587697,0.004401312607518419,0.049543121743340315,0.022434949955927513,0.01900661947072917,0.0038740778675072827,22.977108887124622,1.4622411793052712,0.9347662212005632,0.011896559005425262
11.90154,0.8641764324433185,0.07805122709239899,0.33849666493207364,0.008238090899165726,0.6360092180738975,0.004384474651477233,0.04929295824929694,0.02264106989103197,0.01920193551999894,0.003893930630916193,23.021622773794828,1.4605304470321447,0.9347739663502349,0.011851264069129458
11.906,0.8652420818030916,0.07785523970418998,0.3376991696065911,0.008217440860597378,0.6353866013439579,0.0043674558906506246,0.04891841635161423,0.022857656220909194,0.019462460304165288,0.003911522537472756,23.074828184951794,1.4593162341050336,0.9347500073913086,0.011804652547395805
11.91046,0.8665711431886403,0.07762113154346295,0.33688697118361227,0.008194964439767725,0.6347551269405721,0.004349357148753061,0.04848259546179446,0.02309060956688213,0.019757712145524034,0.003929373962607302,23.13331636812724,1.4580411991913627,0.9346909581753562,0.011754698876251725
11.91492,0.8680242988848906,0.07737363460674113,0.33610688810892037,0.008172474161984064,0.6341440691309647,0.0043315470291998255,0.04806890049209302,0.023331076312484413,0.020057286240883685,0.0039478850391872,23.19239583904008,1.4568211669785645,0.9346085277833517,0.011705420894486424
11.91938,0.8694950537005031,0.07709505902436076,0.3354352914051605,0.008147771447637262,0.633587981265441,0.004313607850240199,0.04776455767215178,0.02355231320237937,0.02031539969640272,0.003965133880534075,23.245867859042463,1.4550903861678681,0.9345013816413363,0.011656574038056958
11.92384,0.8710815857480486,0.07675622454589899,0.3348801036943539,0.008118739518958366,0.6330945084161902,0.0042944683547510906,0.047605889507076574,0.023743872875423604,0.02053154324636798,0.003979525002750089,23.295092579142757,1.4525552292938613,0.934353482160957,0.011605144907781877
11.9283,0.8727599738007156,0.07636817159909959,0.33439260714991537,0.008085839478969566,0.6326370091641669,0.0042739278688793195,0.04754274426912508,0.02391202507188871,0.02073332134418946,0.003990894726258851,23.342295116231682,1.4493267318833793,0.9341782175993397,0.01155026791880118
11.93276,0.8744622746019579,0.0759628795208963,0.3339963143321974,0.008052045609318353,0.6322280552967634,0.0042537712994288315,0.04756374234584024,0.02406982174274991,0.02090425330515327,0.004001937858458946,23.385039846945272,1.4458462926830449,0.9339803383529959,0.011497031789419913
11.93723,0.876097008204928,0.07555977083675183,0.33370413837861,0.008018668020369227,0.6318695993090003,0.004234833746689836,0.04766258430190834,0.024220924904219676,0.021033791180642008,0.004013860826566914,23.42085023835593,1.442261328493585,0.9337694635774819,0.011448066845375275
11.94169,0.8776156124083833,0.0751678660271577,0.3335397930182896,0.007986471218087703,0.6315750673915149,0.004217718675957112,0.047821091247749456,0.02436716977238608,0.021106530730609273,0.004028017381064738,23.447608519791768,1.4386416057236975,0.9335474215651699,0.011405247769830514
11.94615,0.8790325618484187,0.07473332745269469,0.3335273234967459,0.007950104006478019,0.6313595268649426,0.0041997891818521494,0.048138616402454225,0.024495509110405298,0.02111088471118747,0.004043086021321076,23.464316466539138,1.4340134400941844,0.933306851984377,0.01136157504311698
11.95061,0.8803546693468991,0.07430071056114607,0.3336312099145483,0.007913964339086536,0.6311978855834237,0.0041830708846921985,0.04854170803720295,0.024613994786936735,0.02106869833071804,0.004058957797662451,23.47276461371183,1.4292290265584247,0.9330531623622097,0.011322436830100185
11.95507,0.8815976170408972,0.0739069161890723,0.33381988894422016,0.007881906164777245,0.6310795311632666,0.0041692637942428515,0.04895467385479052,0.02473416762272146,0.02099506995776113,0.0040768491191297065,23.47518311245136,1.425018747517762,0.9327917211529602,0.011291981104944813
11.95953,0.882670373117431,0.07360627408716973,0.33405896069896035,0.007858597556831224,0.6309793068215369,0.0041605721518555155,0.049257735030104444,0.024860518645715365,0.020908610358505112,0.004095738046373615,23.47158273163616,1.4221904919253192,0.9325424777170312,0.011276228304101684
11.96399,0.8835020453865648,0.07340966914905647,0.33434144270783867,0.007844566756624897,0.6308912564424575,0.004157235878632497,0.04942887931555408,0.0249857563765332,0.020814984388379854,0.004114147508443409,23.46099933938144,1.4207858256933041,0.9323173157804132,0.011275944214285486
11.96845,0.8842092842004512,0.07328049562471675,0.3347064709502005,0.007837322452917959,0.6308407779459176,0.004158264068538327,0.04950812648618443,0.02510471240045273,0.020695803112671458,0.004132263067097869,23.443488482828474,1.4204229898388396,0.9320910476918571,0.011288519227335857
11.97292,0.8847355859968247,0.07323798143629195,0.33511673065011105,0.007838153617971093,0.6308095229187797,0.004164008816178455,0.04949964329934786,0.025226068620674,0.02056470168484701,0.004151018037908539,23.420153489298325,1.421311619097542,0.9318807396678033,0.011314645130486951
11.97738,0.8850705077130976,0.07329225657471868,0.3355350455927372,0.007847684336050056,0.6307717082084143,0.004174526357495815,0.04941993693871474,0.025351192858008104,0.020435319638342594,0.004170183356645005,23.392588576523575,1.423603908650449,0.9316953977605292,0.011354396850347831
11.98184,0.8851642649867891,0.07347531918167968,0.33591717498367196,0.007868582083039161,0.6307076172646401,0.004190835487116447,0.049250448807500055,0.025481721189382325,0.020325013770701148,0.004189149341509227,23.362486527156868,1.427765807180303,0.9315531773857393,0.01141014873846851
11.9863,0.8849620144364028,0.07379839045733001,0.33627598930378677,0.007901673485064693,0.6306226440269527,0.004213523084672846,0.048955755906934156,0.02561511887366354,0.02023591091069331,0.0042071289740018315,23.32812082909376,1.4338797395084077,0.931459591242387,0.011483740641118676
11.99076,0.8845623820239024,0.0742443348143081,0.33663953814830205,0.007946160599531427,0.6305307174459646,0.004242444912265196,0.04856350627436579,0.025751362163120635,0.020156088585854073,0.004224902925949385,23.289642248913516,1.4418711581190606,0.9313935857461247,0.011574983066012418
11.99522,0.8838999318269845,0.0747735470861172,0.3369715716752222,0.007996954362180182,0.6304200127168907,0.0042745252778753455,0.048113924348667236,0.025891281441382072,0.020084848097541845,0.004242786789185168,23.248201063316273,1.4507617694578103,0.9313744940812222,0.01167504862263102
11.99968,0.8831237222481975,0.07532807508596728,0.3372764011017779,0.00804904406908787,0.6302862338865776,0.004307174216954754,0.04763294018494825,0.02602920572269095,0.02001107096812131,0.0042610007418810375,23.205904586563538,1.4598046000079894,0.9313777051116988,0.011776975662335088
12.00414,0.8822333040119575,0.07587307290352842,0.3375443531194852,0.008098598136688994,0.6301256103860028,0.0043382399066799774,0.04715764364178952,0.026164743538767965,0.019933413977677242,0.004279689668863674,23.163338305902062,1.4683096708864307,0.9314056544775408,0.011874752699410724
12.00861,0.8809884130530253,0.07648447422262825,0.33778154106735864,0.00815166826733597,0.6299443224436351,0.004370994342667015,0.046626088260060226,0.026306667286039937,0.01985413672974862,0.004300257508418307,23.116129402745674,1.4771026752769896,0.9314942389252606,0.011977487142807509
12.01307,0.8796311047049421,0.07711979878369894,0.3379933041881462,0.008205759428521791,0.6297405455576967,0.004404181630275786,0.04607913542264707,0.02646321776271357,0.01977453664692008,0.004323618262577251,23.068025426188786,1.4859898475417066,0.9316045708608951,0.012081718049412153
12.01753,0.8782374062066034,0.07772645930655316,0.33816848775600794,0.008255807657605696,0.6295075965453368,0.004434980619882702,0.04554142044769437,0.026623262798748947,0.019693475637566512,0.004348023296594065,23.020933123663802,1.4941503282142086,0.9317272625355173,0.012179572522556782
12.02199,0.8770721115249546,0.0782457295451312,0.3383019065899675,0.008297880796371561,0.6292398322858652,0.004461238386405376,0.045052650619297474,0.026781534444231397,0.019612121792405623,0.004372344790486038,22.979580275907256,1.5011779055428476,0.9318223151384338,0.012264967343490491
12.02645,0.8760800849475233,0.07865157679672613,0.33839384742148787,0.008328820029385196,0.6289388753049543,0.00448123269980365,0.04460631988970911,0.026932257252951647,0.01952725261492804,0.00439593431145836,22.943038278944265,1.5064455836237853,0.9318982144129323,0.01233314488155115
12.03091,0.8751600519079302,0.07898958499272954,0.33845017403600003,0.00835268805071014,0.6286107941090903,0.004497168599217934,0.04419255544629858,0.027082845659832537,0.01943594493978701,0.004420347783258227,22.909354366820093,1.5105685504130126,0.9319696021864012,0.012390166510946186
12.03537,0.8743720052387561,0.07927271201817214,0.3384581011126774,0.008371223999934469,0.6282411855277363,0.004509905820046511,0.04381357928345999,0.027234088910202632,0.019351483867173305,0.004444448339662858,22.879937115863086,1.5139647993500178,0.9320287001767347,0.012438492495368287
12.03983,0.8737505272429078,0.07949128957122176,0.33842284011280993,0.008383821003574805,0.627834431514316,0.00451914768062302,0.04350954592256706,0.027376516529121875,0.019274836897900254,0.004466451016379654,22.85514988098606,1.5165558672884625,0.9320692645848662,0.012477256652847943
12.0443,0.8733434703183721,0.07965498013832423,0.3383201246923563,0.008391650452594624,0.627370253721593,0.004525340834461757,0.043277264760278024,0.02750199697672128,0.019220887561700727,0.0044833617395940075,22.836828925932945,1.5186570796216732,0.9320878377962925,0.01250770541125669
12.04876,0.873273740481653,0.07973282453609941,0.3381678135809994,0.008392823523401772,0.6268629973458896,0.004527596608284822,0.04314016102598353,0.02760318995019778,0.019178911916989495,0.004495152859365663,22.826289337198578,1.5200315039566887,0.9320624406530811,0.01252726612752158
12.05322,0.8734478984363672,0.07972942021315438,0.3379637305069754,0.008386951175440955,0.6263094345464298,0.0045256947292527825,0.043103806688638835,0.02769384102867579,0.019150197527951503,0.004504122207854706,22.821968809208556,1.5205125098868573,0.9320074800525237,0.01253542008245999
12.05768,0.8736820289153626,0.0797004500246453,0.33769505618996565,0.00837812525973512,0.625704526009459,0.004521705314163345,0.04309131619568596,0.027777673277930664,0.01914032262955439,0.004509984521568205,22.821510680962593,1.5206467414244849,0.9319542229117295,0.012537831979826022
12.06214,0.8738222957389752,0.07967200635984978,0.33736838261631835,0.008367743186631306,0.6250506751800269,0.0045164529807071195,0.0431224847069129,0.027856255292078545,0.01915132884435705,0.004512725399267895,22.821882430100104,1.5205097901639824,0.9319247979579192,0.012536962042998295
12.0666,0.8737477411074231,0.07967453626898807,0.33695420218637817,0.00835765167657208,0.6243343059848281,0.004510637691729369,0.04314019595707559,0.027925947201527086,0.019194469820856427,0.004510698184271605,22.822738390301048,1.5203330918130729,0.9319445126200524,0.012534515153671323
12.07106,0.8736856505975846,0.07967389150740017,0.3364483306111179,0.008346184398167523,0.6235442573763715,0.004503384923345075,0.043237401006515075,0.027975148848330158,0.019278773075070525,0.004501708498103757,22.827838495137257,1.5200946453439694,0.9319778887581214,0.012528177476360789
12.07552,0.873560212501594,0.0796822465673103,0.3358786094118787,0.00833431278728277,0.6227056350760758,0.004495410402124105,0.0433386232585426,0.028017216480420472,0.019382785779653758,0.004489277595280874,22.834793046123362,1.519826626101631,0.9320323520171426,0.01251984740289327
12.07999,0.8732384925597166,0.07967533212268361,0.3352893270809665,0.008318726638086327,0.6218427191325618,0.004485346810069956,0.043428168952781676,0.02805895092362469,0.01947857365077376,0.004476708650765561,22.83891969853224,1.518720720257484,0.9321189657114409,0.012506123256185131
12.08445,0.8726109766891388,0.07964611777054334,0.33471858515759917,0.008298104018056236,0.6209776634540343,0.004472833404261902,0.043437894069775,0.028114023720726387,0.019543897834758902,0.0044677099698790775,22.83632339144231,1.5163614438717208,0.9322465883055537,0.012486292125865205
12.08891,0.8715585773446921,0.07961896563103671,0.3341610649302743,0.008273929950072157,0.6201117928776427,0.0044585916201065785,0.04334841240606546,0.028172232789991394,0.019571867718859152,0.004461041360547119,22.82546019294834,1.5128855570977553,0.9324351074542122,0.01246223639526737
12.09337,0.8701390488974654,0.07960055321241143,0.3336039878203206,0.008247191596221051,0.6192280284491549,0.004443106381481244,0.04319780785319497,0.02822594513871485,0.01957580087433779,0.004454690791974059,22.807631616637916,1.5085823298365615,0.9326764963427148,0.012435494980703432
12.09783,0.8685464728953047,0.07956815691542028,0.3330428430118342,0.008217359466976578,0.6183335144257307,0.004425981602248391,0.04299639025833573,0.02829486866518102,0.01956485477845689,0.004451067904959693,22.786825670335368,1.503553479362208,0.9329433661839195,0.012404444674584432
12.10229,0.866879093844239,0.07948698514244842,0.33247523549299773,0.008181798329169916,0.6174327018530434,0.004405735747476581,0.04275112994179485,0.028384259535151248,0.019548222736116408,0.004450554861850145,22.765102141685954,1.4974145963987,0.9332220350172767,0.01236462721767249
12.10675,0.8653805368201638,0.07929881435910759,0.33190380686714976,0.008136876991250782,0.6165344271564029,0.004380388718649213,0.0424626937895875,0.028495314169700553,0.019530928324757717,0.00445324811637958,22.746736730414323,1.4897426435518513,0.9334760288963965,0.012310063306346122
12.11121,0.8638257039858817,0.07902934729950258,0.33129804443299915,0.008082940838899851,0.6156150273189543,0.0043498978652793605,0.04209132583097514,0.028622715862030544,0.01952023509431569,0.004457434427861328,22.729325711148455,1.4804112642574319,0.9337448727035818,0.012240736806648434
12.11568,0.8622489694405533,0.07867856443944164,0.3306878135793068,0.008020632769154122,0.6146878409502239,0.004314914558598936,0.04166883150274812,0.028770806288095013,0.019501400934069078,0.004464892328869275,22.71167759603371,1.4695425563610813,0.9340165761150243,0.012158716636397518
12.12014,0.8606978670339495,0.07824600118327574,0.33008881305694004,0.007950688287624939,0.613773142772902,0.004275901105710195,0.04121991803144898,0.028941918751460714,0.019473359319531595,0.004476221118831697,22.69421062420474,1.4572714191771732,0.9342825320005139,0.012064946443502441
12.1246,0.8592389105660327,0.07772828927633997,0.3295438931638993,0.007873955476854768,0.6129067565973358,0.0042336194119218665,0.04078243128720133,0.02912783705272877,0.01941690605646388,0.0044919221980954434,22.67616425972917,1.4437353512045434,0.9345258447651039,0.011961379983720563
12.12906,0.8580508918005594,0.0771031086043863,0.32907318915088485,0.00778996833971632,0.6121009806877398,0.004187984998842326,0.04033357230542463,0.029330543157531665,0.01932991868431091,0.004512355777811895,22.659409451942388,1.4289997952157074,0.9347157901193748,0.011847740927387001
12.13352,0.8570171435696226,0.07631695567962934,0.3286554393896153,0.007691998362874211,0.6113312568388064,0.00413526557564058,0.03987576682904272,0.029564583325487895,0.019208736357704332,0.0045399626419103025,22.642607408171568,1.4117598485847838,0.9348725046044721,0.011713763723735043
12.13798,0.8561021892564165,0.07544369866831532,0.32828092013178606,0.0075872378598744825,0.6106013237127613,0.004079168074379806,0.03941263799424801,0.029821213512960045,0.019066022769605836,0.004572426828071059,22.626074665255135,1.393284505423335,0.9350048569282284,0.011569549819321338
12.14244,0.8552182589401296,0.07457051170248051,0.327947244255287,0.007483808000120844,0.609921767362811,0.004023949203793823,0.038983984592116196,0.03007846433342482,0.018912690892603022,0.004606208744850517,22.6089878363971,1.374951896309292,0.9351284495035832,0.01142681444905708
12.1469,0.8544191718873754,0.07373927345168695,0.3276639023391915,0.007386417981565115,0.6092999908602268,0.003972201832346742,0.038632436109230596,0.030306808905817568,0.018757302035864763,0.00463654501344122,22.59178953438547,1.3576658134815573,0.9352336342023752,0.011292922661589043
12.15137,0.8535841972764294,0.07296056492707029,0.32743176059375717,0.00729513952181495,0.6087428914542375,0.003923923237445141,0.03837029742688127,0.030498573996725432,0.01859259157114319,0.004662795878713984,22.572711862329925,1.3413110311746026,0.935339399365978,0.011167783088646863
12.15583,0.8527349476130546,0.07218313253336056,0.32725759905620777,0.007204976096492869,0.6082477832019761,0.003876517504368306,0.03816735911985835,0.030666768991744933,0.01840351073350234,0.004687863024295446,22.551456627724924,1.3250011320493051,0.935440147452264,0.011044275688081376
12.16029,0.8520055171955586,0.07146283608244566,0.3271190346700826,0.007122362222941313,0.6078039513959378,0.003833243021172267,0.03802459346179804,0.0308107384868166,0.018219606361289834,0.004709629904881204,22.531537991207152,1.31007414383338,0.9355206046538289,0.010931482638927258
12.16475,0.8513254146689482,0.0708740208920071,0.32700051506166433,0.007053918811248901,0.6074014378574567,0.003797546302501628,0.03793810308188842,0.030914317239212966,0.018058972641021426,0.004724453343829851,22.51260598827495,1.2977053761058417,0.9355943074386617,0.010839282200104217
12.16921,0.8507249662432042,0.07046007621157305,0.32687259313367395,0.007003897572250335,0.6070266569855262,0.0037714689052159144,0.03789815456415661,0.030972086149498167,0.01794785451613181,0.004729647157232402,22.49691637220873,1.2887384732456915,0.9356630834350885,0.010773332481899036
12.17367,0.8501809451272236,0.07023142370757382,0.3267254202379167,0.006973035965663162,0.6066791716859149,0.0037553095812720145,0.037917137151726774,0.03097319114610479,0.01788951437596695,0.0047238037351314205,22.484856073042625,1.2832916656876965,0.9357331615134656,0.010734383260508967
12.17813,0.8497835895999939,0.07013777642353396,0.32658546519115383,0.006957171479121487,0.606370622615883,0.0037470665615371556,0.03796838187341315,0.03093470858380836,0.01786700940709255,0.004710432721644683,22.4762880252316,1.2806570697212465,0.935785190062232,0.010716981455140483
12.18259,0.8493819105284075,0.07020789891655749,0.3264653198491334,0.006957987255801876,0.6061030897518846,0.003747780820367056,0.03809386152140909,0.030867330152762235,0.01786558850978648,0.004691815735650465,22.467834639496918,1.281002238966597,0.9358385095643765,0.010724416415711677
12.18706,0.8491547074186298,0.07037951662230732,0.326390302211755,0.006970748215777424,0.6058765983439957,0.0037551947426139763,0.03821689904643693,0.030786977575796223,0.017879172897120463,0.004670300404926087,22.46038805962942,1.2836177560497501,0.9358590674966311,0.010750746117305691
12.19152,0.849028765090724,0.07066626486139543,0.32638455720543513,0.006996366801850939,0.6056984611413542,0.0037700377781260497,0.038354180312787194,0.03069360152982277,0.017892768802024363,0.004646758335940214,22.45113897370147,1.2885879312789765,0.9358520467966182,0.01079842000695274
12.19598,0.8491808841483368,0.07110232680975086,0.32643506543891443,0.007039656693699248,0.6055754276226658,0.003794722653257992,0.038529948402085554,0.03056627580013427,0.017922763457359315,0.004618067325604831,22.44429128519292,1.296952096076866,0.9357956985914364,0.010873836855656958
12.20044,0.8494792487767627,0.07166157307487557,0.32653291959238634,0.007096920000478998,0.6054989598383538,0.0038272204604185276,0.03873128846300645,0.030418203597949504,0.01796594109966791,0.004585748297073657,22.438046025687036,1.3079302447567163,0.9357109554464741,0.010971314483709546
12.2049,0.8497273219229218,0.07231498045762347,0.3266725850109918,0.007163572574673439,0.6054530589903864,0.003865110161909452,0.03894159120963986,0.03026576148959631,0.018011549860047868,0.004551791240705683,22.428957945735252,1.3205291547167888,0.9356264056286451,0.011084355640127544
12.20936,0.8497696528030992,0.0729946900403345,0.3268445015754808,0.007231496897819195,0.605426819527081,0.0039039813284501615,0.039142071455347836,0.03012670531338893,0.018054642354092165,0.004517930498883732,22.414786023234893,1.333125008674364,0.9355665304867955,0.01120049379419504
12.21382,0.849655511703314,0.07366915348252491,0.3270483371828241,0.007297831967713542,0.6054105798631422,0.003942355633414659,0.039344961417206996,0.030000716341455725,0.018092049575507953,0.004484171632702786,22.395942215032967,1.3452508430855374,0.9355226093481511,0.011315762525781136
12.21828,0.849629397163908,0.0743981476555495,0.32730560336641845,0.00737082753627597,0.6054302296190399,0.003984791369877754,0.03953471430081157,0.029866998982281477,0.018126506957480547,0.004448796229848332,22.37580996352231,1.3586016350231696,0.9354556837640757,0.011442863835338065
12.22275,0.8494309045086678,0.07514878663052645,0.32759596303333954,0.007444883134658161,0.6054723676279635,0.0040281172032509225,0.03973550402091082,0.029736852751141973,0.018158126209322507,0.004412353700239418,22.35119492711012,1.3719184145188363,0.9354088397033276,0.011572732164240597
12.22721,0.8487509910928385,0.07591138889264626,0.32791258079537705,0.0075161544601465465,0.6055162929251868,0.004070314268082438,0.039925668629747786,0.02962449169516988,0.018183734723984376,0.004376017792225868,22.31672507854334,1.3842208591800598,0.935427711025557,0.011700140441389936
12.23167,0.847341253647317,0.07662053585511305,0.3282342007856813,0.0075757175151536125,0.6055485237869158,0.004106375436945842,0.040139586811680616,0.029534906732151124,0.018202747805526814,0.004339664899051601,22.269518580088562,1.3936331798716068,0.9355541397873829,0.01181065194454724
12.23613,0.8451322908067145,0.07727806464162809,0.3285483469486229,0.00762288871208315,0.6055628172684278,0.004135801297357642,0.040378932679093496,0.029471786557580062,0.01821585353216644,0.004303484138625777,22.2092828064781,1.3999646972864206,0.935801340813422,0.011902658080530435
12.24059,0.8424720052582348,0.07790432027053161,0.32886255846241524,0.007662674840963832,0.6055702154021626,0.004161312410586369,0.04062386238592203,0.02942605176720127,0.018227097145241195,0.004267081044563969,22.141651415073046,1.4044612384933008,0.9361161427199799,0.011983634000782412
12.24505,0.839141120669459,0.07850529671474545,0.3291971637989403,0.007693784841080276,0.60557548654293,0.004182421852963352,0.040906532425884615,0.02940603017154227,0.018229920285719504,0.004231248527233636,22.061826761349867,1.406649611769108,0.936526523628165,0.01205242692628146
12.24951,0.8349229053327425,0.07910970539206154,0.3295877784930942,0.007717062158162339,0.6055752636677985,0.0042000549324944965,0.04116147945678608,0.029407449674449044,0.01821321160410157,0.004195439747182022,21.963606160658856,1.4064643557490282,0.9370545466340171,0.012112489582191282
12.25397,0.8295830300965087,0.07970152564210665,0.33006281300320656,0.0077288573520946785,0.605579257175038,0.004212509541354517,0.041407281145841385,0.029419361407555442,0.018165585403554375,0.004158229710122166,21.841840639505556,1.4029807710077613,0.9377288772752175,0.012158978349658445
12.25844,0.8231181125382997,0.08027641107312111,0.3305973572745121,0.00772837004296334,0.6055844549334986,0.0042190295530366686,0.04166178161175166,0.02944706774438855,0.018085133461280146,0.004120272873181479,21.698921441737845,1.3960936967903954,0.938555669396283,0.012188850587341694
12.2629,0.815620051082694,0.08086857274231739,0.33117990995084956,0.007719439995720545,0.6055915310733603,0.004221531034494796,0.04192937730095526,0.0295047533413066,0.017980519718432668,0.004083258517007955,21.53789341734096,1.3866361897374082,0.939523065261042,0.012206959922053664
12.26736,0.8071952091240485,0.08149658867222333,0.3318369964137474,0.007704489153092817,0.6055918305985207,0.0042217123981424754,0.04217260505096638,0.029593143665191203,0.017856587121713566,0.0040472372507785155,21.3585790207106,1.3751943285087493,0.9406057719292501,0.012218673976403784
12.27182,0.7979422087067765,0.08217185585836834,0.3325959034813836,0.00768524663133954,0.6055860363529321,0.0042208396385610865,0.042345885360015496,0.02969939491018348,0.017717691389465804,0.004010143626787942,21.161001022076125,1.3621879509203934,0.9417815566546999,0.012227783692498682
12.27628,0.7878733426829272,0.08289044732085102,0.3334931478922251,0.007661244514572307,0.6055780633415222,0.004219063907029963,0.04241886452079184,0.029810579735836448,0.017562411478365462,0.003970877248122707,20.943302507936234,1.3475368334778928,0.9430399722443457,0.012234825651000692
12.28074,0.7766475953271161,0.08368692737920258,0.33450516380018,0.007632011926135635,0.6055747469974923,0.004215742832917937,0.04243201351219416,0.02993655443072174,0.017377813504304087,0.0039293084902138,20.703664214305757,1.3308700141308782,0.9444366247832694,0.012236416727562763
12.2852,0.7643149408246248,0.08456571945534912,0.33562440693784307,0.007597688610555424,0.6055735469965039,0.0042108340871743295,0.042359025024327764,0.030085181902308245,0.017166366830057532,0.003887160407116008,20.444442384343223,1.3123286209233838,0.9459634364334659,0.012231709384666686
12.28966,0.7514905517184329,0.08549808251099558,0.3368431776354424,0.007560706748764474,0.6055531471687104,0.004205696062055099,0.042204929916670623,0.030253479404908502,0.016959800897699526,0.0038442040936715978,20.174649431211005,1.2929934416426607,0.9475294967416987,0.012225135493999268
12.29413,0.7385452103656213,0.08645227049930201,0.3381472534327792,0.007521334107080276,0.6054990613628348,0.004200367321277993,0.0419631860323633,0.030432842060642423,0.016774362532295688,0.003800270893065634,19.90006770163514,1.2732956674207192,0.9490836232825733,0.012217057370835038
12.29859,0.7257275347245842,0.08737404666171515,0.33952836197464786,0.007477047734276539,0.6053929968949644,0.004193424407982542,0.04163001127303463,0.0306051578149464,0.016630823955442724,0.003753039441650036,19.62374545655804,1.2530613456815634,0.9505919043132723,0.012203860493129092
12.30305,0.7123186559483328,0.08835661253768914,0.34097772356796385,0.007428629290792064,0.6052397479571229,0.004185113607178534,0.04115661974131379,0.030771721245579534,0.016520066618025117,0.0036988538835028874,19.33773527200285,1.2318162834142359,0.9521569314393863,0.012184807913817345
12.30751,0.6985867565746242,0.08936712838754089,0.3425106670637138,0.007375790627395667,0.6050525215505875,0.004175318468927098,0.040558207498522944,0.030955962660899592,0.016430939842379793,0.0036434863131844346,19.045194257693073,1.2097387919385165,0.9537391551474702,0.012159474677986245
12.31197,0.6852647549942482,0.09031528918467133,0.34413692569512944,0.0073186874745331965,0.6048401400459196,0.00416412609024317,0.03988535943040957,0.031165244467343967,0.016358625456519203,0.0035918648819919775,18.75438671537456,1.1874433488866698,0.9552393813220997,0.012129041119445743
12.31643,0.6730224223400262,0.09110982467213372,0.34587826324430815,0.007257664772681812,0.6046100488545666,0.004151880193730525,0.039168391558114815,0.031390733397491606,0.016296419078827565,0.003547531469485018,18.47082245224713,1.1654438185411466,0.9565696768451625,0.012095834821375074
12.32089,0.6622312655885552,0.09166886875928167,0.3477418151970203,0.007191269876475003,0.6043654198513502,0.004137737134288271,0.03840042769725202,0.03162279999002491,0.016243946770593855,0.003511002198206575,18.196979913576573,1.1437147923865119,0.9576868444843141,0.012058332316969848
12.32535,0.6519907107195609,0.09208667893027486,0.349701463230764,0.0071181189237442604,0.604085448435819,0.004120636591242219,0.03744639714972838,0.03188201942771145,0.016214241567021115,0.003479007749969959,17.923343765067663,1.1213672276909492,0.9587165267932871,0.012012109633500993
12.32982,0.6427712847845933,0.09232105654457963,0.35176924651725305,0.007040837203160041,0.6037893629970553,0.004102009988248557,0.03642103805045436,0.032161053514532856,0.016195904741901933,0.0034535690947086807,17.654175852117753,1.0991057784799896,0.9596007408785829,0.011962025088157371
12.33428,0.6351178130373488,0.09230724703019617,0.3539467943519757,0.006961229854734767,0.60349449893618,0.004082729827963156,0.03548548710038544,0.032426705694487155,0.016171929867462558,0.0034354945909080524,17.39479035428646,1.077541608184987,0.9602741991380948,0.011911651974158834
12.33874,0.6296084562643337,0.09194834293271649,0.35624299104011053,0.006879104292534215,0.603221153780628,0.004062577503282849,0.03479234322866957,0.032652234528964055,0.01613162369082023,0.0034262321391541305,17.150063569946795,1.0569590608108697,0.9606662105945472,0.011861688460654227
12.3432,0.6264991583506799,0.09118341753381592,0.3586817874439332,0.006793179645931042,0.602979831866597,0.004040914287790161,0.034434550918551084,0.03281307071348983,0.016064141275139398,0.003425554992243072,16.920034380214254,1.0372266176258536,0.9607424550284104,0.011811349968683861
12.34766,0.6251446427480725,0.09010531938745694,0.36126659814543405,0.00670320103184532,0.6027520008956585,0.004017643458404223,0.034275523743988144,0.032946672993383504,0.015977134819154408,0.0034345532081382735,16.69664328555679,1.01782564163736,0.9605821052522914,0.011759680756162554
12.35212,0.6256949386810485,0.08873023252268834,0.3639504812147502,0.006611241714251954,0.6025387122130219,0.003993377611341199,0.03435119451629881,0.033041911282967434,0.015879844548136325,0.0034516508238428205,16.484583252420457,0.9992432897595185,0.9601667618126033,0.011709034433859811
12.35658,0.6283434995067989,0.08707148640808228,0.36668620543016794,0.0065190524614777015,0.6023336689768563,0.003968641856160147,0.034619034962737986,0.033074351456625704,0.015781197500057416,0.003474323400130149,16.28878373565044,0.9819598283166845,0.9594678700869971,0.011661987981459107
12.36104,0.6332006545071027,0.08517061014776296,0.36942342083969326,0.006429199191899097,0.6021362887870864,0.003944450455721184,0.03511547825670846,0.032994827332363946,0.015688861364484996,0.00349752637320858,16.114118661004298,0.9665384056297446,0.9584641695496309,0.011622362382347784
12.36551,0.6402741137473542,0.08303315465429618,0.3721829897939462,0.0063403184561368845,0.6019501088561297,0.003920189803985002,0.035899872774322265,0.03278920362429362,0.015595129190367672,0.003520451445223558,15.95948619961524,0.9527616300692608,0.9571355073966964,0.011589237987069928
12.36997,0.6493398998893475,0.08069035203561097,0.3750219748132499,0.0062506084364448425,0.6017840289163174,0.0038952770544971845,0.03699985254171062,0.032468528008600096,0.015489165841126456,0.0035442422858392307,15.81930519381651,0.9401352244208253,0.955486278019205,0.01156109571575348
12.37443,0.660138053269034,0.07825631411697793,0.37786354801335315,0.006164017415402437,0.6016219475505133,0.003871463632673437,0.038219088984393294,0.032063941762737004,0.015390693432527176,0.0035687716057616007,15.696950209940416,0.9292844152036153,0.9535402042299768,0.011543115011557682
12.37889,0.6724660082158322,0.07579040784890957,0.38064159610046605,0.006081368836150348,0.601446451872693,0.003848758161313324,0.039378023368298126,0.031593827123392225,0.015319676039299695,0.0035923905066845376,15.595554792917676,0.9203915167528582,0.9513125522195159,0.011535530355964748
12.38335,0.6861729980867539,0.07335830756591288,0.3832931629728846,0.006004992854115406,0.6012391789783377,0.003828214768997429,0.04034436227614926,0.031071984289439736,0.015298826676437926,0.0036133436923738594,15.518571205649348,0.9139065543195916,0.948811925550716,0.011541849105162408
12.38781,0.7013243393348974,0.07095166352368693,0.38582502494217513,0.005933656729604984,0.6009948481156948,0.003809272679877094,0.041141433208908736,0.030475481021142503,0.015328155333303487,0.003628953242566323,15.46704401256741,0.9097783294899444,0.9460047201223233,0.011561565078239577
12.39227,0.7180099424283145,0.06857174397750267,0.38828147178679995,0.005867216952911886,0.6007238011546293,0.0037923112574664523,0.04187860271561604,0.029815146517724482,0.015399066606647064,0.003641075061567751,15.440433603011808,0.9080941754362113,0.9428448609189675,0.011597053931547424
12.39674,0.7356797855288156,0.06629430476535532,0.39065392380419134,0.005807056481881729,0.6004363708244976,0.003778167863588175,0.042503142955223436,0.029128461644878673,0.015503391227319653,0.0036521017640186466,15.435476724828266,0.9087871500806906,0.9394007361294482,0.011649232036427584
12.4012,0.7539593650967426,0.0641439067608901,0.39291842219150597,0.0057524594133371056,0.6001350362075762,0.003766231164683664,0.042944819488664035,0.02845603996961592,0.01564027157846432,0.003664496630158091,15.451234542902453,0.9116083534968183,0.9357232997709926,0.01171506980382355
12.40566,0.7725426860104971,0.062146974973335434,0.39507261294609536,0.005704139778572785,0.5998302431361245,0.0037569786330127882,0.043173120884660805,0.027821581110441425,0.015805754143332285,0.0036798399879252896,15.485875499211545,0.9165183539003046,0.9318576836291661,0.01179484796186453
12.41012,0.7917336162028855,0.060257101032308885,0.39709972559715245,0.005660400451785383,0.5995045544080266,0.003749335096176726,0.04313014910788721,0.027210438944453748,0.016011743439502762,0.0036973048277779805,15.544644061209919,0.9236784684946924,0.9277372233468292,0.011887273587690875
12.41458,0.8116576057535951,0.05845731408696529,0.399012441910431,0.005620713905359684,0.599155715047749,0.003743158455014433,0.04292055157042655,0.02661783888747235,0.01625967677867396,0.0037166974820877154,15.629579446389307,0.9332621450381544,0.9233183519509879,0.011993094412078473
12.41904,0.8318263322155792,0.05679094328311003,0.4008334979079587,0.0055866307474451045,0.5988068112057868,0.0037396180238732676,0.042598664862686465,0.02605024943465305,0.01653004997485874,0.0037383492596157787,15.735175013241278,0.9451610752214711,0.9186836915079332,0.012113591936470849
12.4235,0.8517912470418131,0.05526923582976094,0.40258257083095056,0.005557513615468376,0.5984756330161453,0.003738428091785658,0.04223119900858954,0.025517878596305294,0.01680479216299748,0.00376270575738092,15.855459508643861,0.9588770826757411,0.9139218179638446,0.012245382168030904
12.42796,0.8711516966041278,0.053897569223947284,0.4042782289972234,0.005532881056535327,0.5981824852965407,0.0037393661796547434,0.04191225163218507,0.025018668961065537,0.01707010748247302,0.003788835626985124,15.98435479726215,0.9738949225804132,0.909125356860551,0.01238508191224778
12.43243,0.8902516574663808,0.05263521273313657,0.40591145057890393,0.005511681984885474,0.5979198775124597,0.0037417301443420626,0.04155097045980751,0.02454810636760379,0.01733153757499031,0.003817483451880705,16.12737146850115,0.9904846411432195,0.9042265097541248,0.012532129597623143
12.43689,0.9093207672625138,0.05146441708451251,0.40747929547538814,0.005494122118091718,0.5976866173403697,0.003745676990159368,0.04112817110298976,0.02410542076251405,0.017594442039313537,0.0038493150760664716,16.288910486330177,1.0090596928069868,0.899174434000015,0.01268816607178399
12.44135,0.9280230850938384,0.05041389136113282,0.40898557961250437,0.005482060557283931,0.597473540929089,0.003752607539726855,0.04072952609962845,0.023689169080540484,0.017857683713231418,0.0038826212764150932,16.463149493076127,1.0296229184671328,0.8940505040983779,0.01285612308497413
12.44581,0.9460721756644391,0.049495877665865946,0.41042727483886976,0.005476259120576486,0.5972788356623694,0.003763076762408657,0.04043918442011218,0.023301719667456988,0.018117385825150496,0.003917220295809808,16.645190653173298,1.0519858906621273,0.8889376596490133,0.01303596574090665
12.45027,0.9632611872363187,0.048713988464044296,0.4118126270669235,0.0054771672361573695,0.5971060361171691,0.0037774976167683724,0.04030146912741486,0.02293471473213902,0.018367905597142114,0.003950556535820823,16.830050826464543,1.0759213914427872,0.8839046552049522,0.013227594636678762
12.45473,0.979725236155657,0.04804937105646881,0.4131412048946501,0.005484511939929766,0.5969707729347727,0.0037956261408987387,0.04029117973160571,0.022582385410988517,0.01860820515710288,0.003983305641843491,17.020349121877572,1.1015583516125402,0.8789380434721311,0.01343012611511967
12.45919,0.9956129800776897,0.04749384464654029,0.4144059011599152,0.005498812928623566,0.5968604803555924,0.003817878050180927,0.04037179963864884,0.022252399522451317,0.018843114978851622,0.004017102785055147,17.21821956837935,1.1292734781013618,0.8740125734715406,0.013645978552876971
12.46365,1.010937932859856,0.04703812767295969,0.41561646206084657,0.005519656017244518,0.5967619749378819,0.0038441790898390356,0.04052404629715169,0.021940934898098206,0.019072732980312607,0.004050806740656448,17.421701060067452,1.1590328161345334,0.8691311801577309,0.013875479620749302
12.46812,1.0257163748014722,0.046675120057049664,0.41676880451072557,0.005546724029936099,0.5966560247243468,0.003874429230745999,0.040766515090302644,0.021646252804684508,0.019301058770685487,0.004083737202385805,17.629713503118417,1.1908535758577823,0.864298203782586,0.014118887068064108
12.47258,1.0398983765747858,0.04640041228557015,0.41786599566037025,0.005579662299543963,0.5965270524171603,0.003908542173898059,0.04105541028920337,0.021355606265272345,0.019526671006976217,0.0041132055883381915,17.839168771894887,1.2245958724432484,0.859535079665128,0.014376189302010043
12.47704,1.0534274423787844,0.046219675770821,0.41888889226923753,0.0056194895193339015,0.5963875624532918,0.003947000051721253,0.04144786489807077,0.021075059905074522,0.019752787504038468,0.004140437777507736,18.05056751806441,1.260387238468988,0.8548841209356104,0.014647530258201525
12.4815,1.0663969372058304,0.0461371226203384,0.4198494693756119,0.00566770941433708,0.5962455952316259,0.003990947370000158,0.04187811963872329,0.02080167975419689,0.019975966683656355,0.004165518456410933,18.26468014702296,1.2987430827180835,0.8503277220106276,0.014937612090158727
12.48596,1.0789954853858055,0.046113503419130994,0.4207688508862167,0.005720636806325421,0.5960879782981703,0.004038104882059649,0.04238219699005902,0.02053455053998724,0.020194638477913314,0.004188667234012217,18.48262398251666,1.3392695654337876,0.8458028841966336,0.01524044635108168
12.49042,1.0913899982386392,0.046118808590009684,0.42165891992127147,0.0057753450380106704,0.5958970021301983,0.004086655482698371,0.04291121326883955,0.020270930821351642,0.020413008252727915,0.004209249062756647,18.70604304088189,1.381743490792761,0.8412497349816237,0.015551540565401678
12.49488,1.1037727043191516,0.046108109484807785,0.4225412964591927,0.0058270279232726955,0.5956629073250136,0.004133478688897158,0.04348226817931474,0.02000594737219754,0.020628575194132567,0.004226734927607249,18.9373601196036,1.42556415881758,0.8365917503663459,0.015861537563236442
12.49934,1.1159103335859375,0.046132671119748406,0.4233904378488092,0.00588118072590519,0.5953929663730609,0.004182171814591335,0.04410578151454168,0.019740832201471784,0.020837291057599218,0.004241254600750253,19.17344434876834,1.471557944431591,0.8319230590154203,0.016181045064996354
12.50381,1.127796405368115,0.04618166522119912,0.4242143069712258,0.005936550395871109,0.5950911593513563,0.004231905603665493,0.044774951904078916,0.019483480166670928,0.02104065194378787,0.004254404845221011,19.41343424730126,1.5194435495555487,0.8272469764169973,0.016506817051305342
12.50827,1.1396662918107594,0.04622743089363398,0.42501717996461735,0.005990611476212459,0.5947540505706885,0.004280950744965231,0.04546442670006149,0.019232488256311,0.021246138949607654,0.004266182804375788,19.66362658147511,1.569344606717441,0.8224800353139731,0.016833800132765937
12.51273,1.1516643014685233,0.046232037577990236,0.4258131339405282,0.006038949665913803,0.594376975212379,0.004326318464838525,0.04617282004829921,0.0189808214777378,0.021460218782578408,0.004275032228526971,19.927306682060618,1.6206733365492922,0.8175588905684662,0.017151652791195793
12.51719,1.163937334270699,0.046157218561388096,0.4266112042678795,0.006076907900140583,0.5939531234255148,0.004364783844428574,0.046874016763755195,0.0187271935993727,0.02169045791352823,0.004280638483811115,20.208848638664556,1.6727950734124053,0.8124163707330987,0.01744856853098501
12.52165,1.176499667099207,0.04603300957187994,0.4273857560568431,0.006108011280777866,0.5934632690291048,0.004398717082358591,0.047613230775036625,0.018458956103019068,0.02195098608860904,0.004279267933229072,20.511578997120267,1.7269425097432523,0.8070466294409521,0.01773284057487406
12.52611,1.1892116550423837,0.0458619225130803,0.4281306797803316,0.00613189889228682,0.5929172999153335,0.004427690069853055,0.04839226967098405,0.01819067530940669,0.02223465908168012,0.004274493551910713,20.833811057816565,1.7826657062114568,0.8015039463638738,0.017999630464579176
12.53057,1.202066097323681,0.04564172076394457,0.4288938930901161,0.006148364906422801,0.5923440333471232,0.004451798300280421,0.04914907762423097,0.017925072096949567,0.022514325847966133,0.0042683086951415565,21.1739023832109,1.8399155483616403,0.7957677459598606,0.018248709061431514
12.53503,1.2149616923754187,0.04536333938871816,0.4296917648513624,0.006155862816258291,0.5917691113023327,0.0044698574277479385,0.04984360905575058,0.01766871087590569,0.022769200491702522,0.004263489676390144,21.529764597817,1.897834711524628,0.7898734676408897,0.018472432875747593
12.5395,1.2278629017265432,0.04502042349532162,0.43055773418973775,0.006153418119217139,0.5912123387794037,0.0044813032291925094,0.050437965106674344,0.017425270484009915,0.022980232373104946,0.004261868633412499,21.899166283918,1.9559217786331897,0.783816667074962,0.01866757581451278
12.54396,1.2408468479872887,0.04459940782862643,0.4314737927035337,0.006139138231427157,0.5906626722497637,0.00448458550214798,0.050972974644205755,0.01718378367258369,0.023158501384187187,0.004260169798371923,22.287571525838256,2.0139120774656285,0.7775699848848628,0.018825803373038137
12.54842,1.2539348089781182,0.0441205204033882,0.43243306129691905,0.006115581943095085,0.5901128944653729,0.004481481164093253,0.05145172339968926,0.01694998015602646,0.023310950519661967,0.004259634952585269,22.697795925081767,2.072739862173489,0.7711214297511059,0.018952591684572733
12.55288,1.2670013876310675,0.04359506694115028,0.43343546819273493,0.006083721603037848,0.5895651560769688,0.004472619682766348,0.051867706417143764,0.01672790563033104,0.02343431572111338,0.004261352283908415,23.126313453413847,2.1321100408661993,0.7645197385526065,0.019048255475476433
12.55734,1.2799111164217907,0.043049098493026974,0.43447345652081276,0.006046666349023168,0.5890219066906334,0.004460132975057062,0.05218314584895134,0.016526049414998724,0.02353041903201719,0.004267573123798286,23.56914807013506,2.192333435244846,0.7578284818835659,0.01911937910187572
12.5618,1.2925915736514062,0.04247857141465276,0.4355441165186,0.006003622030363254,0.5884841058150926,0.004443352381603387,0.052377391263557456,0.01634392274997793,0.023599767550067336,0.004278240940339463,24.023803824069258,2.2526201561518784,0.7510834656532094,0.01916160400955433
12.56626,1.3050962880670012,0.04187700631622864,0.4366574462898944,0.005953976963361008,0.5879631580903634,0.0044217878965555485,0.052434587854652576,0.01617525779367421,0.02362869304424833,0.004292348924555652,24.49316996578959,2.312829534519308,0.744263622872729,0.0191711428630405
12.57072,1.3174749814478486,0.041242793558613114,0.4378068140996245,0.005897536506382214,0.5874481172456519,0.004395250564368843,0.05238875344175821,0.016022093555314157,0.023627006279834373,0.0043101616860799375,24.98044223418819,2.3730472689093127,0.7373487469377972,0.0191459070136585
12.57519,1.3296776759209812,0.040594078628149066,0.43898937647018815,0.005836721509593531,0.5869370171577026,0.0043654747633923565,0.05228017715313238,0.015887579932751975,0.02360142962721186,0.00433270437876157,25.48398076451366,2.4337818752432407,0.7303643603069002,0.019092228864506407
12.57965,1.3416509847788494,0.03994992491639227,0.4402032776180992,0.005774124881439824,0.5864244171311577,0.004334384148921673,0.052141660843361165,0.015770857857538918,0.023561894921780055,0.0043595884247378805,26.001085793472864,2.4956959482402543,0.7233344101315575,0.01901835664958912
12.58411,1.3533556247156122,0.03931642480744361,0.4414524605834053,0.005710589846361031,0.5859062368087441,0.004302657627860246,0.05202312247711131,0.015668565438718682,0.023514390913365848,0.004390141428817406,26.52884880116127,2.558892917158417,0.7162709604422214,0.01892803447621132
12.58857,1.3647757421032911,0.038681831960193765,0.44273220216600884,0.005644527293918437,0.5853867015138168,0.004268996874233832,0.05188166634653033,0.015584405669102736,0.02344439097496598,0.0044259451910417585,27.06713463630379,2.622386712909457,0.7091937295817557,0.018814446712415812
12.59303,1.3759650216840202,0.038039807649039074,0.44404014739265946,0.005575252656302258,0.5848659802340931,0.004232826142890483,0.05170215092342348,0.015517273499206853,0.023353810158486442,0.004466664562584831,27.619715686088192,2.686030869115604,0.702086452751367,0.018673550276782074
12.59749,1.3869367746475614,0.037414029593274764,0.4453806502803533,0.005506337671857589,0.5843415304509308,0.004196888506356182,0.05153373893296614,0.015460225441284671,0.02325711364665305,0.004510074630297887,28.18712165302658,2.7515742129640484,0.6949387960749197,0.01851756136850431
12.60195,1.397663090375081,0.03681794663935339,0.4467514724427166,0.0054397626944145865,0.5838073906699596,0.004162711935985325,0.05137391138145223,0.015404268401792647,0.023165818810717567,0.0045532700713991,28.76744438454261,2.81988012587719,0.687762756094736,0.018354015319885533
12.60641,1.408192109288335,0.03625397502508661,0.44814539346258786,0.0053760927111271145,0.5832586700326939,0.004130707878129432,0.051273352470377294,0.015339720483578118,0.0230988349126797,0.0045928656996393254,29.364953189568766,2.891704007817667,0.6805455148023228,0.01818304569281265
12.61088,1.4185250609908324,0.03570892144184757,0.44957189188207797,0.005313486787517179,0.5826943397119436,0.004099566693414139,0.05121792469593647,0.015267041391836229,0.023045291184753992,0.0046292401098231685,29.97925667381723,2.9663233182538047,0.67327416678414,0.017999830985612347
12.61534,1.42863011084358,0.03518046853232848,0.45103428132667767,0.005251625790855155,0.582113603680836,0.00406907388762164,0.05119273241148851,0.015192946383192766,0.022997289588673715,0.004664724835855859,30.607957917742862,3.0434348010667804,0.6659577332597085,0.017804870615527556
12.6198,1.4385593523166207,0.03468541896239188,0.4525195190600313,0.0051933130408551255,0.5815255625278185,0.004041224790444279,0.05119616007638846,0.015116621583055373,0.022966026532711833,0.0046984975315671725,31.2582019137248,3.1248168023886254,0.6586094297258092,0.017602233775066634
12.62426,1.4482871771537837,0.034224191557646465,0.45402156175484104,0.005138679612616054,0.5809318917021421,0.0040160841165315965,0.051204768934788036,0.015040807743452346,0.022958032367400467,0.00473088885925525,31.92933320778222,3.210344983731607,0.6512584037180655,0.017392017245933127
12.62872,1.4578227699897381,0.033812185933684194,0.4555344526081974,0.0050901588753877545,0.5803318688656878,0.003995546102773194,0.05121450413542288,0.014963495631148313,0.022987898838276278,0.004760747673896604,32.623393468433456,3.3016718095940645,0.6439179395235196,0.017181584272522574
12.63318,1.467173186920725,0.03343754014154004,0.4570636310348377,0.005046081249325128,0.579724782248034,0.003978405424297418,0.05122259174840367,0.014881354961997887,0.02305199847640107,0.004787057444599568,33.341179726596415,3.398108386752767,0.6365829265585896,0.01696673038450202
12.63764,1.4762921936507423,0.033093938293985076,0.4586276492928343,0.005005494628363185,0.5791098392137439,0.003964115405193317,0.05124831092623323,0.01479619405674164,0.023137538867228757,0.004811079529784313,34.07687215071771,3.499209510399341,0.629241564981153,0.016751073404129565
12.6421,1.4852486754708107,0.032783399105170793,0.4602003523282848,0.004968931675197778,0.578489737175109,0.0039528862149668205,0.05127930882220794,0.014713749005560876,0.023254515399108756,0.004834188635362678,34.84094836390812,3.605321051445923,0.6219293411888948,0.01653006612697191
12.64657,1.4940924907661748,0.03250979219313763,0.46176164723586893,0.004937176510194138,0.5778696183837282,0.003945178437296421,0.05129799149836596,0.014639806185292746,0.023409222954091716,0.004858030748803666,35.64212890116021,3.7166567721033132,0.6146921231312612,0.016302008793074824
12.65103,1.5028609212936503,0.03227909514659787,0.46329026883172675,0.00491126857320029,0.5772506721841899,0.003941689541847024,0.05129134017100883,0.014573983396498744,0.0236083437521411,0.004882189107128867,36.487865762464224,3.833325780615086,0.6075872355739631,0.016068401719331757
12.65549,1.511548720659061,0.032083266831462946,0.4647853744705843,0.004889972989343426,0.5766261771367294,0.003941527487110263,0.05125332512864655,0.014515433580710512,0.02385967544899443,0.0049061109248480705,37.37842873812018,3.9539419677945187,0.6006364449878517,0.01583241049419959
12.65995,1.5201379044408398,0.03192729585426456,0.46626179464479806,0.0048740538243462715,0.5759940784858486,0.00394550077545243,0.05119180459820496,0.014462638600456407,0.024162732181102237,0.004929540459514627,38.31141262940268,4.078848329304347,0.5938381113121732,0.01560891203800175
12.66441,1.5286355432427123,0.03180258815497064,0.46772257250681404,0.004862310367035074,0.5753608217424431,0.0039526714840996575,0.05110781887184303,0.014415636240579207,0.02450269609364517,0.0049530967258839724,39.288662194854155,4.206133001752673,0.5872241806504183,0.015405015707232619
12.66887,1.5370804591385716,0.03170105793985265,0.4691618775988371,0.00485376971618776,0.5747468943155094,0.003962098335794414,0.051020789937751186,0.014374096928952657,0.024868242824960245,0.004977323363418874,40.317080663770504,4.332840969413502,0.5808728229734993,0.015227856229207207
12.67333,1.5454747811862164,0.03161564718137932,0.47058792749519,0.004847496874444,0.5741664573590527,0.003973017717108719,0.05093293820298462,0.01433820761577078,0.02524269459623537,0.005002804368609096,41.39701240452057,4.456032162685753,0.5748341008356513,0.01509463697969982
12.67779,1.5538670969074144,0.031537925938741954,0.47199605747160545,0.004842286697501418,0.573620216496974,0.003984413667129084,0.050833974252581675,0.014305285946217404,0.025627260743871203,0.00502887586164257,42.53476256456324,4.57220794929397,0.5691608392821577,0.015024626679803008
12.68226,1.5621875495128332,0.03148568835159074,0.4733635968432355,0.004840611813745359,0.5730868248706628,0.003998293660950826,0.050711884717324615,0.01428086351242943,0.026047561924660102,0.005056422356679978,43.71864552993962,4.6808058337623555,0.5639230099845055,0.015056286433686773
12.68672,1.5704977682723353,0.0314510658081211,0.47471901479788864,0.004841474689526186,0.5725794867302304,0.004014010540064924,0.050592304275167144,0.014259299475719057,0.026482432513047854,0.005084296153878075,44.95463234199551,4.77916036058558,0.5591178259906743,0.01521493758709556
12.69118,1.5787416217827426,0.031423515362039536,0.4760778884689829,0.004843309682971906,0.5721116987601261,0.0040303189954858445,0.05047708198405525,0.014238935322102887,0.026914276867583495,0.0051124281180666325,46.230992814989804,4.863184808214287,0.5547800769304918,0.015520448205864023
12.69564,1.5868476206303554,0.03140056595379131,0.477446373758615,0.004845677448380418,0.5716848050342804,0.0040468998051793005,0.050390756575360615,0.014211593219605741,0.02732328992160574,0.005138771031933531,47.53223674352573,4.930640983394774,0.5509256387486622,0.01598406050563204
12.7001,1.594872962343298,0.03137129787463202,0.4788454898260738,0.0048470943108116634,0.571312887762233,0.0040625886430688185,0.05033449701062766,0.014177152634778938,0.027697223753412298,0.005163464301194012,48.86242246106958,4.978254150642244,0.5475599644568182,0.01660458122730464
12.70456,1.602804760166046,0.03134359651267065,0.4802462259186632,0.004848755792203859,0.5709938253747028,0.004078146848721831,0.0502956952304795,0.014140049747790975,0.028058549712299676,0.005187598095597359,50.21244358506618,5.004109183855417,0.5447772046441641,0.017371863823515833
12.70902,1.6106706572171192,0.03131869891829879,0.481662624971296,0.004850791709504099,0.5707154908544426,0.004093887594425191,0.05028374983001782,0.014101097189840662,0.02840366479188906,0.0052113457388810154,51.58124904142701,5.008397632081065,0.5425379185883398,0.018272838512548576
12.71348,1.618380682769184,0.03130666595867974,0.4830897367937615,0.00485465246703449,0.5704743259589542,0.004111022487432777,0.05028536236353289,0.014057055664234517,0.028724965675873432,0.005233513321229326,52.94775399439756,4.993256558267623,0.5408291471957893,0.01927914068141212
12.71795,1.6259732779759755,0.031298475911443836,0.48453379104498606,0.004858867723298611,0.5702548825574868,0.00412847951003375,0.050311418402864294,0.014003118723651493,0.029021911596315307,0.0052521223535250084,54.31345218689199,4.958190806273108,0.5396080858167206,0.020362418661229592
12.72241,1.6333824677268134,0.03130113189390194,0.4859945783970516,0.004864471880938217,0.5700561365511558,0.004147147639141083,0.05035553421200791,0.013937868469169199,0.02928542896095225,0.00526655387163731,55.66242647365788,4.906325433185268,0.5388341647919941,0.021491315147299964
12.72687,1.6406718745000353,0.03130688691148081,0.48748643073441905,0.004870535206118148,0.56990076498713,0.004166198695013955,0.0504236161270184,0.013861642266823005,0.029516275100949205,0.005277258703392209,56.99861721901561,4.836439017809391,0.5385308022850837,0.02263714826804489
12.73133,1.6478103746626838,0.03131479014022676,0.4890002122987438,0.004876774720840585,0.5697742996670502,0.004185418463409889,0.05051672389598981,0.013776458044930476,0.029720372396671368,0.005284610033929399,58.31254730890147,4.75084982418871,0.5386538953932896,0.023771776809362963
12.73579,1.6548299967600717,0.031337881942168945,0.4905164706647825,0.004885147933767253,0.5696628993061408,0.004206427215200095,0.05062212409842671,0.01368677479783809,0.029902120117577233,0.005289845190496711,59.603188476489336,4.652497898229693,0.5392154065869292,0.024884103866703866
12.74025,1.6616833374859852,0.031374991878798913,0.49202034429051594,0.004895315104117448,0.5695503383146796,0.0042289407289815475,0.05072266334963355,0.013593086360755294,0.03006520959437856,0.005292760145372393,60.85926489743551,4.544444587691579,0.5401573070253699,0.025952688806408785
12.74471,1.6683771885040224,0.031429741589273974,0.49350302057535056,0.00490773707785881,0.5694214266946875,0.004253410494503357,0.05081115065175434,0.013497653062027952,0.030209957174371214,0.005293934024421005,62.07934989709471,4.4294415538191,0.5414385268351266,0.02697100481345402
12.74917,1.6749981016038349,0.031498106639602216,0.4949753024007351,0.004921956670991668,0.5692867472292917,0.004279472521463782,0.05089721042020107,0.01339343288848178,0.03034506080454499,0.005290623334032483,63.272725877178566,4.306810908152091,0.5430876786637142,0.027932470323786478
12.75364,1.6814874414536853,0.03158242963647067,0.49644490948830844,0.004938370725387428,0.569153298936161,0.004307502060243018,0.05096891083687463,0.013283593511300328,0.03045869170766843,0.005284386280886183,64.42934078169156,4.180379139600298,0.5450273747522246,0.02883041340580159
12.7581,1.6878196547256863,0.03167382061529775,0.4978972604315728,0.004955519798946669,0.5690132762976517,0.004336172519451149,0.05105064838992489,0.013176138799832886,0.030553647987484518,0.0052781576135294515,65.54293905815574,4.051382228393844,0.5472181280811262,0.02965069751908216
12.76256,1.6938939473586216,0.03177319466424037,0.4993260838972201,0.004973485860665803,0.5688650168436157,0.004365519314005972,0.05113876433426589,0.013073391130984416,0.030623403975611762,0.005273017257097771,66.6001411774707,3.924326930866951,0.5495432996282769,0.030392028630332045
12.76702,1.699721009339319,0.03187375367353432,0.5007256783049273,0.004991153322952258,0.5686994260023099,0.004394586171351369,0.051245621832598315,0.01297975649076917,0.030667604955146126,0.005270702175400088,67.60400329460063,3.799623444214071,0.5519647702303707,0.031054432700598954
12.77148,1.7052653780907208,0.031973121122762446,0.5021031716407245,0.005008219940454598,0.5685245214980722,0.004423104054953059,0.05135035922773434,0.012892472910973375,0.0306812741624871,0.0052703373566246525,68.55245816952907,3.679112847440126,0.5544109265155508,0.03164242440471966
12.77594,1.7105973532127867,0.03208772104227476,0.5034572033894547,0.005027339079994102,0.5683427991783438,0.004453386367116548,0.05145821791369129,0.012810154457698552,0.03066648258842575,0.005271377159009448,69.45422149915532,3.563767291272086,0.556917718633785,0.03217748231265236
12.7804,1.7156916323304021,0.032201538014062024,0.504788404626287,0.005045924477825599,0.5681451768716245,0.004483227651520326,0.05158015029781609,0.012733489432813647,0.030630076878768522,0.005273961872567087,70.31054692885695,3.453064677700451,0.559417623405378,0.03265398120772578
12.78486,1.7205298062947687,0.03229882895820808,0.5060862332642058,0.005061525856058488,0.5679326850286118,0.004510338324569163,0.05173167334932785,0.012661985079119297,0.030573245654554895,0.005277838848410948,71.11922375070995,3.3463010304384557,0.5618835062539017,0.03305969007530159
12.78933,1.725076027392759,0.03237990278400281,0.5073455077828956,0.0050740682846557045,0.5676914349814836,0.004534691897346103,0.0519227331496995,0.012593937123268048,0.030505841469619585,0.0052818911726522175,71.88128390210153,3.244771571921285,0.5642437041106656,0.03340603616180023
12.79379,1.7292967387318274,0.0324360363642883,0.5085669173639744,0.005082234409218253,0.5674263712772067,0.004555051399870101,0.0521674057459693,0.012527467695598904,0.030419593917436788,0.005285633718892556,72.59593144055825,3.148585628978086,0.5664469377687633,0.03369208233838946
12.79825,1.7331383978909418,0.03248239765509643,0.5097695567992104,0.005088545147768903,0.567153473329891,0.004573692178081764,0.0524510073007579,0.01246571933837591,0.030296489153852458,0.005291012936512515,73.2631832519436,3.0603656523731377,0.5684117161554461,0.03394583334615631
12.80271,1.7367261707540749,0.032513976974809566,0.5109357813771735,0.005092138891140179,0.5668562034185539,0.00458979887230854,0.052771818283965405,0.012404668492267087,0.030159641706815454,0.00529566417128674,73.89555252301436,2.976841170747588,0.5702504139052104,0.0341604573376777
12.80717,1.7401720072866182,0.03252815560760321,0.5120519014501264,0.005092565447450529,0.5665238532545048,0.004602909137273687,0.05311849396213193,0.01234229704146435,0.03002972403877474,0.005298130000253769,74.50247165563071,2.895565005388596,0.5720689186388712,0.0343289401908252
12.81163,1.7435344452819994,0.032515163216965196,0.5131058693737022,0.005088247582682564,0.5661476840152561,0.004611534716483804,0.053498999624253724,0.012272998293691583,0.029921977881288937,0.0052954606863299825,75.0881169606163,2.8147790259779004,0.5739216517936139,0.034438481995099246
12.81609,1.746933173645594,0.03247644185889753,0.5140879932881418,0.005079308125616292,0.5657109001280853,0.004615805212537391,0.0539214838014974,0.012193722829217525,0.029855410195990823,0.0052857697848213946,75.66251104688443,2.7326402420660285,0.5759174119143763,0.03448466139339236
12.82055,1.7502357885054556,0.032411351855195565,0.5149882073910259,0.005065580374269422,0.5652096004758884,0.004615480972256882,0.05440686437224873,0.012103503868103004,0.029822652798685123,0.005268767785671163,76.21501735771974,2.652019652376542,0.5779181350095803,0.0344775228730114
12.82502,1.7534658143481807,0.03232639985400675,0.5158281921205001,0.00504825950102239,0.5646611099503133,0.004611676855167972,0.054927583912463766,0.012008277123368431,0.0298100139155244,0.005247590300075765,76.74931795425667,2.573135420278367,0.5799337730680774,0.03442607985570621
12.82948,1.75663090773244,0.03222242112845505,0.5166264324762301,0.005027686311283186,0.564087093153808,0.0046046712895121186,0.05546433082277177,0.011916064647281968,0.02980762247056736,0.005226046960914455,77.2661016806355,2.496071634166175,0.5819666112283405,0.03433254842903134
12.83394,1.7597610156579322,0.03210277846534438,0.5174009673132889,0.005004618136109567,0.5635114010511622,0.00459510536933148,0.05597600647914068,0.011830353412193325,0.0298040522707847,0.005206091773554015,77.76660107232338,2.420767128855715,0.5840450907877371,0.03419911987739925
12.8384,1.7628464253669163,0.03196543605483216,0.5181615489652561,0.0049788691787492284,0.5629480472261903,0.004582764925588925,0.05644672898626726,0.011752294338704184,0.029789014464439,0.0051886918291431695,78.24976137701844,2.347374429426199,0.5861554635807945,0.03402599017447304
12.84286,1.7658952567207065,0.031802807585283595,0.5188948247764524,0.0049490678976777695,0.562374145090352,0.004566436316459667,0.0569161812582841,0.011675526934093754,0.029772786152767926,0.005170584958227341,78.71821810998003,2.275215237099994,0.5882936610266226,0.0338079797313904
12.84732,1.7689212623553066,0.031620514451004965,0.5195963632951718,0.0049160983453302035,0.5617888438548617,0.004546880647000497,0.05738247725463781,0.011601802950827632,0.029759775824428594,0.005152560994322523,79.17206716017886,2.2046447427260096,0.5904719047782377,0.033550995349397934
12.85178,1.7718853354786046,0.03142646139057253,0.5202760328242608,0.004881317016653641,0.5612062033028575,0.004525310371544607,0.05782052538458022,0.011535870680424673,0.029743041176457978,0.005136990714396696,79.60896076789291,2.136817301065392,0.5926463850092801,0.03326868128139024
12.85624,1.774824751815976,0.0312308131620502,0.5209528979071828,0.004846456796420841,0.5606425752403634,0.004503360651117814,0.05818884376214048,0.011480981709563737,0.02971941209403803,0.005125623465335221,80.03199859436285,2.0718339664344056,0.59484836292601,0.032970692000972704
12.86071,1.7777122750363499,0.03103957013294316,0.5216331072569962,0.004812563488814153,0.5601117791514039,0.00448194903229535,0.058473347157460054,0.011440525844977189,0.029686324591221724,0.005120134097195824,80.4386576064471,2.010423775300339,0.5970496276799755,0.032666638539199135
12.86517,1.7805887356803813,0.03083879511740905,0.5223174983019653,0.004777482785131809,0.559614269012775,0.004459076536642038,0.05867402707202092,0.011411715140876034,0.02963879189341289,0.0051193663749218325,80.83110322578506,1.9510944762079754,0.5992879176369355,0.03233952386412538
12.86963,1.7834434406592545,0.030629003834876874,0.5230004899199101,0.004741211334503867,0.559140401536889,0.004434764227267333,0.058803612041027846,0.01139288826418243,0.029578675078972223,0.0051224746128545095,81.20992566501923,1.8939249049664733,0.6015455524008154,0.03199307303845715
12.87409,1.786255537661895,0.030417472035032044,0.5236798660945958,0.004704856478091134,0.5586880643598274,0.004410043399201909,0.05887112779782484,0.011384985483335469,0.02951241613193036,0.0051299427239444315,81.5745770795453,1.8395114700180992,0.6037972748185716,0.03163838913372737
12.87855,1.7889968002150192,0.030212004156167222,0.5243544738418282,0.004669618136297849,0.5582567105367745,0.004386038026408909,0.05887590615325259,0.011388533966769724,0.029447177633177033,0.005141958082872504,81.92432602916902,1.7884701513356112,0.6060110035993589,0.031287557029241304
12.88301,1.7916698457042277,0.030024214759356238,0.5250236251495665,0.004637262562130911,0.5578431906489969,0.004364438684475321,0.058809401390976936,0.011403386443321778,0.029390419041686124,0.005158399887599674,82.26032395560046,1.741233372662577,0.6081854112145477,0.030953589140880765
12.88747,1.7942678201847115,0.02985250826190651,0.5256890914565727,0.004607603517335631,0.5574553639228541,0.004345041887797315,0.05866565432081993,0.011429030568857664,0.029340737816916193,0.00517919513916005,82.58155898562957,1.6976065636861344,0.6103139389813579,0.030635622661357047
12.89193,1.7967973405349809,0.0296842575860593,0.5263716270846528,0.004578783558128218,0.5571048204275527,0.004326190805004939,0.05843157674916474,0.011468516600567136,0.02928011092218635,0.0052060740425415005,82.89099898104996,1.6565217835960429,0.6123962028801355,0.030321804782585757
12.8964,1.7992778198128279,0.029528453873713938,0.5270466770222774,0.004552068917140374,0.556777207721856,0.004308999655646985,0.05813084463345611,0.011519400771049392,0.029224229720679305,0.0052376082435112445,83.18712158570236,1.6182671407180094,0.6144552756863964,0.030018973957724387
12.90086,1.8016811990784376,0.02938819046285129,0.5276989449658204,0.004527769253538663,0.5564524574962914,0.00429380628291673,0.057793688453841925,0.011577313103156975,0.029187467814841973,0.005271378049301562,83.4704076090505,1.5830380589364914,0.6164588673476135,0.029733909667914907
12.90532,1.803973738649742,0.029275520002643548,0.5283159609099795,0.00450765825842157,0.5561204758108006,0.0042822875758826385,0.057443563091525984,0.011635793736130367,0.029177870584429572,0.005304312067326787,83.73984748324082,1.5515711415933355,0.6183727025139559,0.029482104850289414
12.90978,1.8062236380978338,0.029189939665648496,0.5288759165243863,0.004491553889393086,0.5557689310636376,0.004274212801555873,0.05710733455923294,0.011689998225109497,0.02921151848783433,0.005333709725568714,83.99547832604472,1.5231983474593167,0.6202676985082483,0.029255927795124374
12.91424,1.8084272076777768,0.029130109350219015,0.5294046855793535,0.00447936133291534,0.5554122506684873,0.004269612121773603,0.056728078487658,0.011743358468237238,0.029277398709028284,0.005361541715826475,84.24029492646217,1.497619350652944,0.6221332473753488,0.029055622448002062
12.9187,1.8105524792225507,0.02909927409374135,0.5298925796992003,0.004471544820864535,0.5550466469989863,0.0042688996198193266,0.05632654837464376,0.011798236755800951,0.029373719097683885,0.005388813766623038,84.47259245810817,1.4751193947218373,0.6239383775666953,0.028887067598859284
12.92316,1.8125756964091588,0.02908865008456233,0.5303483684352231,0.004466804149349381,0.5546787349661633,0.0042708727473805665,0.055924380567584246,0.0118510634446802,0.02949429446630202,0.005413967399466907,84.69285374017042,1.4552376551799888,0.6256576485837516,0.028743994224290494
12.92762,1.8144414396173247,0.029102911475347177,0.530756877481035,0.004465789927700084,0.5543000729004085,0.0042761111415976485,0.05554784780302352,0.011899392221436543,0.029637451695735936,0.005435857526306767,84.89890396229369,1.4384700647464672,0.6272383401112235,0.028635743645459098
12.93209,1.8160728564726343,0.02912779546130274,0.5311122172322029,0.0044662738395939835,0.5539051496595941,0.004282488803638809,0.055226376567837354,0.011940484535986262,0.0298014725981321,0.005453217622329583,85.08975796693575,1.424444276537051,0.6286052945294637,0.02855541430440345
12.93655,1.817546438161005,0.02917723047750084,0.5313998026390369,0.004470305527837485,0.5534841557095644,0.004291937629552158,0.054937511929752776,0.011973877762393663,0.03000139287393913,0.005465202458551639,85.26647097689897,1.4132420337067064,0.6298351981265174,0.028509371274635358
12.94101,1.8188892610213307,0.02925219016952224,0.5316287700585269,0.004478063621835239,0.5530418818726976,0.004304678422296132,0.054678198502516845,0.012002653469320269,0.030236465662131937,0.005473411999875038,85.43101794072798,1.4045934183753932,0.6309526961662932,0.02849641096026682
12.94547,1.8200373578972726,0.029348058829257857,0.5318146387300858,0.004488958369140178,0.5525927891668417,0.004320168160294647,0.05444545777173231,0.012030329178829373,0.030489696433833917,0.005479974701910963,85.5830520830641,1.3985564438857594,0.6318948980206971,0.028518123221021076
12.94993,1.8209488407354137,0.029450527038799683,0.5319750038038396,0.004500919809898036,0.5521512388794997,0.004336451074250693,0.05426068330160657,0.012057548174157839,0.030742734800550738,0.005485839368977974,85.72314974624466,1.394591133832641,0.6326203277200143,0.0285648623034647
12.95439,1.82154227374907,0.029555581835204948,0.5321320881232275,0.004513475996480116,0.5517330604536034,0.004353129400549489,0.05412154336066233,0.012084544069093718,0.03097720398295411,0.005491664935995167,85.85195304142816,1.3928850832955626,0.6330486097089579,0.02864096463113263
12.95885,1.821774870484399,0.02965761717211664,0.5322888961626456,0.004525836664852914,0.5513450222269161,0.0043694102701900064,0.054039931488607945,0.012108678980458447,0.03118446184907533,0.00549646119307909,85.96855030119215,1.3933937908239589,0.6331392834985607,0.028745251269173943
12.96331,1.8216689948539604,0.02976392033655785,0.5324185532245919,0.00453895076715839,0.5509670897869261,0.004386145099044668,0.05400658773537279,0.012132448337873742,0.03138484290792739,0.005500658576674325,86.07214955808342,1.3963361605516553,0.6329149327279768,0.02888294061901178
12.96778,1.8212906426699003,0.029877518741621274,0.5325333485584038,0.00455333976001221,0.5506075650802634,0.004403872055692577,0.054024653639824054,0.012153935508784203,0.031575939881462504,0.0055035569421101466,86.16499067781935,1.4014309147854151,0.6324367192006604,0.02905168568568455
12.97224,1.820678774022753,0.029999362111877478,0.5326452681056782,0.0045691643281992,0.550269154819135,0.004422824243922776,0.0540829679142282,0.012173896110118224,0.03175414996588053,0.005505842167635621,86.24985631898905,1.40844970016835,0.6317382640505962,0.029249878830698954
12.9767,1.8199123590244597,0.030128142479067362,0.5327711805345037,0.004586270238607705,0.5499585787103975,0.004442939348283619,0.05417702816695687,0.012189091560176472,0.03191513511017254,0.005506249771207825,86.33024439047837,1.4168259133565357,0.6308921707877114,0.029469826970964064
12.98116,1.8190497568525261,0.030259249107882302,0.5329171471031051,0.004604017115037154,0.549683946584718,0.004463582539370835,0.05429611611295198,0.012200872634806825,0.03205774952085634,0.005505578136431282,86.40666749453419,1.4260212394837861,0.6299544656990357,0.029701756102742272
12.98562,1.8180132727820175,0.03038869226850454,0.5330741384010387,0.004621777117233245,0.5494415481343871,0.004484098195729425,0.05447395900205478,0.012206974397973662,0.032186188399427995,0.005502763461173987,86.47689927875419,1.4363612264173713,0.6288487294147773,0.02994954033632249
12.99008,1.8167944370731413,0.030522354174850063,0.5332402509542453,0.004640399516454679,0.5492258489910139,0.004505337480426713,0.05469138907413111,0.012210918469533878,0.03229939041992377,0.0054992698827995585,86.54162284169365,1.4481888946647872,0.6275635435996364,0.030220635704006033
12.99454,1.8154399908790722,0.030662492999429913,0.533416435894419,0.0046602516716640055,0.5490403319216226,0.004527636118032033,0.05493397669875046,0.012211920256811745,0.03239748975439579,0.005494659577670162,86.60097708230454,1.4613760286547468,0.6261432330092265,0.030513211192173068
12.99901,1.8139702180891344,0.030810160246340677,0.5336158883622801,0.004681468556064781,0.5488823529458452,0.004551259462024661,0.055178044470349824,0.0122128907495694,0.03247131519978683,0.00549041317407135,86.65869225133982,1.4758032567689232,0.6246024930404463,0.030827649507812787
13.00347,1.812449422189103,0.030964635518264248,0.533841854508689,0.004704009789918329,0.5487605483896347,0.00457612581160713,0.05540271001369303,0.0122100046771153,0.032516927051564296,0.005484720403665817,86.71451284976486,1.491091074485514,0.6230051100225472,0.031156919511232024
13.00793,1.8108796704724328,0.031124188740736924,0.5340954383403081,0.004727562561879376,0.5486688324256758,0.004601992038826633,0.055617956672598313,0.012203613895641889,0.03254208114672343,0.005477708872542947,86.77001497640914,1.507129931061365,0.6213507446301926,0.03149977144087114
13.01239,1.8092453829743258,0.031293018813741025,0.5343807448180165,0.004752885040306274,0.5486207366822268,0.004629519225311925,0.05584020989742189,0.012193682364039556,0.03254471367253192,0.00546963639732246,86.82297511481889,1.5242982213257097,0.6196244928586931,0.031862131556477206
13.01685,1.8075301779469672,0.03146383285601514,0.5346808554262152,0.004778708533467008,0.5485972424517921,0.00465748598204401,0.056049443112859434,0.012182818803830955,0.03252655273873826,0.005461320468618564,86.87352041153822,1.5423751354289386,0.6178079364860207,0.032238972391319135
13.02131,1.805682409555902,0.031636236723397514,0.5350029071834151,0.004804937339299568,0.5485939498161289,0.0046858982790879055,0.05624365331307211,0.012171741388122468,0.03247790048775806,0.0054531762898393545,86.92358028073366,1.5616709686152854,0.6158438279582557,0.032636760788421766
13.02577,1.8037059192947318,0.031803932297015836,0.5353325373187371,0.004830495322595719,0.548597457919743,0.004713695406772158,0.05640121200544171,0.012162849891528814,0.03240036873322551,0.005446052262042169,86.9729688985676,1.581911617355891,0.6137335222582074,0.033049358106172363
13.03023,1.8015567515745263,0.031964907871858475,0.5356686582079916,0.004855012629584047,0.548600858735407,0.004740565129405818,0.056523110297067046,0.012153788523655342,0.03228730109384412,0.005439004822428036,87.02249999204156,1.6033351929952526,0.6114268294787392,0.033480848373200936
13.0347,1.7992459590795746,0.03213224551016058,0.5360297096845532,0.0048807183152164086,0.5486321059599379,0.0047686053971823,0.0566027155307532,0.012145333464088918,0.03213644296466106,0.00543239859949496,87.07034751755779,1.626650525508763,0.6089326910384523,0.033944450858799435
13.03916,1.796827091715748,0.03229864205022564,0.5364084548269631,0.004906390048602046,0.5486788054760542,0.004796666243477135,0.05665361620989048,0.012136578305028544,0.03195443922223304,0.005425734291605073,87.11836438996102,1.6511603486179478,0.606302557483408,0.03442761040804928
13.04362,1.794282414145863,0.032462947047954493,0.5367859280810386,0.0049316797372668504,0.5487220514863334,0.004824402951543976,0.05667824599943422,0.012127891526706255,0.03174946543856445,0.005419200516369734,87.16628266261013,1.6770159000513287,0.6035140477198009,0.03493227460266851
13.04808,1.791692280031663,0.032616125820886785,0.5371540876280875,0.004955003423254564,0.5487387902939265,0.0048503958351069736,0.056680908512686264,0.012119474046929424,0.031532576993127164,0.005412591813459145,87.21867116655044,1.7031180393627299,0.6006474059818256,0.03544029424311625
13.05254,1.7890522333929468,0.03274652302743999,0.5374954291926796,0.004974477865114097,0.5487172741890772,0.00487274456423472,0.056663365880512795,0.012108831147129845,0.03131151448064181,0.005404661027527736,87.27420938625961,1.7289470983992383,0.5976971025713681,0.03593945860281118
13.057,1.786273445248454,0.032861726351697366,0.5378243756841767,0.004991319600752744,0.5486659645677628,0.004892691585540513,0.05660444853753002,0.012098676225447408,0.031066816720377324,0.005396910257377809,87.33350347016643,1.7556191744715595,0.5945614897192973,0.03645023124510292
13.06146,1.7833168353950166,0.03296366025916472,0.5381515794585138,0.005005972569584176,0.5486028727669553,0.004910605063835824,0.056513369358370716,0.012088542392033025,0.030794041763674666,0.005389309042023747,87.39459667700774,1.783696494212841,0.5911927268568835,0.03698078491475259
13.06592,1.7803457410996888,0.033060685357244116,0.5384640564765589,0.005019540572274104,0.5485089677105633,0.00492761711712866,0.05640685212563852,0.012076826864696293,0.030513379596537295,0.005380816946486466,87.46110611634663,1.812298876711618,0.5877676865799408,0.03751963485658158
13.07039,1.7774666337693745,0.03313788161620494,0.5387401421527811,0.005029623103098135,0.548368262283977,0.004941314171344921,0.056290566657895384,0.012061911459681397,0.03025310977358434,0.005370085650486243,87.53300693759854,1.8397048117475134,0.5844084402768593,0.03803445007063699
13.07485,1.7747829646760633,0.03320449544009316,0.5389652963713881,0.005037538216994007,0.5481694146216716,0.004952954699188113,0.05618333724513279,0.012040395429487514,0.030030663647642033,0.005355378654254757,87.6107677125313,1.8654214409102519,0.5812385465640078,0.0385193143606253
13.07931,1.7724133206057906,0.033245120359729124,0.5391308212411317,0.0050407949630402,0.5478926746049565,0.004960182995864831,0.05608818279891054,0.01200914235817906,0.02986587648536105,0.00533496842260221,87.69860370547208,1.887264706172044,0.5784017783795233,0.03893699497047316
13.08377,1.7701888490351458,0.03326647962679966,0.539246854393134,0.00504051726449794,0.5475507011668977,0.0049640756072327616,0.055989055447899526,0.011968369978351014,0.029732971448142288,0.005309321149644735,87.79406953449282,1.9070474114299056,0.575709530803132,0.039317506338497864
13.08823,1.7680981718079851,0.03327325336753013,0.5393146495348398,0.00503746913231144,0.5471485720931331,0.0049653440367008125,0.05588438500193496,0.01192214592772177,0.029630770765162483,0.005280396696018642,87.89613464118169,1.925083950042289,0.5731535018404219,0.03966629872376578
13.09269,1.7661831952379825,0.033261681151209664,0.5393477953880149,0.0050312594783163455,0.546703621039725,0.004963564540661309,0.05579312663337791,0.011872939526234335,0.029556806132590246,0.005249413093817908,88.00431634120791,1.9406878421822435,0.5707887220746805,0.03997070065911867
13.09715,1.7644451887128076,0.0332400286045537,0.5393539973077979,0.005023273685484648,0.5462291489549687,0.004960047897510517,0.055718212994399746,0.011822470875783045,0.02950965855702094,0.005217386287503063,88.11706206161317,1.9542736427915863,0.568622636570966,0.04023854069673835
13.10161,1.7628590585347883,0.033202027287437895,0.539333083779564,0.005012663451548986,0.5457353021840845,0.004953858081859302,0.055682051747116525,0.011770921791246931,0.029488429371658957,0.005184552467827068,88.23115825118859,1.965708049327987,0.5666308028449706,0.040464415138713586
13.10608,1.7615602562522434,0.03314116797868371,0.539268555806866,0.004998254312848201,0.5451965290834652,0.004943907822339722,0.05566977714291096,0.011711861554498212,0.0295114247842471,0.005147567687109125,88.34998964147842,1.9731007350896161,0.5649816734791581,0.04061744003555883
13.11054,1.7605137349294697,0.033063470724912544,0.5391572804323999,0.004980956490252636,0.5446119585910881,0.004931068649653068,0.05568819778534633,0.011647635588178742,0.02957832413097735,0.0051073469891198655,88.47223993770736,1.9770984352231868,0.5636383971113476,0.040708887762321434
13.115,1.7596042973974004,0.032967592627450144,0.5390232789348423,0.004960751413411698,0.5440028882818563,0.0049153424557795,0.055720279317154134,0.011583641799529585,0.029665247701987685,0.005067032683340848,88.59749619674118,1.978754454342692,0.5624626444602133,0.04075495179422944
13.11946,1.7586983306157733,0.03286095579491974,0.5388892372259018,0.0049390092174286014,0.5433992769946919,0.0048980170245007575,0.05577028820053988,0.01152588645958345,0.029746482466685285,0.005029780235295775,88.72265920516945,1.979913722668292,0.5612915568109514,0.04078600340966159
13.12392,1.7577152987196003,0.03274145918061437,0.5387796765824242,0.004915633430067124,0.5428268323769551,0.0048789839257649785,0.05583294658951152,0.011479270960731163,0.029801635110978355,0.004998283176365217,88.84693643756819,1.9812885920653773,0.5600248666927106,0.04081258534624958
13.12838,1.756578904877074,0.03261077107958461,0.5386998144173138,0.004890978242362085,0.5422988718141188,0.004858518445101506,0.05590118225006796,0.011445463667327667,0.029817706810543285,0.004973552909489378,88.9677159480293,1.983809454453229,0.5585663678818734,0.04084930819097037
13.13284,1.7554488444578873,0.032458458996198765,0.5386211070204772,0.004863190175792194,0.541778879045067,0.004834844947733745,0.05599483195059785,0.011418090136018418,0.02982445998909631,0.004952068624515137,89.08821711386,1.9851375135605167,0.5571134234149594,0.040856713107346586
13.1373,1.7543030099765713,0.032290345755732225,0.5385552813435968,0.004833288793561909,0.5412830370888082,0.004808931792912408,0.056104179048131086,0.011398980567129164,0.029813945682237917,0.004934837348106933,89.20704319676554,1.9858553661975615,0.5556383672592162,0.040845405565698545
13.14177,1.7530559462906647,0.03212132098261338,0.53850545948371,0.004803423486233228,0.5408047371219693,0.004783001320049582,0.05621436291025585,0.011390835266387782,0.029783643910297728,0.004922843881702771,89.32670341095454,1.987760694916801,0.5540315012131539,0.040848704274817155
13.14623,1.7516720893571913,0.03195237813279772,0.5384886457315232,0.004773908374277056,0.5403641936588581,0.00475733863473735,0.056322229521295016,0.011395904268948244,0.02972337235335048,0.004917368577573398,89.44636172106739,1.9913328398959969,0.5522454537835965,0.040874103117352595
13.15069,1.7501061127518662,0.0317906437590363,0.5385127142054087,0.004745819336236258,0.5399650344682259,0.004733054714158809,0.05640576123112798,0.011416348726828982,0.02962628154241133,0.004919272875811131,89.56741907517447,1.9975517258952822,0.5502185476980561,0.04093901724096381
13.15515,1.7482762693186493,0.03162444850583749,0.5385878129464233,0.00471744114293824,0.5396141281628019,0.004708468839621258,0.056477152969746695,0.011455185207343524,0.029476549482370825,0.004930481889065924,89.69109854420054,2.0066691430195935,0.5478399630217659,0.041043361521185574
13.15961,1.746276817886609,0.03144524459085546,0.5387003430997382,0.00468747692828151,0.5393070692533631,0.004682203467190763,0.056533878199653116,0.011510146897852524,0.02928473615320589,0.004949600028991783,89.8152901426511,2.017219039431836,0.5452253146897456,0.04116052937144264
13.16407,1.7441294399205445,0.03127752955633201,0.5388445947952851,0.004659467397055751,0.5390313059624356,0.004657853437760912,0.05657941055210246,0.01157705135045658,0.02906555617622587,0.004974496800810474,89.94245349907327,2.0306222596193693,0.5423972517875707,0.04131959856601757
13.16853,1.7419707655135903,0.03111915008265832,0.539000543198117,0.004632945664191052,0.5387663051413566,0.004634959918196989,0.05662330012429117,0.011650390008307365,0.028847197454166123,0.005002005251388886,90.07310353249206,2.0452891621560725,0.5395324862136843,0.041494515472280766
13.17299,1.7398601388589625,0.030986898373116967,0.5391571578229837,0.004610366653255526,0.5385052599216602,0.004615947821288621,0.056672137980787345,0.011725025191173504,0.028646694851789375,0.005029388201035852,90.20598345835265,2.0616896159448337,0.5367102556430656,0.04169750485938423
13.17746,1.7378515421309761,0.030881287137050257,0.539305772049403,0.004591679047251341,0.5382318689027894,0.004600840560835342,0.056712806033839144,0.01179552530509361,0.02847718890656365,0.005053938074093544,90.34339722373737,2.0792680440312465,0.5340055827056671,0.041919873682079806
13.18192,1.735840880537973,0.030790621886094185,0.5394683709499136,0.0045752763222795,0.5379660478105306,0.004588053231753783,0.056751892062784706,0.011871421113615109,0.028312991655041614,0.005080372530095146,90.48621298949061,2.09855757727104,0.5312797276801348,0.04216518288148355
13.18638,1.733806871768809,0.030715202538420684,0.5396407056376379,0.004561221230730958,0.5377113562969593,0.004577587240231129,0.05678294318045959,0.011951243444317089,0.0281535815605036,0.005108168872664611,90.63214417174063,2.1199218206273573,0.5285029592341528,0.042438481731150425
13.19084,1.7318410478804729,0.030663398513864026,0.5398103397335586,0.004550659572060399,0.5374532457530381,0.004570617275111368,0.05681395696710528,0.012030139865412955,0.028014314159445008,0.005134808056878456,90.78163544255513,2.1428590661644966,0.5258020322259848,0.04273451061003687
13.1953,1.7299436345893382,0.030634523845977854,0.539973718224596,0.00454352869483682,0.5371968512735613,0.00456701501020781,0.05685958857176988,0.012105978635261309,0.02789661744605179,0.005159454602927516,90.93170515518902,2.1673327961520465,0.5231789870810664,0.043052723166690676
13.19976,1.7281818552362564,0.030632008471218844,0.5401165501824473,0.004540277990305877,0.5369327767882551,0.004567199826516216,0.056911441404042105,0.012172730496141326,0.02781363816204471,0.005179173005241528,91.08008206213525,2.192670083697354,0.5207306237072671,0.04338506403473049
13.20422,1.7266105079823797,0.030656481411687017,0.5402404225754187,0.0045410133365552195,0.5366605180594579,0.004571305101292569,0.056982946621448524,0.012230760901753965,0.027772406920172008,0.005193877637988078,91.22661806025584,2.218107482595407,0.5185392678290608,0.04372115078746046
13.20868,1.7251292800830027,0.03071300145954374,0.5403524700519569,0.0045464097503832195,0.5363763065979228,0.00458011233582421,0.05707252128617541,0.012282291817233181,0.02776495207575787,0.005204765613980468,91.37536944249236,2.245414031287819,0.5164675751992847,0.044087598664872184
13.21315,1.723756070337159,0.03079162966197712,0.5404549255900974,0.0045551028673037975,0.5360926837460268,0.004592168212397228,0.05716634081301083,0.012328469515030473,0.02778166935443539,0.005212588580310538,91.5223512902155,2.2735457942003676,0.5145425460081177,0.044466879167014466
13.21761,1.7223912210688208,0.030881305597989354,0.5405517650135591,0.004565475805227999,0.5358169488683862,0.004605819225859509,0.057266629699839755,0.01237146837677913,0.027809364952913286,0.005218742300793911,91.66710360867192,2.3031094487347663,0.512621408452312,0.044863771372351376
13.22207,1.7209965996045988,0.030972482268812256,0.5406506295555265,0.004576200779326756,0.5355609016983635,0.004619690915578937,0.05736223188747141,0.012411889788454698,0.027835368634865753,0.005223918256401234,91.80848655162927,2.333965512246115,0.5106474628443863,0.045273053025497494
13.22653,1.7194986242723813,0.031058866277471772,0.5407535363736221,0.004586389488727192,0.5353329018480307,0.004632830014082796,0.05744763470175552,0.0124484847699328,0.02784919684352923,0.0052279107299554785,91.94514758206576,2.366785862894307,0.5085098475528337,0.04570231978061369
13.23099,1.7179859472259342,0.031152947079272807,0.5408599845305225,0.004597836895287717,0.5351228588693145,0.004647130936083656,0.05755301812818231,0.012480421178922011,0.027862982944559116,0.005230089628879395,92.07946877643369,2.4012809174904075,0.5063377936583101,0.04615120147508662
13.23545,1.7164512872852369,0.03125927754958742,0.5409665932912546,0.004611231415465049,0.5349332025927189,0.004663240452483045,0.057657871811602944,0.012510587564855326,0.02787807959922085,0.005231596667745265,92.20940379250804,2.437919993767989,0.5041181896713745,0.04662914074474413
13.23991,1.7148817445800946,0.03136177341952808,0.5410718479906744,0.004624128144040846,0.5347563113810253,0.0046787396557874394,0.05775552213189214,0.012536567199886117,0.027895303936819736,0.0052313263381229365,92.33734866189694,2.475789747637057,0.501831536796818,0.0471153988985725
13.24437,1.713263082207436,0.03145723239645367,0.5411659735319694,0.004636015344181092,0.5345882571593805,0.00469305811238539,0.05782086603466564,0.012557848863345579,0.027917166166373866,0.005228829296494507,92.46142726288502,2.5148771778229695,0.4994531988301839,0.04760943086729895
13.24884,1.711582307722379,0.03153295459984286,0.5412474082979798,0.004645012584676832,0.5344285524133956,0.00470427901282542,0.05784664333613756,0.012573517144993003,0.027943283590852942,0.0052238411575784086,92.5814791949086,2.5544403352623237,0.4969605853743976,0.048095744145155765
13.2533,1.7098256213167762,0.03158560982255455,0.5413164943052381,0.00465061644552047,0.5342761372907106,0.004711899362418685,0.05782082486382637,0.012582687781811635,0.027972447964547332,0.005215893235016576,92.6983284342114,2.5945316402859344,0.4943297109488994,0.04857286818177647
13.25776,1.7079824870456632,0.031627892351688634,0.5413715011114615,0.004654725544389533,0.5341347708569584,0.00471779013972431,0.057765033953010914,0.012587488360742177,0.028004896592481295,0.005206135083379766,92.81014315822375,2.6364012039667015,0.49153887885857855,0.0490641196671827
13.26222,1.7060837715063253,0.03166012796882617,0.5414205430096034,0.004657379642048306,0.5340017829840228,0.004722083511991389,0.05767944065688528,0.012588935562018627,0.0280394683400842,0.005194876141569126,92.92048874038154,2.6797447301100332,0.48863479186241526,0.04956251052107746
13.26668,1.7041461760048227,0.0316864459738823,0.5414538300631305,0.004659176874741771,0.5338751199872999,0.004725316968959343,0.057551873581682005,0.012585645731906502,0.028081697426136823,0.005181373708471025,93.02603603560614,2.72454882867006,0.4856382057623339,0.050071968631454376
13.27114,1.7021678615708644,0.031705701621946546,0.541473797925617,0.0046598654627868245,0.5337453091696146,0.004727339063420033,0.05737094250907468,0.012578454334997791,0.02813613985418392,0.0051656196068273885,93.13153098093123,2.7710405317257534,0.48254705115359825,0.05059063021144879
13.2756,1.7001608566295303,0.031716162189429964,0.5414821177186576,0.004659216154936699,0.5336145048720043,0.004727911643029861,0.057132098601548074,0.01256445076116956,0.028199445665175134,0.005146600809906804,93.23656905826812,2.818906930811743,0.47937780187331736,0.051113307016198706
13.28006,1.6980920920792342,0.031710826413101974,0.5414694621424154,0.004656182300876004,0.5334824962087535,0.0047258917471839764,0.05680691927232307,0.012541067799670135,0.028278217274756535,0.005123035935755389,93.3383121700643,2.8682008705717443,0.4760711893671215,0.051639174651819754
13.28453,1.6959648388632853,0.031695188649898134,0.5414458605113354,0.004651664688930054,0.5333597306617911,0.004722187382190813,0.056412906034666185,0.012509677030932108,0.028365548856611012,0.005095833482614177,93.4364299822923,2.919459845551088,0.4726278479519129,0.052177376057283814
13.28899,1.6937996990412727,0.03167571404469924,0.5414027063148931,0.0046464790090826585,0.5332296293528743,0.004717697914512275,0.05597970144035435,0.012472775029125218,0.028463879312837847,0.005065987259036252,93.53379640449657,2.973106650603722,0.4690804658892998,0.05273293674155528
13.29345,1.6916360753918667,0.031665031647759,0.5413534545830793,0.004642516396406628,0.5330941705005814,0.00471444339148607,0.05552425645730524,0.012432552441377814,0.028568045909667966,0.005034572064319425,93.63424809794851,3.029759825400485,0.4654963970572838,0.053315192150931064
13.29791,1.6895141055365608,0.03165584136221499,0.5413007574724794,0.004638669914121587,0.5329466135173392,0.004711382856174262,0.05508270511829758,0.0123905871480842,0.02867723289421174,0.005002371221571331,93.74087421640574,3.088031880468113,0.46194703766357975,0.05389928824113921
13.30237,1.6874244633653899,0.03165756762708471,0.5412445049953792,0.004636264895005035,0.5327811402828831,0.004709913148943144,0.054657510000435144,0.012344609616102753,0.02879330724991533,0.0049683625564414,93.85677886205771,3.1493417063906053,0.4584208528296338,0.05450268207795283
13.30683,1.6853510348735554,0.0316637888486236,0.5411651638688705,0.004634392360447128,0.53260260254381,0.004708898697071619,0.054193977899989074,0.012290776411288576,0.02892914391075731,0.004930455914768508,93.97178540096135,3.2130141908522365,0.45488082502447463,0.05512357155616496
13.31129,1.6832876133593444,0.031673660294391476,0.5410825023057432,0.004632978700263471,0.5324172390856777,0.004708381931008398,0.05371525083703227,0.012232441089574862,0.02907194637290026,0.004890627329565865,94.09223095497222,3.2796466428013757,0.4513219460085457,0.05576042234094892
13.31575,1.6812381873391267,0.03169579872034542,0.5409982283075638,0.004633238487402613,0.5322196654766643,0.004709660269267667,0.053260657044366125,0.012173429110700015,0.029214406140501786,0.004850695175382823,94.22159989025344,3.3504384634530253,0.44775484822160405,0.05642609488867428
13.32022,1.6792520581191126,0.03172465478247898,0.5409225933975169,0.004634375573701099,0.5320083390816406,0.004712028496495267,0.05286475650958926,0.012116214572513974,0.02934638636403559,0.004812143750248951,94.36402733439884,3.423809599884141,0.444274898858555,0.05709225472841375
13.32468,1.677297009921077,0.0317681192972709,0.5408670776057538,0.004637494500929432,0.5317802125776298,0.0047167383042873105,0.05257495102173706,0.012066320842783517,0.029461006014527724,0.004777595409778567,94.52836584027357,3.502414780161086,0.4408359541805104,0.05777908567175928
13.32914,1.6754231487373898,0.03182289992158791,0.5408302605241081,0.004642120793500229,0.5315326763906688,0.004723320897586654,0.05239830871707037,0.01202294871422902,0.029557395963766758,0.004746561518595369,94.71398871706644,3.5845184284299596,0.4375347599728096,0.05846179420079888
13.3336,1.6736007667590185,0.03188959470951645,0.540797344098294,0.004648369706181011,0.5312714057329215,0.004731717092940803,0.052306353172720726,0.011982988552170152,0.029650037357783692,0.004717247055436379,94.91257356574808,3.670710589350263,0.4343116436780683,0.059154435726263666
13.33806,1.6718026132074946,0.0319718124307252,0.5407813937095234,0.004656747796526526,0.5309966503210188,0.004742558285523659,0.05228888516807143,0.011947309217982479,0.029728509600924057,0.0046903722200328105,95.1323039166074,3.763310072211119,0.4311279519352743,0.05986833784018482
13.34252,1.6700587218239205,0.0320610515869179,0.5407751091313812,0.0046660058645538755,0.5307053424628327,0.004754540097312254,0.05233796516075423,0.011917129387553302,0.029791739983368478,0.004666489214256983,95.37026361514515,3.860341272087533,0.4280419719872244,0.06057612109185821
13.34698,1.66838531684221,0.03215635145972325,0.5407942522955089,0.0046760409399017105,0.5304005955945922,0.004767671991340761,0.05244817076086217,0.011891021412894404,0.029832989601139368,0.004645277292230584,95.63254915170687,3.9618365416688137,0.4250991315704077,0.06126301896112588
13.35144,1.666756229168096,0.03225482304549895,0.5408325780180454,0.004686417029411769,0.5300827710316245,0.0047814551654915055,0.05260454040405689,0.011869111449170584,0.029847432507511634,0.0046271202099263066,95.91765451015219,4.068585191001656,0.42225283890640153,0.061931316590066975
13.35591,1.6652360318449098,0.032355882962264285,0.5408853598584541,0.004696991074999818,0.5297402140317177,0.004795810551227912,0.05286032445538905,0.011850073404539651,0.029845495610403807,0.0046111096005624075,96.2258057524472,4.178004819829718,0.41963994672688826,0.06254887202669349
13.36037,1.663787403738561,0.03246416345451964,0.5409621020136663,0.004708493458320555,0.5293825096558465,0.004811485971048189,0.05319364197176154,0.011833521508861288,0.02982057031546731,0.004597249284922493,96.55911142519214,4.292539243293015,0.41719839442451645,0.06313352916516142
13.36483,1.6623696474174612,0.03257645869622265,0.5410605027900577,0.004720462320946649,0.5290135213299295,0.004827959236928615,0.05358116000804684,0.011821728828323008,0.02977265011461869,0.004586357327001234,96.91709735927148,4.413776503062541,0.4148527543812272,0.06369232196809249
13.36929,1.6609744467803644,0.032684578120288445,0.5411717354177149,0.0047317199863080635,0.5286350378486345,0.004843933778813612,0.053984147584297856,0.011814403517299074,0.029704410100105123,0.004578071542874539,97.2948502436025,4.540712574543075,0.4125843150140219,0.06421282949572626
13.37375,1.6595470742462415,0.032780852010335246,0.5413029209520076,0.004741222951684191,0.5282587733662923,0.004858296656916803,0.05437589070770636,0.011809178069599555,0.02960913040846747,0.004571536967413405,97.6943683829709,4.675515041675412,0.41028676556385146,0.06469951504540983
13.37821,1.6580387169703203,0.03285956043268993,0.5414534058223892,0.004748135380527428,0.5278873333750824,0.004870156775039763,0.05472374512059622,0.011804180987925399,0.029485079058665372,0.004566178686625933,98.11902042384054,4.820895136276299,0.4078646362346274,0.0651577896480857
13.38267,1.6565128159846711,0.032930655108724616,0.5416265228899338,0.004753926650020271,0.5275183890358024,0.004881067305065393,0.055084094402239867,0.011806144021043647,0.029324837213461442,0.004564957534270793,98.5678719683426,4.975383849291675,0.4054528488421542,0.06557548584951284
13.38713,1.654980919405256,0.032995482921497815,0.541825816941324,0.0047587716101054325,0.5271484944764152,0.0048912694284580565,0.05544740587304059,0.011812235602870414,0.029135877394612136,0.004566506726379602,99.04460426169437,5.13936009617324,0.40308888849218955,0.06594146091857699
13.3916,1.6534036849495293,0.0330491896085553,0.5420321265442832,0.004761910021282363,0.5267740675032014,0.004899839180530118,0.05579360337946969,0.0118217778040681,0.028929079767108987,0.004569999689701746,99.54521672701593,5.314248969788111,0.40068347906779983,0.06626498463390246
13.39606,1.651821316320825,0.03308816216332659,0.5422421838255724,0.0047628412651728,0.5263933886970223,0.004906242183688036,0.05611022570798007,0.01182946064876127,0.028712251582864227,0.0045729151151890825,100.06553043569455,5.496616853244436,0.3983198825541772,0.06651966812419234
13.40052,1.6502293518559707,0.033101267078808734,0.5424429777299835,0.004759908176764331,0.5259999870511649,0.0049087049975011674,0.05637846417148791,0.011832366548881193,0.0285017114787239,0.0045735011254315954,100.60282195677333,5.684362291365782,0.3959860202424795,0.06668475511809878
13.40498,1.6486177407245022,0.03309068919477412,0.5426313250468868,0.004753445357147468,0.5255958300339225,0.00490751296967099,0.056586262457882994,0.011829933183471763,0.02829451114018587,0.004571380991594448,101.15577956029742,5.878070379828052,0.39365866500377195,0.06676820342964161
13.40944,1.6469529606286202,0.033056685225203254,0.5428182338746647,0.0047434821768625275,0.5251819400628616,0.004902774488708217,0.05674081873779487,0.011828511494495375,0.028077767053373916,0.004569778588474619,101.73540599641099,6.08167304463584,0.39129046261177913,0.06676973435637296
13.4139,1.645280962472647,0.03300437853837142,0.5430026432786472,0.004730813355927948,0.5247597239884918,0.004895276904260533,0.05685528540738216,0.01182775643642225,0.02785712885304136,0.004568312944920037,102.33503520088357,6.291365322543218,0.38897545057132954,0.06668019797948439
13.41836,1.6435937603943798,0.032937731299545525,0.5431825820804027,0.004715985339175459,0.5243265947670744,0.004885582991878994,0.05694960815213585,0.01182840187592712,0.027636556932545613,0.004567171511065423,102.95662148283623,6.508280811435771,0.3867054344616723,0.06650481974644924
13.42282,1.6419648512888092,0.0328582367114647,0.5433541537419082,0.004699310456243887,0.523885954047953,0.004873942193722607,0.057031434257817086,0.011826580990490871,0.027427019686553842,0.0045644975111448945,103.58425802398109,6.723190699621601,0.3846190349316199,0.06622731899580264
13.42729,1.6403923889790106,0.0327605596800247,0.5435191431170538,0.0046800494698870185,0.5234396624211882,0.004859579164972689,0.05712024613472455,0.01181974805789892,0.027228463625607033,0.004559289173399588,104.21656225212112,6.933417385488524,0.3827156174256328,0.06583817587089655
13.43175,1.6388686639930956,0.032635843726481165,0.54366356953086,0.004656846305522977,0.5229769335703944,0.004841050384248959,0.05719858331929828,0.01180630574188224,0.02704804914512958,0.004550683313990422,104.85165031028892,7.1359035436768,0.38097699638293675,0.06532619691411558
13.43621,1.6373906239890141,0.032485198971154546,0.5437965957998014,0.0046298417098065234,0.5224942889511465,0.004818602258681392,0.057246584690917486,0.011788857531239103,0.026881491720822225,0.004539616376254058,105.49605645567546,7.3301065177047375,0.3794260040217492,0.06468262105723592
13.44067,1.6359585661631584,0.03231762784543076,0.5439215064495282,0.004600489000686594,0.5220093603908815,0.004793601604753849,0.057292416525965624,0.011770505870349031,0.026721748941002377,0.0045278225736973335,106.13940591330048,7.515143262658468,0.37803404542346103,0.06394471151680475
13.44513,1.6345790477506121,0.03214726527735509,0.544043968030149,0.004570801465411295,0.5215208533568029,0.0047682023648602965,0.057356412942143914,0.0117540813061364,0.026569015357093596,0.0045165588517774935,106.78284160544737,7.69218925515303,0.37682934973364934,0.06313515657529926
13.44959,1.6332227882678427,0.031980383495476765,0.5441711977362468,0.004541778359295579,0.5210437903802305,0.004743372851312797,0.05745746653292198,0.011740086686018678,0.026414833233168043,0.004506531987731706,107.42602948811376,7.865067402941667,0.3757367625718532,0.06228525326303786
13.45405,1.6319368146559838,0.031828067904676245,0.5443087094866909,0.004515071554844468,0.520583102565647,0.004720846218681259,0.057613453358729486,0.01172798127943554,0.026259685682155982,0.004497639569132055,108.05769612458568,8.029057095903639,0.37484379518337757,0.06141308488534772
13.45851,1.6307387287800859,0.03166802794717796,0.5444547055617566,0.004487528317926474,0.5201387675827138,0.004697315526768022,0.0578265272398119,0.011710673762085259,0.026100787250128345,0.004487132293573903,108.67071126834198,8.174932195066221,0.3741735374185851,0.06048303588791814
13.46298,1.6295708640854718,0.031505921143955264,0.5446071833322877,0.004459798876125695,0.5196987219047305,0.004673551043690794,0.05807677653778706,0.011689886290987762,0.025940465081575416,0.004475520547241451,109.28227428256272,8.311597044028373,0.3736426691928649,0.05950597309785563
13.46744,1.6284557102139583,0.03135070657689452,0.5447631541175175,0.004433247072299389,0.5192720501172131,0.004650875504539989,0.0583579584885632,0.01166762667260249,0.02578178301928432,0.004463458069287747,109.87890891873273,8.437279033365302,0.3732564712521435,0.05851776977481604
13.4719,1.627395727226897,0.031207944547046302,0.5449187882932358,0.004408604618529701,0.5188527259114399,0.004630083580211299,0.058669962982155106,0.011650187954947256,0.025630499358265692,0.0044533023990353075,110.45999551207618,8.552808898129733,0.3730202624890262,0.05753138548916108
13.47636,1.6263618995427593,0.031098501922902064,0.5450714173820868,0.004388786693936899,0.5184408700834399,0.004614223765711182,0.05900802290647721,0.011634616539139412,0.025488841888416307,0.004443800358778661,111.03018857692126,8.66817843219022,0.3728702935824592,0.05659366066144257
13.48082,1.625369097139337,0.03102394998093792,0.5452216369636835,0.00437407442065525,0.5180437759158146,0.0046035492109080456,0.05937055867804693,0.011626054205322077,0.02535884402833098,0.004437017863350477,111.58132071414842,8.782132454042054,0.3728070313486601,0.055718501444011546
13.48528,1.6244630944059129,0.030979939984613417,0.5453723637154562,0.0043638298859740585,0.5176555689986634,0.004597482114169646,0.059790809118720874,0.011616238523555596,0.02523530229311966,0.0044300305217931935,112.10514610179504,8.88691424725399,0.3729264619152172,0.054891345344369784
13.48974,1.6236086729497483,0.03095938868010964,0.5455245964252374,0.004357025800940847,0.5172775953588408,0.004594950106104805,0.06025462556444883,0.011607759276973146,0.025118067796797386,0.0044237248553345146,112.60960602563691,8.986036869071643,0.37316048244433575,0.054103023563281255
13.4942,1.6227867495531814,0.030969847380828933,0.5456741323292644,0.0043546678807077814,0.516906169396838,0.004597023131231269,0.060730075954746006,0.01160224707437032,0.025011391018268516,0.004418466485739268,113.09904781911762,9.084861311257264,0.3734711854516017,0.053368221841315885
13.49867,1.6219282140216342,0.031003779140019217,0.5458217919927077,0.004355715086237674,0.5165517922980915,0.004602528244488022,0.061187661412913597,0.011602903380412406,0.02491483407262533,0.004415243054029472,113.58745156791127,9.192215972219238,0.37371361234845196,0.052680293196388374
13.50313,1.6210170321379835,0.031060037589260375,0.5459594024961212,0.004359950259776281,0.5162104627874644,0.004611211919050241,0.06159883742251296,0.011610175368462167,0.02483434594198911,0.004413898721410533,114.07822562236503,9.310779246087282,0.3738507944493098,0.05203741345623361
13.50759,1.6200183785317581,0.03113470271834586,0.546095527166501,0.004366763377847473,0.515879616745862,0.00462253182997083,0.06194821776344828,0.011625400239641492,0.024767764979941827,0.004414872329936476,114.58755167579999,9.44406382619844,0.3738672650157836,0.05141002036739392
13.51205,1.618972509280609,0.031243969262990588,0.5462302850040728,0.004378515866308355,0.5155668000960678,0.004638929366885384,0.062288151074649675,0.011647381015801078,0.02470801695910014,0.004418209450647567,115.10132482728734,9.592009261216994,0.3738031621036665,0.050835856949257546
13.51651,1.6178989522236535,0.031381984146848875,0.5463606626099283,0.004394352652640386,0.5152671563769585,0.004659527387561269,0.06259728415492316,0.011677338527538663,0.024661046111566914,0.004424085048049337,115.61555031310267,9.750342746396603,0.3736951253201652,0.05030248018389739
13.52097,1.6167849306102897,0.031540145739650895,0.5464862761256594,0.0044130482779738064,0.5149805086115653,0.004683032230266221,0.06287565240284168,0.01171150874658774,0.02462893491187143,0.004431005756104609,116.13454249218381,9.918669489990844,0.3735244685866715,0.04979117897377792
13.52543,1.615634510027557,0.03170897088666622,0.5465995020360562,0.00443317044436159,0.5146947827118333,0.004707972256025028,0.0630835436236388,0.011752358295392682,0.024620145745244768,0.004439473341753552,116.65996446261873,10.093148357205257,0.3733157576392951,0.049278950014550474
13.52989,1.6144406623872556,0.03187701498944933,0.5466977166138566,0.004453146750409475,0.514414294946345,0.004732615683708679,0.06321430020790499,0.011795362221967533,0.024638367883025585,0.00444785499413041,117.19159632971652,10.272035182179737,0.37303675569454103,0.048753500028971185
13.53436,1.6132025706101258,0.032036630990522584,0.5467734434850835,0.00447181918449973,0.5141287616432447,0.004755758005698772,0.0632564830966045,0.011840914855438889,0.024690739104053717,0.004455772195383342,117.7319260342282,10.452604575481155,0.37270019455652625,0.048197355392315795
13.53882,1.6119233287612669,0.03220222328396657,0.5468246964019069,0.004491215431584626,0.5138398950480321,0.004779518948460536,0.06321852271765793,0.011893496046194921,0.02477564807477699,0.004464827391480907,118.27926359075855,10.6395881048726,0.37229921617396383,0.04763647168001641
13.54328,1.6106080692477511,0.0323731579076787,0.5468673614213438,0.004511329541683678,0.5135569524748188,0.004803944082683829,0.06310480878992389,0.011953630567004752,0.024884773687627742,0.004475700895215135,118.83507066166568,10.831271793661886,0.3718637173623717,0.04706251536063156
13.54774,1.6092595512706616,0.03253999511301475,0.5468995012992882,0.004530869000939258,0.5132823726818502,0.004827615614630201,0.06293665096532475,0.012016803071224089,0.02501267768561318,0.004487046815960396,119.3973640531397,11.02473477267242,0.3713829798527019,0.046467203053862836
13.5522,1.6078864614708828,0.032698836778793594,0.546936296310993,0.004549351913274764,0.5130218669215517,0.004850096743446443,0.06272888001849418,0.012082039078158113,0.02515165576275296,0.004498907988550697,119.96716368019538,11.21577602157686,0.3709022231968113,0.0458372733113111
13.55666,1.6064755631479684,0.03284118222268862,0.5469915867358245,0.0045656104864766735,0.5127780585274465,0.004870236709377616,0.062492371354474434,0.012143663307514442,0.02529116942676452,0.0045097914425772205,120.55302153127425,11.400758335166026,0.3704497724042163,0.04514443107072217
13.56112,1.6050154108985282,0.03296492532071587,0.547052328793528,0.004579366146772634,0.512553128723666,0.004887596572147494,0.062215763824763536,0.012201687499065705,0.02543887301437732,0.004519385864284007,121.15382346483106,11.58246468115877,0.36996055843154396,0.04440093777619905
13.56559,1.60352514895555,0.033077482888965344,0.5471116524948252,0.004591593966682463,0.5123381901708698,0.004903235032808336,0.06188504935461426,0.01225990240780905,0.02560452042876638,0.004528576938123196,121.76445711497904,11.759789248550646,0.369469478305038,0.04362298991911923
13.57005,1.6019906869452527,0.03317566376506622,0.5471740810277905,0.004601894597443011,0.5121392727543302,0.00491670446167035,0.06150599321138857,0.012318487535930523,0.025779248179051504,0.004537774747691118,122.38967695536729,11.933188623323511,0.368958142816566,0.0428049334768858
13.57451,1.6004423294407448,0.033265981585670415,0.547248852745347,0.004611183915881058,0.5119539310368187,0.004929086300143057,0.06110339344858125,0.012374640945497471,0.025957847466017668,0.0045462136602917105,123.022685673211,12.09776386159685,0.3685068625868263,0.04195842476270969
13.57897,1.5989034315037887,0.03334483589985833,0.5473523707347423,0.004619129788900794,0.5117976663513314,0.004940021822913545,0.06068451986267021,0.01242843430482942,0.026128126515439717,0.00455444594482079,123.65463977870783,12.248646314830436,0.36813873735101627,0.04109452927633065
13.58343,1.597380089884461,0.03341472875517107,0.5474928494453479,0.0046260858527228535,0.511670036404425,0.004949965300047948,0.0602644677924087,0.012473298235826276,0.026285303524097213,0.004560326796959508,124.2849596712494,12.383374358387835,0.36789280387402934,0.040216713042817244
13.58789,1.5958783700701185,0.03347293569265277,0.5476726226493335,0.004631732379981972,0.5115762325675608,0.004958543533638656,0.05983086894011337,0.012510189788667489,0.026427085552957447,0.004564364780626802,124.9095360528221,12.500575140669222,0.36775990157940824,0.039334702938645306
13.59235,1.5943326978185868,0.033524875935776126,0.5478802905472143,0.004636730845253721,0.5115136829115141,0.0049663841408964585,0.059372167233911005,0.012540888519746683,0.026558956829846745,0.004567205783761178,125.5498370088533,12.611179461566607,0.3676520761691696,0.03843966822571791
13.59681,1.5927939847136015,0.033574213639302894,0.5481114680364473,0.004641531303903912,0.5114700807816105,0.004974047617865437,0.05890371398213575,0.012567150163845763,0.02668691156429946,0.00456893024073988,126.18867241389681,12.708141392576593,0.3676476807697958,0.03755718895925468
13.60128,1.591272998468387,0.03361906605013333,0.5483667015917387,0.004645918030436159,0.5114489204071773,0.004981273094078397,0.05843204223186969,0.012589921514318621,0.026807615379297565,0.004569928814313252,126.82047808515325,12.790405900633681,0.36773979861798817,0.03669922842798878
13.60574,1.5898340229565127,0.03366330609950262,0.5486405102886426,0.0046503757829999175,0.5114368523844673,0.0049886599503306105,0.057968511355359624,0.012611492280392683,0.026930365989323055,0.004570458356043849,127.42175541568314,12.85148818321999,0.3680014776148628,0.035896457812929106
13.6102,1.588452679124442,0.03370231364796701,0.5489283799899644,0.004654216248523821,0.5114310098599766,0.004995456544798815,0.057535360825900314,0.012630762605475675,0.02705237569493051,0.004570063365918073,128.0002136093056,12.89326388316317,0.3684008955230163,0.03513817568024409
13.61466,1.5871686174879547,0.03374190048355543,0.5492316304840753,0.0046582900808996575,0.5114316982928163,0.005002584440772513,0.057110647200661134,0.012645340977436555,0.027183007870814423,0.004567871593455803,128.53992726978746,12.915756250108428,0.3689543393865266,0.03444798654225757
13.61912,1.5859782631902712,0.03377739482063622,0.5495538654067256,0.004662022383707795,0.5114467797900644,0.005009382252098551,0.05669116099981857,0.01265614545698551,0.02731702412852056,0.004564491744930692,129.0407142330508,12.920668667910757,0.36962627940300957,0.03382184377421278
13.62358,1.5848461437208394,0.03381064059273771,0.5498918956940603,0.0046655859147195005,0.5114713150353358,0.005016054288359353,0.056293986640793964,0.01266994530582112,0.02745110791590081,0.004562295634593387,129.51598109267408,12.912014262999708,0.37039711569703454,0.033245049020342615
13.62804,1.583702083524075,0.03384321961670794,0.5502502530218799,0.004669143152642407,0.5115075863873625,0.005022793932114739,0.05589791352587014,0.012690794622585997,0.027574572307363866,0.0045626638599294885,129.99232372666356,12.894853901015678,0.3712390351368954,0.03269340716150016
13.6325,1.582457414359708,0.033868916580505636,0.5506243959369834,0.0046716771963304215,0.5115489868427877,0.005028530014531627,0.05553810786611472,0.012719113498215556,0.027679783213782425,0.004565938569779251,130.50315412059868,12.870506948759903,0.37213056738228706,0.03213577599061106
13.63697,1.581098993121633,0.03388577218862339,0.5510130696648018,0.004672931668008465,0.5115988002678173,0.005032940697607265,0.055211087173667905,0.012754163374746351,0.027759785683923247,0.004571737445794513,131.0520978204654,12.83874379301317,0.37305885173843956,0.03158030291848982
13.64143,1.5796037635796547,0.03388676383117676,0.551446157912183,0.004672106415642223,0.5116784584076697,0.005035222980213651,0.05489804161577348,0.012797309828082156,0.027801884227274122,0.0045810781230890395,131.64754205001623,12.793907914973785,0.3740593639513886,0.031024901445068327
13.64589,1.5780117387571104,0.033881069234695714,0.5519060157466601,0.004670497152310714,0.5117865122925916,0.005036622523240278,0.054612195767111606,0.012848735249884844,0.027816876744679583,0.004593821643113177,132.27198471099214,12.740862437706431,0.3750917507708774,0.030511328409388375
13.65035,1.5763550759595581,0.03386838931493697,0.5523815210145604,0.00466788461728138,0.5118996126544514,0.005037029021062497,0.05434546696645291,0.012902443790562029,0.02781799203320099,0.00460730046384193,132.91341949360162,12.673062330160008,0.37623160081657236,0.030050386927877756
13.65481,1.5746795912397589,0.03384894518162195,0.5528513962907583,0.004664100273372454,0.5119902088598483,0.005036335273533794,0.05411439962793496,0.01295368990459691,0.02781705305113586,0.0046196516476426355,133.5538163536439,12.586734487002174,0.37752583360249137,0.029652669192626113
13.65927,1.5730185298002273,0.033831744364969635,0.5532942165874349,0.004660236799353707,0.5120376794102198,0.0050357271987842055,0.05392954315198117,0.012994982856258611,0.027830988342597295,0.004627665217754176,134.17952077917235,12.485222265094462,0.3789792187213532,0.0293298223543905
13.66373,1.5713767564162646,0.033810817443401815,0.553688055566535,0.004655274776515033,0.5120195549223239,0.0050341242133143714,0.05379685730110974,0.013019061156835723,0.02787120500764694,0.004628404264296199,134.78769022663707,12.36692980266404,0.3805952352205218,0.02907160597598191
13.66819,1.5697748954982642,0.03379158231261809,0.5540429313518158,0.004649986320313951,0.5119357650082434,0.005032451779607981,0.053710644224408556,0.013027379384096482,0.02794114777503854,0.004621933124347588,135.36979577380131,12.23258505762164,0.38240681295786694,0.028872117653039632
13.67266,1.568182043276369,0.03376999733470798,0.5543665125444223,0.004643959403580153,0.5118059435131095,0.005030140059127132,0.05366913372334581,0.013024832368868679,0.028031481037668567,0.0046103560040463756,135.9362408736904,12.086201443902857,0.38435087287545333,0.02872556481830843
13.67712,1.5665849346526073,0.0337516292004359,0.5546662722898518,0.004637983330895429,0.5116342810106661,0.005028069893995602,0.053667607406415005,0.013012413513814365,0.02813360038784886,0.004594671505715445,136.4909908272628,11.930086555533146,0.3864346440235056,0.02862997505495596
13.68158,1.564956571788265,0.033737703018556116,0.5549583898104251,0.004632420898398577,0.5114458177779992,0.00502653605392669,0.05370141408397875,0.012995525718143256,0.028225511660201732,0.004577941502261818,137.0431536219421,11.768095982515563,0.38861442687629605,0.02858808834035665
13.68604,1.5632822008957783,0.03372577339113511,0.5552378692515295,0.004626887105376461,0.5112372235207826,0.005025109321963838,0.053781160936044924,0.012972722462918609,0.028305297020014632,0.004560068593295255,137.5971480840205,11.599878037861984,0.39088700998539533,0.028596732431190392
13.6905,1.5615539399392206,0.03370666916122969,0.5555236818310978,0.0046202810565407005,0.5110269532934479,0.005022583499918065,0.05390381415950752,0.01294570024572185,0.02835589411835871,0.00454249370861511,138.1548361393259,11.422704622940829,0.39325101916026384,0.02864671342378087
13.69496,1.5597792588257,0.03368600876481588,0.5557948891978113,0.004613152719773272,0.5107895268530281,0.005019614870596516,0.05407347647349425,0.012908314046649442,0.028394383019463884,0.0045221872326761505,138.7122441701423,11.23752997689318,0.3957316916147517,0.028735105247034095
13.69942,1.5579233368660947,0.033665115236464344,0.556056773532147,0.004605618885338852,0.5105224907872475,0.005016401086549133,0.0542855932982015,0.012864476255231525,0.028421799909996704,0.004500339910816884,139.27903435343137,11.042423451947084,0.39836953826986127,0.028862367403527267
13.70388,1.556068912802267,0.03365106467882338,0.5563163417514917,0.004598946038411601,0.5102478515215796,0.005014168758130732,0.054540863865740634,0.012818389006348055,0.02843263144639554,0.004478694858996058,139.82842659357286,10.847038680709517,0.4010744707498462,0.029019286442881334
13.70835,1.5541537320205467,0.03363496811405986,0.556568743172442,0.00459187807253021,0.5099697209420944,0.005011465784481483,0.05482130124485778,0.012775800018358758,0.028424918445842565,0.004459554425515711,140.38124921681919,10.648696952323652,0.40383118420067854,0.02921054611758311
13.71281,1.5522355479501397,0.03361683749262094,0.556831092460066,0.004584657967233914,0.5097069704710188,0.005008525000330931,0.05512553023249925,0.01273910967486596,0.028391319378390206,0.004444116875959109,140.91936910074364,10.45077152741998,0.40660524226121736,0.029418848218569438
13.71727,1.5503007356959662,0.03358959732496531,0.5571098279702523,0.00457645652007866,0.5094764477118944,0.005004331242520848,0.05542992089530952,0.012709608015625293,0.028323159499419374,0.004433207267530055,141.44891076466115,10.253214893045062,0.4093571147783323,0.029641754122094827
13.72173,1.548310020355154,0.03355307007848743,0.5573982496905857,0.00456712723873193,0.509269772738323,0.004998743034168027,0.05577016187172483,0.012687698482171838,0.028215418244531207,0.004427321164149259,141.98179027975266,10.053807658763397,0.41211466642258116,0.029884016764657146
13.72619,1.546288237482678,0.03350199826866129,0.5576927571058637,0.0045558684065715735,0.5090735770525775,0.004990977585954959,0.05614001843495471,0.012672723165470053,0.028077252452951815,0.004425719922116549,142.50894543889294,9.850368337481692,0.4149066838677419,0.030124975697646175
13.73065,1.544229124928887,0.03344683987107347,0.5579913125888084,0.004544116374660192,0.5088899780062357,0.004982565132004077,0.05652023961295147,0.012665631043349413,0.027914998529958053,0.004428352186261744,143.03274721422267,9.646803461433487,0.4177213035706503,0.030373817581375407
13.73511,1.5422211516953763,0.03339123032910209,0.558294468353221,0.00453250220725199,0.5087217054924373,0.004974175237227135,0.05690267585154437,0.01266882091549186,0.027737638069049643,0.0044355547492393,143.5286338253427,9.449371752390746,0.4204999301437035,0.03060799092568048
13.73957,1.5402535021815145,0.03333252165034088,0.5586085097560559,0.004520631075330222,0.5085662706256286,0.00496545511173571,0.057254438887065474,0.012679794801339565,0.027551944170494273,0.004445903718426783,143.9995821116838,9.255770110141027,0.4232727880860186,0.030820868108473332
13.74404,1.538379306438849,0.03326887714687895,0.5589245658643077,0.004508318926832946,0.50842312788905,0.004956128194667564,0.057562635322934,0.012696784391675686,0.027367885503004494,0.004458358342544476,144.43367585078562,9.069950022314366,0.42597392351129504,0.030999719970378217
13.7485,1.5365665259168364,0.033198868656450865,0.5592465946284897,0.004495446471349275,0.5083050545068039,0.004945973108371513,0.05785335916943616,0.012721022644396222,0.027166323595706483,0.0044743160395078205,144.8431031713622,8.891355797993043,0.42858430589289437,0.031156771046532597
13.75296,1.5347342966223667,0.03311987084131723,0.5595669419606907,0.004481477070821306,0.5082032448277065,0.004934416388520924,0.05813212210243527,0.012754868991224577,0.02694814437233257,0.0044946732542426645,145.2500817711297,8.71453825241888,0.43116093949260464,0.03130869979554334
13.75742,1.532994531085338,0.03304096990900152,0.5599017469256378,0.004467764221974,0.5081151956812509,0.004923113919846824,0.05839358634040573,0.012795466299946679,0.026721156869150223,0.004518040759755475,145.62285372357232,8.545646475158057,0.4336878496187804,0.03142569984044139
13.76188,1.5313394175201311,0.032964766681117766,0.5602324872150397,0.004454522445991544,0.5080264299431695,0.004912280232263912,0.05860755670940912,0.012842768520740747,0.026503757001590616,0.004543361695764151,145.96540109416486,8.385326873177291,0.43615607116092975,0.031514852538186464
13.76634,1.5298467754075966,0.032891358589641054,0.5605747961229268,0.004441839403078411,0.5079337876459799,0.004902180714000739,0.058777333879270505,0.012888248318661935,0.026305310195408542,0.004567311076948072,146.2563426530098,8.235708754477141,0.4385635633641101,0.03154953568443237
13.7708,1.5285373164243883,0.03282436605404271,0.5609193020489772,0.004430126197694188,0.5078251350303958,0.004893305044175601,0.058882033030881395,0.01292754107719936,0.026142475558254028,0.004587405347044923,146.49198343005605,8.098431697348818,0.44089901432506035,0.03152968775728127
13.77526,1.5273952003257516,0.03276327781280816,0.5612613696904875,0.0044193492431662896,0.5077068091263798,0.004885516531927171,0.05893223873016719,0.012959303587201708,0.026004166924028262,0.004603583034906236,146.68043848493323,7.97357154165474,0.44313218242557934,0.03146818833519959
13.77973,1.5264138177297237,0.032703749295243896,0.5616019417811655,0.004408943433346179,0.5075821488690073,0.004878168388855384,0.05892964238363572,0.012989248022845814,0.025883486464742013,0.0046183056053611445,146.82561089898522,7.859666400111856,0.44525595025749337,0.03136682136456771
13.78419,1.5255563474932423,0.032647465035476525,0.5619488300838883,0.004399088280167841,0.5074511929092836,0.004871527640522356,0.058883656097544645,0.013015033535955798,0.025781473453266285,0.004630687387026739,146.93626106115104,7.754101747637095,0.4473176333257838,0.031233461467193774
13.78865,1.5248476554915944,0.032601355283888495,0.5623058804691308,0.004390755780901091,0.5073146199044996,0.004866699476888761,0.05879468427802546,0.013036699270024618,0.025701494565625666,0.004640715080370928,147.00719779552725,7.6592134715652005,0.44930656334260943,0.031070147121825226
13.79311,1.5242825653856544,0.03255769154161588,0.5626819092365606,0.004382921453934166,0.5071752287610889,0.004862600678940532,0.058666918627653546,0.013051324793779613,0.025644575275993158,0.00464731137596087,147.0397970209284,7.572029744416384,0.45124214030153703,0.030869839826843153
13.79757,1.5238965513247524,0.03251313822762602,0.5630804045071857,0.004375185210968655,0.5070332839797549,0.004858815261721483,0.058509081110357575,0.013056758443036871,0.02561438975591364,0.004649664604702963,147.02654384509256,7.492904954503083,0.45310783513335656,0.030622977878782594
13.80203,1.5236808985399417,0.032465681377737886,0.563500434431917,0.004367249000278786,0.5068869708684475,0.004855020646350285,0.05829366346649151,0.013051431808823788,0.025610659747886202,0.00464700509125153,146.97046728768873,7.4204165800072985,0.45491441691392603,0.03033125448345893
13.80649,1.5236051685368417,0.03241562491027895,0.5639403533499175,0.004359100812084202,0.5067348000198612,0.004851201954477678,0.05801578175957463,0.01303620484046679,0.02562973823347082,0.004639762487694359,146.87948326135384,7.352751083560993,0.4566859105922816,0.03000296141118386
13.81095,1.5237011382865022,0.03236421381369776,0.5643997880284859,0.004350972785492858,0.5065794884712965,0.004847586950806776,0.05771311697072479,0.01301505378882929,0.025670496320587037,0.004629551403037067,146.74800105301915,7.291523853507959,0.45839359040307276,0.0296367512503545
13.81542,1.523896482244564,0.03231677195394719,0.564869607491965,0.004343492454790376,0.5064219212845715,0.0048447880610066624,0.0573901316270016,0.012991880998367029,0.02573484607316437,0.004617853079788513,146.59463083299624,7.23502419178299,0.4600632275164438,0.02925734762495762
13.81988,1.5242251247788303,0.032266821081024334,0.5653506222942134,0.004335890264219168,0.5062688518405767,0.004841890331926171,0.057058218769170214,0.012967454315423626,0.025821255288690056,0.004605087918978199,146.41350198999123,7.183482287356449,0.4616566325907932,0.02885656860126477
13.82434,1.524664849800531,0.032216591785336625,0.5658365909467511,0.004328441643914949,0.5061209759293106,0.0048391407991100555,0.056753654714271774,0.01294251279568129,0.025929809129479682,0.0045916678421441155,146.2110787606919,7.136591355135139,0.46317379003365666,0.028444447714056947
13.8288,1.525231842173722,0.032169634846333145,0.5663329308877117,0.004321546221921944,0.5059669771139651,0.004837141648644105,0.05644478615321527,0.012911973252068503,0.026067212889835878,0.0045755518395316965,145.981277411983,7.093898667490958,0.4646588630531722,0.028014040298892942
13.83326,1.5259601998600627,0.032116622250882916,0.5668458347142479,0.00431403636251606,0.5058118937924142,0.004834590828950907,0.05611988606556556,0.012874543775371707,0.026233800541708027,0.004556233770032115,145.71711994978958,7.054183416313643,0.46609759148772456,0.027552235284221415
13.83772,1.5268129303480606,0.0320645143059081,0.5673687221041664,0.004306815468782963,0.5056578672327611,0.004832422369355162,0.05579464183311826,0.012837578654000526,0.026423439296357806,0.0045364578913710775,145.42850500859333,7.017742115049861,0.467495040710093,0.02707679030391525
13.84218,1.527716394324826,0.03202420309075152,0.5678932916826215,0.0043012829546860455,0.5055087400434239,0.004832101884891339,0.055483567591924604,0.012804550398080705,0.02662820922804499,0.00451764792763008,145.13346431584844,6.984886157703823,0.468865427050498,0.02661541858477247
13.84664,1.5286513199440228,0.03199211312644059,0.5684184617527409,0.0042970142909969184,0.5053740638918226,0.004833058179922466,0.05522071992997135,0.012781630008318329,0.02684127611555379,0.004502304545916631,144.8377781899514,6.954986389067858,0.470189318995071,0.026172642526528418
13.85111,1.529516848632692,0.03197516637947977,0.5689308948807467,0.004294866922210571,0.5052604555200385,0.004836084943417944,0.055025681109944526,0.012769839200566969,0.027054626294885958,0.004490884608008481,144.56566419778505,6.927827008356518,0.47146580512700653,0.025777841020604916
13.85557,1.5303749667058892,0.03197789081802152,0.5694307045614706,0.004295475201764583,0.5051616551461968,0.0048419658254854805,0.054908531237463934,0.012766307210968005,0.027276584981501175,0.004482259096039987,144.30229799749256,6.906079893440695,0.47267791401623244,0.025419636554056695
13.86003,1.531328796237458,0.03198533640601027,0.5699219761900831,0.004296842035230477,0.5050636248916993,0.004848626159948678,0.054856676416641326,0.012766068137848316,0.02752221456088232,0.004474288718200142,144.0227864513969,6.888124996104891,0.47382670558469925,0.025061160705278814
13.86449,1.532298264073143,0.03201454781573423,0.5704084533873399,0.0043012376433488,0.5049759793362287,0.004858572312743425,0.05484883529725488,0.01277555951156876,0.027779210766513962,0.004469409999510648,143.74506125622685,6.875524349398947,0.4749368378104128,0.024731109155830582
13.86895,1.5332156317717447,0.032057097791806474,0.5708942733738424,0.004307572193174511,0.5049135442921354,0.004870474014856696,0.05488735209662243,0.012796148429958298,0.02803147297010373,0.004468507390889265,143.48478606818432,6.865527727371453,0.47600669412259106,0.024436815275189188
13.87341,1.5339885549911272,0.03212239603845496,0.5713780522733918,0.004317047314551832,0.5048822732480701,0.004885626247668278,0.05496445452174669,0.012830267802767619,0.028265414615758586,0.004472595388835796,143.26202311014228,6.858427710148293,0.47705428046622084,0.024200728748153325
13.87787,1.5345193674125834,0.03220178244447278,0.5718659381062481,0.0043285073079751026,0.5048970550195963,0.00490263483943719,0.05506918533821883,0.012878637532423545,0.028464348854420365,0.0044824388901855885,143.0979363915636,6.850986071240467,0.4780889022259536,0.02403217515227535
13.88233,1.5347940874601582,0.03229588768183949,0.5723539435248629,0.004342097119494459,0.5049665338339167,0.004921546761971068,0.05521758081542609,0.012942132307555152,0.028622384976459643,0.004498267152399942,142.99603074027775,6.844578706432017,0.4790724630629956,0.02393529799285282
13.8868,1.5349143643589302,0.0324085862065263,0.5728458873119097,0.0043583551981915105,0.5050774515539054,0.004943134648049937,0.05541965468108306,0.013021950898376666,0.028754495037159822,0.004520335415381203,142.93204333408156,6.841468818466535,0.48000650343325346,0.02388984236476671
13.89126,1.5348875133477282,0.03253432768309365,0.5733392831248507,0.004376531549141426,0.5052279200717823,0.004966545515937913,0.05567988192996479,0.013114093212705303,0.02886296482499629,0.004547064799430384,142.90392930707094,6.840787667884526,0.48088556810870636,0.02388963851556573
13.89572,1.5346810275638785,0.03267982421037493,0.573832498129516,0.00439746242179371,0.505414666199099,0.004992745592250489,0.055952651411631145,0.013217409941276851,0.028948103823062326,0.004578099829205008,142.9177648197862,6.842936260111435,0.4817292979898545,0.023943183387487146
13.90018,1.5342564789482998,0.03283884212577951,0.5743265380066482,0.004420184833581185,0.5056288624434481,0.0050207368316529275,0.056219477820696584,0.013324763616524588,0.029010763633222844,0.004610875399199221,142.97986240083262,6.84464215214223,0.4825848675491441,0.024048050044345872
13.90464,1.5336367541246316,0.03301098556145476,0.5748184166842643,0.004444617882487753,0.5058640626690866,0.00505046395366283,0.05647050212409938,0.013432545242753698,0.02905455841896378,0.00464413167862647,143.0844466067609,6.845936666153698,0.48345590194473415,0.024199335573148937
13.9091,1.5327770807014316,0.033196360281831955,0.5753120411582359,0.004470715534436956,0.5061202569363115,0.005081907796217781,0.056685677540989854,0.01353506854683267,0.029074711252632692,0.004675932805308226,143.23971884978712,6.845106809639135,0.48437639911334146,0.02440305022064848
13.91356,1.531739902316041,0.03339650790602916,0.5757981703008982,0.004498874489201062,0.5064098708936577,0.005115310439598773,0.05689079210768287,0.013642728504381293,0.02907742542899511,0.00470937952335327,143.4347197730509,6.845662906670206,0.485262153918778,0.024658804794444832
13.91802,1.5304945381976705,0.033610991351237955,0.5762819278923159,0.004528933651697282,0.5067261118414419,0.005150598232671409,0.057086133167338265,0.013757234378509429,0.029057763729793833,0.004745413494167255,143.67381793019084,6.8452366782797585,0.4861677449738576,0.024967991973187623
13.92249,1.529060494344865,0.033839656700677234,0.5767673955449687,0.004560883109112486,0.5070676483257902,0.005187806165308169,0.05727407974733664,0.0138737367247992,0.029017783818990617,0.004782630290494781,143.9518235665753,6.843412154303199,0.4871064883637102,0.02532682213939427
13.92695,1.527386667017267,0.034078366051868404,0.5772631212592132,0.004594004050783934,0.5074248543144759,0.005226289360643854,0.05743317264188529,0.013987693878490637,0.02895162411483907,0.004819997907975691,144.27598155045595,6.835854438979107,0.4881624291598078,0.025734572742106422
13.93141,1.5254919873604351,0.03432088978489125,0.5777641127565318,0.004627391110261089,0.5077887108020653,0.00526506490265992,0.057561953961380925,0.014093629309373901,0.028865486779200183,0.004855640657343935,144.6407133177099,6.820907791364346,0.489349894598891,0.02618208457462707
13.93587,1.5233613387312854,0.034568554877566056,0.5782860380944915,0.004661190216365482,0.5081592258765848,0.005304442162534108,0.057642270051391276,0.014184626442075564,0.02875202612050465,0.004887766341622188,145.04568066062163,6.796716604285358,0.4907267788749064,0.02666680158149551
13.94033,1.5209893055139865,0.03482641114107795,0.5788228886454606,0.004696236334593907,0.5085553501868461,0.005345119424982601,0.057680257118298855,0.01426402171330297,0.02860949304919105,0.004917016956287046,145.4936480384517,6.765535464268074,0.4922382655011398,0.027201714204787772
13.94479,1.5183506818337036,0.03509475076556791,0.579368031108781,0.004732443891562338,0.5089688393020549,0.0053870227174698596,0.05768578573649439,0.014338168674272978,0.028442252549388772,0.00494555864017794,145.9873007530482,6.725727205274826,0.49391964850544046,0.027788392281844678
13.94925,1.5155261889251086,0.03536913645251408,0.5799253079563385,0.004769250480488065,0.509392553370337,0.005429622076940483,0.057660688709496255,0.014406896356137367,0.02825194399135296,0.004973387880400485,146.50775221461754,6.677747007230463,0.4957673385677959,0.028404128055028913
13.95371,1.5125099770185757,0.03564374586461762,0.5804861874006735,0.00480573517725352,0.5098144085527369,0.005471918494060059,0.05761372839457348,0.014469161923955327,0.0280437681158669,0.005000290194653532,147.05351043605495,6.619712663988613,0.49780679471316386,0.029039624516811413
13.95818,1.5093936513274522,0.03590804394601656,0.5810533230082134,0.0048404734886339385,0.5102209166347491,0.005512461590263792,0.057538295074886316,0.014524926326438328,0.027825034082146347,0.005026162025814842,147.6033991736891,6.551832028243027,0.5000296906451828,0.029661742787318392
13.96264,1.5061694897199909,0.036159389407951194,0.5816118092431506,0.00487294255498242,0.510597014739382,0.0055506805835789114,0.05745437048317046,0.014570943708961665,0.02760244031307693,0.005049836826012914,148.15701597495087,6.473696601522381,0.502446112170089,0.03026406210851334
13.9671,1.502702481814904,0.03640072466712436,0.5821840037727272,0.004903580509572566,0.5109707332998915,0.005586985609618293,0.057332543184770775,0.014604009531526328,0.027350801410213274,0.005071196559565793,148.73755491991926,6.381937817317675,0.5051265640597018,0.03086577681493166
13.97156,1.498974602858658,0.03664064218754848,0.5827699068854917,0.00493358660513107,0.5113515055007307,0.005622640738409532,0.057187714784687683,0.014626170275135688,0.02706745324955539,0.005090856416265833,149.34672035170922,6.278283790339705,0.508068101562696,0.031473731067041884
13.97602,1.495128161651317,0.0368757500913871,0.5833539013842576,0.004962442202584994,0.5117111218450907,0.005657215361714282,0.057014740347889656,0.014643248122542361,0.026776968734532912,0.005109765520742728,149.95530839955126,6.167085338606737,0.5112118343113264,0.03205451577749954
13.98048,1.4912668553958346,0.03709300454325676,0.5839335455213674,0.004988497114951325,0.5120438715109022,0.005688869585632164,0.05683184254563586,0.014656236259854145,0.02648920290984264,0.005127815317594076,150.54456107398894,6.0506673187438205,0.5144859119508597,0.0325798224730138
13.98494,1.487529276840327,0.03729221706338248,0.5844908362671067,0.005011775918972122,0.5123309407811624,0.005717665799377301,0.056644200610894334,0.01466810616166397,0.026226115361159718,0.005145039583228396,151.09228712449323,5.934956306661524,0.5177821853791063,0.03303334187358134
13.9894,1.4840435282433788,0.03746364518006669,0.5850132334420827,0.0050309537058566755,0.5125473105814677,0.005742249415805566,0.056459070133246615,0.014677722861443854,0.02601080254068849,0.0051600490747423094,151.57808959810555,5.823382295740802,0.5210179858159976,0.033391290118663396
13.99387,1.4807488208063941,0.03760555634210556,0.5854944323924951,0.005045723276865377,0.5126942019317063,0.0057621928917214365,0.05627965699103963,0.014682812764805911,0.025838369455756814,0.00517246952293856,152.01525217371722,5.714415590401497,0.5242064221336028,0.03366618844797439
13.99833,1.4774495227967088,0.03773072408766362,0.5859528576426924,0.00505768613507519,0.512793698409932,0.005779255191896184,0.056077792576291016,0.014680702471133665,0.025684083772170626,0.00518251173114964,152.43530571174855,5.603652272755778,0.527475947758964,0.0338913511055114
14.00279,1.4742483385331846,0.037835250720453455,0.5863878837713282,0.005066436040991952,0.5128386902520252,0.005793043241122533,0.055878516879442806,0.014677214863776076,0.02555813378514093,0.005191572478949758,152.8227538631338,5.494446256730777,0.530751900676893,0.03405426461433774
14.00725,1.4712411636876603,0.0379184672165705,0.5867997391664188,0.005072146947868251,0.5128371409785082,0.005803664103472177,0.055674474417205876,0.01467495742252406,0.025462314978107928,0.005200164378219956,153.16728489918967,5.39058602171991,0.533931917591761,0.03415522847199406
14.01171,1.4685736365850361,0.03797465003010632,0.5871922686305,0.005074347025439908,0.5127901077323324,0.0058105983262111225,0.05548016650258466,0.014677571489885096,0.025406247596464437,0.005208878462836812,153.45103956852012,5.296178594383497,0.536895272782544,0.03418468055647657
14.01617,1.466354563223162,0.03800621639271722,0.587564358078047,0.005073579490059534,0.5126971798802423,0.005814454600538541,0.05529891025369156,0.014683663469702698,0.02539686267820415,0.005216609173754174,153.66287091226295,5.214913297551682,0.5395457490285676,0.03414579404769566
14.02063,1.4646608851026928,0.03800184535166251,0.5879096475591542,0.005068377396615512,0.5125459271088133,0.005813621397309021,0.05513201519696461,0.014694952003716432,0.025449380660081775,0.00522334278318165,153.79470964786572,5.147046406040362,0.5418309961308412,0.03402803933904537
14.02509,1.4634197950847567,0.037968014967664505,0.5882109772559585,0.005059300554463129,0.5123166405979911,0.0058087828650522635,0.0549754477420712,0.014706677042897867,0.025573613957523566,0.005227492137452796,153.85795752936394,5.090335337047046,0.5438186383999853,0.03384402503717707
14.02956,1.4625673681003448,0.037908311310500035,0.5884822289116943,0.005046929373408073,0.5120298314751551,0.005800498455902451,0.054820900786214384,0.014720876977273428,0.025753051606664457,0.005230323336511912,153.86441323379282,5.042846772942397,0.5455453704897112,0.03360690813225358
14.03402,1.4620593388345013,0.03782436936583189,0.588742086757323,0.005031628483351047,0.5117074618735487,0.005789111306352597,0.054678055104111396,0.014739919886813413,0.025964087558681185,0.005233369020208176,153.82209182454415,5.003031941159869,0.5470392278814485,0.03332453502594249
14.03848,1.4618222518921824,0.03772290945981544,0.5890102643063982,0.005014412414340162,0.5113748175024808,0.005775686014312195,0.05454725166594088,0.014761400106859243,0.026179861358456888,0.005236641057714055,153.74268126474072,4.969247800816287,0.5483471334930938,0.03301061139666415
14.04294,1.4618750547415473,0.03760141640921034,0.5893031584373228,0.004995247896580859,0.5110588752716833,0.005760031779231219,0.05443571682296422,0.014786205375986619,0.026382269158094943,0.005240863672990153,153.62668186262246,4.941669577777026,0.5494338632737698,0.03266770510501148
14.0474,1.4621180936932974,0.037464245056249235,0.5896395056457577,0.004974780053809049,0.510785346564605,0.005742778001283979,0.05433993241634587,0.01480920328492712,0.026543285806420343,0.005245200002699886,153.48868033601534,4.917746693409725,0.5503636024546641,0.03230800395897354
14.05186,1.4627285841057707,0.03729721481112118,0.5900213278910039,0.004951342344622428,0.5105442019515654,0.0057221246933248995,0.05426640898727285,0.014835549785256093,0.02668376082013427,0.005250729978272111,153.30410938539944,4.900316620943828,0.5510277417484775,0.03190583153232229
14.05632,1.4636950053849471,0.037101372792604316,0.5904297750808456,0.0049248155872882535,0.5103122554707197,0.005697997115170882,0.05420025804989571,0.014864774724783527,0.026818943351828724,0.0052567121563800575,153.0729712298968,4.8885419659056035,0.5514576448439772,0.03145915849901074
14.06078,1.4648824511870076,0.036895493382919434,0.5908550007785695,0.004897421301701344,0.5100878192925086,0.00567287780182134,0.05415780629731854,0.014892777820963944,0.026943414868351674,0.005262123891682809,152.81331513384626,4.8807348825447034,0.5517504445529102,0.030992467420968443
14.06525,1.466244153350691,0.036679167965893225,0.5912874368438639,0.004868968569630442,0.5098663614700008,0.005646499089087658,0.05413288380910865,0.014918081284628638,0.027059362246819582,0.005266336078515528,152.53146935935445,4.875325315033754,0.5519397605670997,0.030508506186058364
14.06971,1.4676711822464434,0.036466571735417834,0.5917141808410652,0.004841043492104103,0.5096376918028894,0.005620687265522034,0.05412794355819813,0.014936728974126531,0.02716607885960865,0.0052680998766296205,152.24134434621254,4.870972295609957,0.5521082297835248,0.030024902860767436
14.07417,1.4690604655498438,0.03626664302397101,0.5921283925546085,0.0048146135742698605,0.5093976415212266,0.005596550050719013,0.05414782160145006,0.01494295745917493,0.027261863903985054,0.005265589122452755,151.95654974818987,4.866033510388684,0.5523280667485108,0.029555515994708872
14.07863,1.4705177127772504,0.03606531150115588,0.5925360610944849,0.0047880895136180185,0.5091561981405763,0.005572191227232547,0.054183005091001026,0.014939371963689654,0.027342938669100682,0.005259535148344537,151.66424045053108,4.861665248306642,0.5525137497398227,0.029084395350580956
14.08309,1.472175586538024,0.03586150211503313,0.5929546462281194,0.004761575779566653,0.5089161482312141,0.005547865776468882,0.05425221210064799,0.014928090096438647,0.0274094305549479,0.005250753354777332,151.34476668999062,4.860787836684088,0.5526010826802874,0.028597499386684946
14.08755,1.4739174821358738,0.035657686315658105,0.593370510035222,0.004735191010657434,0.508677034459522,0.0055235886717523355,0.054336918715017085,0.014912112443207188,0.02746501587519857,0.005240210576086564,151.01506207115526,4.8607613779080765,0.552653060619195,0.0281077293060696
14.09201,1.4756268700758857,0.03546211045485183,0.5937737180425326,0.004709701353699368,0.5084246697929327,0.00550031705740125,0.054441991379546736,0.014891513793500493,0.027515602231160806,0.005227973409292655,150.68957506632486,4.859460610543994,0.5527621208282082,0.027627343811261272
14.09647,1.4772205260811875,0.03527799304989229,0.5941538779287413,0.0046853399271055965,0.5081523494837182,0.005478303681844236,0.05456079073936806,0.01486458185743151,0.02756307052811998,0.00521362196022259,150.38000516895445,4.855375303589886,0.5529768146804033,0.027165897579311992
14.10094,1.4785958430692288,0.03510742625321401,0.5945061071283329,0.004662182710284991,0.5078553633207558,0.0054576485629486875,0.054692574021154926,0.01482718350020876,0.027612023623595657,0.0051957674745200435,150.10041269317236,4.846449958736248,0.5533598238442752,0.026732913845014247
14.1054,1.4797062936709395,0.034952012837428374,0.5948177850032952,0.004640318862325371,0.5075270822893381,0.005438417542062726,0.05483968868209108,0.014774968663868245,0.027667072342710153,0.005172818363910045,149.85811915595838,4.832264027373008,0.5539240830378762,0.026335228041790337
14.10986,1.480733985060251,0.03481200806687943,0.5950858475874102,0.0046199517523568,0.507152775996633,0.005420985617122895,0.05501479659825121,0.014704216168777805,0.027734077357214913,0.005142914043285975,149.62690187847085,4.817140582472745,0.5545741716084198,0.02595602362635377
14.11432,1.4816431178416631,0.03467895615741773,0.5953302543529814,0.0046001194264373,0.5067557115247028,0.005404162609165317,0.05520405903256598,0.014620643828299312,0.027801264194740518,0.005108563001464649,149.41266889520648,4.799418747806969,0.5553161267925724,0.025593811392820603
14.11878,1.4823661052188672,0.03456035806743503,0.5955498178033806,0.004581768226941752,0.5063418377685693,0.0053889902615938175,0.055408519763166096,0.0145340502394928,0.027865746570034287,0.005073363214488983,149.22565648721985,4.779019216653236,0.5561721091588315,0.025261502435425423
14.12324,1.482851418471748,0.03444899540147494,0.5957680326208104,0.0045640316776613754,0.5059297263344232,0.005374470073371439,0.05561768244742794,0.014448589713130117,0.027914358226155896,0.005039411876451656,149.07257611783126,4.754010115688331,0.5571706444884217,0.02495712924899471
14.1277,1.483052180636671,0.03434358739749657,0.5959873778457867,0.004546825157979306,0.5055365131908303,0.005360345559070671,0.05581450345702658,0.014371255871998669,0.027942749575988884,0.0050091354926066365,148.96173501163537,4.724018235703285,0.5583011206275181,0.024687673922163623
14.13216,1.4828646615954435,0.03424083668711202,0.5962288546440864,0.004529643969739964,0.5051723999084048,0.005346104491283737,0.05599192405303318,0.014301614871566894,0.02793831057661164,0.004983131809727211,148.90553289334565,4.6864404881174115,0.5596348068146119,0.02445551152664339
14.13663,1.4823047420816,0.03414486153639685,0.5964733092918744,0.004512923944749029,0.5048222056660333,0.005332250938432535,0.05616280470767707,0.014232327768938692,0.027904999167374055,0.004958617650480367,148.90120831804853,4.642626122014885,0.5611548612480034,0.024261602367251892
14.14109,1.4814020444491016,0.03405802450499926,0.59671588187754,0.004496994218821738,0.5044826931259183,0.005319167352296974,0.05631723904229542,0.014162600399378694,0.02784331659209086,0.004935284026381116,148.9439598626786,4.593877349843535,0.5628392583680573,0.024104222266395737
14.14555,1.4802466038682929,0.03398062199806278,0.5969662017620315,0.004482061594227105,0.5041573058800137,0.005307151666274095,0.05648138143047901,0.014098904106737654,0.027763271922344134,0.004914847390165538,149.0202240892076,4.542184874325021,0.5646448146345272,0.023974205444725026
14.15001,1.4788690618070028,0.03391727165903437,0.5972196293293144,0.004468759987992783,0.5038440960211521,0.005296938486850112,0.056635339313115214,0.014044264883503639,0.02767206935425385,0.004897978140051631,149.12540366001596,4.488993818191744,0.5665496375786835,0.023871905312224075
14.15447,1.4773353706624852,0.03385819432217586,0.5974758219020252,0.0044559618881990825,0.5035503024017101,0.005287117252918988,0.05677938010082111,0.014002766956124296,0.027574734656606637,0.0048856734407724655,149.25125432450727,4.434652822138229,0.5685005889150656,0.02378691931653385
14.15893,1.4756767440608622,0.0338092180082078,0.5977490768836977,0.004444507460339571,0.503279283418587,0.005278779236807286,0.05692311731184045,0.013976684650567759,0.027472465824097077,0.00487866009178802,149.39199299863407,4.380316890360363,0.5704987244567039,0.023717892001392547
14.16339,1.473875762957606,0.033767095991569594,0.5980361215343477,0.00443400528840588,0.5030388544632041,0.00527135290251035,0.057053901656091276,0.013965748588360962,0.027362638050223324,0.004876896808069815,149.55081561252217,4.325540266991118,0.5725334410624493,0.023665843132564243
14.16786,1.4718129719768795,0.03372921241774271,0.5983434107988023,0.004423926812518563,0.502830110412012,0.005264258053195521,0.05718173167515103,0.013965165880132233,0.0272243838575939,0.004879688979738234,149.74131896070415,4.267564733655145,0.5746850615623809,0.02363392902889157
14.17232,1.4695450302314428,0.033705628806188354,0.5986610568711515,0.004415567009308403,0.5026411124687998,0.005259076400437768,0.05729472661743453,0.013976199681891295,0.027075903112943674,0.0048867355408758785,149.95491050218257,4.2087294261716774,0.5769302214541784,0.023623192063960522
14.17678,1.4671839186221864,0.033697468853935895,0.5989798354595752,0.004409170950840594,0.5024640402423276,0.005256106465604127,0.05741366062613746,0.01399884773885734,0.026931634765537324,0.004897517696780065,150.1771887130511,4.151304109443826,0.5792051057706856,0.02362687431063485
14.18124,1.4648290344660362,0.03370143705070379,0.5992894314790278,0.004404359541044182,0.502287739490201,0.0052549284361584235,0.05753116346095217,0.014032438202657562,0.02680741186981946,0.00491104323204333,150.39565630598932,4.096628348591962,0.5814566651477394,0.023636204758277053
14.1857,1.4626008616290773,0.0337256391874062,0.5995824361128247,0.004402324403056662,0.5021059081470622,0.00525697138257068,0.057655210379869454,0.014077671206775852,0.026720671870458915,0.004926988084081236,150.5963618272291,4.047814009685564,0.5836131212652769,0.023650961431143733
14.19016,1.4605251250909053,0.033757769263721954,0.599852131188953,0.004401398083995188,0.5019072892334953,0.005260310175843357,0.0577982561198685,0.014133808710333009,0.026680903569175223,0.004944639103794475,150.7762152565058,4.003557047776028,0.5856689807087122,0.023660659932896483
14.19462,1.4585170068708002,0.03381031820922472,0.6000947942027415,0.004403050759867235,0.5016897479051734,0.005266696899131043,0.05795811659777066,0.014202429940853524,0.026685115308131523,0.004964466779891486,150.94576306758188,3.963672117846611,0.58767245872711,0.023679210906040495
14.19908,1.4565424253717314,0.033871187653871815,0.6003291915229765,0.004405801756709912,0.5014711152038549,0.005274344476533872,0.05812953298084213,0.014285023138063598,0.0267163196650783,0.00498771226162352,151.10949633132134,3.926056462510035,0.5896398298722366,0.023700639312802342
14.20355,1.4546445044772385,0.033950227141776805,0.6005500985173785,0.0044110026239692155,0.5012517554248954,0.00528482550278752,0.05830045492862876,0.014382482176057717,0.026776285430014878,0.005014669931895032,151.26349532549858,3.892641707783665,0.591536282538414,0.023731448725060455
14.20801,1.452793218634069,0.03404227240117217,0.6007640318850376,0.004417912103976474,0.5010299676560531,0.005297333212444747,0.05847219230294771,0.014494151190454151,0.026857167762378228,0.005045648961381722,151.41037885285945,3.8620399657606344,0.5933932169173898,0.02376774726972757
14.21247,1.4510103284977711,0.03414244877521563,0.6009706572271168,0.004426054793874855,0.5008197509600613,0.005311150475380178,0.058645657274454026,0.014616789172487838,0.026954994754737595,0.005079880619537178,151.55006911217097,3.8342887112063093,0.5951714213907074,0.02380924952621504
14.21693,1.4493197599043448,0.0342430558857043,0.6011807066517061,0.004434481779199606,0.5006221023567201,0.005325224110383306,0.05880145147782319,0.014747936324206231,0.027062909389425224,0.005116693309999368,151.67912001944592,3.8087136186934436,0.5968712180774564,0.02384785907477875
14.22139,1.447725592362139,0.034351553691640065,0.6013878142208954,0.004444155982950609,0.5004355651486583,0.005340670085782253,0.0589578034463505,0.014891183398636527,0.02719074640711334,0.005156858198036585,151.79799708309167,3.7862261060555564,0.5984834100815067,0.023889997844505715
14.22585,1.4462107175810415,0.03446936953752452,0.6015873756244082,0.004455266134573435,0.5002637462088323,0.005357637610000374,0.059109527207042295,0.01505094650010477,0.02734045203035269,0.005201576952053358,151.90991679414515,3.766743849718727,0.6000056024750956,0.02393953320437576
14.23031,1.4447594484561963,0.03459318038088864,0.6017862023434186,0.004467215462821668,0.5000909826077332,0.005375639077518696,0.0592666192348362,0.015223483468736613,0.027510594728140318,0.005249663678829444,152.0136809893865,3.7491825954503755,0.601485551853197,0.02398940256780316
14.23477,1.4433968759866067,0.0347178189906539,0.6019811106664884,0.004479537888117942,0.49993469796351386,0.005393898851543475,0.05940421152504036,0.015403478893570929,0.027689167315466393,0.005299965075820446,152.1097889840496,3.73372801883133,0.602872830271438,0.024040563665970308
14.23924,1.4420921552805623,0.03483752040250264,0.6021721953737447,0.004491292290183993,0.4997785062572341,0.0054114598859489145,0.05953015682319702,0.015585168077859753,0.027876278720310513,0.005350761823425594,152.19927688730294,3.7189135894970407,0.6042154316613568,0.024086044133850248
14.2437,1.4408570682175983,0.03494402148034523,0.6023666739216346,0.0045015553787666335,0.499635362957091,0.00542713174855826,0.05964502589033527,0.01576277581298432,0.028060324498353707,0.0054007500864491,152.2821027033677,3.704171736284469,0.6054942552948378,0.02412173204268531
14.24816,1.4396690526034346,0.03503551787028389,0.6025627900537975,0.004510002049757107,0.4994986566033659,0.00544057402827655,0.059733840764018664,0.015929548315518245,0.028237042925831048,0.005448029138996493,152.35998459060977,3.68884941886941,0.6067321887764314,0.02414598941499541
14.25262,1.4385198015441654,0.035116780022614605,0.6027675679391868,0.004517412144775067,0.4993876389799175,0.005452576955029572,0.05979558082005404,0.016099037666176777,0.028410176295597646,0.005496927682371748,152.43581800553252,3.67353674248347,0.6079115614889086,0.024165945184359147
14.25708,1.4374461200822124,0.035187640935668035,0.6029744994889167,0.0045236762190165114,0.49928492403410085,0.005463135922486388,0.05983826106550131,0.01626949532717271,0.028588865358769998,0.0055463600713162396,152.50426179379247,3.658632531288644,0.6090308296198722,0.024177426723782012
14.26154,1.4364213841515676,0.03525215081149712,0.6031811772504125,0.004529263567487738,0.4991895969965305,0.0054728034141220145,0.0598675375182586,0.016436682755136333,0.028768610285760395,0.00559503445793685,152.56827997732717,3.6441248930794274,0.6101045879329939,0.024184456790945334
14.266,1.4354728296685113,0.0353023026632151,0.6033775008197344,0.004533091985850097,0.4990900630264085,0.005480304890929741,0.05989717468745184,0.016594715357573904,0.02895200838114167,0.005640837071241331,152.62479823783053,3.6295809734804187,0.6111219484338809,0.024180065338943936
14.27046,1.4346340594558231,0.035335858713721566,0.6035673126201031,0.0045348946210838036,0.498981498736565,0.005485402096910139,0.059914598073753544,0.01673575422607132,0.02913892480357966,0.0056810283060391605,152.66948044533902,3.615199518228299,0.6120760782355663,0.024159955393113
14.27493,1.4338910084634344,0.035350023627701496,0.603737660186728,0.004534154326807929,0.49884872628606686,0.005487514711324055,0.05994670098245087,0.016855682768907233,0.02933339291885755,0.005714067579673815,152.70323713935835,3.60039472843023,0.6129830962971449,0.024121744483071948
14.27939,1.4332604024165785,0.0353445415473937,0.6038875250627237,0.004530893442152596,0.49869392616459596,0.005486631947123486,0.059987607185638406,0.016951044465190034,0.029537790116545844,0.005739090129478816,152.72500401354526,3.5854560594779636,0.6138280052411658,0.024065796056961197
14.28385,1.4327411523798157,0.03532527093307157,0.6040192106384629,0.004525881244347105,0.4985188136439755,0.0054836831466682405,0.060026259516066514,0.0170313835165952,0.02975603181920694,0.00575929425114191,152.734999035412,3.5709443001710026,0.6146121066114704,0.023996305970717984
14.28831,1.432332407976043,0.03529167212074329,0.6041409103009878,0.004519127740250107,0.4983318751064159,0.005478658065357226,0.06005614832306795,0.01709691589330411,0.02997935312641933,0.0057747369165645395,152.73367058029007,3.5567957459424884,0.6153334754863542,0.023913539115999173
14.29277,1.4319770824070999,0.0352471442328567,0.6042567344682833,0.00451104545068659,0.4981415652604104,0.005471997888140964,0.060100650436236185,0.01714919189587682,0.0302012262365412,0.0057861173002512764,152.7273713417521,3.542498759743748,0.6160185633751716,0.02382269985047728
14.29723,1.431679269942632,0.035196273099329586,0.6043731891084796,0.004502263040537649,0.49795150223134027,0.00546448210286465,0.06012714683951662,0.01718909676155061,0.030416216323287303,0.005793128395275056,152.71549778932243,3.5285422258841797,0.6166680680517642,0.023726424572900744
14.30169,1.4313817909736548,0.035134644696247386,0.6044927595044001,0.004492221068993994,0.4977734141603447,0.005455323713718836,0.060162697659119246,0.01721513160685391,0.030614766332828187,0.005795829309985542,152.70497591065396,3.5137171941199408,0.6173005563627996,0.023625639596942416
14.30615,1.4311117801913742,0.035063314940246844,0.6046251732194305,0.004481130579176697,0.49761024638025525,0.005444832320849751,0.06019310528671857,0.01722563895529669,0.030794408445570062,0.005793301198799109,152.69247034913377,3.4984820301806328,0.6179082214136323,0.02351914447579137
14.31062,1.4308853101831296,0.03497391507145021,0.6047588356308553,0.004467867621090372,0.49745264015101087,0.005431637511229251,0.06023421419657328,0.017217490418376592,0.030958986495367706,0.005785119108656397,152.67647839504764,3.4822492996227914,0.6184813550483648,0.023401009702102158
14.31508,1.4307217087360438,0.03486724915769038,0.6048922554403865,0.004452562637376826,0.49729963979054964,0.005415891025738696,0.060293730476901675,0.01719508778090027,0.031112768463032247,0.005772567862560075,152.65520581921916,3.465392061920095,0.6190082987054905,0.023271421839397108
14.31954,1.4305676490880523,0.034759847098400874,0.6050294662185887,0.004437225868623448,0.4971505539287676,0.00540007926693048,0.06033958765615206,0.017162445227807712,0.031255655410993954,0.005756576184082422,152.633218696345,3.448672530205855,0.6195274647924685,0.023141888422243958
14.324,1.4304272022670046,0.03465275071747972,0.6051732430407648,0.0044220675140380665,0.4970132565767392,0.0053843975045890025,0.06037336963222571,0.017122028339831574,0.03138754035076286,0.005737902590103911,152.61091347791253,3.4323306039749326,0.6200273689024289,0.023014306332289215
14.32846,1.4302538060103,0.03455292015692771,0.6053281490231505,0.004407880155418412,0.4968864371585134,0.0053698667061040425,0.06037256443985088,0.017076999229527934,0.031508821900994015,0.005717202077177109,152.5920256976977,3.416283922809916,0.6205437144404388,0.022893267447852063
14.33292,1.4300259431688642,0.03446081320358084,0.6054931668242092,0.0043947459177241755,0.49677714284938135,0.005356503739023192,0.06034415559483252,0.017026207384916066,0.031617600174049416,0.005693972194319366,152.57968232408538,3.4003767959903155,0.6210761215384843,0.022781388124001
14.33738,1.429780452891923,0.03437876893393784,0.6056703899507774,0.004382984785936353,0.496680732507014,0.005344769649234815,0.060264710980796964,0.016967179858759777,0.031720705829635744,0.00566684984691022,152.56946434920883,3.3853032254921476,0.6216131780290163,0.022677727180195128
14.34184,1.429586009692051,0.034292035023191676,0.6058457276444824,0.004370810529930828,0.4965943547136684,0.005332394258610716,0.060139074419960005,0.01689527356415672,0.03182551964962764,0.005634264858554412,152.55605283935947,3.3707337226263165,0.6221006016467129,0.022572778482075888
14.34631,1.429384305174005,0.034211382635620485,0.6060283086870402,0.004359485089905746,0.4965171790694197,0.005321006980568459,0.0599955159177363,0.01681788335534863,0.0319217199766031,0.005599399332558515,152.54383413448994,3.3567508358389704,0.6225861126094118,0.02247317320282233
14.35077,1.4291101406500366,0.034148093853283046,0.6062277398812488,0.0043503819166965385,0.49645504662871137,0.005312308163469841,0.059825814263929314,0.01674097412581558,0.0319998612662357,0.005564749896717923,152.53868262210995,3.3434913651719467,0.623110869409699,0.022387424583441146
14.35523,1.4287108126847285,0.03410289617895476,0.6064440224864989,0.004343511738296677,0.4964093081613103,0.00530630003709689,0.05964060159510977,0.016667337228565605,0.03205297258596055,0.005531767226851814,152.54570743803043,3.330299281282427,0.6237030010708725,0.022317500647724312
14.35969,1.428118313326541,0.03408659622501182,0.6066832951090121,0.004340077469902874,0.49637407584948195,0.005304572959396052,0.05945650938986825,0.016599572925688377,0.03207288535642232,0.005501926456563111,152.5697025238405,3.31712913128497,0.6244191305274376,0.022269511751786077
14.36415,1.4273121234692074,0.03410222036548026,0.6069555834009756,0.004340568964985346,0.4963658677261398,0.0053076424866473045,0.05927443527259444,0.016535742086884898,0.03205004101852499,0.0054750574092415245,152.61353819423294,3.3041150449345014,0.6252572245054985,0.022247511642100534
14.36861,1.4262847983665692,0.034138988173087054,0.607261697341395,0.004343627306652846,0.49638835931314407,0.005313820200229341,0.05906906404906512,0.016477016759970306,0.031988497145802375,0.005450815722260243,152.67804955957786,3.2901591871685727,0.6262164772194851,0.022244944212293092
14.37307,1.4250943487115526,0.034204027316237604,0.6076021291172758,0.004350271289291214,0.4964433966779786,0.005324341335437571,0.058842567245714676,0.01641826022371227,0.03189079803474033,0.005427441941714863,152.75774081606696,3.2767886021402024,0.6272609604565464,0.02226503491753037
14.37753,1.4237408864643588,0.034292881613795186,0.6079610009421479,0.004359741255177624,0.496509804276466,0.0053383692215872875,0.05860971935157067,0.016361701458731923,0.031764505629997254,0.005405534411871961,152.85120075246246,3.263457027484138,0.6284036826285491,0.02230269728454007
14.382,1.4222609023084476,0.034404358645918176,0.6083289509323823,0.004371825396705323,0.49657429999003977,0.005355710026300774,0.05838162738154363,0.016305232137137995,0.031615982242391136,0.005384603793729563,152.95403035317236,3.250476970193897,0.6296322895559259,0.02235476686241761
14.38646,1.420654359775366,0.03453547184057098,0.6086960653889211,0.004386035856565193,0.4966256181310431,0.005375805578893794,0.058194322456934997,0.016247797963644665,0.031448112481877975,0.005364377751169944,153.065543185076,3.2375138106005967,0.6309515221438554,0.0224182931047665
14.39092,1.4189590312409819,0.03467410491062455,0.6090508039718149,0.004400727000563909,0.4966451099868529,0.005396743597943594,0.05805212331224822,0.016186495343605622,0.0312690841888485,0.005343818277408127,153.18082595995978,3.2238439363394837,0.6323533143883455,0.022482348786681126
14.39538,1.417113269904909,0.034824986323141724,0.609396783305825,0.004416409504096048,0.4966363931126813,0.005419147253219674,0.05797435987101898,0.016117871063193543,0.03106917234950801,0.0053223902467938655,153.30523456753681,3.209086009955504,0.6338717317103579,0.022551061347998627
14.39984,1.4150440275042353,0.03499975845785165,0.6097580908108649,0.00443468447441491,0.4966300566732335,0.0054448672651896965,0.057932720190193,0.01604493324743318,0.03083284672410079,0.005301283949150704,153.44630710177898,3.193450979937634,0.6355319638126691,0.02263518701793485
14.4043,1.4128106529943139,0.03519059815807679,0.6101243948077701,0.004454520930093436,0.49661144685697,0.005472712930513401,0.05793458079340507,0.015968669142646993,0.030571247816063594,0.005280359495488106,153.59745532852966,3.176967215656383,0.6373084966761094,0.02272665252934957
14.40876,1.4104965414847601,0.03538512761576158,0.6104826267648398,0.004474408091262074,0.4965710360351534,0.005500821043898943,0.05796070974196617,0.01588914596959506,0.03029788558746924,0.005258957931058551,153.75124348241891,3.1596771229741942,0.6391503861378968,0.022815954165548467
14.41322,1.408204963850042,0.035575347349298486,0.6108187069048574,0.004493410087376866,0.49649637741324393,0.0055280543102620705,0.05801497693064972,0.015806358800231096,0.030029946219652735,0.005236450231195336,153.89859734409134,3.142274963148389,0.6409980835187048,0.02289611042038291
14.41769,1.4060472927657603,0.03574329822488021,0.6111208229468988,0.004509315769716509,0.49637017773208286,0.005551777459160936,0.05808476649376172,0.01572091125386709,0.02978435508285018,0.0052122901711559285,154.0292594386754,3.1246216227442627,0.6427969389953243,0.022952718092054503
14.42215,1.4040900485863166,0.03587990155234744,0.6113747228366897,0.004521087087514146,0.4961886687039344,0.005570619684400364,0.05815838404652475,0.015628528133148068,0.029571248039993437,0.0051845981094757985,154.1392005526698,3.1069247883046773,0.6444960596114029,0.022981454852353922
14.42661,1.4022709921204313,0.03599828060520889,0.6115758031876016,0.004530148090894898,0.49593829660474514,0.0055864388296720194,0.058263495565232075,0.015528126017904967,0.029389896078982545,0.005153292497230401,154.23272206385354,3.089434171898985,0.6461454146256793,0.022990067157005144
14.43107,1.4004909844928481,0.036105485072489146,0.6117317906488429,0.004537239585904911,0.49562340441169583,0.00560016672298558,0.058377321121787985,0.015421130326310206,0.029228272064032588,0.005119265349330602,154.31797359501402,3.0714608879478673,0.6478048276369469,0.02298417873449543
14.43553,1.3988019674239356,0.03620534738704067,0.6118585462408719,0.004543168583521539,0.49526794940092495,0.005612671945000529,0.05851644874724128,0.0153133370822762,0.0290814076523285,0.005084641825180325,154.3924030557524,3.0541181900418106,0.6494279844997868,0.022968317972834357
14.43999,1.3972205128326316,0.03628300023926429,0.6119608312389613,0.004546145224993021,0.4948758120678036,0.005621739319250289,0.05867927645044501,0.015208608874546553,0.028948967186575175,0.005050536425713239,154.45491434555944,3.036363414074927,0.651005233662442,0.02293324929772709
14.44445,1.3958036944053538,0.03633627924451374,0.6120537599989319,0.0045461758472662,0.49446329407628625,0.005627321692631842,0.05884723205520305,0.015108879736438832,0.02882845126413361,0.00501754751606126,154.50177968515342,3.0187800710120247,0.6524982175936558,0.022878390329650382
14.44891,1.3945948542251754,0.03635592491140556,0.6121432212616905,0.004542268547744214,0.4940371866670561,0.005628157101740169,0.059030195923102255,0.015017708291952486,0.028723523034129787,0.004986633563719523,154.53018303956725,3.001146327082622,0.6538799325114859,0.022798478870349848
14.45338,1.3936172057284597,0.036329618298754016,0.6122420183686825,0.00453303224728055,0.4936061790130995,0.005622524454569996,0.059224700474020446,0.01493318645780087,0.02862900368501887,0.004957363599870768,154.53843368302677,2.9826989585867545,0.6551404752611678,0.022685842506835526
14.45784,1.392866718303785,0.03626587167789946,0.612324387219342,0.004519424170338744,0.49315722284869445,0.005611503811536172,0.05944944969860497,0.014851755423317506,0.028546614899988602,0.004928668007103933,154.52819787725787,2.9641166909548535,0.656273018532287,0.022547944801573624
14.4623,1.3923007436427026,0.036172041472605665,0.6123961800594961,0.004502256768179323,0.4926864928461728,0.005596185173639568,0.059695397525655544,0.014774893006971058,0.02847384110909259,0.0049012208192641795,154.50189432951026,2.9453636445578217,0.6573150551585631,0.022388362735422235
14.46676,1.3919201563315995,0.03604973599114805,0.6124613158809734,0.004481777493329096,0.4921976100084263,0.005576856297668014,0.059955863872820626,0.01470508899068875,0.028416123216588967,0.00487541732404052,154.45969114051545,2.9265356855184352,0.6582668847207169,0.02220849694734465
14.47122,1.3916862252291313,0.03591425995106561,0.6125260569347918,0.004459827071894724,0.49169127309101895,0.005555844572569314,0.060211153074525695,0.014642024899869314,0.02837399637765314,0.004851099045588591,154.40415138112667,2.9083243159190624,0.6591576433434388,0.022017458211094
14.47568,1.3915764860682525,0.03576994869579787,0.6125948429186002,0.004436955192943099,0.4911732194697436,0.005533803069348978,0.06046659206449617,0.014584106149332659,0.02834959141169161,0.004827658292139308,154.3373972450002,2.8907819522287355,0.6599981762968228,0.021818637122968703
14.48014,1.3916265015725768,0.03561055009426907,0.6126802135306312,0.004412495062295947,0.4906476516798639,0.005509958944543196,0.060698976837758184,0.014531392605213321,0.0283435507205758,0.004804845324992509,154.25600452983156,2.873718066111935,0.6607779316541111,0.021606910977080323
14.4846,1.3917575639872704,0.03544458809480869,0.612784619248157,0.004387329391208178,0.4901121565488658,0.005485454573197395,0.060921082861115014,0.014481807366532597,0.028355788892205764,0.004782022120686649,154.16555606122878,2.8568277630595422,0.6615477003642941,0.02138741381248705
14.48907,1.3921520920272963,0.03524724376238396,0.6129072070862825,0.004358814586313981,0.489574954716034,0.005456874067166674,0.06115064501819311,0.014437560567653088,0.028380159657969185,0.004760287808811796,154.05322513885054,2.840194604889723,0.6621967388716063,0.021145424936737944
14.49353,1.3927080405629761,0.03503448136943402,0.613042589129541,0.004328638750089656,0.4890258978591404,0.005426379090350123,0.06137829356131357,0.01439713799359875,0.028419425503824074,0.004738993341090958,153.92616150843543,2.8238147304426766,0.6627913758876783,0.020890466812659523
14.49799,1.393362660013131,0.03482071475081235,0.6131776829775857,0.004298452797317455,0.4884637933767832,0.005395927727710316,0.06159397089678301,0.014364035220863535,0.02847893252555354,0.004719116735084031,153.79041068209503,2.8081684136807783,0.6633547785616978,0.02063349519695313
14.50245,1.394073069122278,0.034616643729462666,0.6133141196831241,0.0042694206685433035,0.4878803788951815,0.005367086056704896,0.06178050001613252,0.014332995685264647,0.028560695677959463,0.004698907281572249,153.6480942641132,2.7935319713737377,0.6639242641357512,0.020379484927883516
14.50691,1.394742312807141,0.034432363064062034,0.6134323924413646,0.004242542856380894,0.48726859476268797,0.005341023908391764,0.06192538303213944,0.014305257194981543,0.0286734469978897,0.004678510973884644,153.507822710045,2.77973725848311,0.6645402914919432,0.02013688282085523
14.51137,1.3953529907973952,0.03427528301311574,0.6135347909933179,0.0042186875055339745,0.48662729033303426,0.00531887875672193,0.06201946373690875,0.014274781414352036,0.028816716408142058,0.004655914781888374,153.37062239571148,2.76719243094321,0.6652156471124127,0.01990958488022379
14.51583,1.395971147304088,0.034142790347024964,0.613616654521918,0.004197508884527631,0.48594033739172654,0.005300365417095914,0.06205550170635091,0.01424153487482057,0.029004616065410653,0.004630466775575197,153.22989882783617,2.756281708244382,0.6659326592315475,0.01969296742625497
14.52029,1.3966797013771968,0.03401851443784974,0.6136769656157951,0.004177063474642937,0.4851987462006866,0.005283129147402885,0.06204162029187266,0.014210581450605242,0.029243637592935155,0.004603450715829239,153.07830030059313,2.74644591683881,0.666660531418974,0.019475049828160028
14.52476,1.3974570552999621,0.03391125632694778,0.6137296895676674,0.004158584894565519,0.4844251639219655,0.00526860949116746,0.06198922827904903,0.014184581909950814,0.029515013860952566,0.004576618583134998,152.91900218250152,2.7382368979952982,0.6673958500408894,0.01926307956043117
14.52922,1.3981261726439285,0.03382520032720515,0.613773438036471,0.004142482336082575,0.4836453982720815,0.005257045005560955,0.061893889991758835,0.014168011806739338,0.029799089301636317,0.0045524250276692746,152.76905512845585,2.7304481897205912,0.668191386236076,0.01906621028531707
14.53368,1.3986432341424295,0.03376034044705484,0.6138210883281832,0.0041288190281795895,0.48287686452099937,0.005248452298330167,0.06178382768151211,0.014161313163644069,0.030079224674406546,0.004531660741060156,152.63273432326002,2.722761827906167,0.6690570552060541,0.018886154008053845
14.53814,1.398918331519589,0.033715593453999,0.6138734128362574,0.00411747058220365,0.48214000712191746,0.005242472479429735,0.06165536966550699,0.014163394952324477,0.03033963483990147,0.004514781359178104,152.5193215099329,2.714464963544911,0.6700070885851932,0.01872677562485529
14.5426,1.3988528036882595,0.0336953301319148,0.6139374056418038,0.004108988448776739,0.4814582992726939,0.005239626592553693,0.06151852292658917,0.014171716808172344,0.030562310695659657,0.004501797184041322,152.43841304287366,2.705219909208293,0.6710612578136353,0.018594709743274807
14.54706,1.398513723806629,0.03369113703704828,0.614000312765533,0.004102110135562849,0.4807914318969058,0.005238647652946065,0.06134986450328021,0.014186101010514688,0.030772292159426035,0.004491328505621836,152.38100483807457,2.694802618120167,0.6722253314319413,0.01847907220774344
14.55152,1.397919073581114,0.033708974188502785,0.6140633968216949,0.004097529667482322,0.4801331238154288,0.005240511144516193,0.061143230911709257,0.0142083145526205,0.030973305307143383,0.004483602395067664,152.34461534802747,2.6838598178937305,0.673498025820593,0.01838144907993526
14.55598,1.3971479552850155,0.03374545409946074,0.6141278997940074,0.004095084661552476,0.4794973862160982,0.005244878939885054,0.06090575912094632,0.014240507087283902,0.03116566424395819,0.004479514183522338,152.32442358694522,2.673034085456279,0.67482104569248,0.018300690823602212
14.56045,1.396168764484173,0.03379650532822921,0.6142015573361922,0.004094357601352703,0.4789010069111817,0.005251107804706367,0.06067551653076065,0.01428005425203959,0.03133670434473488,0.00447897492818545,152.32382205873787,2.661837236118951,0.6761935215490438,0.018236444756511132
14.56491,1.3950271973506274,0.03386326548388462,0.6142895683184836,0.0040957057315495335,0.47836108624868096,0.005259519175254268,0.06045876642784022,0.014325334660209089,0.03148272230312813,0.004481812929432617,152.34054123890934,2.650923114657174,0.6775748763880655,0.01819043168490553
14.56937,1.3937404133828437,0.033937559348622734,0.6143975586626819,0.004098260293692034,0.4778888839161268,0.0052689259030104145,0.06028418768818564,0.014374374870341865,0.03159748000028486,0.004487731314739929,152.37380823408535,2.639875984611999,0.6789474893428086,0.018158775546136083
14.57383,1.392285275382619,0.03401737811151855,0.6145304779680048,0.004101876920775523,0.47750100421016967,0.005279001221966706,0.0601557262179996,0.014417533769659244,0.03167307345633701,0.004494316823877622,152.42654980494208,2.628448478683085,0.6803054079710523,0.01814240989424038
14.57829,1.3905521948322348,0.03410655733471532,0.6146908472806211,0.004106794989019965,0.4771952071561486,0.005290097749474176,0.06006258362354435,0.0144596894215666,0.031698522710150424,0.004503331243253044,152.50610032716378,2.615913509032048,0.6817070440689524,0.018143707812698747
14.58275,1.3885812445758812,0.0342100520482054,0.614874723778188,0.004113544246597675,0.47695646397190467,0.005303029885231576,0.059998099333751664,0.014499085500163579,0.03168592235613118,0.004513663814818452,152.6076831900428,2.602900651976078,0.6831506398779662,0.018162395396050766
14.58721,1.3864492135336168,0.03433314523989936,0.6150696150632984,0.00412281124683133,0.4767757039262835,0.005318676907636941,0.05995338511488854,0.01454121955478737,0.031648820537028444,0.004526497555991972,152.72536853431146,2.590474510720914,0.6846004274074596,0.018199995936567098
14.59167,1.384288385644664,0.034469400272223887,0.6152728693817349,0.004133940164303149,0.47663940782459074,0.005336321724595574,0.059929934014966095,0.014586232004154353,0.031602718415009584,0.004541280521515268,152.8480501919622,2.5791778219734476,0.6860105299571361,0.018249527248797255
14.59614,1.3821745600418907,0.034621740674360274,0.615474786291831,0.004147347036655833,0.47653921849658853,0.005356510927135156,0.05993688666578435,0.014637226394237346,0.031560459899797826,0.004558500547686071,152.97020232028012,2.56984254769553,0.6873473398358259,0.018311553711851388
14.6006,1.380232367150659,0.03477791462999977,0.6156728111653227,0.0041616698913613075,0.4764603754974473,0.005377628724119615,0.0599572333909772,0.014692906956957085,0.03153593385065268,0.004577165665129846,153.08166668068853,2.5625044518989024,0.6885693432778724,0.018376500563059988
14.60506,1.3784907576880114,0.034941026684763975,0.6158615158054591,0.004177343821266731,0.4764028792590215,0.005400188390629514,0.05999740717407987,0.014751043840313645,0.03153658663732518,0.004596447920839231,153.18120079836675,2.557647752240216,0.6896578517345587,0.018446685503113246
14.60952,1.376801483887008,0.03512516413644451,0.6160467255107207,0.00419599221622477,0.47639106110642465,0.005426061645821457,0.06007591487653794,0.014812527274930553,0.03154374381860886,0.004617667175032785,153.28173551975135,2.5551219826014515,0.6906584528105513,0.01853415323929387
14.61398,1.37514832398918,0.03532232160126567,0.6162336714817072,0.004216583296729954,0.4764197813578708,0.005454014941754628,0.060187993991649376,0.014879735904105582,0.031552157365859285,0.004641471189448635,153.3834412906758,2.5540896886770996,0.6915916207128074,0.018633447960253853
14.61844,1.3735754302214795,0.03553551497466849,0.6164179819258254,0.004239445368857578,0.4764755099016594,0.005484584841101439,0.06029871167790396,0.014953391053289466,0.03156908818148692,0.004667607980855233,153.48218422253538,2.5550494054245534,0.6924499711459565,0.018744317417386268
14.6229,1.3721200093070738,0.03575425139635624,0.6166031579363039,0.0042633890464627705,0.4765565062459702,0.00551628005308634,0.0604329605303648,0.01503587344992481,0.031593670672089194,0.004696559294652443,153.57502553281816,2.557519466045873,0.6932218028299131,0.01886040255568775
14.62736,1.3707852227161066,0.035972758302838075,0.6167810463432091,0.0042875491928676766,0.47664162071669547,0.005548149726122911,0.06055640240255532,0.015125479562621627,0.031631287848471815,0.004727326929841229,153.66019491519245,2.5610044707126063,0.6939243709096211,0.018976475969987354
14.63183,1.3696201375156347,0.03617819819151033,0.6169545056372406,0.004310463379665386,0.476726730658167,0.005578373589083029,0.06066249296660898,0.015219821661388317,0.03168394354937331,0.004758676465408037,153.73377153537163,2.5649887759919237,0.6945420072903029,0.019084608683099236
14.63629,1.3686399592126288,0.03636763308995474,0.6171190370624642,0.004331825719678052,0.4768121851425606,0.005606509649226989,0.060755689630072836,0.015319889689260385,0.03175604968226104,0.0047908877587415095,153.7953289898735,2.5694479986486187,0.695062487300756,0.01918393628349768
14.64075,1.3678526512164508,0.03655979166238057,0.6172776699563705,0.004354079276758333,0.4769181991288052,0.00563550712824664,0.060850843653284095,0.015432024631899199,0.031846861905819396,0.00482656969579424,153.84653587925774,2.57591834278621,0.6954598445522997,0.019287289703089225
14.64521,1.367192230791959,0.03675083267151353,0.617425896339696,0.0043765647629524776,0.47703641182452006,0.005664566382541493,0.060947559330375455,0.015555122884182983,0.03195282474671477,0.004865194007343078,153.89138883314956,2.5835199912680142,0.6957717632422489,0.019392399274877584
14.64967,1.3666530439545495,0.03693551378398305,0.6175751904014596,0.004398591638804452,0.4771603902912992,0.005692972686229661,0.06102934810147738,0.015685749863418245,0.03206670034013444,0.004905806661836066,153.92857254474555,2.591740641231175,0.6960197495686705,0.019494188446378385
14.65413,1.3661976239396305,0.03710741499258727,0.6177276064070818,0.0044192953645159775,0.47728721697793564,0.005719660301892568,0.061103393214358655,0.015817249765341566,0.03218417555893913,0.0049461758222399165,153.96012658088162,2.599778131434654,0.6962272083965281,0.01958880414206968
14.65859,1.3657962098893188,0.03725375534621547,0.6178871655098584,0.004437021760387858,0.4774092035351934,0.005742618237244919,0.061171479599759424,0.015940137561081497,0.03229913955796357,0.0049834702413005276,153.98682415569945,2.6064092863573856,0.6964215401130585,0.0196679431933549
14.66305,1.3654317937499076,0.037362243774562286,0.6180616073071894,0.004450207058281112,0.47751959971679514,0.005759977452128508,0.0612153883371832,0.016046096462744245,0.0324054716224595,0.005015070101491978,154.00834821053692,2.6105478911560667,0.6966263283035894,0.01972315082441719
14.66752,1.3651294124393627,0.03743930930138022,0.6182369676583045,0.004459643700631392,0.47761561152542087,0.005772668505388596,0.06125200278237296,0.01613537614407377,0.03251313616850621,0.005040561224240365,154.0239631939657,2.6129360768759735,0.6968196619621472,0.019758982902211605
14.67198,1.3649583942008825,0.037480190155795144,0.6184083379663489,0.0044650133078201785,0.47770810901665994,0.005780101711867462,0.06128808623694128,0.016216578716067825,0.032629314362797486,0.005062698712184166,154.03075905105754,2.6139758952555483,0.696950339009671,0.019774970340093043
14.67644,1.3648503992944396,0.037500138348133406,0.6185822310572592,0.0044679708248822276,0.4777952197980182,0.005784501909322587,0.061305948118081835,0.016290258281101432,0.03274687825327104,0.005081790712582839,154.03250971997102,2.614073762936992,0.697059595294897,0.019778412801487018
14.6809,1.3647780333049953,0.03749884563054322,0.6187725461945028,0.004468444699971067,0.47787957366802397,0.005785873799375931,0.06132274566195405,0.016355033566336302,0.032857786227821054,0.00509801025762569,154.03011291868154,2.6129084509812786,0.6971704327261198,0.019767993716815122
14.68536,1.3646957237239108,0.03748311624128118,0.6189840006192865,0.004467195283467633,0.47796609590228417,0.005785185250230158,0.06130083449476812,0.016409352993958973,0.03295400881388552,0.005111058295752806,154.02675459003135,2.61055378690587,0.6973031371174246,0.019747753709842594
14.68982,1.364561920955738,0.037451659742924893,0.6192253289846963,0.00446393232658861,0.4780497811844368,0.00578220108516315,0.06125501844766962,0.016447836926339724,0.03302920666606026,0.005119719958293607,154.0238504513738,2.6064702089694145,0.6974918166893371,0.019715357892407134
14.69428,1.364319288056003,0.03740843740672713,0.619507606318743,0.004459078765772832,0.47813831625977926,0.0057774771831790896,0.061158993637801785,0.016469471318977642,0.033073033238291985,0.0051240517211899525,154.02511166007346,2.6004213898848887,0.6977647995739851,0.01967308038868755
14.69874,1.3640098552297302,0.037330827746026175,0.6198332964865733,0.004450065155466436,0.4782358633098223,0.005767653090320474,0.06103119655423616,0.016467755298539707,0.033083409947081074,0.005122019410760174,154.02799961482,2.5912412180442748,0.6980989421470917,0.019609246467534754
14.70321,1.3636440919011015,0.03722383540286325,0.6201970921536167,0.004437570136775435,0.4783488156835735,0.0057534752984231274,0.06087493567937346,0.01645035281708152,0.03306039782293678,0.005116019032195727,154.03301692446658,2.579460179094864,0.6984762966857847,0.019528201062078764
14.70767,1.363225181261736,0.037098696814987564,0.6205906223537947,0.004422824998118693,0.4784649543093555,0.005736603472057563,0.06068646021831183,0.01642228770135415,0.033017052978061255,0.00510718207419032,154.039285672642,2.565866503179015,0.6989020579448285,0.01943499644443153
14.71213,1.3627937440215234,0.036972590633694125,0.6210050459827186,0.004407830450429751,0.47857004006720055,0.005719716493751007,0.0604712696945241,0.016390426840170662,0.03296294016843429,0.005097361897636192,154.0432750235269,2.5519716887717916,0.699365514919148,0.01933736253872001
14.71659,1.3623145575482822,0.03685770069823218,0.6214334897504556,0.004393949423264694,0.478662098355741,0.00570454049588954,0.06021961946527315,0.016360008628587972,0.032903123174706304,0.005087912148791694,154.04769294888206,2.5383378615569416,0.6998791634715437,0.01924241947710314
14.72105,1.3618456944962087,0.036757465191931474,0.6218686963395944,0.004381530687447656,0.47872132605832957,0.005691697086173618,0.059945961427158787,0.01633367445827661,0.032851876389567325,0.005079285817942707,154.0471114216706,2.5256171129421428,0.7004321013176952,0.019149544049113936
14.72551,1.3613238738233406,0.036682438869744274,0.6223021235905135,0.004371704499586858,0.47874779009671853,0.005682576609454194,0.059640815654590194,0.01631271045445921,0.03281252021922506,0.005071852271833854,154.04645817417202,2.514030451321074,0.7010460594152046,0.01906558239527871
14.72997,1.360786471981283,0.036619257846838074,0.6227539983638765,0.004362984305531766,0.47874471641370986,0.005675396151529764,0.05925647577836414,0.016294209624265657,0.03277857102851557,0.005064772209808359,154.04190007872882,2.502903706437421,0.7017175914388638,0.018981556362390996
14.73443,1.3602061783604402,0.03655819132443572,0.6232253320642352,0.0043542857315712405,0.47872626214012753,0.005668586383493414,0.05881749013038324,0.016284945298185156,0.03274097957168558,0.0050604715179780775,154.03675698130368,2.491429070881695,0.7024431771157789,0.01889465188091939
14.7389,1.3595958584483545,0.03650358641916541,0.6237087061241849,0.004346057499214534,0.47868191032353896,0.00566278741924965,0.0583337147042033,0.016291277227561185,0.032706185223207486,0.005060703474315564,154.0296617606301,2.479989624096105,0.7032219652079402,0.018806407264766282
14.74336,1.358973152961773,0.036463601525125365,0.6241949572009805,0.004339347087331158,0.4786158639189764,0.005659232745236409,0.057849160042440236,0.016313598221500268,0.032672837278823884,0.005065877895961674,154.02075237041413,2.4693593846716624,0.7040319491653997,0.018722684847085513
14.74782,1.3583259159093974,0.0364379065188988,0.6246700142421898,0.004333987981952601,0.4785170265328301,0.005657713695287823,0.05739683531204826,0.01635139392779427,0.03264884319414226,0.005075503011455552,154.01079493266863,2.4594090801782356,0.7048788535370046,0.01864330712749813
14.75228,1.3576536332290652,0.03643000303163951,0.6251226944895265,0.004330362452552617,0.4783818918348849,0.0056586754028226825,0.057007515818646826,0.016397975596860213,0.032635832317144856,0.0050874531203954024,154.00039244040767,2.4503977872968608,0.7057566579352889,0.018570784662396547
14.75674,1.3569694041624603,0.03643481869156902,0.6255421430581395,0.004327845342546398,0.47820529960734426,0.005661270698268251,0.05672015459658841,0.016442378224720264,0.03263943082410628,0.005098248767880806,153.989053337356,2.442104006491292,0.7066553785242188,0.018502885472579802
14.7612,1.3562749930640965,0.03645372623145379,0.6259404497811002,0.004326469756995823,0.4779732294059269,0.005665824483647704,0.05650271805364566,0.016482577718947358,0.03266856512035265,0.0051068051718169945,153.9740995870533,2.434485482068776,0.7076011442194765,0.018436862199942634
14.76566,1.3555604770103677,0.0364869325571889,0.6263213377770254,0.004326292345444252,0.47769196648663514,0.005672377598007919,0.05633658162802106,0.016525503806177306,0.03271921992544095,0.0051154168849571885,153.95657492997333,2.4274911138305137,0.7085940992254821,0.018373354042760037
14.77013,1.3548331472122033,0.03653128273772769,0.6266864339235829,0.004327091692059524,0.4773770494750401,0.005680477653374392,0.05621502047377723,0.01656599652566321,0.03278104392780367,0.005122848843143465,153.9376091361905,2.4210503696683023,0.709613934475932,0.0183127906669635
14.77459,1.3540741115641437,0.036576665997112734,0.6270353830745241,0.0043277499932993,0.4770418117048712,0.005688500060903276,0.05614206981621145,0.016603295245560347,0.032844120148956,0.005129288348565215,153.91988930150237,2.4144232161105683,0.7106532946509713,0.018252109224422445
14.77905,1.3532797406741393,0.03662488020243892,0.627372100602509,0.004328518992033441,0.476691518064037,0.0056967492594857125,0.056113848861364855,0.016630965340684603,0.03289569147549725,0.005133055141336871,153.90387230588792,2.4077176820181267,0.7117109715671931,0.018192539613411895
14.78351,1.3524359255237002,0.03666530717271306,0.6276938190115359,0.004328247336285514,0.47634059518664007,0.005703511578941186,0.056127814665501,0.016643316786827005,0.032927717716168384,0.005132923391267064,153.89220358174336,2.400231589496141,0.7127741579715001,0.018131202453821316
14.78797,1.3515369821839853,0.03670004999955965,0.6280027358535665,0.00432734813990698,0.4760079337597585,0.005709120117857206,0.05618707063494297,0.016632788885722782,0.032925322142385145,0.005127116791258273,153.8870363920261,2.39217405973575,0.7138256479834953,0.01807158336402571
14.79243,1.3505341910806203,0.03672261532493457,0.6282934261034377,0.00432462693788973,0.4756578702066945,0.005712371949768849,0.05631512475707746,0.016597183380418316,0.03290211935735948,0.005114381306207517,153.88791741078424,2.3825758310723524,0.7149231409218296,0.018006197948526217
14.79689,1.349468585025574,0.03674425296610316,0.6285698091534394,0.004321527619343636,0.4752937143691014,0.00571516455791081,0.05651031494499432,0.016539900689715777,0.03286312915623122,0.005095484668166823,153.8922625079099,2.3725054133406567,0.7160474790135402,0.017940490851074183
14.80135,1.3483785421913725,0.036761757846839445,0.6288325969168591,0.004317812312092485,0.47492172575250335,0.0057171129093720055,0.056757455852169084,0.01646592591564047,0.03280811259656437,0.005072126836120153,153.898271706107,2.3620899989633144,0.7171749238322109,0.01787355312377161
14.80582,1.3472483572091498,0.036789421983748294,0.6290820642708901,0.0043152356070423874,0.47455376153463813,0.005720399970576098,0.05702219405044883,0.01638032275560106,0.03273816984340512,0.0050457910262077365,153.90811621834234,2.3521999104155795,0.7182993043652449,0.01781395259079947
14.81028,1.3461335175378084,0.036819112260157286,0.6293253453454751,0.0043130848583824355,0.4742037046479526,0.005723982312721555,0.05729999208874664,0.016285960709406654,0.03265087551407461,0.00501752270928541,153.91927676684122,2.342770145555239,0.719386830885978,0.01775864547562537
14.81474,1.3450579278386805,0.03685763889857647,0.6295634635477705,0.0043122873701834565,0.47388023220645076,0.005728997303750107,0.05755167921777969,0.016186148612364344,0.032548575104670206,0.004988022050919877,153.93113911496107,2.3344428065167047,0.7204186969987738,0.017711848154264465
14.8192,1.3440673694579233,0.03690389034249371,0.6297994613711378,0.004312958524013973,0.47359962091150637,0.005735433128358018,0.05777347485912459,0.016082262123646884,0.032430474392936864,0.004957830012191964,153.94243398777007,2.3275408669236812,0.7213600749908621,0.017674697519509498
14.82366,1.3430326957381251,0.036942686142526465,0.6300365626843959,0.004312906125061281,0.47334644198793135,0.005740591476380857,0.05799713130412221,0.015966921259729695,0.03227235909487136,0.004925600619340963,153.9590535029572,2.320050344187315,0.7222877829263636,0.017637783861723856
14.82812,1.34196568305338,0.03698174549946553,0.6302666690400898,0.004312998959657061,0.473114197110945,0.005745630768468711,0.05822075352649245,0.015848292070265675,0.03208267231064808,0.004893331546793924,153.98019930588728,2.312543728393072,0.7231973758695536,0.017604664136999237
14.83258,1.3409160199193877,0.03702408288602075,0.630491429848498,0.004313675264784262,0.4729008280854719,0.005751174715914204,0.0584474826417397,0.01573478968793016,0.03187575848291021,0.004863237506276087,154.00253270258628,2.305546214502937,0.7240712314018865,0.01757615623059891
14.83704,1.3399467839703008,0.03708425270479262,0.6307117260947888,0.004316817557042599,0.47271206298000057,0.005759674156620819,0.05865888192645444,0.015635450896563086,0.03166401887794385,0.00483766571915648,154.0228549771656,2.3004295933428858,0.7248769649785846,0.01755965063330727
14.84151,1.339104425422337,0.03716531618833389,0.6309177396460546,0.004322937784224597,0.4725540839948876,0.005771652870760021,0.05884173333138966,0.015553570391220562,0.031467067807639616,0.004817110849718279,154.03988751672713,2.297761927360534,0.7255804373767611,0.017558228766094714
14.84597,1.338469053738278,0.037277057781902226,0.6311132276821968,0.004333350073435378,0.4724274324550961,0.005788898704127596,0.058988252728478144,0.015492055919922773,0.031298876636662996,0.004801969553770812,154.04874071587057,2.298678178221036,0.7261504448506771,0.017575991052083264
14.85043,1.3380720012535772,0.03742249108053812,0.6312900154428274,0.004348424583344842,0.47232673581774726,0.005811902681431107,0.05908342006958114,0.015445869184484361,0.03117941057486666,0.004790046400095829,154.04773259245232,2.3035680010868482,0.7265735549431621,0.01761434517128233
14.85489,1.3378515485851652,0.03759201408076194,0.6314620530818198,0.004366974653499708,0.47225845724798443,0.0058391305399888545,0.059127175829452566,0.01540550388009384,0.031078439649038184,0.004779285396274202,154.0401232201986,2.311371558319516,0.726881284471168,0.017668319267565
14.85935,1.3377354573056228,0.037780057444949146,0.6316266555883158,0.004388153440741679,0.4722174219863378,0.0058694884029207115,0.0591237630497226,0.015371536947764372,0.03098534519515334,0.004770311769001084,154.02983420291426,2.3212171509601793,0.7271084641700676,0.017734995028948194
14.86381,1.3377902709928402,0.03798997542170426,0.6317797646274497,0.004412459570863109,0.47219891939382813,0.005903661687098287,0.05908814638970017,0.015351914130586073,0.03091533634128978,0.004765042660720922,154.0127931491435,2.333786296114517,0.7272287020951252,0.01781559373950529
14.86827,1.3380247791951587,0.03822624094017052,0.6319189939651078,0.004440573197751038,0.4722166237734881,0.005942362904017581,0.05903016228637678,0.015349879010162656,0.030874168490402625,0.004764468961939545,153.99007948449633,2.3495211329195373,0.7272218080569454,0.017914271651515986
14.87273,1.3384807183698881,0.038498047458568184,0.6320353037532994,0.004473599267977026,0.47226298036341985,0.005987072435875227,0.0589635952416987,0.015367131691770283,0.030870871249170595,0.004769058839275924,153.95912429232126,2.369319515600616,0.7270709714055036,0.01803516992426543
14.8772,1.339201517322328,0.038801441442785085,0.6321280123251065,0.0045112734257842825,0.47234597153071567,0.006037316872822752,0.058913724795882624,0.01540441583080304,0.03091809793659916,0.004778693734551037,153.9181806846675,2.393360724929755,0.7267484665383672,0.018177527376457225
14.88166,1.340179710283934,0.039146799231147,0.6321842461545814,0.004554737702440813,0.4724577553876083,0.006094583881920512,0.05888289023422885,0.015459851804115,0.031026101891611445,0.0047924886964843885,153.86774350932885,2.422326778451373,0.7262553191978482,0.018346524252344752
14.88612,1.3414723778390176,0.039544907858317664,0.6322245623180843,0.0046056439520598905,0.4726221187576491,0.006160949977200252,0.05885047445531252,0.015524551623127932,0.03119547916902759,0.0048078111855573685,153.805128460645,2.4574817036051826,0.725557476811463,0.018548322967925843
14.89058,1.3430851294256687,0.039991810923584135,0.6322491007124899,0.004663565496918376,0.47283596170179704,0.006235852029866113,0.05879489786280524,0.015601444680489275,0.03142308329300394,0.004825376173661692,153.72939478839567,2.498777169552679,0.7246551826345328,0.01878070293530965
14.89504,1.344936628728693,0.04049104403260694,0.6322525165478855,0.004728642085357136,0.4730852149143523,0.006319571536157801,0.05873800935231982,0.015692850111194367,0.03169871823210084,0.004846219009278953,153.64403863443277,2.5459462884859687,0.7235931415032435,0.01904426110848252
14.8995,1.3469703956124344,0.041022567456282626,0.6322262621766732,0.004798328260188265,0.4733576396664878,0.006408746551128851,0.05869825707813237,0.01580302100577564,0.03201036313185406,0.004871930083871529,153.55157096110338,2.5974376150211627,0.7224008148677058,0.019329072346729398
14.90396,1.3491209749240471,0.04157967717579442,0.6321621926686173,0.004871564635899918,0.4736379806576439,0.006502052427691768,0.05869305750150083,0.015932458528719787,0.03235078681613705,0.004902799000789059,153.45478033398956,2.6523992974814115,0.7211152687206713,0.01963104306471384
14.90842,1.3513364075370569,0.04215010621521495,0.6320534811832154,0.0049466349866923425,0.4739093834179828,0.006597332681963482,0.058733042862225936,0.01607675476440892,0.032710919759679616,0.0049376270989875655,153.35547050537997,2.709661678627112,0.7197709772033704,0.019942995996434173
14.91289,1.3535310408426637,0.042727114615241396,0.6318870148073041,0.005022463652072342,0.474163972887904,0.006693105646090972,0.05884969177480551,0.016236025347295867,0.03307982989651002,0.004976719490390832,153.25905335522413,2.768160058800336,0.7184015760382138,0.02026267029874347
14.91735,1.355933465122378,0.043351851429942745,0.6316598301560213,0.0051049193458710595,0.4744444856268196,0.006796522216369215,0.059057611345177355,0.016422013412598392,0.03349300604390161,0.0050231972062154155,153.1558936594448,2.832958187278881,0.7168567021947289,0.02061557974870156
14.92181,1.358706556036818,0.04405778874057431,0.6313704149075218,0.005198732933819896,0.4747794119715255,0.006913370897531479,0.059342683638075086,0.01664569995751958,0.03397201024739336,0.005079978906387718,153.0383862830589,2.9082656743493036,0.7150295447097473,0.021021795851677818
14.92627,1.3616285094371965,0.044821629390493355,0.6310334169627847,0.0053002700701007075,0.47512998454449773,0.007039436874116608,0.05967726276298902,0.01690621247897278,0.03448362076903454,0.005147039772102364,152.91483159138946,2.9906288266093197,0.7130695306982794,0.02146425125385109
14.93073,1.3644810637199274,0.045602910201757704,0.6306595025717635,0.005403732465574862,0.47545203323564617,0.007167737207109377,0.06004906953122322,0.01719238925773484,0.034999897423165664,0.005221091559400652,152.79362128490683,3.0751123302277152,0.71113023959174,0.021916962247398825
14.93519,1.3671032288435896,0.04636397768729223,0.6302699971102649,0.00550378878063892,0.4757091798482442,0.007292003362214293,0.060425763657010814,0.017493461199895883,0.03548547016817058,0.0052994354577532805,152.6799780926952,3.157091700241351,0.7093440840663714,0.022354252090498176
14.93965,1.3692659516868204,0.04706440749951296,0.6298673784484393,0.005594449511408868,0.47585893368194576,0.007405054309664039,0.06079113487908217,0.017789508608649838,0.03591294831180809,0.005376099759110641,152.5848607205903,3.2307890290564223,0.7078657151467161,0.022750808263957315
14.94411,1.3707804716139076,0.04764277634061254,0.6294752070116885,0.005667360986717309,0.4758672000072555,0.007496762185573423,0.06110890181043233,0.01805756398160416,0.03624841987002386,0.005444856781919483,152.5161731306121,3.2889794090711817,0.7068431969310555,0.023069154612263162
14.94858,1.3716708518864338,0.04810692576046856,0.6290584255452181,0.005723145371147949,0.4757148809806236,0.0075679634174138245,0.06139501685739594,0.01830567402758325,0.03649937473581324,0.005507819029438835,152.47382747790212,3.3318996062129376,0.7062607676598246,0.0233136381441347
14.95304,1.3721599685598098,0.04851187856069652,0.6285732693281079,0.005769300248431376,0.47543873060279607,0.007627539965763247,0.06170108896337443,0.01857420220913731,0.03670824844762937,0.005576645085897546,152.45062076703508,3.366008509682782,0.705938820783875,0.023521006805993026
14.9575,1.3722772787090824,0.048863952492192726,0.6280614854507507,0.005806915868764869,0.47506451883474815,0.007677062929087705,0.06201071185237332,0.018863988039769963,0.03686548104185179,0.005651775612474683,152.44412463497096,3.3918100873252435,0.7058724431507112,0.02369268774035916
14.96196,1.3719803518460916,0.04915762300846947,0.6275558819656899,0.0058352867126322955,0.474600369744221,0.0077158989603850585,0.06229129839986649,0.0191665118265189,0.03696962235820891,0.005730819638172693,152.45545019707606,3.408178059291834,0.7061007086677626,0.02382309764421791
14.96642,1.371267107408624,0.04938859341646645,0.6270930637900998,0.005854062962004256,0.47406108603317665,0.007743816960848938,0.06253301563197286,0.019466780207813093,0.037016558211856614,0.005809419028470962,152.48327335114936,3.4146015736767916,0.7066400238264134,0.023907398323937634
14.97088,1.3701351836135292,0.04954461331100527,0.6267139034359481,0.005862093628946907,0.47347108291546397,0.007759408574474718,0.06271250192696003,0.01973668155236373,0.03699465894387975,0.00587965516044214,152.5268194059541,3.4101744067616986,0.7074981767274582,0.023938170240774582
14.97534,1.3685769207485727,0.04960538706221221,0.6264536238841473,0.005857081753504395,0.4728380931775729,0.007759929123427186,0.06280890638418998,0.019943548085154493,0.036904690243111424,0.0059319486947254215,152.5842477318739,3.3933665107602566,0.7086991736643208,0.023901938190279522
14.9798,1.366453675482996,0.04954321977043234,0.626324096350466,0.005835235148284309,0.47214566679066844,0.007740722065984385,0.06280627653175372,0.020056960928179803,0.036728779060752524,0.005957422874311642,152.66146063089553,3.360877749245247,0.710329284629872,0.02378225860506373
14.98427,1.3636166187703176,0.049322787507508375,0.6262844219061148,0.005791193680025383,0.47132042131535534,0.007695262547635032,0.0627064349710111,0.02008701884795939,0.03645161222509125,0.005958735184638265,152.762753016712,3.308940722558844,0.7124965018974055,0.023556241117904036
14.98873,1.3602142975259848,0.048988713993231736,0.6263226224041694,0.005731316742716515,0.470404548360194,0.007630991972082002,0.06253579675874227,0.020053356622773664,0.03609427437585808,0.005941978661187359,152.8825370399328,3.2434217787949953,0.7150666948560676,0.02325426960303476
14.99319,1.3564076114597285,0.048586694761658944,0.6264398789393734,0.005662157065293882,0.46944739544802233,0.007555694250196119,0.06230759283047614,0.01997715300561019,0.03567840950975946,0.005913668888429786,153.01444643785598,3.170141603871266,0.7179057118621786,0.022906402382855587
14.99765,1.3524350310309639,0.04816125750772294,0.6266276261186738,0.005590158154333312,0.46849065946898605,0.007477091513128979,0.062044290334694045,0.019874705795685055,0.03523113761230136,0.005878620381201473,153.1477939517603,3.0952048191842234,0.7208504317276969,0.022541096142636236

